Comparison of Energy Stable Simulation of Moving Contact Line Problems using a Thermodynamically Consistent Cahn-Hilliard Navier-Stokes Model

Liquid droplets sliding along solid surfaces are a frequently observed phenomenon in nature, e.g., raindrops on a leaf, and in everyday situations, e.g., drops of water in a drinking glass. To model this situation, we use a phase field approach. The bulk model is given by the thermodynamically consistent Cahn-Hilliard Navier-Stokes model from [Abels et al., Math. Mod. Meth. Appl. Sc., 22(3), 2012]. To model the contact line dynamics we apply the generalized Navier boundary condition for the fluid and the dynamically advected boundary contact angle condition for the phase field as derived in [Qian et al., J. Fluid Mech., 564, 2006]. In recent years several schemes were proposed to solve this model numerically. While they widely differ in terms of complexity, they all fulfill certain basic properties when it comes to thermodynamic consistency. However, an accurate comparison of the influence of the schemes on the moving contact line is rarely found. Therefore, we thoughtfully compare the quality of the numerical results obtained with three different schemes and two different bulk energy potentials. Especially, we discuss the influence of the different schemes on the apparent contact angles of a sliding droplet.

==> data/risingbubble/risingbubble_hysing.csv <==
pot,decoupled,linear,dt,dx,theta,rel,slip,yct,vmax,tvmax,cmin,tcmin
$W^{\hp=100}$,no,no,0.008,0.0125,90,0,1000000,0.902400481041378,0.243312666104119,0.752000000000001,0.696239524705979,1.992
$W^{\hp=100}$,no,no,0.001,0.0125,90,0,1000000,0.907091567714776,0.247938233661025,0.741,0.663647169785952,1.99899999999989
$W^{\hp=100}$,no,no,5E-05,0.00625,90,0,1000000,0.9059,0.2475,0.7349,0.6611,1.9953
$W^{\hp=100}$,yes,no,0.008,0.0125,90,0,1000000,0.881603437463778,0.248558951379253,0.760000000000001,0.712381688444053,1.992
$W^{\hp=100}$,yes,no,0.001,0.0125,90,0,1000000,0.899422499383365,0.250276142723352,0.746000000000001,0.670982689420791,1.99899999999989
$W^{\hp=100}$,yes,no,5E-05,0.00625,90,0,1000000,0.906,0.2479,0.7349,0.6614,2.0
$W^{\hp=100}$,yes,yes,0.008,0.0125,90.0,0.0,1000000.0,0.712844869134384,0.20659696232008967,1.9920000000000015,0.7354911211139032,1.9920000000000015
$W^{\hp=100}$,yes,yes,0.001,0.0125,90,0,1000000,0.864236219667701,0.237363114327257,0.871000000000001,0.829049400659754,1.99899999999989
$W^{\hp=100}$,yes,yes,5E-05,0.00625,90,0,1000000,0.8996,0.2457,0.7449,0.7455,1.9971
$W^{\hp=10}$,yes,yes,0.008,0.0125,90.0,0.0,1000000.0,0.8474661371081385,0.23697477293248342,0.8800000000000007,0.8154115602919796,1.9920000000000015
$W^{\hp=10}$,yes,yes,0.001,0.0125,90,0,1000000,0.895143495021268,0.240221150470955,0.760000000000001,0.696473726769464,1.99899999999989
$W^{\hp=10}$,yes,yes,5E-05,0.00625,90,0,1000000,0.903,0.2472,0.7349,0.6725,2.0
$W^{poly_2}$,no,no,0.008,0.0125,90,0,1000000,0.882576094571626,0.220569747603042,0.768000000000001,0.685706269174945,1.992
$W^{poly_2}$,no,no,0.001,0.0125,90,0,1000000,0.886475764196307,0.224925123970686,0.761000000000001,0.661789755363498,1.99899999999989
$W^{poly_2}$,no,no,5E-05,0.00625,90,0,1000000,0.8941,0.2494,0.7517,0.6536,1.998
$W^{poly_2}$,yes,no,0.008,0.0125,90,0,1000000,0.866827806008632,0.227834554662293,0.776000000000001,0.709197970562659,1.992
$W^{poly_2}$,yes,no,0.001,0.0125,90,0,1000000,0.881490588427313,0.227946112568454,0.768000000000001,0.66986363497769,1.99899999999989
$W^{poly_2}$,yes,no,5E-05,0.00625,90,0,1000000,0.8944,0.2429,0.7649,0.6556,2.0
$W^{poly2}$,yes,yes,0.008,0.0125,90.0,0.0,1000000.0,0.8645529130073721,0.22718982758650272,0.7840000000000006,0.7192726545085611,1.9920000000000015
$W^{poly_2}$,yes,yes,0.001,0.0125,90,0,1000000,0.881298452619533,0.227813819565253,0.769000000000001,0.671281794640581,1.99899999999989
$W^{poly_2}$,yes,yes,5E-05,0.00625,90,0,1000000,0.8944,0.2429,0.7649,0.6559,2.0



==> data/slidingdroplet/convergence.csv <==
pot,decoupled,linear,dt,dx,theta,rel,slip,yct,vmax,tvmax,cmin,tcmin,yca,ycr,thetaa,thetar
$W^{\hp=100}$,no,no,0.008,0.0125,150,0.35,140,1.18717564465738,0.192624252560629,2,0.917200347420426,2,1.06060027138934,1.36808963601594,158.278267860188,135.115701012436
$W^{\hp=100}$,no,no,0.001,0.0125,150,0.35,140,0.974519595570321,0.382853328292681,2,0.890526043935181,2,0.881772728829549,1.14379412499594,160.399621750473,135.084464224442
$W^{\hp=100}$,no,no,0.00025,0.0125,150,0.35,140,0.93820896761805,0.418636803565421,2,0.881800757293757,2,0.8539257530721,1.10251615615604,159.758759442654,137.851650475868
$W^{\hp=100}$,yes,no,0.008,0.0125,150,0.35,140,1.19128223618875,0.196451778699888,2,0.916940327902598,2,1.06368248458263,1.36873426405269,157.466996076135,137.848245228469
$W^{\hp=100}$,yes,no,0.001,0.0125,150,0.35,140,0.974858600177363,0.38331666131927,2,0.89057503019465,2,0.881779338443905,1.1438007248111,160.399621073315,135.08446315306
$W^{\hp=100}$,yes,no,0.00025,0.0125,150,0.35,140,0.938289826695833,0.418741076152622,2,0.881818860427518,2,0.853934792640284,1.10252519572423,159.758759442654,137.851650475867
$W^{\hp=100}$,yes,yes,0.008,0.0125,150,0.35,140,1.48325716278528,0.019844409771742,2,0.965654063366462,2,1.27849778637535,1.69580013892952,140.265562270703,140.265562270706
$W^{\hp=100}$,yes,yes,0.001,0.0125,150,0.35,140,1.40525500415494,0.053493190528283,2,0.936840052758096,2,1.23749276118078,1.58757976602356,148.093066703045,146.41104331159
$W^{\hp=100}$,yes,yes,0.00025,0.0125,150,0.35,140,1.24424610139929,0.149837152520299,2,0.925139503923247,2,1.10015753202207,1.41765371440485,152.334225211128,140.305207486141
$W^{\hp=10}$,yes,yes,0.008,0.0125,150,0.35,140,1.38022573285513,0.057444105611803,2,0.929676567898347,2,1.248392030817,1.58420021195173,148.05663276749,142.49810702464
$W^{\hp=10}$,yes,yes,0.001,0.0125,150,0.35,140,1.13399156511511,0.225885544425277,2,0.914882768669427,2,1.01536811509099,1.30905570776386,153.527699167183,140.308563088539
$W^{\hp=10}$,yes,yes,0.00025,0.0125,150,0.35,140,1.00106967762642,0.349885146269991,2,0.896615856696898,2,0.900925319059363,1.16479223294532,157.485592156016,137.87439136383
$W^{poly2}$,no,no,0.008,0.0125,150,0.35,140,1.25899911051427,0.166348672519646,2,0.926577090661124,2,1.07888887031162,1.37475800910677,146.387684632684,135.084279150133
$W^{poly2}$,no,no,0.001,0.0125,150,0.35,140,1.02627143122982,0.325672903855313,2,0.906639350163993,2,0.903049996574253,1.16506977252189,148.070331660959,135.084287079402
$W^{poly2}$,no,no,0.00025,0.0125,150,0.35,140,0.995625114459276,0.356442075036053,2,0.899466203231983,2,0.874843588174073,1.12682469098478,149.607158735956,135.08324023642
$W^{poly2}$,yes,no,0.008,0.0125,150,0.35,140,1.19092853211629,0.162995284271292,2,0.925946916556791,2,1.08953226745421,1.37664800866143,146.389743786877,137.812419638829
$W^{poly2}$,yes,no,0.001,0.0125,150,0.35,140,1.02656063381611,0.323570921360025,2,0.906865349778029,2,0.90461791745478,1.16597410573303,148.128434169252,132.135471013014
$W^{poly2}$,yes,no,0.00025,0.0125,150,0.35,140,0.995833506164054,0.355795656077373,2,0.899510126757329,2,0.874800125190545,1.12552764393564,149.607164047507,137.809169196845
$W^{poly2}$,yes,yes,0.008,0.0125,150,0.35,140,1.22849391053671,0.133946507307189,2,0.928366397218832,2,1.1301724077963,1.42260680027716,146.417168020127,135.116262483931
$W^{poly2}$,yes,yes,0.001,0.0125,150,0.35,140,1.04101629332999,0.309169153397628,2,0.909332071857871,2,0.918457696412741,1.18232393898484,148.128143432996,135.148717282846
$W^{poly2}$,yes,yes,0.00025,0.0125,150,0.35,140,0.999966938235898,0.351653935289328,2,0.90065501657311,2,0.878563691067568,1.13180124845958,149.607436903561,135.083558943039


==> data/slidingdroplet/convergence_epsilon_recedingdrop.csv <==
potential,scheme,dt,eps,mobility,theta,r,l,t,xc,yc,vx,vy,xcl
$W^{\hp=100}$,decoupled/nonlinear,0.001,0.04,4e-05,150.0,0.35,140.0,0.20000000000000015,0.11098302086590378,0.11487870286966186,0.0010640861726432156,0.0007835554628913568,0.18868868868868868
$W^{\hp=100}$,decoupled/nonlinear,0.001,0.02,2e-05,150.0,0.35,140.0,0.20000000000000015,0.10776665690540636,0.11014906292474251,0.003534778770754181,0.005479115911973997,0.1986986986986987
$W^{\hp=100}$,decoupled/nonlinear,0.001,0.01,1e-05,150.0,0.35,140.0,0.20000000000000015,0.106989587876041,0.10856210355385223,0.0033146952587491583,0.005445753454257276,0.2032032032032032
$W^{\hp=100}$,decoupled/nonlinear,0.001,0.005,5e-06,150.0,0.35,140.0,0.20000000000000015,0.10659089945583411,0.10756275711020367,0.002150614401684861,0.003964437697272217,0.2112112112112112
$W^{poly_2}$,decoupled/nonlinear,0.001,0.04,4e-05,150.0,0.35,140.0,0.20000000000000015,0.11684300251104268,0.12046053385363552,0.0023098379526957213,0.0018153248968050518,0.19019019019019018
$W^{poly_2}$,decoupled/nonlinear,0.001,0.02,2e-05,150.0,0.35,140.0,0.20000000000000015,0.11007350008636055,0.11206965443173626,0.002286985869657958,0.004227430164291567,0.19769769769769768
$W^{poly_2}$,decoupled/nonlinear,0.001,0.01,1e-05,150.0,0.35,140.0,0.20000000000000015,0.10814106758863097,0.10940106895450318,0.0033710720033873283,0.005707844328612474,0.20270270270270271
$W^{poly_2}$,decoupled/nonlinear,0.001,0.005,5e-06,150.0,0.35,140.0,0.20000000000000015,0.10741157571543912,0.10819433157821383,0.0006405791714637718,0.0030084442231520098,0.2097097097097097


==> data/slidingdroplet/energies/poly2_c_nlin.dat <==
t e deltap deltan deltapwogravity
0.000000000000000000e+00 9.811995544594452667e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.017421431152392531e-05
1.000000000000000021e-03 9.764700026032972602e+00 4.051588698692400181e-02 6.779631574556063689e-03 4.052016156340799979e-02
2.000000000000000042e-03 9.726046359242007000e+00 3.383639878476114166e-02 4.817268006204460107e-03 3.384647055652702935e-02
3.000000000000000062e-03 9.693549548600399746e+00 2.877553713876484370e-02 3.721273502842410708e-03 2.879294004598617271e-02
4.000000000000000083e-03 9.665534542173514154e+00 2.489290137867936764e-02 3.122105048206223754e-03 2.491880913810485404e-02
5.000000000000000104e-03 9.640893828867609372e+00 2.191393181709913249e-02 2.726781488805649772e-03 2.194925136537129520e-02
6.000000000000000125e-03 9.618829184090154527e+00 1.967692393133273904e-02 2.387720846122105833e-03 1.972233152499975814e-02
7.000000000000000146e-03 9.598869419235532163e+00 1.795806395976302233e-02 2.001700894859341495e-03 1.801406076594833788e-02
8.000000000000000167e-03 9.580661799933823275e+00 1.660756913239121516e-02 1.600050169317673160e-03 1.667457055145321609e-02
9.000000000000001055e-03 9.563976476986818298e+00 1.518426350760224142e-02 1.501059439402735451e-03 1.526285417061613338e-02
1.000000000000000194e-02 9.548565246354662861e+00 1.388311492246671781e-02 1.528115709688719279e-03 1.397391104139585928e-02
1.100000000000000283e-02 9.534248487806525674e+00 1.282963495607133617e-02 1.487123592065851124e-03 1.293313209786582305e-02
1.200000000000000372e-02 9.520906212498958965e+00 1.196488922695048036e-02 1.377386080616228511e-03 1.208148671089564509e-02
1.300000000000000461e-02 9.508381538802975541e+00 1.124590048930793063e-02 1.278773206675493102e-03 1.137592034746995849e-02
1.400000000000000550e-02 9.496574919127063197e+00 1.064134529016607170e-02 1.165274385746272595e-03 1.078504657346786820e-02
1.500000000000000638e-02 9.485381995416684475e+00 1.012818849548583443e-02 1.064735214892887152e-03 1.028577844473495609e-02
1.600000000000000727e-02 9.474714220539800280e+00 9.689032003592881401e-03 9.787428732913137225e-04 9.860674659315950621e-03
1.700000000000000816e-02 9.464509539752381073e+00 9.256363091880616054e-03 9.483176955385908685e-04 9.442309647879334675e-03
1.800000000000000905e-02 9.454715082112906899e+00 8.838859065002950197e-03 9.555985744712242741e-04 9.039418556702639301e-03
1.900000000000000994e-02 9.445288608840989752e+00 8.476165814231937864e-03 9.503074576852083705e-04 8.691593084864026458e-03
2.000000000000001082e-02 9.436229894645819627e+00 8.159201851094937188e-03 8.995123440751883609e-04 8.389709686957366394e-03
2.100000000000001171e-02 9.427529741190353363e+00 7.880685805593895532e-03 8.194676498723685309e-04 8.126452970927827008e-03
2.200000000000001260e-02 9.419152603143951197e+00 7.634832477184024316e-03 7.423055692181417670e-04 7.896009430535970430e-03
2.300000000000001349e-02 9.411075230338154185e+00 7.321927905829879631e-03 7.554448999671321482e-04 7.598733737659257338e-03
2.400000000000001438e-02 9.403266245419755975e+00 7.057036509666192101e-03 7.519484087320175286e-04 7.349641380348787695e-03
2.500000000000001527e-02 9.395699136442321020e+00 6.819810662430332744e-03 7.472983150046226195e-04 7.128358208667913247e-03
2.600000000000001615e-02 9.388363562196923695e+00 6.606302583477408411e-03 7.292716619199165334e-04 6.930914268334855896e-03
2.700000000000001704e-02 9.381242800612596966e+00 6.413336445502215363e-03 7.074251388245137578e-04 6.754114639068511949e-03
2.800000000000001793e-02 9.374316553324073098e+00 6.238316450371659064e-03 6.879308381522088872e-04 6.595346831419431760e-03
2.900000000000001882e-02 9.367566970751255440e+00 6.079094020060005037e-03 6.704885527576533513e-04 6.452447493243342914e-03
3.000000000000001971e-02 9.360985554217950977e+00 5.933872880500214164e-03 6.475436528042485818e-04 6.323607134610086285e-03
3.100000000000002059e-02 9.354566121910773191e+00 5.801138771633023924e-03 6.182935355447619769e-04 6.207299564536122166e-03
3.200000000000002148e-02 9.348303829944299537e+00 5.679606557888686007e-03 5.826854085849682632e-04 6.102228788684452288e-03
3.300000000000002237e-02 9.342202200055094607e+00 5.568179059690743157e-03 5.334508295141860562e-04 6.007287672782883267e-03
3.400000000000002326e-02 9.336249420387130016e+00 5.465915038000489917e-03 4.868646299641017638e-04 5.921525791654907826e-03
3.500000000000002415e-02 9.330434507179889536e+00 5.372003400217600574e-03 4.429098070228790901e-04 5.844123525144988805e-03
3.600000000000002504e-02 9.324743554918514477e+00 5.252311353775531398e-03 4.386409075995282084e-04 5.740993958520569131e-03
3.700000000000002592e-02 9.319171237417112508e+00 5.089329315921077568e-03 4.829881854808912300e-04 5.594818984197520023e-03
3.800000000000002681e-02 9.313712406677272071e+00 4.952473171568774583e-03 5.063575682716621798e-04 5.474919527740225618e-03
3.900000000000002770e-02 9.308360777624205440e+00 4.825133194080247212e-03 5.264958589863838467e-04 5.364666626628742524e-03
4.000000000000002859e-02 9.303111492773068036e+00 4.706156588406190493e-03 5.431282627312130143e-04 5.262891620730123128e-03
4.100000000000002948e-02 9.297976670633097740e+00 4.594812998200593565e-03 5.400091417697028967e-04 5.168850732093653935e-03
4.200000000000003036e-02 9.292956249194682883e+00 4.490440752034952597e-03 5.299806863799045101e-04 5.081870670008365246e-03
4.300000000000003125e-02 9.288043194656470547e+00 4.392283276702858841e-03 5.207712615094770015e-04 5.001184624205228836e-03
4.400000000000003214e-02 9.283231077233844886e+00 4.299811351420152264e-03 5.123060712055090699e-04 4.926254234699863413e-03
4.500000000000003303e-02 9.278513993182482267e+00 4.212565465566466168e-03 5.045185857961527118e-04 4.856611729680591384e-03
4.600000000000003392e-02 9.273886512533103144e+00 4.130144265602634160e-03 4.973363837764890188e-04 4.791848212919372699e-03
4.700000000000003481e-02 9.269347774277974850e+00 4.052194435219166543e-03 4.865438199091274424e-04 4.731603423833652226e-03
4.800000000000003569e-02 9.264896171942277547e+00 3.978404321088583294e-03 4.731980146087189434e-04 4.675559269146340770e-03
4.900000000000003658e-02 9.260526988210957100e+00 3.908497943872927226e-03 4.606857874475201245e-04 4.623433760504071753e-03
5.000000000000003747e-02 9.256235756274456605e+00 3.842229935697881113e-03 4.490020008026136128e-04 4.574975892245970038e-03
5.100000000000003836e-02 9.252018346945771299e+00 3.779382357410096278e-03 4.380269712752102133e-04 4.529962409561733711e-03
5.200000000000003925e-02 9.247870905929687524e+00 3.719761368499779116e-03 4.276796475839957958e-04 4.488194438393180302e-03
5.300000000000004013e-02 9.243789805446528618e+00 3.663193509627664639e-03 4.179069735312413054e-04 4.449493734804551952e-03
5.400000000000004102e-02 9.239771594818334322e+00 3.609523536140851665e-03 4.086870920534447539e-04 4.413700489329499231e-03
5.500000000000004191e-02 9.235811376395245631e+00 3.544276150983634299e-03 4.159422721050562433e-04 4.366421124125754484e-03
5.600000000000004280e-02 9.231919264149764714e+00 3.480760024315892459e-03 4.113522211650240401e-04 4.320960350718469449e-03
5.700000000000004369e-02 9.228096941538131759e+00 3.420342559939321299e-03 4.019800516936343146e-04 4.278674069546242568e-03
5.800000000000004458e-02 9.224342356621358263e+00 3.362791741575745647e-03 3.917931751977500598e-04 4.239321196685312022e-03
5.900000000000004546e-02 9.220653379189664989e+00 3.307929291507509788e-03 3.810481401857646229e-04 4.202715900504112347e-03
6.000000000000004635e-02 9.217027787626346225e+00 3.255809217943220028e-03 3.697823453755440595e-04 4.168905667742943931e-03
6.100000000000004724e-02 9.213456697116363614e+00 3.177587285423204115e-03 3.935032245594065684e-04 4.109100355908377501e-03
6.200000000000004813e-02 9.209944784685577090e+00 3.109628495162978026e-03 4.022839356235454605e-04 4.059636052085852272e-03
6.300000000000004208e-02 9.206493329885550025e+00 3.044818043542768700e-03 4.066367564842963619e-04 4.013388853944167660e-03
6.400000000000004297e-02 9.203100190671996472e+00 2.982609791884799702e-03 4.105294216687534886e-04 3.969805340405708691e-03
6.500000000000004385e-02 9.199763979664609792e+00 2.922761649928642871e-03 4.134493574580373233e-04 3.928637089048451353e-03
6.600000000000004474e-02 9.196488081416639204e+00 2.865089983436373052e-03 4.108082645342147655e-04 3.889694836570514649e-03
6.700000000000004563e-02 9.193271495176713159e+00 2.809447959102611206e-03 4.071382808234335487e-04 3.852826662426804549e-03
6.800000000000004652e-02 9.190112055550873293e+00 2.755713513069537289e-03 4.037261127703287503e-04 3.817905846522708611e-03
6.900000000000004741e-02 9.187007719853674814e+00 2.703781968793081501e-03 4.005537284053977375e-04 3.784823406036105873e-03
7.000000000000004829e-02 9.183956551816272906e+00 2.653562595384270032e-03 3.976054420176378633e-04 3.753484594427138662e-03
7.100000000000004918e-02 9.180956708585892301e+00 2.604975671714405711e-03 3.948675586661998076e-04 3.723805920287120985e-03
7.200000000000005007e-02 9.178009414417912737e+00 2.557950802620245247e-03 3.893433653593186480e-04 3.695713427904376638e-03
7.300000000000005096e-02 9.175116403063462656e+00 2.512426119525374736e-03 3.805852349247065489e-04 3.669141869282712548e-03
7.400000000000005185e-02 9.172275920423588857e+00 2.468345356438092410e-03 3.721372834357057104e-04 3.644031757440558024e-03
7.500000000000005274e-02 9.169486275257236585e+00 2.425658856757999422e-03 3.639863095942731316e-04 3.620330353708956384e-03
7.600000000000005362e-02 9.166745733088939474e+00 2.384321565052067212e-03 3.562206032450437355e-04 3.597989644911979510e-03
7.700000000000005451e-02 9.164052720432129817e+00 2.344293116889479764e-03 3.487195399201770823e-04 3.576966419173612487e-03
7.800000000000005540e-02 9.161405748162495755e+00 2.305537168485247753e-03 3.414351011488147604e-04 3.557221585118392274e-03
7.900000000000005629e-02 9.158803379028872982e+00 2.268021013250794398e-03 3.343481203719783808e-04 3.538719778672275596e-03
8.000000000000005718e-02 9.156239456516427566e+00 2.222105060550296808e-03 3.418174518951188831e-04 3.511846236506446263e-03
8.100000000000005806e-02 9.153712036211340219e+00 2.174935101304773400e-03 3.524852037825733191e-04 3.483748009612343960e-03
8.200000000000005895e-02 9.151220924083320440e+00 2.129290186599161298e-03 3.618219414206176945e-04 3.457197155483920405e-03
8.300000000000005984e-02 9.148765613529254992e+00 2.085290528669782057e-03 3.700200253956664569e-04 3.432308557755314824e-03
8.400000000000006073e-02 9.146347394625239602e+00 2.042537050875571202e-03 3.756818531398188783e-04 3.408678726832112781e-03
8.500000000000006162e-02 9.143970026023470865e+00 2.000949790378789023e-03 3.764188113899477432e-04 3.386223896196466701e-03
8.600000000000006251e-02 9.141633280538577822e+00 1.960592581596072234e-03 3.761529032969713332e-04 3.365004190738708680e-03
8.700000000000006339e-02 9.139342426178453493e+00 1.921435640498128043e-03 3.694187196262000393e-04 3.344986361501741615e-03
8.800000000000006428e-02 9.137098155758732076e+00 1.883306397837248994e-03 3.609640218841679484e-04 3.325994938651993024e-03
8.900000000000006517e-02 9.134899264110767803e+00 1.846167280532359616e-03 3.527243674319143277e-04 3.307989631858412275e-03
9.000000000000006606e-02 9.132744565628691191e+00 1.809985952932735825e-03 3.447125291438754742e-04 3.290935534816787252e-03
9.100000000000006695e-02 9.130632847046619816e+00 1.774734223501837514e-03 3.369843585695382355e-04 3.274802006306453458e-03
9.200000000000006783e-02 9.128561109191755563e+00 1.728556695083339426e-03 3.431811597809134549e-04 3.247819787186052333e-03
9.300000000000006872e-02 9.126529287014989222e+00 1.686184503273408268e-03 3.456376734929319811e-04 3.224691152504776184e-03
9.400000000000006961e-02 9.124536637408482420e+00 1.644960927338975790e-03 3.476886791678264390e-04 3.202753793299327727e-03
9.500000000000007050e-02 9.122582407517096925e+00 1.604774309894151140e-03 3.494555814913438262e-04 3.181891391827297230e-03
9.600000000000007139e-02 9.120665832633157777e+00 1.565551315544198721e-03 3.510235683949496002e-04 3.162026592842159551e-03
9.700000000000007228e-02 9.118786140747458191e+00 1.527239304007880832e-03 3.524525816917050639e-04 3.143103200353882746e-03
9.800000000000007316e-02 9.116942537262804791e+00 1.489798718128704583e-03 3.538047665246953771e-04 3.125078451542128658e-03
9.900000000000007405e-02 9.115134183809130874e+00 1.453198473845677919e-03 3.551549798282386140e-04 3.107918329788544442e-03
1.000000000000000749e-01 9.113361097547890921e+00 1.417413300545851407e-03 3.556729606941019806e-04 3.091594850985064993e-03
1.010000000000000758e-01 9.111623887550255319e+00 1.382422778663631308e-03 3.547872189719712688e-04 3.076085061660824987e-03
1.020000000000000767e-01 9.109921710347855139e+00 1.348209468994784367e-03 3.539677334053947452e-04 3.061369138494861395e-03
1.030000000000000776e-01 9.108253655377787084e+00 1.314971586146444164e-03 3.530833839216116453e-04 3.047643057055134976e-03
1.040000000000000785e-01 9.106618868530558686e+00 1.282564564826585169e-03 3.522222824018125635e-04 3.034760098961076808e-03
1.050000000000000794e-01 9.105017426294919503e+00 1.250908315646608038e-03 3.505339199925752713e-04 3.022638108876496595e-03
1.060000000000000803e-01 9.103455971366217980e+00 1.219991172858931727e-03 3.414637558425905224e-04 3.011263437644638545e-03
1.070000000000000812e-01 9.101935356074772443e+00 1.189804116704170885e-03 3.308111747413664244e-04 3.000625154970559642e-03
1.080000000000000820e-01 9.100454839064340717e+00 1.160340516829980661e-03 3.201764936017449052e-04 2.990714784551689893e-03
1.090000000000000829e-01 9.099013690080289152e+00 1.131595412301858450e-03 3.095535717497072126e-04 2.981525577812208297e-03
1.100000000000000838e-01 9.097611150063924512e+00 1.103565562238427835e-03 2.989744541262117066e-04 2.973052559119962468e-03
1.110000000000000847e-01 9.096246628440612270e+00 1.076248868411766894e-03 2.882727549004756879e-04 2.965291943549781383e-03
1.120000000000000856e-01 9.094912803890379038e+00 1.031918284459045453e-03 3.019062657741858682e-04 2.940566972461211744e-03
1.130000000000000865e-01 9.093612567268417379e+00 9.946566588352780125e-04 3.055799631263809990e-04 2.922933674334265465e-03
1.140000000000000874e-01 9.092345397743903490e+00 9.584018062417560841e-04 3.087677182721331164e-04 2.906325985400233600e-03
1.150000000000000883e-01 9.091110792738117397e+00 9.229863073300930039e-04 3.116186984560005528e-04 2.890573179882694257e-03
1.160000000000000892e-01 9.089908239038384963e+00 8.883124211100694922e-04 3.142412786223642640e-04 2.875574662144473465e-03
1.170000000000000900e-01 9.088737796923483714e+00 8.543162491562000501e-04 3.161258657450488922e-04 2.861264013579401140e-03
1.180000000000000909e-01 9.087602298511157528e+00 8.209533733904807781e-04 3.145450389357049795e-04 2.847594547666276645e-03
1.190000000000000918e-01 9.086501598039419036e+00 7.881909335883426201e-04 3.125095381501489947e-04 2.834531330486311871e-03
1.200000000000000927e-01 9.085435005103699169e+00 7.560041410765691626e-04 3.105887946432986336e-04 2.822047653277140553e-03
1.210000000000000936e-01 9.084401707412395055e+00 7.245004208033097243e-04 3.087972705008039170e-04 2.810248744832329060e-03
1.220000000000000945e-01 9.083401029551238182e+00 6.935516213694969132e-04 3.071262397873764918e-04 2.799004706244601764e-03
1.230000000000000954e-01 9.082432344749818753e+00 6.631322127709533961e-04 3.055525886484748580e-04 2.788288384672530252e-03
1.240000000000000963e-01 9.081495040805638297e+00 6.332305290367114996e-04 3.040734151437449835e-04 2.778086565735052044e-03
1.250000000000000833e-01 9.080589887198751597e+00 6.038371096676008187e-04 3.013164972190986168e-04 2.768388304593674600e-03
1.260000000000000842e-01 9.079719106632609282e+00 5.749444416704640667e-04 2.958361244718510710e-04 2.759184659734650619e-03
1.270000000000000850e-01 9.078880458689944533e+00 5.413474110316542076e-04 2.973005316330955272e-04 2.745326622177571372e-03
1.280000000000000859e-01 9.078074508405073573e+00 5.097425933153621044e-04 2.962076915555977722e-04 2.733488363870728317e-03
1.290000000000000868e-01 9.077300959698682448e+00 4.788991851620008275e-04 2.946495212291242241e-04 2.722435506902104105e-03
1.300000000000000877e-01 9.076559502692877146e+00 4.486098576786558398e-04 2.928471481266457658e-04 2.711957730186675096e-03
1.310000000000000886e-01 9.075849785029589611e+00 4.188526102811482017e-04 2.908650530063864041e-04 2.702030458453910482e-03
1.320000000000000895e-01 9.075171424954111998e+00 3.896137775995776355e-04 2.887462978780354871e-04 2.692637747579372867e-03
1.330000000000000904e-01 9.074524020757470666e+00 3.608842344527536617e-04 2.865199621885787572e-04 2.683768412015422218e-03
1.340000000000000913e-01 9.073907157079387886e+00 3.326576948417199519e-04 2.842059832410596910e-04 2.675414272279034479e-03
1.350000000000000921e-01 9.073312939893003914e+00 2.949672007683170477e-04 2.992499856156547594e-04 2.657644969325333780e-03
1.360000000000000930e-01 9.072743961849111471e+00 2.605412074823393992e-04 3.084368364101035980e-04 2.643170918081470464e-03
1.370000000000000939e-01 9.072200377501939528e+00 2.267696507024087680e-04 3.168146964695349368e-04 2.629378086863625591e-03
1.380000000000000948e-01 9.071682217124232395e+00 1.935540079222503366e-04 3.246063697848827431e-04 2.616164741775337151e-03
1.390000000000000957e-01 9.071189371030520476e+00 1.608395516813564098e-04 3.320065420305619601e-04 2.603473468668118448e-03
1.400000000000000966e-01 9.070721688885020839e+00 1.285916003206886158e-04 3.390905451789485428e-04 2.591267264356185776e-03
1.410000000000000975e-01 9.070279687096839183e+00 9.678608679588973477e-05 3.452157013857665309e-04 2.579520005003487285e-03
1.420000000000000984e-01 9.069866050081676789e+00 6.540509342719272789e-05 3.482319217352008675e-04 2.568211915648427237e-03
1.430000000000000993e-01 9.069484166042412809e+00 3.443446205483424293e-05 3.474495772091457145e-04 2.557327135966276730e-03
1.440000000000001001e-01 9.069133623840187397e+00 3.862955100578041835e-06 3.466792471248342873e-04 2.546852850053594412e-03
1.450000000000001010e-01 9.068813957238367252e+00 -2.631878183073050478e-05 3.459853836508760302e-04 2.536778226562531272e-03
1.460000000000001019e-01 9.068524703587884872e+00 -5.611856966338432911e-05 3.453722201457638547e-04 2.527094052026034651e-03
1.470000000000001028e-01 9.068265374840443371e+00 -8.554295695516542100e-05 3.448717043966661165e-04 2.517792457069227552e-03
1.480000000000001037e-01 9.068035528241436438e+00 -1.145974124449689123e-04 3.444440114519021004e-04 2.508866713874873065e-03
1.490000000000001046e-01 9.067834734910784178e+00 -1.432863883763202091e-04 3.440797190285804471e-04 2.500311164911828404e-03
1.500000000000001055e-01 9.067662565957689935e+00 -1.716135514029430383e-04 3.437825044971857765e-04 2.492120985647037958e-03
1.510000000000001064e-01 9.067518589256144068e+00 -1.995564032902911479e-04 3.435331048361582335e-04 2.484317562961179185e-03
1.520000000000001072e-01 9.067402369029313292e+00 -2.269940374177218366e-04 3.432142642484984057e-04 2.477020749081607857e-03
1.530000000000001081e-01 9.067313502838722172e+00 -2.540696092658744558e-04 3.429357998569936765e-04 2.470086339772788273e-03
1.540000000000001090e-01 9.067251593117569897e+00 -2.807870441052545034e-04 3.426967652575301686e-04 2.463509390195973633e-03
1.550000000000001099e-01 9.067216196843036258e+00 -3.071490476153840711e-04 3.425453221490229873e-04 2.457286202025348639e-03
1.560000000000001108e-01 9.067206864062908878e+00 -3.331571380786630819e-04 3.424899182060432289e-04 2.451414289245439082e-03
1.570000000000001117e-01 9.067223198078343316e+00 -3.588120195386282764e-04 3.424780041041900337e-04 2.445892003303385201e-03
1.580000000000001126e-01 9.067264803293355158e+00 -3.841137246946241344e-04 3.425085096827823559e-04 2.440718388555010356e-03
1.590000000000001135e-01 9.067331260239807733e+00 -4.090183640491954452e-04 3.425614175966199514e-04 2.435936273604956490e-03
1.600000000000001144e-01 9.067422152556238402e+00 -4.335300557123791592e-04 3.426377392817106298e-04 2.431540514045398959e-03
1.610000000000001152e-01 9.067537084360386856e+00 -4.576844737141375010e-04 3.427526695656826707e-04 2.427494560233655566e-03
1.620000000000001161e-01 9.067675658794852822e+00 -4.814802220232384492e-04 3.429057875572728256e-04 2.423798950652453904e-03
1.630000000000001170e-01 9.067838880848293925e+00 -5.049152548356957175e-04 3.416932013945924189e-04 2.420454889672385510e-03
1.640000000000001179e-01 9.068031975078381990e+00 -5.279869483909500113e-04 3.348927183028855333e-04 2.417464174671026585e-03
1.650000000000001188e-01 9.068255188095395880e+00 -5.506922128225069917e-04 3.274791958086168114e-04 2.414829083479916837e-03
1.660000000000001197e-01 9.068508190412472914e+00 -5.730275355067121490e-04 3.200252184296786817e-04 2.412552330221816570e-03
1.670000000000001206e-01 9.068790640535482339e+00 -5.949889343726067013e-04 3.125388113631810769e-04 2.410637111160436954e-03
1.680000000000001215e-01 9.069102205440028541e+00 -6.165719285967195947e-04 3.050070240505174798e-04 2.409087133266155350e-03
1.690000000000001223e-01 9.069442562528038820e+00 -6.377716760994253361e-04 2.974145880891462508e-04 2.407906476010865295e-03
1.700000000000001232e-01 9.069805997810098219e+00 -6.682739034565948451e-04 3.048386213971959443e-04 2.397441942256468318e-03
1.710000000000001241e-01 9.070192892337825441e+00 -6.968198176442588288e-04 3.099252899170370579e-04 2.388942678050980616e-03
1.720000000000001250e-01 9.070603029361596015e+00 -7.246832636286256032e-04 3.145462398580518978e-04 2.381131495722666348e-03
1.730000000000001259e-01 9.071036219279601909e+00 -7.520058603240832758e-04 3.188159423181892611e-04 2.373864245491157619e-03
1.740000000000001268e-01 9.071492255834449736e+00 -7.788743847085639795e-04 3.228378298607366328e-04 2.367052122688337919e-03
1.750000000000001277e-01 9.071970914735679514e+00 -8.053442880912786359e-04 3.266853868615004694e-04 2.360637982202910649e-03
1.760000000000001286e-01 9.072472347979513074e+00 -8.314525771712074145e-04 3.300193333376473873e-04 2.354583358034428864e-03
1.770000000000001295e-01 9.072998885934483226e+00 -8.572249097059934410e-04 3.306869547358413410e-04 2.348861304962542029e-03
1.780000000000001303e-01 9.073550651028519098e+00 -8.826795963830509455e-04 3.309145023471789064e-04 2.343452354977288224e-03
1.790000000000001312e-01 9.074127285771639961e+00 -9.078116711403722396e-04 3.311769280195093037e-04 2.338360421838115485e-03
1.800000000000001321e-01 9.074728433918417991e+00 -9.325504940270719443e-04 3.314023472490419762e-04 2.333655189057233861e-03
1.810000000000001330e-01 9.075353764508726329e+00 -9.569955254678207124e-04 3.316649351594834483e-04 2.329236283817706470e-03
1.820000000000001339e-01 9.076002954587943705e+00 -9.811541237956173441e-04 3.319640445782407519e-04 2.325095487050017184e-03
1.830000000000001348e-01 9.076675687287581340e+00 -1.005031662399294033e-03 3.322989627616592095e-04 2.321226608670456069e-03
1.840000000000001357e-01 9.077371650367823008e+00 -1.028632161258962591e-03 3.326690810172942825e-04 2.317624849530054709e-03
1.850000000000001366e-01 9.078092162976226120e+00 -1.051958484662651131e-03 3.314458762595389775e-04 2.314286598467021634e-03
1.860000000000001374e-01 9.078838627193904998e+00 -1.075012546806701887e-03 3.285483291278247248e-04 2.311209222449226407e-03
1.870000000000001383e-01 9.079610725678444183e+00 -1.097795486564631618e-03 3.256970020254462261e-04 2.308390888329793413e-03
1.880000000000001392e-01 9.080408148125947321e+00 -1.120307801249715522e-03 3.228853537465777891e-04 2.305830426231799887e-03
1.890000000000001401e-01 9.081230590254078194e+00 -1.142549381606436419e-03 3.201072534755628352e-04 2.303527292193628759e-03
1.900000000000001410e-01 9.082077730390095027e+00 -1.164519634846860989e-03 3.173794988300280770e-04 2.301481443102074316e-03
1.910000000000001419e-01 9.082949249428667216e+00 -1.186217432025451048e-03 3.146983934532627831e-04 2.299693387634822034e-03
1.920000000000001428e-01 9.083844852471401055e+00 -1.207641225740014538e-03 3.120381830061754770e-04 2.298164067051368040e-03
1.930000000000001437e-01 9.084764363915558860e+00 -1.228789103683964939e-03 3.092776595261593261e-04 2.296894800310267555e-03
1.940000000000001446e-01 9.085708013713880149e+00 -1.249658768270178006e-03 3.060089699488891934e-04 2.295887303309953036e-03
1.950000000000001454e-01 9.086672111531999718e+00 -1.274133064673404429e-03 3.100352465538352455e-04 2.291275253377406899e-03
1.960000000000001463e-01 9.087655095697222407e+00 -1.299847268855407797e-03 3.168631036327188531e-04 2.285427864487668114e-03
1.970000000000001472e-01 9.088657236390211835e+00 -1.325062904245138083e-03 3.229222112557097665e-04 2.280079720842401788e-03
1.980000000000001481e-01 9.089678671762781548e+00 -1.349891663617164891e-03 3.284562910474526053e-04 2.275116518256832619e-03
1.990000000000001490e-01 9.090719410002401801e+00 -1.374394896236612621e-03 3.336566566163590413e-04 2.270474957819652341e-03
2.000000000000001499e-01 9.091779405893595012e+00 -1.398608077143809972e-03 3.386121859505993904e-04 2.266118016051070754e-03
2.010000000000001508e-01 9.092858563024764251e+00 -1.422553357571453144e-03 3.433962264022137525e-04 2.262022256833190817e-03
2.020000000000001517e-01 9.093956744393411284e+00 -1.446245561299763045e-03 3.480641926527298490e-04 2.258171754568973500e-03
2.030000000000001525e-01 9.095074389660933178e+00 -1.469695286430994620e-03 3.520500189091006499e-04 2.254554942070616588e-03
2.040000000000001534e-01 9.096214931146075600e+00 -1.492866572463029482e-03 3.523250873206083301e-04 2.251206922390352853e-03
2.050000000000001543e-01 9.097378684116657510e+00 -1.515738944500092267e-03 3.519859739181817500e-04 2.248147395940311172e-03
2.060000000000001552e-01 9.098565357694631928e+00 -1.538380935184194623e-03 3.517073572097770967e-04 2.245307097321744619e-03
2.070000000000001561e-01 9.099774662892727406e+00 -1.560797422540872136e-03 3.514922244453938180e-04 2.242680462226566418e-03
2.080000000000001570e-01 9.101006304890264076e+00 -1.582991916573696671e-03 3.513499190370267516e-04 2.240263333674355224e-03
2.090000000000001579e-01 9.102259952915497720e+00 -1.604966939433642411e-03 3.513189141999978077e-04 2.238052575473489098e-03
2.100000000000001588e-01 9.103535328134968907e+00 -1.626724306484591577e-03 3.513490870134050939e-04 2.236045786141940047e-03
2.110000000000001597e-01 9.104832159491424548e+00 -1.648265049532824560e-03 3.514336930771834889e-04 2.234241371698520578e-03
2.120000000000001605e-01 9.106150178202740975e+00 -1.669589735845388280e-03 3.515710245289617192e-04 2.232638223481616790e-03
2.130000000000001614e-01 9.107489117078381824e+00 -1.690698434600508820e-03 3.517595589596594734e-04 2.231235749129057647e-03
2.140000000000001623e-01 9.108848709935825738e+00 -1.711590757339382643e-03 3.519978998954684159e-04 2.230033829985746553e-03
2.150000000000001632e-01 9.110228677786132323e+00 -1.733322023494970323e-03 3.533541731883854588e-04 2.227993288441463150e-03
2.160000000000001641e-01 9.111628858883912940e+00 -1.754801758269272519e-03 3.546206604886552403e-04 2.226202667506687553e-03
2.170000000000001650e-01 9.113049065696548823e+00 -1.776031169688537491e-03 3.558243570526550478e-04 2.224659265536033624e-03
2.180000000000001659e-01 9.114489092349172594e+00 -1.797014057716462242e-03 3.569874050926907447e-04 2.223358046642505761e-03
2.190000000000001668e-01 9.115948719162007663e+00 -1.817752291199584798e-03 3.581254783645161210e-04 2.222296063929142269e-03
2.200000000000001676e-01 9.117427715663492194e+00 -1.838246190468669026e-03 3.592496889841382580e-04 2.221472025771834263e-03
2.210000000000001685e-01 9.118925842658452297e+00 -1.858494978312577898e-03 3.603679833524750780e-04 2.220885815165793507e-03
2.220000000000001694e-01 9.120442853621765877e+00 -1.878497049699674737e-03 3.614860863860938633e-04 2.220538201141950951e-03
2.230000000000001703e-01 9.121978495582776958e+00 -1.898250178870305050e-03 3.626082178592245249e-04 2.220430618910036302e-03
2.240000000000001712e-01 9.123532509673053070e+00 -1.917751587866417529e-03 3.637374975903051588e-04 2.220565092290271644e-03
2.250000000000001721e-01 9.125104631469993066e+00 -1.936998103406133804e-03 3.648763064661379295e-04 2.220944070192482772e-03
2.260000000000001730e-01 9.126696060639057251e+00 -1.955986206047231630e-03 3.645570369830469955e-04 2.221570372368918220e-03
2.270000000000001739e-01 9.128311079961999752e+00 -1.974712009505049087e-03 3.596926865625476970e-04 2.222447206184851101e-03
2.280000000000001747e-01 9.129949796896527303e+00 -1.993171313520391251e-03 3.544543789928402897e-04 2.223578110625078035e-03
2.290000000000001756e-01 9.131612006559505446e+00 -2.011359538203798258e-03 3.491498752256558258e-04 2.224967019370831765e-03
2.300000000000001765e-01 9.133297503527177952e+00 -2.029271859490058578e-03 3.437748918175523478e-04 2.226618123265386700e-03
2.310000000000001774e-01 9.135006081517319743e+00 -2.046903130796844366e-03 3.383251406550535738e-04 2.228535946893486601e-03
2.320000000000001783e-01 9.136737533069615225e+00 -2.064247875116023874e-03 3.327963228205417859e-04 2.230725354992117975e-03
2.330000000000001792e-01 9.138487874622629903e+00 -2.087065482979463208e-03 3.367239299647850105e-04 2.227448547202168921e-03
2.340000000000001801e-01 9.140256088556046876e+00 -2.110379929867077769e-03 3.421659964501044641e-04 2.223682108519530430e-03
2.350000000000001810e-01 9.142042061753217652e+00 -2.133087235618035590e-03 3.471140384472596284e-04 2.220526504560733048e-03
2.360000000000001819e-01 9.143845669125795439e+00 -2.155254970099210274e-03 3.516475975214234696e-04 2.217911645503763650e-03
2.370000000000001827e-01 9.145666780392881279e+00 -2.177040330181211677e-03 3.559290630953718636e-04 2.215678412605765965e-03
2.380000000000001836e-01 9.147505252137515086e+00 -2.198503224256387421e-03 3.600314796225801729e-04 2.213765347896324946e-03
2.390000000000001845e-01 9.149360925438852377e+00 -2.219679828603438043e-03 3.640065272661474616e-04 2.212134963385655254e-03
2.400000000000001854e-01 9.151234413311224003e+00 -2.240594499990303332e-03 3.671066276186769374e-04 2.210761759850592926e-03
2.410000000000001863e-01 9.153127567235703310e+00 -2.261264215876932025e-03 3.681102913976248316e-04 2.209627742462689452e-03
2.420000000000001872e-01 9.155040234536194532e+00 -2.281701049545891390e-03 3.690337490546693675e-04 2.208719915706335024e-03
2.430000000000001881e-01 9.156972160525661764e+00 -2.301913691688004665e-03 3.699877022207732902e-04 2.208028740762713656e-03
2.440000000000001890e-01 9.158923098040126831e+00 -2.321908391150737366e-03 3.709708766856697863e-04 2.207547179513441680e-03
2.450000000000001898e-01 9.160892805362147229e+00 -2.341689581629391014e-03 3.719822596089934590e-04 2.207270056527281445e-03
2.460000000000001907e-01 9.162881044669214603e+00 -2.361260273380634111e-03 3.730209663132598268e-04 2.207193658753899175e-03
2.470000000000001916e-01 9.164887577001357144e+00 -2.380622411272034864e-03 3.740900791294938556e-04 2.207315370828329040e-03
2.480000000000001925e-01 9.166912142532190444e+00 -2.399777053030708804e-03 3.752115221974088727e-04 2.207633491549078428e-03
2.490000000000001934e-01 9.168955248798097202e+00 -2.418724531220444070e-03 3.756182653136862573e-04 2.208147067743969870e-03
2.500000000000001665e-01 9.171018692630719116e+00 -2.437464530886284449e-03 3.740206982643704513e-04 2.208855813244301348e-03
2.510000000000001674e-01 9.173102351116281028e+00 -2.455996249593432514e-03 3.723377640315202707e-04 2.209759946030713344e-03
2.520000000000001683e-01 9.175205990288832325e+00 -2.474318396931046715e-03 3.706792243797496500e-04 2.210860186406831199e-03
2.530000000000001692e-01 9.177329379321292890e+00 -2.492429284623213451e-03 3.690402521626481337e-04 2.212157664966864744e-03
2.540000000000001701e-01 9.179472289579724276e+00 -2.510326818381202439e-03 3.674165599498171661e-04 2.213653929078792954e-03
2.550000000000001710e-01 9.181634493846672740e+00 -2.528008602446767377e-03 3.658043354983031396e-04 2.215350836941559938e-03
2.560000000000001719e-01 9.183815765524970587e+00 -2.545471943304520104e-03 3.642002650066731434e-04 2.217250552603608309e-03
2.570000000000001728e-01 9.186015859212487200e+00 -2.562713837638363069e-03 3.626201501217497965e-04 2.219355556930572085e-03
2.580000000000001736e-01 9.188234533101306667e+00 -2.579730990397048358e-03 3.610571015775815469e-04 2.221668628599358323e-03
2.590000000000001745e-01 9.190471558186633416e+00 -2.596519827603978228e-03 3.594947422772289645e-04 2.224192830438537216e-03
2.600000000000001754e-01 9.192722358309566744e+00 -2.617171238983855008e-03 3.663711160505275788e-04 2.222857360119669286e-03
2.610000000000001763e-01 9.194986565955669988e+00 -2.637866874245779931e-03 3.736592281425353892e-04 2.221479121979624046e-03
2.620000000000001772e-01 9.197264427529274755e+00 -2.658168633069856335e-03 3.803070594650894039e-04 2.220492977411468293e-03
2.630000000000001781e-01 9.199556089197505671e+00 -2.678124154859778689e-03 3.864624866288632506e-04 2.219849069314753023e-03
2.640000000000001790e-01 9.201861608646597190e+00 -2.697792241135491421e-03 3.922727920439715750e-04 2.219486915038930159e-03
2.650000000000001799e-01 9.204180974242008872e+00 -2.717226362503575004e-03 3.978607670918929244e-04 2.219351682102394148e-03
2.660000000000001807e-01 9.206514126337681958e+00 -2.736443838643106211e-03 4.032917429700206419e-04 2.219424905828526560e-03
2.670000000000001816e-01 9.208860962634505043e+00 -2.755455999445516335e-03 4.086197026224314133e-04 2.219694262767894603e-03
2.680000000000001825e-01 9.211221482327678345e+00 -2.774270600445026286e-03 4.137509072717243837e-04 2.220151113316751017e-03
2.690000000000001834e-01 9.213598565027645293e+00 -2.792893123753986510e-03 4.158104237870384121e-04 2.220789172911196135e-03
2.700000000000001843e-01 9.215993124195207997e+00 -2.811327460456601417e-03 4.167682928938971562e-04 2.221603810475958861e-03
2.710000000000001852e-01 9.218404931170622874e+00 -2.829576292006584157e-03 4.177693165917078372e-04 2.222591653379505337e-03
2.720000000000001861e-01 9.220833761243799387e+00 -2.847641408176265505e-03 4.188113349997521669e-04 2.223750259538997964e-03
2.730000000000001870e-01 9.223279392746082550e+00 -2.865523837029079323e-03 4.198923347459161508e-04 2.225077980017044297e-03
2.740000000000001878e-01 9.225741606203889944e+00 -2.883224008458944252e-03 4.210105506515502728e-04 2.226573789817494313e-03
2.750000000000001887e-01 9.228220183633833784e+00 -2.900741818423923334e-03 4.221643884800832178e-04 2.228237219215812269e-03
2.760000000000001896e-01 9.230714907868989627e+00 -2.918076714443358123e-03 4.233524792875151613e-04 2.230068264734125227e-03
2.770000000000001905e-01 9.233225562004909293e+00 -2.935227741832655522e-03 4.245736059129900583e-04 2.232067340098787146e-03
2.780000000000001914e-01 9.235751928926779541e+00 -2.952193554773739625e-03 4.258266329034907094e-04 2.234235262852999563e-03
2.790000000000001923e-01 9.238293790831995977e+00 -2.968972517651001768e-03 4.271106124345658110e-04 2.236573151111381167e-03
2.800000000000001932e-01 9.240850928816906062e+00 -2.985562689223431997e-03 4.284247043133469594e-04 2.239082437799253325e-03
2.810000000000001941e-01 9.243423122510794343e+00 -3.001961868678630369e-03 4.297681747903498058e-04 2.241764823280253689e-03
2.820000000000001950e-01 9.246010149706215486e+00 -3.018167599057877942e-03 4.311404036367347085e-04 2.244622270748756684e-03
2.830000000000001958e-01 9.248611786001381674e+00 -3.034177179548068568e-03 4.325408843818810169e-04 2.247656992908069785e-03
2.840000000000001967e-01 9.251227804511353625e+00 -3.049987641450545989e-03 4.339691314785946996e-04 2.250871475156440010e-03
2.850000000000001976e-01 9.253857975569623306e+00 -3.065595800156480089e-03 4.354247418867987496e-04 2.254268422886118728e-03
2.860000000000001985e-01 9.256502041587426177e+00 -3.080998268633557396e-03 4.369322508306866353e-04 2.257850747266431941e-03
2.870000000000001994e-01 9.259159736297597476e+00 -3.096191421875033913e-03 4.384967117037350329e-04 2.261621600185275728e-03
2.880000000000002003e-01 9.261830818071482341e+00 -3.111171409795492060e-03 4.400896359106273859e-04 2.265584360840060263e-03
2.890000000000002012e-01 9.264515041414831842e+00 -3.125934166869653429e-03 4.417108235201523507e-04 2.269742625599482314e-03
2.900000000000002021e-01 9.267212156627396169e+00 -3.140475384063048936e-03 4.433601714987217557e-04 2.274100235584499211e-03
2.910000000000002029e-01 9.269921909504068580e+00 -3.154790550662266418e-03 4.450376739898553695e-04 2.278661234423433324e-03
2.920000000000002038e-01 9.272645386289626757e+00 -3.168874909351057905e-03 4.453981237928813890e-04 2.283429912780233790e-03
2.930000000000002047e-01 9.275386637766750653e+00 -3.182723469039764642e-03 4.414719919158685904e-04 2.288410795202980991e-03
2.940000000000002056e-01 9.278145799188440179e+00 -3.196330980217008087e-03 4.371695585274814819e-04 2.293608664437692731e-03
2.950000000000002065e-01 9.280922689609317544e+00 -3.209691951137173555e-03 4.328015302598087373e-04 2.299028544880108316e-03
2.960000000000002074e-01 9.283717137451612089e+00 -3.222759202197926758e-03 4.283113599033816325e-04 2.304717168559657515e-03
2.970000000000002083e-01 9.286528964945476972e+00 -3.235557760621637739e-03 4.237302667567553402e-04 2.310649046437409163e-03
2.980000000000002092e-01 9.289357991094423284e+00 -3.248090903959713425e-03 4.190647550134014333e-04 2.316820430058648666e-03
2.990000000000002101e-01 9.292200945066644735e+00 -3.264582935673949592e-03 4.216289634524981837e-04 2.319023819176243683e-03
3.000000000000002109e-01 9.295056055753532220e+00 -3.282538353318791534e-03 4.274276664313061622e-04 2.319760086246659692e-03
3.010000000000002118e-01 9.297923227418651848e+00 -3.299923231891631076e-03 4.327515667720033439e-04 2.321059577200184233e-03
3.020000000000002127e-01 9.300802362559059233e+00 -3.316877403848360328e-03 4.377422634409752766e-04 2.322780050903925156e-03
3.030000000000002136e-01 9.303693349500521848e+00 -3.333486762436108693e-03 4.424998209734943254e-04 2.324833798696104587e-03
3.040000000000002145e-01 9.306596058781373415e+00 -3.349804268100269045e-03 4.470949872487015031e-04 2.327166406440548188e-03
3.050000000000002154e-01 9.309510344331897613e+00 -3.365863697046456767e-03 4.515781465222585243e-04 2.329742883874240823e-03
3.060000000000002163e-01 9.312436306276087095e+00 -3.381687315823973718e-03 4.557253716344924176e-04 2.332539917778872658e-03
3.070000000000002172e-01 9.315375862992757661e+00 -3.397290196248293950e-03 4.577334795777278885e-04 2.335541511131743273e-03
3.080000000000002180e-01 9.318329227853590524e+00 -3.412682726646329261e-03 4.593178658134659462e-04 2.338736441090208309e-03
3.090000000000002189e-01 9.321296141475771790e+00 -3.427872075416260253e-03 4.609584532349938341e-04 2.342116773986565800e-03
3.100000000000002198e-01 9.324276369080273241e+00 -3.442863121474925604e-03 4.626355169734747488e-04 2.345676919492427608e-03
3.110000000000002207e-01 9.327269681135769375e+00 -3.457659064182051246e-03 4.643470086859178073e-04 2.349413009381926508e-03
3.120000000000002216e-01 9.330275851010398469e+00 -3.472261816657837633e-03 4.660919420287432807e-04 2.353322495745472590e-03
3.130000000000002225e-01 9.333294653812732378e+00 -3.486672311125372983e-03 4.678695087914643523e-04 2.357403839183350083e-03
3.140000000000002234e-01 9.336325865443454219e+00 -3.500890661602109027e-03 4.696790308802672835e-04 2.361656340974728225e-03
3.150000000000002243e-01 9.339369448856622569e+00 -3.514916300133721135e-03 4.713328869653718965e-04 2.366080002863081306e-03
3.160000000000002252e-01 9.342427237694275632e+00 -3.528748120320813596e-03 4.709592826677498449e-04 2.370675380318284717e-03
3.170000000000002260e-01 9.345499577270132363e+00 -3.542384552624623997e-03 4.700449767678933216e-04 2.375443504623945580e-03
3.180000000000002269e-01 9.348586233391257494e+00 -3.555823598764456042e-03 4.691674776393251617e-04 2.380385846363681883e-03
3.190000000000002278e-01 9.351686974291354204e+00 -3.569062880217374265e-03 4.683219801206641580e-04 2.385504265140824323e-03
3.200000000000002287e-01 9.354801583574534618e+00 -3.582099670917807902e-03 4.674903877373939344e-04 2.390800975408714519e-03
3.210000000000002296e-01 9.357929845668081725e+00 -3.594930916876187908e-03 4.666688233290806377e-04 2.396278525602610864e-03
3.220000000000002305e-01 9.361071545176169906e+00 -3.607553256748880725e-03 4.658537486607002877e-04 2.401939776486589073e-03
3.230000000000002314e-01 9.364226466303511742e+00 -3.619963029417196457e-03 4.650419020753599614e-04 2.407787892687081582e-03
3.240000000000002323e-01 9.367394398413120271e+00 -3.632139298722381841e-03 4.642071891138529506e-04 2.413843326871416804e-03
3.250000000000002331e-01 9.370575137725552395e+00 -3.644057613042136611e-03 4.633183006100129002e-04 2.420130061948969763e-03
3.260000000000002340e-01 9.373765459655375665e+00 -3.658503473951351705e-03 4.681815441280818071e-04 2.423876036820932309e-03
3.270000000000002349e-01 9.376963452534209154e+00 -3.674265732728592120e-03 4.762728538951033035e-04 2.426298520690265553e-03
3.280000000000002358e-01 9.380169396843660579e+00 -3.689620099181816631e-03 4.836757897303915754e-04 2.429118120640092610e-03
3.290000000000002367e-01 9.383383433238792648e+00 -3.704668498635415880e-03 4.906321035033464791e-04 2.432230503387694011e-03
3.300000000000002376e-01 9.386605607036305088e+00 -3.719464193452499262e-03 4.972903959400594431e-04 2.435580627153716236e-03
3.310000000000002385e-01 9.389835917576867530e+00 -3.734036355498091507e-03 5.037258149356493506e-04 2.439137914113974695e-03
3.320000000000002394e-01 9.393074311432247470e+00 -3.748402239888349273e-03 5.100083845084096498e-04 2.442883944166604569e-03
3.330000000000002403e-01 9.396320696755264379e+00 -3.762572852756283174e-03 5.161875297393738772e-04 2.446806710527027560e-03
3.340000000000002411e-01 9.399575014071334778e+00 -3.776555603106555165e-03 5.222382870361565177e-04 2.450897920276434976e-03
3.350000000000002420e-01 9.402839917666311109e+00 -3.790355588449020006e-03 5.254519934726883598e-04 2.455151677704625092e-03
3.360000000000002429e-01 9.406116724231983639e+00 -3.803976327910844023e-03 5.271697622383142087e-04 2.459563730139357075e-03
3.370000000000002438e-01 9.409405213481170094e+00 -3.817420164184735440e-03 5.289309149982806407e-04 2.464131051254987714e-03
3.380000000000002447e-01 9.412705168800464151e+00 -3.830688522045187089e-03 5.307332027511303674e-04 2.468851571913676345e-03
3.390000000000002456e-01 9.416016376305993418e+00 -3.843782078503519238e-03 5.325745729742514464e-04 2.473724002133035563e-03
3.400000000000002465e-01 9.419338624048442909e+00 -3.856700866548205386e-03 5.344531240987142155e-04 2.478747721403357085e-03
3.410000000000002474e-01 9.422671701259252686e+00 -3.869444415019025751e-03 5.363672042092496040e-04 2.483922634252172003e-03
3.420000000000002482e-01 9.426015397770958870e+00 -3.882011760873186820e-03 5.383152491670022827e-04 2.489249154399523351e-03
3.430000000000002491e-01 9.429369503416063836e+00 -3.894401553955523405e-03 5.402959088505578447e-04 2.494728097145657714e-03
3.440000000000002500e-01 9.432733807463067777e+00 -3.906612078435055604e-03 5.423080314311146816e-04 2.500360655617507415e-03
3.450000000000002509e-01 9.436108098179877501e+00 -3.918641275072148704e-03 5.443505582624240044e-04 2.506148376664002215e-03
3.460000000000002518e-01 9.439492162453534618e+00 -3.930486736766991562e-03 5.464224631098746343e-04 2.512093163811743215e-03
3.470000000000002527e-01 9.442885785328524406e+00 -3.942145813808658680e-03 5.485229388188708061e-04 2.518197170666161121e-03
3.480000000000002536e-01 9.446288731444514752e+00 -3.953615563368864314e-03 5.506694473785180705e-04 2.524462850286047621e-03
3.490000000000002545e-01 9.449700747798420508e+00 -3.964892765688404416e-03 5.528764117826486663e-04 2.530892938086041870e-03
3.500000000000002554e-01 9.453121609134303327e+00 -3.975973932541608004e-03 5.551125966587891827e-04 2.537490442573266548e-03
3.510000000000002562e-01 9.456551087559354585e+00 -3.986855321238986019e-03 5.573768961877282463e-04 2.544258630673921270e-03
3.520000000000002571e-01 9.459988951622946729e+00 -3.997532939456164593e-03 5.596688758640203445e-04 2.551201022288676450e-03
3.530000000000002580e-01 9.463434965966444068e+00 -4.008002549670461150e-03 5.619882061731222220e-04 2.558321385304482450e-03
3.540000000000002589e-01 9.466888891032361641e+00 -4.018259654248007920e-03 5.643345883304343863e-04 2.565623750020874349e-03
3.550000000000002598e-01 9.470350482769667622e+00 -4.028299495836799513e-03 5.667077585308193804e-04 2.573112408351460080e-03
3.560000000000002607e-01 9.473819708476277413e+00 -4.038292941270235116e-03 5.690672346604442114e-04 2.580625223189566674e-03
3.570000000000002616e-01 9.477296610280482980e+00 -4.048072205162817072e-03 5.711704009572493579e-04 2.588329325412471599e-03
3.580000000000002625e-01 9.480785313096614431e+00 -4.057609350003266169e-03 5.689065338718157783e-04 2.596252151777036533e-03
3.590000000000002633e-01 9.484287355842317524e+00 -4.066900470484091819e-03 5.648577247809984450e-04 2.604397163933530861e-03
3.600000000000002642e-01 9.487802628579240505e+00 -4.075958112642047784e-03 5.606853757190669724e-04 2.612751383595828675e-03
3.610000000000002651e-01 9.491331015290796813e+00 -4.084775899830332332e-03 5.563891882740239908e-04 2.621320761756646810e-03
3.620000000000002660e-01 9.494872394472881894e+00 -4.093346795734581836e-03 5.519676136495014346e-04 2.630111911798407257e-03
3.630000000000002669e-01 9.498426639494754298e+00 -4.101663294950227620e-03 5.474182730778234113e-04 2.639131915988308496e-03
3.640000000000002678e-01 9.501993618823355803e+00 -4.109717496000317785e-03 5.427381673988127680e-04 2.648388250760934804e-03
3.650000000000002687e-01 9.505566069742808821e+00 -4.127419028619726607e-03 5.549681091667080929e-04 2.648009938478424093e-03
3.660000000000002696e-01 9.509146378886880413e+00 -4.140997876036459080e-03 5.606887319648673484e-04 2.651747049012144041e-03
3.670000000000002705e-01 9.512734421381283667e+00 -4.154100984340782475e-03 5.660584899375284071e-04 2.655950750245382984e-03
3.680000000000002713e-01 9.516330087186378961e+00 -4.166838294906270376e-03 5.711724898109764997e-04 2.660509480601081205e-03
3.690000000000002722e-01 9.519933259861629082e+00 -4.179273681049433704e-03 5.761010057993122893e-04 2.665358032081414832e-03
3.700000000000002731e-01 9.523543812308332690e+00 -4.191447561714619317e-03 5.808951150110116743e-04 2.670454859766404395e-03
3.710000000000002740e-01 9.527162130741496426e+00 -4.203386756669568944e-03 5.850683235058325854e-04 2.675772169628226269e-03
3.720000000000002749e-01 9.530790247486340405e+00 -4.215109586529269467e-03 5.869928416852906311e-04 2.681290778896968426e-03
3.730000000000002758e-01 9.534428185063609007e+00 -4.226628768849515806e-03 5.886911915809140208e-04 2.686997192254425050e-03
3.740000000000002767e-01 9.538075734843506126e+00 -4.237953149429611946e-03 5.904033695324929082e-04 2.692881850817183034e-03
3.750000000000002776e-01 9.541732695629313810e+00 -4.249088802802914247e-03 5.921280169952306688e-04 2.698938017176825185e-03
3.760000000000002784e-01 9.545398871321385315e+00 -4.260039748149382043e-03 5.938640560778770880e-04 2.705161048726885138e-03
3.770000000000002793e-01 9.549074069115496499e+00 -4.270808472077205521e-03 5.956106779660208864e-04 2.711547866791572895e-03
3.780000000000002802e-01 9.552758098129679354e+00 -4.281396232162296145e-03 5.973672179794414783e-04 2.718096646816722285e-03
3.790000000000002811e-01 9.556450772765147761e+00 -4.291803306112619912e-03 5.991286706442128934e-04 2.724806564310212464e-03
3.800000000000002820e-01 9.560153551521896276e+00 -4.302029153886193467e-03 5.992503971376786018e-04 2.731677628860527084e-03
3.810000000000002829e-01 9.563867413423828623e+00 -4.312072559939863700e-03 5.982106580075165908e-04 2.738710538780897170e-03
3.820000000000002838e-01 9.567591815414626666e+00 -4.321931729762395688e-03 5.975297389643526719e-04 2.745906582003601777e-03
3.830000000000002847e-01 9.571326545791421836e+00 -4.331604363803780687e-03 5.968739870086106278e-04 2.753267560078537148e-03
3.840000000000002855e-01 9.575071408430527953e+00 -4.341087700993452939e-03 5.962250618873361080e-04 2.760795742907523609e-03
3.850000000000002864e-01 9.578826208571141976e+00 -4.350378537869466211e-03 5.955783972554432038e-04 2.768493848198778917e-03
3.860000000000002873e-01 9.582590751997416945e+00 -4.359473312547423700e-03 5.949298862724548484e-04 2.776364956256451976e-03
3.870000000000002882e-01 9.586364863101161760e+00 -4.368337959151120421e-03 5.942268554063054667e-04 2.784442674779444380e-03
3.880000000000002891e-01 9.590148358177529531e+00 -4.376982627396881591e-03 5.934875510291105424e-04 2.792716391896575296e-03
3.890000000000002900e-01 9.593941045076968877e+00 -4.385416801207409933e-03 5.927299017680640394e-04 2.801176151076965881e-03
3.900000000000002909e-01 9.597737871849625790e+00 -4.398347068130446964e-03 6.015202954735331467e-04 2.805137198421289030e-03
3.910000000000002918e-01 9.601538892533701741e+00 -4.410905584079665397e-03 6.098849000037145571e-04 2.809463703349961497e-03
3.920000000000002927e-01 9.605344279337122870e+00 -4.423064281547715686e-03 6.176774781265865696e-04 2.814180792981916136e-03
3.930000000000002935e-01 9.609154145233137712e+00 -4.434921107291294427e-03 6.250552112764531584e-04 2.819188458372133034e-03
3.940000000000002944e-01 9.612968533370956692e+00 -4.446529703255294556e-03 6.321415654363142164e-04 2.824431479844247313e-03
3.950000000000002953e-01 9.616787429119403541e+00 -4.457921563452078503e-03 6.390258150052296332e-04 2.829877086499786674e-03
3.960000000000002962e-01 9.620610775234283096e+00 -4.469116527692862904e-03 6.457704128133073471e-04 2.835504361226340916e-03
3.970000000000002971e-01 9.624438516477681560e+00 -4.480127784871498070e-03 6.523865414730344037e-04 2.841299176569468503e-03
3.980000000000002980e-01 9.628273369365066614e+00 -4.490964391136700352e-03 6.561115037516463203e-04 2.847251637791219005e-03
3.990000000000002989e-01 9.632116958799498363e+00 -4.501631384228000840e-03 6.580419497962518988e-04 2.853355927762400886e-03
4.000000000000002998e-01 9.635969072088316878e+00 -4.512129688638948956e-03 6.600163998204339535e-04 2.859610359496335321e-03
4.010000000000003006e-01 9.639829511227281600e+00 -4.522466637556544176e-03 6.620274985918222707e-04 2.866006936232449575e-03
4.020000000000003015e-01 9.643698082045327524e+00 -4.532643964743266439e-03 6.640731466973420413e-04 2.872543294397181517e-03
4.030000000000003024e-01 9.647574593076349458e+00 -4.542662439497003289e-03 6.661514084750691164e-04 2.879218061885723337e-03
4.040000000000003033e-01 9.651458854633684581e+00 -4.552522040745999275e-03 6.682604834108768141e-04 2.886030678767816191e-03
4.050000000000003042e-01 9.655350678012418086e+00 -4.562222082624061564e-03 6.703987038905560858e-04 2.892981267644127545e-03
4.060000000000003051e-01 9.659249874629566079e+00 -4.571761327157447541e-03 6.725647100094545028e-04 2.900070517660827650e-03
4.070000000000003060e-01 9.663156255424189212e+00 -4.581138020229649777e-03 6.747572256065176299e-04 2.907299645990775536e-03
4.080000000000003069e-01 9.667069630305819672e+00 -4.590349963266180874e-03 6.769750816357205520e-04 2.914670324059615361e-03
4.090000000000003078e-01 9.670989807574866148e+00 -4.599394575780016252e-03 6.792173067335397982e-04 2.922184613216312343e-03
4.100000000000003086e-01 9.674916567608732976e+00 -4.608268894705597370e-03 6.815088608387699989e-04 2.929844963934107906e-03
4.110000000000003095e-01 9.678849687310046690e+00 -4.616969589233347292e-03 6.838498879196330468e-04 2.937654199747188020e-03
4.120000000000003104e-01 9.682788965187887342e+00 -4.625493022950381665e-03 6.862151451097293561e-04 2.945615454065408489e-03
4.130000000000003113e-01 9.686734196336784564e+00 -4.633835228143070618e-03 6.886040792458492446e-04 2.953732194944832991e-03
4.140000000000003122e-01 9.690685172037502682e+00 -4.641991926928521611e-03 6.910162262104037334e-04 2.962008203243955435e-03
4.150000000000003131e-01 9.694641679400941570e+00 -4.649958531474908396e-03 6.934511680360203045e-04 2.970447571666571477e-03
4.160000000000003140e-01 9.698603500998142835e+00 -4.657730148140850832e-03 6.959085509395859098e-04 2.979054700093418211e-03
4.170000000000003149e-01 9.702570414432422297e+00 -4.665301579859665662e-03 6.983881455802035815e-04 2.987834292631045673e-03
4.180000000000003157e-01 9.706542192002725500e+00 -4.672667328974120654e-03 7.008897586709174343e-04 2.996791354345779233e-03
4.190000000000003166e-01 9.710519466912353792e+00 -4.679815659915887924e-03 7.025407502875957028e-04 3.005937131904076829e-03
4.200000000000003175e-01 9.714506855888707548e+00 -4.686712788923510717e-03 6.993238125697544966e-04 3.015304937866829238e-03
4.210000000000003184e-01 9.718504957875678585e+00 -4.693385152824083688e-03 6.952831658530471068e-04 3.024867847931014559e-03
4.220000000000003193e-01 9.722513635609523419e+00 -4.699826659653133162e-03 6.911489258082988835e-04 3.034631458999239098e-03
4.230000000000003202e-01 9.726532750334243360e+00 -4.706030469039540649e-03 6.869157443195996263e-04 3.044602113406266134e-03
4.240000000000003211e-01 9.730562161160715817e+00 -4.711989190423426788e-03 6.825783639509697132e-04 3.054786701035396707e-03
4.250000000000003220e-01 9.734601724630067565e+00 -4.717694951726149853e-03 6.781314823744019268e-04 3.065192590679162703e-03
4.260000000000003229e-01 9.738646195380292525e+00 -4.730001681928617911e-03 6.855309317036579683e-04 3.068991809885865483e-03
4.270000000000003237e-01 9.742695529431115276e+00 -4.741372033930850959e-03 6.920379831081005170e-04 3.073716124380097142e-03
4.280000000000003246e-01 9.746749614147399043e+00 -4.752200829431423544e-03 6.981161131476556689e-04 3.078967839370524203e-03
4.290000000000003255e-01 9.750808347345756744e+00 -4.762626365967583333e-03 7.038931676098831441e-04 3.084606572586573361e-03
4.300000000000003264e-01 9.754871618655627685e+00 -4.772731094824353773e-03 7.094597849534121231e-04 3.090548245984126551e-03
4.310000000000003273e-01 9.758939300709796427e+00 -4.782566114007810384e-03 7.148840598390684281e-04 3.096740428896107167e-03
4.320000000000003282e-01 9.763011500164161305e+00 -4.792164374323302188e-03 7.199649199584245637e-04 3.103149038728807846e-03
4.330000000000003291e-01 9.767090335138112422e+00 -4.801547821386450803e-03 7.227128474353331986e-04 3.109751141165968680e-03
4.340000000000003300e-01 9.771176116199535855e+00 -4.810731349987866327e-03 7.249502885644338798e-04 3.116530957948233493e-03
4.350000000000003308e-01 9.775268622627725890e+00 -4.819725106786316299e-03 7.272186785962815592e-04 3.123477538271593468e-03
4.360000000000003317e-01 9.779367642269180649e+00 -4.828535895848134508e-03 7.295162543933747870e-04 3.130583334937447719e-03
4.370000000000003326e-01 9.783472968779944878e+00 -4.837168141679181604e-03 7.318416309149526622e-04 3.137843228135305321e-03
4.380000000000003335e-01 9.787584399485082187e+00 -4.845624434198014113e-03 7.341937290607052080e-04 3.145253970603533508e-03
4.390000000000003344e-01 9.791701411538664246e+00 -4.853905942015540598e-03 7.368938884334819139e-04 3.152813766842758100e-03
4.400000000000003353e-01 9.795823368841835688e+00 -4.862012693286985737e-03 7.400553901155439152e-04 3.160521986613267116e-03
4.410000000000003362e-01 9.799951623598165185e+00 -4.869943831208783935e-03 7.416890748792870358e-04 3.168378905028206363e-03
4.420000000000003371e-01 9.804087456145625268e+00 -4.877697720411531927e-03 7.418651729514487078e-04 3.176385592536439938e-03
4.430000000000003380e-01 9.808230668679239983e+00 -4.885272052860473342e-03 7.420595192457581438e-04 3.184543806174421239e-03
4.440000000000003388e-01 9.812381066936648466e+00 -4.892663951291936070e-03 7.422656938834530649e-04 3.192855883854465397e-03
4.450000000000003397e-01 9.816538459070381251e+00 -4.899869980471892317e-03 7.424778467391077164e-04 3.201324731228241769e-03
4.460000000000003406e-01 9.820702654509274154e+00 -4.906886285187804855e-03 7.426908462949011885e-04 3.209953682071814158e-03
4.470000000000003415e-01 9.824873481865692426e+00 -4.913679047797969365e-03 7.428516913796975180e-04 3.218776058595591936e-03
4.480000000000003424e-01 9.829050763505859933e+00 -4.920257076835238622e-03 7.429754366677313732e-04 3.227782558444630169e-03
4.490000000000003433e-01 9.833234313269395344e+00 -4.926630368725743933e-03 7.430806051903337400e-04 3.236962684102814240e-03
4.500000000000003442e-01 9.837423943080889188e+00 -4.932793960843302045e-03 7.431641493494574313e-04 3.246320897102846024e-03
4.510000000000003451e-01 9.841614099578912089e+00 -4.943480005907614772e-03 7.533235078847136390e-04 3.251147369426626247e-03
4.520000000000003459e-01 9.845804952356827400e+00 -4.953709283784256227e-03 7.628565058689458153e-04 3.256416974587268785e-03
4.530000000000003468e-01 9.849996745360940054e+00 -4.963559244564289159e-03 7.717662404516352839e-04 3.262049318783884211e-03
4.540000000000003477e-01 9.854189624606334519e+00 -4.973124881186142057e-03 7.802456357916768420e-04 3.267947342890357813e-03
4.550000000000003486e-01 9.858383651500522760e+00 -4.982456141285974797e-03 7.884292470977339803e-04 3.274059522335482763e-03
4.560000000000003495e-01 9.862578823349213764e+00 -4.991581316760946609e-03 7.964094680699427067e-04 3.280356294132620500e-03
4.570000000000003504e-01 9.866775090368568257e+00 -5.000517704572821423e-03 8.042506852183276683e-04 3.286819294213261678e-03
4.580000000000003513e-01 9.870972505947058551e+00 -5.009276488616297603e-03 8.118609101260042607e-04 3.293436413995910316e-03
4.590000000000003522e-01 9.875174276529278927e+00 -5.017865108897897469e-03 8.160945266775208873e-04 3.300199391870897898e-03
4.600000000000003531e-01 9.879381984254052895e+00 -5.026365137598914554e-03 8.186574128249465149e-04 3.307034879478199397e-03
4.610000000000003539e-01 9.883595806526004779e+00 -5.034744466800430626e-03 8.209221948485469905e-04 3.313982265042117199e-03
4.620000000000003548e-01 9.887815661461077710e+00 -5.042950491832734299e-03 8.230955567598034414e-04 3.321092907258301353e-03
4.630000000000003557e-01 9.892041458703186407e+00 -5.050999731781006911e-03 8.252024896723093514e-04 3.328349306682991914e-03
4.640000000000003566e-01 9.896273096702211447e+00 -5.058900133063485433e-03 8.272621340384457567e-04 3.335742672054514951e-03
4.650000000000003575e-01 9.900510463506890346e+00 -5.066654982267427415e-03 8.292881775885281581e-04 3.343268948441845394e-03
4.660000000000003584e-01 9.904753438042991576e+00 -5.074264843250220723e-03 8.312903071489912907e-04 3.350926850946679171e-03
4.670000000000003593e-01 9.909001891183603306e+00 -5.081728595409953746e-03 8.332754547982238955e-04 3.358716810242898688e-03
4.680000000000003602e-01 9.913255686605541683e+00 -5.089044010811028321e-03 8.352485888726505353e-04 3.366640385636379337e-03
4.690000000000003610e-01 9.917514669625806079e+00 -5.096208028651800191e-03 8.372250083874049550e-04 3.374699984123180618e-03
4.700000000000003619e-01 9.921778652487544647e+00 -5.103216945006833899e-03 8.392340832682650131e-04 3.382898666197557257e-03
4.710000000000003628e-01 9.926047474195822673e+00 -5.110066515688722541e-03 8.412448074106970014e-04 3.391240039905560853e-03
4.720000000000003637e-01 9.930320969968228439e+00 -5.116752046302942836e-03 8.432562738971763339e-04 3.399728168387756294e-03
4.730000000000003646e-01 9.934598968414727338e+00 -5.123268441076112532e-03 8.452699945772140441e-04 3.408367519305051906e-03
4.740000000000003655e-01 9.938881291364694448e+00 -5.129610218567237818e-03 8.472872686001277701e-04 3.417162947730201239e-03
4.750000000000003664e-01 9.943167753698466171e+00 -5.135771532296214831e-03 8.493091985244914655e-04 3.426119674453353015e-03
4.760000000000003673e-01 9.947458163099661022e+00 -5.141746192707869617e-03 8.513367915130194696e-04 3.435243263140192078e-03
4.770000000000003681e-01 9.951752319738263353e+00 -5.147527663455147423e-03 8.533710248528163234e-04 3.444539623327547498e-03
4.780000000000003690e-01 9.956050019501970993e+00 -5.153104029815798633e-03 8.554042661081577917e-04 3.454020044790926530e-03
4.790000000000003699e-01 9.960351132179434686e+00 -5.158440035818104806e-03 8.573273583544127260e-04 3.463719175442827019e-03
4.800000000000003708e-01 9.964659670152537174e+00 -5.163560283510336933e-03 8.550223104078482836e-04 3.473611787994582058e-03
4.810000000000003717e-01 9.968977963177334090e+00 -5.168457681097276234e-03 8.501646563003608867e-04 3.483704338943372728e-03
4.820000000000003726e-01 9.973305389846156999e+00 -5.173124289682467548e-03 8.456976208595584979e-04 3.494004127052926546e-03
4.830000000000003735e-01 9.977641757092841956e+00 -5.177551538549490448e-03 8.411842918645325712e-04 3.504519078479663950e-03
4.840000000000003744e-01 9.981986937883247535e+00 -5.181730320740349921e-03 8.365495303347715572e-04 3.515257651322481122e-03
4.850000000000003753e-01 9.986340801684516322e+00 -5.185651018008242789e-03 8.317872167394558744e-04 3.526228810587069429e-03
4.860000000000003761e-01 9.990698777842144551e+00 -5.195230320361415681e-03 8.372541627331862510e-04 3.531537414012562038e-03
4.870000000000003770e-01 9.995059728894572615e+00 -5.205243202185607689e-03 8.442921497575439985e-04 3.536408666758095783e-03
4.880000000000003779e-01 9.999423531778994345e+00 -5.214645919913792234e-03 8.508430354920619790e-04 3.541882813069961722e-03
4.890000000000003788e-01 1.000379008240719436e+01 -5.223603597300757739e-03 8.570529691007411355e-04 3.547792284898953954e-03
4.900000000000003797e-01 1.000815925815732044e+01 -5.232215621102796060e-03 8.630398709767207743e-04 3.554035792967789615e-03
4.910000000000003806e-01 1.001253092492412478e+01 -5.240543101642708423e-03 8.688763348383699014e-04 3.560550659100965645e-03
4.920000000000003815e-01 1.001690534836939328e+01 -5.248624332833701049e-03 8.742008875651961428e-04 3.567297223296220145e-03
4.930000000000003824e-01 1.002128485662874269e+01 -5.256482047408591630e-03 8.769737880591843907e-04 3.574251457140938896e-03
4.940000000000003832e-01 1.002566965704806279e+01 -5.264135875294366149e-03 8.793354559742654758e-04 3.581392663811586510e-03
4.950000000000003841e-01 1.003005952674101131e+01 -5.271597361277333832e-03 8.817276683288112482e-04 3.588708315865897589e-03
4.960000000000003850e-01 1.003445425197930163e+01 -5.278873963961257937e-03 8.841487256709378018e-04 3.596190036773465760e-03
4.970000000000003859e-01 1.003885362488294497e+01 -5.285970196471773824e-03 8.865972928284344967e-04 3.603832445760360003e-03
4.980000000000003868e-01 1.004325720837468161e+01 -5.292888377287856272e-03 8.893048855512161732e-04 3.611632396273508402e-03
4.990000000000003877e-01 1.004766433855692931e+01 -5.299629122608698513e-03 8.924989403610002550e-04 3.619588475485091376e-03
5.000000000000003331e-01 1.005207513338658387e+01 -5.306191734926361987e-03 8.953969052717990554e-04 3.627700609606377725e-03
5.010000000000003340e-01 1.005649189383109743e+01 -5.312574432058804995e-03 8.958139875452483455e-04 3.635969829976270617e-03
5.020000000000003348e-01 1.006091490982197989e+01 -5.318774518930382243e-03 8.957585280479204645e-04 3.644398097399455336e-03
5.030000000000003357e-01 1.006534398534256525e+01 -5.324788529752487974e-03 8.957130091671308345e-04 3.652988157057781519e-03
5.040000000000003366e-01 1.006977893047465145e+01 -5.330612312800847054e-03 8.956671807146482714e-04 3.661743451160587044e-03
5.050000000000003375e-01 1.007421957068562790e+01 -5.336222539188257251e-03 8.955823282118030235e-04 3.670686620998471223e-03
5.060000000000003384e-01 1.007866573457096848e+01 -5.341608741604061440e-03 8.954448562634798395e-04 3.679827460360478569e-03
5.070000000000003393e-01 1.008311723539447513e+01 -5.346787036408028916e-03 8.952862129013800310e-04 3.689149171474259779e-03
5.080000000000003402e-01 1.008757388504250230e+01 -5.351752028567651268e-03 8.951023805404845907e-04 3.698656467027165457e-03
5.090000000000003411e-01 1.009203548611027834e+01 -5.356497510088018693e-03 8.948964423119744327e-04 3.708354874772143255e-03
5.100000000000003419e-01 1.009649688584489091e+01 -5.365368273946406058e-03 9.039685393338360575e-04 3.713919195303364180e-03
5.110000000000003428e-01 1.010095728417266336e+01 -5.374522138362947468e-03 9.141238105904950922e-04 3.719191266164838163e-03
5.120000000000003437e-01 1.010541694924769551e+01 -5.383231033566827743e-03 9.235659585346790365e-04 3.724895611159287009e-03
5.130000000000003446e-01 1.010987604571966969e+01 -5.391615532176108512e-03 9.325190602019308231e-04 3.730909220269557937e-03
5.140000000000003455e-01 1.011433606982612687e+01 -5.399618300952617120e-03 9.395941944954338404e-04 3.737315340978677319e-03
5.150000000000003464e-01 1.011879697031326408e+01 -5.407396317521488346e-03 9.464958303842790216e-04 3.743949264907976086e-03
5.160000000000003473e-01 1.012325887229643229e+01 -5.414974948160436799e-03 9.530729649922329433e-04 3.750784075537377631e-03
5.170000000000003482e-01 1.012772238382556189e+01 -5.422381382779011168e-03 9.588698536494065852e-04 3.757791260368800648e-03
5.180000000000003491e-01 1.013219151384244832e+01 -5.429631738028506231e-03 9.605017211420817033e-04 3.764953515398294492e-03
5.190000000000003499e-01 1.013666700737801740e+01 -5.436735584829521448e-03 9.612420492604353134e-04 3.772260169804765237e-03
5.200000000000003508e-01 1.014114877608989929e+01 -5.443698377544614782e-03 9.619296656627309219e-04 3.779704728127861874e-03
5.210000000000003517e-01 1.014563672643055448e+01 -5.450522796227070567e-03 9.625724555718815148e-04 3.787283509716085975e-03
5.220000000000003526e-01 1.015013075941702958e+01 -5.457209523644162077e-03 9.631765371690571148e-04 3.794994859506282004e-03
5.230000000000003535e-01 1.015463077061335184e+01 -5.463757772369576791e-03 9.637465760473145834e-04 3.802838612414502148e-03
5.240000000000003544e-01 1.015913663667816813e+01 -5.470165618929524742e-03 9.642995541132362569e-04 3.810815753160108881e-03
5.250000000000003553e-01 1.016364709745013784e+01 -5.476430212179929022e-03 9.659694402102247252e-04 3.818928203468327336e-03
5.260000000000003562e-01 1.016816130067392443e+01 -5.482547963240668593e-03 9.683447394540738162e-04 3.827178628856687734e-03
5.270000000000003570e-01 1.017267905389928018e+01 -5.488514636566709827e-03 9.707614112109625229e-04 3.835570345107528877e-03
5.280000000000003579e-01 1.017720013967602810e+01 -5.494325431450043651e-03 9.732396547021196498e-04 3.844107234964951395e-03
5.290000000000003588e-01 1.018172436987957497e+01 -5.499975028638640767e-03 9.757448250917767629e-04 3.852793700084401231e-03
5.300000000000003597e-01 1.018625155299844387e+01 -5.505457636587178863e-03 9.782745177182739643e-04 3.861634613708740150e-03
5.310000000000003606e-01 1.019078149212304041e+01 -5.510767035684678919e-03 9.808279110881407831e-04 3.870635275612105929e-03
5.320000000000003615e-01 1.019531398442169134e+01 -5.515896577919495412e-03 9.834042792685590215e-04 3.879801411841667536e-03
5.330000000000003624e-01 1.019984882061655540e+01 -5.520839207707987570e-03 9.860030128439317004e-04 3.889139153477301405e-03
5.340000000000003633e-01 1.020438578450215061e+01 -5.525587465250370554e-03 9.886235796551573127e-04 3.898655032930377178e-03
5.350000000000003642e-01 1.020892465229090007e+01 -5.530133471487966301e-03 9.912656827385096792e-04 3.908355998609296458e-03
5.360000000000003650e-01 1.021346520385091416e+01 -5.534455153967756703e-03 9.939035939536622691e-04 3.918263198272860758e-03
5.370000000000003659e-01 1.021800734774370056e+01 -5.538534469967177493e-03 9.963905771807786416e-04 3.928393755864060220e-03
5.380000000000003668e-01 1.022255569818084631e+01 -5.542384512019782501e-03 9.940340748740396706e-04 3.938733644254711896e-03
5.390000000000003677e-01 1.022711257549407549e+01 -5.545996472501416551e-03 9.891191592722370016e-04 3.949290726616639519e-03
5.400000000000003686e-01 1.023167785558158549e+01 -5.549360704722328813e-03 9.840806172123246764e-04 3.960073699935504239e-03
5.410000000000003695e-01 1.023625141127973137e+01 -5.552466894266509627e-03 9.789111961206282617e-04 3.971091924413117612e-03
5.420000000000003704e-01 1.024083311154469200e+01 -5.555304093216507054e-03 9.736038282558761789e-04 3.982355389510363990e-03
5.430000000000003713e-01 1.024542282086084555e+01 -5.557860764794716676e-03 9.681514486411715165e-04 3.993874669678102590e-03
5.440000000000003721e-01 1.025001368907859067e+01 -5.568080992596120306e-03 9.772127748509948711e-04 3.997735599413041428e-03
5.450000000000003730e-01 1.025460611065452987e+01 -5.576808087925209587e-03 9.843865119860111673e-04 4.003086122037452510e-03
5.460000000000003739e-01 1.025919998369471742e+01 -5.584968525952953983e-03 9.910954857654079297e-04 4.008996313941223626e-03
5.470000000000003748e-01 1.026379521359521974e+01 -5.592713597194750273e-03 9.974836966924324408e-04 4.015312238164000722e-03
5.480000000000003757e-01 1.026839167596037861e+01 -5.600131684529345913e-03 1.003669319370474947e-03 4.021943353182751320e-03
5.490000000000003766e-01 1.027298922651586288e+01 -5.607273783683064047e-03 1.009723228198788555e-03 4.028836711662780838e-03
5.500000000000003775e-01 1.027758953611407655e+01 -5.614174853435478958e-03 1.013865255221809043e-03 4.035955705921447957e-03
5.510000000000003784e-01 1.028219422736277444e+01 -5.620857243922054367e-03 1.016165995224164662e-03 4.043276524925383704e-03
5.520000000000003793e-01 1.028680306087558805e+01 -5.627334798998370399e-03 1.018501286184766638e-03 4.050783978755400153e-03
5.530000000000003801e-01 1.029141580802103739e+01 -5.633616070258308864e-03 1.020868924808961478e-03 4.058468257328072884e-03
5.540000000000003810e-01 1.029603224670711192e+01 -5.639705906836596332e-03 1.023267220762065326e-03 4.066323321290581973e-03
5.550000000000003819e-01 1.030065215835190706e+01 -5.645606458196338572e-03 1.025694813401200299e-03 4.074345885255042932e-03
5.560000000000003828e-01 1.030527532136245128e+01 -5.651317825578820037e-03 1.028154815034602182e-03 4.082534756008192323e-03
5.570000000000003837e-01 1.030990152695570750e+01 -5.656838533256882198e-03 1.030632940000665923e-03 4.090890353500836914e-03
5.580000000000003846e-01 1.031453260525266558e+01 -5.662165835129040828e-03 1.031087538170960896e-03 4.099414398350557411e-03
5.590000000000003855e-01 1.031916842770576537e+01 -5.667295917452386776e-03 1.031473464352595203e-03 4.108109704541642454e-03
5.600000000000003864e-01 1.032380854551979077e+01 -5.672224063969623017e-03 1.032106249944221218e-03 4.116980010796808011e-03
5.610000000000003872e-01 1.032845275427248133e+01 -5.676944741962681139e-03 1.032735989272121589e-03 4.126029891540879992e-03
5.620000000000003881e-01 1.033310086232721758e+01 -5.681440529914834510e-03 1.033332475178579297e-03 4.135275835106085734e-03
5.630000000000003890e-01 1.033775269613634507e+01 -5.685686408463772913e-03 1.033852599336291568e-03 4.144741957689551323e-03
5.640000000000003899e-01 1.034240805828466137e+01 -5.689701999291071031e-03 1.034339850974771123e-03 4.154407733348817154e-03
5.650000000000003908e-01 1.034706675789813346e+01 -5.693480153609884256e-03 1.034780540137789431e-03 4.164279411480014022e-03
5.660000000000003917e-01 1.035172859097678533e+01 -5.697012798049145427e-03 1.035179719397278514e-03 4.174364175419012502e-03
5.670000000000003926e-01 1.035638928141638004e+01 -5.703506785490039879e-03 1.042816345895323030e-03 4.181469783947257962e-03
5.680000000000003935e-01 1.036104615843143684e+01 -5.711635643841667977e-03 1.054758628784875120e-03 4.186929607641021525e-03
5.690000000000003944e-01 1.036569960972539661e+01 -5.719297599541139747e-03 1.065846305581363666e-03 4.192840851270841773e-03
5.700000000000003952e-01 1.037034989141888985e+01 -5.726628078849155604e-03 1.076346385355914440e-03 4.199065074171288124e-03
5.710000000000003961e-01 1.037499714301890030e+01 -5.733694982268966803e-03 1.086443382258517679e-03 4.205532101674524376e-03
5.720000000000003970e-01 1.037964141308548349e+01 -5.740533534343562373e-03 1.096263467760373068e-03 4.212204875258670003e-03
5.730000000000003979e-01 1.038428421613376074e+01 -5.747018152159978632e-03 1.104215103882734417e-03 4.219234732023116261e-03
5.740000000000003988e-01 1.038892572389277724e+01 -5.753251421388516119e-03 1.111743662372010645e-03 4.226513187954458739e-03
5.750000000000003997e-01 1.039357015377622595e+01 -5.759280750009187003e-03 1.114850866560478451e-03 4.233991032413246883e-03
5.760000000000004006e-01 1.039821886659961514e+01 -5.765134023785186378e-03 1.116421200395996925e-03 4.241638835303381851e-03
5.770000000000004015e-01 1.040287176329198893e+01 -5.770825492689180512e-03 1.117928800315393621e-03 4.249440954848495572e-03
5.780000000000004023e-01 1.040752873458403727e+01 -5.776361868555760989e-03 1.119390576507421284e-03 4.257389386658417402e-03
5.790000000000004032e-01 1.041218966137167179e+01 -5.781745367663923205e-03 1.120818580029400366e-03 4.265480690426075999e-03
5.800000000000004041e-01 1.041685441507279286e+01 -5.786975362868276851e-03 1.122221661747205279e-03 4.273714318903016479e-03
5.810000000000004050e-01 1.042152285789712174e+01 -5.792049233575762533e-03 1.123606409246884728e-03 4.282091755603629167e-03
5.820000000000004059e-01 1.042619484294453258e+01 -5.796962943038437392e-03 1.124977895627594753e-03 4.290615929086124235e-03
5.830000000000004068e-01 1.043087021273430892e+01 -5.801711347822171433e-03 1.126341558045831220e-03 4.299290897593332009e-03
5.840000000000004077e-01 1.043554876341947590e+01 -5.806288382816961885e-03 1.127737697649979637e-03 4.308121659762049506e-03
5.850000000000004086e-01 1.044023030001259755e+01 -5.810687214563702019e-03 1.129150621442052971e-03 4.317113998301288884e-03
5.860000000000004095e-01 1.044491463433680245e+01 -5.814900295932621740e-03 1.130565971727724370e-03 4.326274422930263472e-03
5.870000000000004103e-01 1.044960151535771509e+01 -5.818919472707454431e-03 1.132038451794817845e-03 4.335610061921363161e-03
5.880000000000004112e-01 1.045428987161812628e+01 -5.822735994371336030e-03 1.134379733960138789e-03 4.345128649941660572e-03
5.890000000000004121e-01 1.045897916779860459e+01 -5.826340539737360873e-03 1.137044359259052444e-03 4.354838501442919070e-03
5.900000000000004130e-01 1.046366916006452641e+01 -5.829723220364014559e-03 1.139730954442198275e-03 4.364748506383435075e-03
5.910000000000004139e-01 1.046835959440951491e+01 -5.832873585773537019e-03 1.142439240785033706e-03 4.374868124217574233e-03
5.920000000000004148e-01 1.047305020907443307e+01 -5.835777237743204789e-03 1.145162572825046861e-03 4.385210771236823166e-03
5.930000000000004157e-01 1.047774075993541310e+01 -5.838392149539738639e-03 1.147841288559713589e-03 4.395817518980064433e-03
5.940000000000004166e-01 1.048243193554240982e+01 -5.840738601313752096e-03 1.149562994317029560e-03 4.406667125591266082e-03
5.950000000000004174e-01 1.048712982175324271e+01 -5.842804726631356700e-03 1.144918515798465548e-03 4.417770492182139346e-03
5.960000000000004183e-01 1.049183541475509251e+01 -5.844577573518928634e-03 1.138984571669122633e-03 4.429139608602654724e-03
5.970000000000004192e-01 1.049654858594856499e+01 -5.846043314903796168e-03 1.132872121431319906e-03 4.440787343669299475e-03
5.980000000000004201e-01 1.050126919298564943e+01 -5.847187320107604704e-03 1.126580283023170294e-03 4.452727373801335445e-03
5.990000000000004210e-01 1.050599708114243214e+01 -5.847994174517619562e-03 1.120106017734908213e-03 4.464974163279436872e-03
6.000000000000004219e-01 1.051072774077683114e+01 -5.853251286071814094e-03 1.122591651672810373e-03 4.472756901932231632e-03
6.010000000000004228e-01 1.051545716450039691e+01 -5.861442603871900095e-03 1.132018880306126865e-03 4.477601535416286284e-03
6.020000000000004237e-01 1.052018523039168940e+01 -5.868890561627422391e-03 1.140824670334934614e-03 4.483180718959665911e-03
6.030000000000004245e-01 1.052491183572232281e+01 -5.875804651662675307e-03 1.149199321029270929e-03 4.489281675694694121e-03
6.040000000000004254e-01 1.052963685106827185e+01 -5.882309964316705109e-03 1.157294618367658845e-03 4.495776806930625556e-03
6.050000000000004263e-01 1.053436013921870362e+01 -5.888481511922045650e-03 1.165193361490275345e-03 4.502589015061213978e-03
6.060000000000004272e-01 1.053908272993508177e+01 -5.894365079884094499e-03 1.171774363505944522e-03 4.509670655110375147e-03
6.070000000000004281e-01 1.054380735169209515e+01 -5.899985678967640743e-03 1.175363921954259913e-03 4.516995211035644900e-03
6.080000000000004290e-01 1.054853386263911119e+01 -5.905360646557053679e-03 1.178849699541015435e-03 4.524543996012638479e-03
6.090000000000004299e-01 1.055326199692681044e+01 -5.910500061513290077e-03 1.182365773814041815e-03 4.532305700129998609e-03
6.100000000000004308e-01 1.055799149664867720e+01 -5.915409041825137049e-03 1.185909319958378116e-03 4.540274066031827968e-03
6.110000000000004317e-01 1.056272210770015896e+01 -5.920089163898576042e-03 1.189478112416817064e-03 4.548446450509894406e-03
6.120000000000004325e-01 1.056745539617021912e+01 -5.924062790765391440e-03 1.190774320705231815e-03 4.557327829279570267e-03
6.130000000000004334e-01 1.057219173320985739e+01 -5.927734162338764434e-03 1.191397122700492417e-03 4.566511940454162990e-03
6.140000000000004343e-01 1.057693432360268915e+01 -5.931151444981723302e-03 1.188561052149965207e-03 4.575949290752180307e-03
6.150000000000004352e-01 1.058168378504121243e+01 -5.934338535951311049e-03 1.184877097428027430e-03 4.585614812076170207e-03
6.160000000000004361e-01 1.058644007773905393e+01 -5.937304729562148560e-03 1.181012031720646456e-03 4.595498103462366223e-03
6.170000000000004370e-01 1.059120314585562639e+01 -5.940051369468738601e-03 1.176983252896283277e-03 4.605596741612726953e-03
6.180000000000004379e-01 1.059597295360351588e+01 -5.942538498700510388e-03 1.172730750811023029e-03 4.615949637519796769e-03
6.190000000000004388e-01 1.060074942304192724e+01 -5.944787158149656553e-03 1.168317719738288379e-03 4.626534696499968666e-03
6.200000000000004396e-01 1.060553222292117859e+01 -5.946795758555573769e-03 1.163995879304231124e-03 4.637352439795232317e-03
6.210000000000004405e-01 1.061031910229224273e+01 -5.948554902038653835e-03 1.161675530974508319e-03 4.648411188375378526e-03
6.220000000000004414e-01 1.061510404517597905e+01 -5.954675017053114548e-03 1.169732133316793952e-03 4.655119735909575562e-03
6.230000000000004423e-01 1.061988495294322377e+01 -5.962166600750116834e-03 1.181258833505403720e-03 4.660471561879158016e-03
6.240000000000004432e-01 1.062466224139604876e+01 -5.969176861998129642e-03 1.191888409173139270e-03 4.666314557060392137e-03
6.250000000000004441e-01 1.062943618511374666e+01 -5.975852505769646029e-03 1.201908788071742208e-03 4.672498648362686212e-03
6.260000000000004450e-01 1.063420693571288211e+01 -5.982268296327388629e-03 1.211517697191934889e-03 4.678946454728286942e-03
6.270000000000004459e-01 1.063897454862259195e+01 -5.988463631280644371e-03 1.220850721570804730e-03 4.685616407397789202e-03
6.280000000000004468e-01 1.064373905303226486e+01 -5.994460121510493573e-03 1.229955711837584127e-03 4.692485010514485695e-03
6.290000000000004476e-01 1.064850456243462062e+01 -6.000269725434370476e-03 1.234760323078609549e-03 4.699538614559357029e-03
6.300000000000004485e-01 1.065327368573187883e+01 -6.005898596205041032e-03 1.236775298946836757e-03 4.706769511957348447e-03
6.310000000000004494e-01 1.065804619232646289e+01 -6.011349055296447141e-03 1.238842460712388793e-03 4.714173926164709483e-03
6.320000000000004503e-01 1.066282185460288012e+01 -6.016620724354848973e-03 1.240958447937612688e-03 4.721750854851608156e-03
6.330000000000004512e-01 1.066760044549820563e+01 -6.021711130489621616e-03 1.243120235164114212e-03 4.729501446832133464e-03
6.340000000000004521e-01 1.067238173674172863e+01 -6.026616107614494837e-03 1.245324864091494448e-03 4.737428588406942219e-03
6.350000000000004530e-01 1.067716549692316086e+01 -6.031330115824727091e-03 1.247569934392498726e-03 4.745536574779149475e-03
6.360000000000004539e-01 1.068195149000805699e+01 -6.035846344554753745e-03 1.249853259658619681e-03 4.753830999887204839e-03
6.370000000000004547e-01 1.068673947389057233e+01 -6.040156967855670259e-03 1.252173085340336015e-03 4.762318496000772332e-03
6.380000000000004556e-01 1.069152918434768829e+01 -6.044253176891954508e-03 1.254542719775995734e-03 4.771006697240614582e-03
6.390000000000004565e-01 1.069632031605275735e+01 -6.048125277320307025e-03 1.256993572251244307e-03 4.779904139206271260e-03
6.400000000000004574e-01 1.070111259504938417e+01 -6.051762717266612884e-03 1.259483720639793108e-03 4.789020228490527449e-03
6.410000000000004583e-01 1.070590574002140372e+01 -6.055154134636404548e-03 1.262009162616857180e-03 4.798365193385989262e-03
6.420000000000004592e-01 1.071069945812682356e+01 -6.058287409531399118e-03 1.264569304111557227e-03 4.807950029918987497e-03
6.430000000000004601e-01 1.071549344405648974e+01 -6.061149658799256518e-03 1.267163729133078537e-03 4.817786506048212999e-03
6.440000000000004610e-01 1.072028737915269758e+01 -6.063727233518127237e-03 1.269792137310280823e-03 4.827887163135194913e-03
6.450000000000004619e-01 1.072508093037416366e+01 -6.066005737286385771e-03 1.272454515820311063e-03 4.838265296756285791e-03
6.460000000000004627e-01 1.072987374949921069e+01 -6.067969993773664368e-03 1.275150868726632365e-03 4.848934988455688017e-03
6.470000000000004636e-01 1.073466952546326958e+01 -6.069565223496747874e-03 1.273789259437857480e-03 4.859949798836311896e-03
6.480000000000004645e-01 1.073947201178521915e+01 -6.070807852441558426e-03 1.268321530491985615e-03 4.871292219699600683e-03
6.490000000000004654e-01 1.074428030549353252e+01 -6.071684487300774320e-03 1.263390778987402881e-03 4.882974573575550765e-03
6.500000000000004663e-01 1.074909422804460313e+01 -6.072177679313692754e-03 1.258255128243088682e-03 4.895013237611882569e-03
6.510000000000004672e-01 1.075391359426515692e+01 -6.072268686357247536e-03 1.252902465803458487e-03 4.907425883570336669e-03
6.520000000000004681e-01 1.075873821115080275e+01 -6.071937640983391705e-03 1.247320755337553468e-03 4.920231310342699192e-03
6.530000000000004690e-01 1.076355722665674186e+01 -6.084936560392587360e-03 1.265921054453481367e-03 4.919723604178918679e-03
6.540000000000004698e-01 1.076837353046392209e+01 -6.092962211165909789e-03 1.276658403985676468e-03 4.924183827048642624e-03
6.550000000000004707e-01 1.077318694339414940e+01 -6.100306879180464326e-03 1.286893948953163336e-03 4.929316525636421101e-03
6.560000000000004716e-01 1.077799730806121126e+01 -6.107136472419926083e-03 1.296771805358064474e-03 4.934953125758703533e-03
6.570000000000004725e-01 1.078280444094041357e+01 -6.113544418744865441e-03 1.306411539542551639e-03 4.940997976562224239e-03
6.580000000000004734e-01 1.078761080552438045e+01 -6.119586370089122318e-03 1.313221786122240053e-03 4.947393515499480358e-03
6.590000000000004743e-01 1.079241839423304405e+01 -6.125296186834984676e-03 1.317707478171383124e-03 4.954104196173811543e-03
6.600000000000004752e-01 1.079722941492150490e+01 -6.130138682768358598e-03 1.319117994307515522e-03 4.961701297094639473e-03
6.610000000000004761e-01 1.080204312572731240e+01 -6.134720525597520992e-03 1.321009719790018112e-03 4.969565606196555199e-03
6.620000000000004770e-01 1.080685938112196531e+01 -6.139002225428269108e-03 1.322746830775356139e-03 4.977734685109739925e-03
6.630000000000004778e-01 1.081167802687874868e+01 -6.143015555782947376e-03 1.324369798999578893e-03 4.986175023196519167e-03
6.640000000000004787e-01 1.081649905795861066e+01 -6.146775578392041015e-03 1.325744498530059476e-03 4.994869935103851862e-03
6.650000000000004796e-01 1.082132570158842277e+01 -6.150287714105640013e-03 1.323644084293529311e-03 5.003812451882127046e-03
6.660000000000004805e-01 1.082615910275959514e+01 -6.153551409842645224e-03 1.320150238670276220e-03 5.013001630351899586e-03
6.670000000000004814e-01 1.083099905939094754e+01 -6.156562082732327038e-03 1.316605451379933636e-03 5.022440593454384136e-03
6.680000000000004823e-01 1.083584536440217683e+01 -6.159312261441032138e-03 1.313007250211741667e-03 5.032135378728609318e-03
6.690000000000004832e-01 1.084069780293266128e+01 -6.161792220341368552e-03 1.309353689856919932e-03 5.042094296986749866e-03
6.700000000000004841e-01 1.084555615223698055e+01 -6.163988799767899061e-03 1.305639495448623032e-03 5.052329107885613138e-03
6.710000000000004849e-01 1.085042022379291105e+01 -6.165839546315405456e-03 1.301767990384911783e-03 5.062900901495012707e-03
6.720000000000004858e-01 1.085528917412545447e+01 -6.167377360746903632e-03 1.298427028203483387e-03 5.073775406612282025e-03
6.730000000000004867e-01 1.086015305871647740e+01 -6.176545007657133907e-03 1.312660416634196109e-03 5.077041163232118813e-03
6.740000000000004876e-01 1.086501273082768471e+01 -6.184594584034922710e-03 1.324922472827620018e-03 5.081437171628760095e-03
6.750000000000004885e-01 1.086986848825521257e+01 -6.192126129254907178e-03 1.336368701727044632e-03 5.086358924428216292e-03
6.760000000000004894e-01 1.087472053175250863e+01 -6.199272787830120181e-03 1.347229290534054415e-03 5.091669903263254179e-03
6.770000000000004903e-01 1.087956894315921197e+01 -6.206102527163774238e-03 1.357691120460439646e-03 5.097299403808540005e-03
6.780000000000004912e-01 1.088441370804868669e+01 -6.212651692192885933e-03 1.367886802718168426e-03 5.103208745685351710e-03
6.790000000000004921e-01 1.088925808153436670e+01 -6.218940270595648377e-03 1.374566784915639238e-03 5.109375874623175301e-03
6.800000000000004929e-01 1.089410647039797553e+01 -6.224979001200162641e-03 1.376590137591330275e-03 5.115788173612523249e-03
6.810000000000004938e-01 1.089895860168224040e+01 -6.230772798270697681e-03 1.378641514005826511e-03 5.122438987088509879e-03
6.820000000000004947e-01 1.090381412930666016e+01 -6.236322538293898043e-03 1.380794913874133778e-03 5.129325799966928320e-03
6.830000000000004956e-01 1.090867166105443076e+01 -6.241626219325033947e-03 1.384094471554440237e-03 5.136449054834115076e-03
6.840000000000004965e-01 1.091353044498550418e+01 -6.246679532596640175e-03 1.387895601523221958e-03 5.143811563585811569e-03
6.850000000000004974e-01 1.091839020459351417e+01 -6.251476302155495671e-03 1.391716694145500935e-03 5.151418055824597171e-03
6.860000000000004983e-01 1.092325064763748799e+01 -6.256008769053060352e-03 1.395565725079243695e-03 5.159274885744848278e-03
6.870000000000004992e-01 1.092811146977554237e+01 -6.260267800188949738e-03 1.399445662134561619e-03 5.167389816714228028e-03
6.880000000000005000e-01 1.093297235995179051e+01 -6.264242984354325208e-03 1.403352808106191410e-03 5.175771920056118115e-03
6.890000000000005009e-01 1.093783299825062727e+01 -6.267922881560731088e-03 1.407284582723969737e-03 5.184431321891091668e-03
6.900000000000005018e-01 1.094269301042699816e+01 -6.271294949238699103e-03 1.411282772867812098e-03 5.193379273334022654e-03
6.910000000000005027e-01 1.094755202326000187e+01 -6.274345677586175285e-03 1.415332844582457839e-03 5.202628012660312842e-03
6.920000000000005036e-01 1.095240965530428845e+01 -6.277067531387355882e-03 1.419435487100780859e-03 5.212183683967196689e-03
6.930000000000005045e-01 1.095726765459041729e+01 -6.278807678858331492e-03 1.420808392729486919e-03 5.222725902866991350e-03
6.940000000000005054e-01 1.096212612343384407e+01 -6.279989502042671902e-03 1.421520658615894363e-03 5.233832892501396467e-03
6.950000000000005063e-01 1.096698493448932687e+01 -6.280752510699118968e-03 1.421941455216315514e-03 5.245363379939771767e-03
6.960000000000005071e-01 1.097184711822028369e+01 -6.281124843256226040e-03 1.418941112299411042e-03 5.257287637834721916e-03
6.970000000000005080e-01 1.097672003635429050e+01 -6.281113406159955122e-03 1.408195272153145612e-03 5.269597230272678526e-03
6.980000000000005089e-01 1.098160402222560705e+01 -6.280672679732595028e-03 1.396686808416040988e-03 5.282336180368087976e-03
6.990000000000005098e-01 1.098649906748638116e+01 -6.279817829480916283e-03 1.384772568706804999e-03 5.295487820188248679e-03
7.000000000000005107e-01 1.099140491005045916e+01 -6.278546204443295926e-03 1.372703640365295803e-03 5.309053274593428066e-03
7.010000000000005116e-01 1.099631883652749664e+01 -6.276839746676551521e-03 1.362913269639073541e-03 5.323049054907876693e-03
7.020000000000005125e-01 1.100122737660905692e+01 -6.290966996563563708e-03 1.382426915003288383e-03 5.321258706290964667e-03
7.030000000000005134e-01 1.100613460687728740e+01 -6.298575484080103960e-03 1.391345215849625928e-03 5.326006412657703463e-03
7.040000000000005143e-01 1.101104034209317639e+01 -6.305501821670108503e-03 1.399766605781112977e-03 5.331452006166742877e-03
7.050000000000005151e-01 1.101594442454592659e+01 -6.311921971318846386e-03 1.407839518568643894e-03 5.337416328374272427e-03
7.060000000000005160e-01 1.102084721108393595e+01 -6.317933218919050825e-03 1.415146680909699223e-03 5.343799303500615036e-03
7.070000000000005169e-01 1.102575257636230255e+01 -6.323593006167359774e-03 1.418227727800757364e-03 5.350540992758856008e-03
7.080000000000005178e-01 1.103066100601016331e+01 -6.328935880889791608e-03 1.420506233029034636e-03 5.357604562012423764e-03
7.090000000000005187e-01 1.103557214045130408e+01 -6.333982199068333152e-03 1.422847757927558909e-03 5.364967523597857779e-03
7.100000000000005196e-01 1.104048564537004928e+01 -6.338742940034244530e-03 1.425238021289040521e-03 5.372616882205892737e-03
7.110000000000005205e-01 1.104540120203838960e+01 -6.343222531805949894e-03 1.427665863465634767e-03 5.380546282084512806e-03
7.120000000000005214e-01 1.105031848424691177e+01 -6.347420756265998928e-03 1.430138547743832131e-03 5.388754082376753796e-03
7.130000000000005222e-01 1.105523968943571056e+01 -6.351333798050384262e-03 1.430128609251590278e-03 5.397242293806112264e-03
7.140000000000005231e-01 1.106016741187864660e+01 -6.354954999510541505e-03 1.427232556574497060e-03 5.406015813170981198e-03
7.150000000000005240e-01 1.106510131698293797e+01 -6.358275434276889661e-03 1.424370329985520135e-03 5.415081841823128975e-03
7.160000000000005249e-01 1.107004104562623503e+01 -6.361284268489220475e-03 1.421555625192161623e-03 5.424449518471647150e-03
7.170000000000005258e-01 1.107498626667810093e+01 -6.363968998918079559e-03 1.418747947052179451e-03 5.434129676383269922e-03
7.180000000000005267e-01 1.107993664944353007e+01 -6.366315648935392396e-03 1.415932883506252488e-03 5.444134643954828476e-03
7.190000000000005276e-01 1.108489185761519735e+01 -6.368308831582399770e-03 1.413100659915119545e-03 5.454478178821125893e-03
7.200000000000005285e-01 1.108985155877007855e+01 -6.369916863431300189e-03 1.410215708550098188e-03 5.465190358550654423e-03
7.210000000000005294e-01 1.109480590980690096e+01 -6.379945502744530615e-03 1.425594465922128649e-03 5.467498917916932023e-03
7.220000000000005302e-01 1.109975600603206836e+01 -6.388583103932450949e-03 1.438486878765051283e-03 5.471205252187608288e-03
7.230000000000005311e-01 1.110470218872949921e+01 -6.396630358571680532e-03 1.450447661140824053e-03 5.475503876150878031e-03
7.240000000000005320e-01 1.110964458913193020e+01 -6.404230194390729547e-03 1.461829791959738667e-03 5.480248218325873936e-03
7.250000000000005329e-01 1.111458219460507735e+01 -6.411455203779944240e-03 1.473849730632800087e-03 5.485362718871743953e-03
7.260000000000005338e-01 1.111951317026848685e+01 -6.418343917854383608e-03 1.487368254444885497e-03 5.490806308348179440e-03
7.270000000000005347e-01 1.112444312103518840e+01 -6.424923321211859981e-03 1.494972554510308124e-03 5.496549579129652099e-03
7.280000000000005356e-01 1.112937453371404750e+01 -6.431197353048767780e-03 1.499784674189663831e-03 5.502586548331220989e-03
7.290000000000005365e-01 1.113430706484270516e+01 -6.437170781555845954e-03 1.504639652898188094e-03 5.508910566415746446e-03
7.300000000000005373e-01 1.113924037760022401e+01 -6.442844311056844867e-03 1.509531553537996409e-03 5.515519161539666169e-03
7.310000000000005382e-01 1.114417413841174564e+01 -6.448215232361900751e-03 1.514454420840263826e-03 5.522413365218523280e-03
7.320000000000005391e-01 1.114910801387513040e+01 -6.453278313979878347e-03 1.519402850595126878e-03 5.529596803726495417e-03
7.330000000000005400e-01 1.115404166838834499e+01 -6.458026189203995744e-03 1.524371675989404269e-03 5.537075298199357377e-03
7.340000000000005409e-01 1.115897476181072356e+01 -6.462449782100971110e-03 1.529356359722395045e-03 5.544856429196905363e-03
7.350000000000005418e-01 1.116390694769617653e+01 -6.466538460403930232e-03 1.534352574950963687e-03 5.552949376344438852e-03
7.360000000000005427e-01 1.116883998503007547e+01 -6.469879783543094551e-03 1.536842449644157046e-03 5.561791942719192597e-03
7.370000000000005436e-01 1.117377389495779916e+01 -6.472670977761071573e-03 1.538761050037381825e-03 5.571187640297660393e-03
7.380000000000005445e-01 1.117870845730869256e+01 -6.475041232714836073e-03 1.540478881821434956e-03 5.581004987062852113e-03
7.390000000000005453e-01 1.118364340091536491e+01 -6.477034060127932584e-03 1.542090453455584147e-03 5.591198455722950177e-03
7.400000000000005462e-01 1.118857847722938814e+01 -6.478664253053830792e-03 1.543587939030596247e-03 5.601751368730784920e-03
7.410000000000005471e-01 1.119351340685706120e+01 -6.479931593093351747e-03 1.545001965420294762e-03 5.612662128938110222e-03
7.420000000000005480e-01 1.119844787767259398e+01 -6.480827328307330742e-03 1.546356512774554187e-03 5.623937711341267867e-03
7.430000000000005489e-01 1.120338455866395577e+01 -6.481337469087054999e-03 1.544656477725257944e-03 5.635590350850174651e-03
7.440000000000005498e-01 1.120833154203470095e+01 -6.481444513769097845e-03 1.534461143023925153e-03 5.647635807552604456e-03
7.450000000000005507e-01 1.121328913821452566e+01 -6.481123181965910314e-03 1.523527002141191085e-03 5.660097629919014738e-03
7.460000000000005516e-01 1.121825719152965206e+01 -6.480296231825726123e-03 1.512242916699328872e-03 5.673051353441277249e-03
7.470000000000005524e-01 1.122323540610842052e+01 -6.478997599824033553e-03 1.500783021055575144e-03 5.686461326656811269e-03
7.480000000000005533e-01 1.122821685453398111e+01 -6.484513230845497141e-03 1.503064805284910939e-03 5.693062632976622975e-03
7.490000000000005542e-01 1.123319714704596350e+01 -6.493680035802748725e-03 1.513387523820350529e-03 5.696027853913385522e-03
7.500000000000005551e-01 1.123817607302437516e+01 -6.501834775276047092e-03 1.522908796864394683e-03 5.700013874879808658e-03
7.510000000000005560e-01 1.124315345343830863e+01 -6.509254662448952372e-03 1.531874248515478071e-03 5.704739016994678572e-03
7.520000000000005569e-01 1.124812910061794646e+01 -6.516104821046894528e-03 1.540457641409062432e-03 5.710034595348644632e-03
7.530000000000005578e-01 1.125310448548743025e+01 -6.522482691393751732e-03 1.547097821909961847e-03 5.715800154992873618e-03
7.540000000000005587e-01 1.125808339338570896e+01 -6.528446501121902903e-03 1.549538602843196847e-03 5.721974815228279311e-03
7.550000000000005596e-01 1.126306554111550362e+01 -6.534030985438292298e-03 1.551883255643630825e-03 5.728521440912285288e-03
7.560000000000005604e-01 1.126805050607704395e+01 -6.539256110086311830e-03 1.554291148545983853e-03 5.735417850822108546e-03
7.570000000000005613e-01 1.127303765536797897e+01 -6.544132103672124084e-03 1.556982812737101735e-03 5.742651740011679197e-03
7.580000000000005622e-01 1.127802520304812361e+01 -6.548662454962869695e-03 1.561114774818225803e-03 5.750217651018066020e-03
7.590000000000005631e-01 1.128301326535158111e+01 -6.552845774296971008e-03 1.564783470839474326e-03 5.758115090214150668e-03
7.600000000000005640e-01 1.128800589308938029e+01 -6.556676902716628008e-03 1.564049164917445667e-03 5.766347402286200671e-03
7.610000000000005649e-01 1.129300343700056963e+01 -6.560147873242950720e-03 1.562603962053611337e-03 5.774920796821476215e-03
7.620000000000005658e-01 1.129800547446595793e+01 -6.563248344799944498e-03 1.561210879411646310e-03 5.783843905256279977e-03
7.630000000000005667e-01 1.130301161066683235e+01 -6.565965983429276377e-03 1.559829782554853807e-03 5.793127392595724505e-03
7.640000000000005675e-01 1.130802146315924617e+01 -6.568286776020657025e-03 1.558434283606843773e-03 5.802783638266695299e-03
7.650000000000005684e-01 1.131303464775802681e+01 -6.570195129332124032e-03 1.557010530551483987e-03 5.812826632431121465e-03
7.660000000000005693e-01 1.131805076825223821e+01 -6.571676808058360929e-03 1.555556313846954107e-03 5.823268995728496551e-03
7.670000000000005702e-01 1.132306478016185203e+01 -6.578947816546965380e-03 1.564935906933151780e-03 5.827957803814240792e-03
7.680000000000005711e-01 1.132807518963736193e+01 -6.586880472193737054e-03 1.576470996683834377e-03 5.832015938980578476e-03
7.690000000000005720e-01 1.133308272534535455e+01 -6.594066597987911782e-03 1.586530889995295401e-03 5.836845470885252893e-03
7.700000000000005729e-01 1.133808789070157808e+01 -6.600733889395292778e-03 1.595568533171764017e-03 5.842214334329337740e-03
7.710000000000005738e-01 1.134309099661065545e+01 -6.607000940389427812e-03 1.603895031312051189e-03 5.848000430690767672e-03
7.720000000000005747e-01 1.134809233720679522e+01 -6.612931919059342363e-03 1.611591322919572918e-03 5.854136593312265872e-03
7.730000000000005755e-01 1.135309751154140656e+01 -6.618562777992997859e-03 1.613388443381658099e-03 5.860584189382081477e-03
7.740000000000005764e-01 1.135810701081230079e+01 -6.623913808313176312e-03 1.614414537418952002e-03 5.867320458390977607e-03
7.750000000000005773e-01 1.136311958333220318e+01 -6.628995678015884262e-03 1.616423158113492430e-03 5.874332407922366363e-03
7.760000000000005782e-01 1.136813489806525546e+01 -6.633812677178801097e-03 1.618497944126522613e-03 5.881613526608144189e-03
7.770000000000005791e-01 1.137315262863316079e+01 -6.638364494968093318e-03 1.620633927062761423e-03 5.889161979388365074e-03
7.780000000000005800e-01 1.137817244963656904e+01 -6.642647316791989130e-03 1.622826313383735584e-03 5.896979491549728981e-03
7.790000000000005809e-01 1.138319403300175736e+01 -6.646654559972506836e-03 1.625071194784186678e-03 5.905070599905722431e-03
7.800000000000005818e-01 1.138821704527554779e+01 -6.650377327528112122e-03 1.627365053737683982e-03 5.913442189712689659e-03
7.810000000000005826e-01 1.139324114509027730e+01 -6.653804749595928873e-03 1.629704934866418702e-03 5.922103146538504163e-03
7.820000000000005835e-01 1.139826598097359245e+01 -6.656924216735988359e-03 1.632088333420839837e-03 5.931064118269534571e-03
7.830000000000005844e-01 1.140329119769009658e+01 -6.659721463770524978e-03 1.634504747266392159e-03 5.940337427907973339e-03
7.840000000000005853e-01 1.140831641656674655e+01 -6.662180866582671258e-03 1.636961989932698459e-03 5.949936774044705355e-03
7.850000000000005862e-01 1.141334117421239824e+01 -6.664285423517974857e-03 1.639527777866285271e-03 5.959877247651261187e-03
7.860000000000005871e-01 1.141836504073192415e+01 -6.666016851002698300e-03 1.642150331476788065e-03 5.970175235214167896e-03
7.870000000000005880e-01 1.142338758061647397e+01 -6.667355567435327701e-03 1.644815682885512886e-03 5.980848433793490258e-03
7.880000000000005889e-01 1.142840833782704557e+01 -6.668280807053293506e-03 1.647523596481690993e-03 5.991915736421906530e-03
7.890000000000005898e-01 1.143343304672216121e+01 -6.668770571073481986e-03 1.644061675957844866e-03 6.003397280501982479e-03
7.900000000000005906e-01 1.143846768735364883e+01 -6.668801688106910236e-03 1.634161056619291147e-03 6.015314387293527881e-03
7.910000000000005915e-01 1.144351197311592649e+01 -6.668349744831639572e-03 1.624063982553972454e-03 6.027689630908312710e-03
7.920000000000005924e-01 1.144856563456692200e+01 -6.667354057442526766e-03 1.613692606447020977e-03 6.040581880174797358e-03
7.930000000000005933e-01 1.145362839265995092e+01 -6.665788049862257300e-03 1.603029956833338862e-03 6.054015914092865033e-03
7.940000000000005942e-01 1.145869062035380992e+01 -6.675652000153489869e-03 1.613424306294489359e-03 6.056027802857640897e-03
7.950000000000005951e-01 1.146375152249055596e+01 -6.684541878546122577e-03 1.623639741800085405e-03 6.059014500339601934e-03
7.960000000000005960e-01 1.146880835560904011e+01 -6.692470220016284548e-03 1.635637101532134811e-03 6.062957958345160069e-03
7.970000000000005969e-01 1.147386004854953967e+01 -6.699679328260664361e-03 1.647986387761100728e-03 6.067611703097735079e-03
7.980000000000005977e-01 1.147890649837177079e+01 -6.706318547361342190e-03 1.659868725130217264e-03 6.072822803324629329e-03
7.990000000000005986e-01 1.148395166717972771e+01 -6.712461999281449550e-03 1.667293191324537190e-03 6.078514201350466821e-03
8.000000000000005995e-01 1.148899707178381036e+01 -6.718158433263938731e-03 1.672753829181290383e-03 6.084634566489369525e-03
8.010000000000006004e-01 1.149404225799828616e+01 -6.723437192968763007e-03 1.678250978492957721e-03 6.091152212111500090e-03
8.020000000000006013e-01 1.149908676581547695e+01 -6.728314350584683676e-03 1.683806533393892788e-03 6.098048902500543926e-03
8.030000000000006022e-01 1.150413018082415917e+01 -6.732797078381131013e-03 1.689382069698913864e-03 6.105315441133143083e-03
8.040000000000006031e-01 1.150917211278134289e+01 -6.736886315779492054e-03 1.694954358595771385e-03 6.112948975268030390e-03
8.050000000000006040e-01 1.151421716679908869e+01 -6.740157198987349260e-03 1.695103181241551168e-03 6.121390170249427394e-03
8.060000000000006048e-01 1.151926888083547063e+01 -6.742574418924310482e-03 1.690860382542372538e-03 6.130685924392203709e-03
8.070000000000006057e-01 1.152432706157303066e+01 -6.744530373290398909e-03 1.686349635730362631e-03 6.140441135376782655e-03
8.080000000000006066e-01 1.152939154110329412e+01 -6.746085561301687177e-03 1.681606031038232300e-03 6.150592957049301653e-03
8.090000000000006075e-01 1.153446208476382218e+01 -6.747261826122575787e-03 1.676718165594516183e-03 6.161117370783480984e-03
8.100000000000006084e-01 1.153953845776386089e+01 -6.748061956343195250e-03 1.671688956304481083e-03 6.172009500892153278e-03
8.110000000000006093e-01 1.154462041374506853e+01 -6.748478355478583664e-03 1.666522374270941638e-03 6.183274906938638661e-03
8.120000000000006102e-01 1.154970768097263267e+01 -6.748497205249185706e-03 1.661229977685045080e-03 6.194925401439114153e-03
8.130000000000006111e-01 1.155478465467550642e+01 -6.761255003309483633e-03 1.684281300435739800e-03 6.193875863382487627e-03
8.140000000000006120e-01 1.155985764085709455e+01 -6.768818823344913312e-03 1.695832641756778343e-03 6.198029620547352951e-03
8.150000000000006128e-01 1.156492687273163078e+01 -6.775842031672405820e-03 1.706610157136177232e-03 6.202729208090496799e-03
8.160000000000006137e-01 1.156999092417225761e+01 -6.782448903219257148e-03 1.718397462592430487e-03 6.207846700939541155e-03
8.170000000000006146e-01 1.157504927069615164e+01 -6.788699238751067129e-03 1.730352714857036518e-03 6.213319131813852501e-03
8.180000000000006155e-01 1.158010563225214895e+01 -6.794623727268108218e-03 1.738262171270795256e-03 6.219112988448472108e-03
8.190000000000006164e-01 1.158516572207021866e+01 -6.800237738531124052e-03 1.740147920461411132e-03 6.225210323075063348e-03
8.200000000000006173e-01 1.159022923789776627e+01 -6.805547602138608404e-03 1.742031774591003973e-03 6.231602408213930688e-03
8.210000000000006182e-01 1.159529580886363220e+01 -6.810553699428197223e-03 1.743982733562261973e-03 6.238286600701335900e-03
8.220000000000006191e-01 1.160036506463996808e+01 -6.815252173652662504e-03 1.745996397316783300e-03 6.245264601057957249e-03
8.230000000000006199e-01 1.160543663200174613e+01 -6.819635895294801076e-03 1.748068533516750067e-03 6.252541466840315018e-03
8.240000000000006208e-01 1.161050983834179640e+01 -6.823695075528986125e-03 1.750488735478723627e-03 6.260124983848488513e-03
8.250000000000006217e-01 1.161558266232164627e+01 -6.827417820799965877e-03 1.754593840950093887e-03 6.268025099877120448e-03
8.260000000000006226e-01 1.162065445891142801e+01 -6.830790344294268221e-03 1.758993754512527471e-03 6.276253704996729264e-03
8.270000000000006235e-01 1.162572482572349131e+01 -6.833797185508081948e-03 1.763430373444783636e-03 6.284824405020376231e-03
8.280000000000006244e-01 1.163079335394468217e+01 -6.836421318587983763e-03 1.767893097397123768e-03 6.293752408208005272e-03
8.290000000000006253e-01 1.163585964295770481e+01 -6.838644291634973608e-03 1.772355278612333489e-03 6.303054382131480747e-03
8.300000000000006262e-01 1.164092321100846306e+01 -6.840446348701872091e-03 1.776878297943622863e-03 6.312748328288896905e-03
8.310000000000006271e-01 1.164598353551337873e+01 -6.841806433037445935e-03 1.781481928121776172e-03 6.322853576290141282e-03
8.320000000000006279e-01 1.165104012803824141e+01 -6.842702162571486640e-03 1.786109637708806902e-03 6.333390806437751153e-03
8.330000000000006288e-01 1.165609506809643392e+01 -6.842015409060452948e-03 1.787075350867938818e-03 6.345505381145996257e-03
8.340000000000006297e-01 1.166115463871673086e+01 -6.840457762570613734e-03 1.780887142273675575e-03 6.358489479874713905e-03
8.350000000000006306e-01 1.166622591122214203e+01 -6.838351367697065829e-03 1.767078862285892914e-03 6.372018545294073910e-03
8.360000000000006315e-01 1.167130893660578828e+01 -6.835711623172925112e-03 1.752686239526680435e-03 6.386075174659188759e-03
8.370000000000006324e-01 1.167640374487100807e+01 -6.832505854327746569e-03 1.737697589107949775e-03 6.400690094240441518e-03
8.380000000000006333e-01 1.168151032992413363e+01 -6.828722385223048516e-03 1.722137332097492188e-03 6.415873038015365917e-03
8.390000000000006342e-01 1.168661775628186206e+01 -6.837109019985492496e-03 1.729682662257064039e-03 6.418914679692510998e-03
8.400000000000006350e-01 1.169172228400822000e+01 -6.844334666744542051e-03 1.739806940386598444e-03 6.423137664719314084e-03
8.410000000000006359e-01 1.169682333393229889e+01 -6.850681829520465296e-03 1.749631905441572169e-03 6.428253677418946550e-03
8.420000000000006368e-01 1.170192078140142300e+01 -6.856388784577841650e-03 1.758941315453736026e-03 6.434019940295959174e-03
8.430000000000006377e-01 1.170701481060450888e+01 -6.861590760941629896e-03 1.767561557855748533e-03 6.440297464763508270e-03
8.440000000000006386e-01 1.171210997835914824e+01 -6.866364862051613921e-03 1.771197107412251365e-03 6.447005855564046269e-03
8.450000000000006395e-01 1.171720742058593956e+01 -6.870754942572714942e-03 1.773312715781399408e-03 6.454098280715767598e-03
8.460000000000006404e-01 1.172230667352595113e+01 -6.874784917659925582e-03 1.775531977648358434e-03 6.461548068667413020e-03
8.470000000000006413e-01 1.172740731877633635e+01 -6.878466004108108565e-03 1.777820753722881252e-03 6.469341406429658138e-03
8.480000000000006422e-01 1.173250895337825561e+01 -6.881800866506269931e-03 1.780166264587011715e-03 6.477473152686096490e-03
8.490000000000006430e-01 1.173761151034662475e+01 -6.884786182913962133e-03 1.782229214544819168e-03 6.485944244410400336e-03
8.500000000000006439e-01 1.174271930372207251e+01 -6.887414063945819682e-03 1.779620688498064103e-03 6.494760257657379403e-03
8.510000000000006448e-01 1.174783344007301089e+01 -6.889673039861571313e-03 1.775536688923190498e-03 6.503930406341318013e-03
8.520000000000006457e-01 1.175295349098705167e+01 -6.891548841582810329e-03 1.771497927542035715e-03 6.513466750736432963e-03
8.530000000000006466e-01 1.175807899677363899e+01 -6.893024712748873142e-03 1.767518926161547668e-03 6.523383877802137187e-03
8.540000000000006475e-01 1.176320952963875399e+01 -6.894081750218108810e-03 1.763548885103108192e-03 6.533698555074623528e-03
8.550000000000006484e-01 1.176834465987589162e+01 -6.894699124223732656e-03 1.759568887086102040e-03 6.544429506232648727e-03
8.560000000000006493e-01 1.177348394715887103e+01 -6.894854137279095817e-03 1.755566854299685751e-03 6.555597348561087792e-03
8.570000000000006501e-01 1.177861680360156527e+01 -6.903809889443838360e-03 1.770953446749604782e-03 6.557972363616336280e-03
8.580000000000006510e-01 1.178374325306539916e+01 -6.912226114203071960e-03 1.785776650369178854e-03 6.560888002576943830e-03
8.590000000000006519e-01 1.178886375448053414e+01 -6.919951622179914934e-03 1.799450207044933463e-03 6.564489451996263943e-03
8.600000000000006528e-01 1.179397698586633325e+01 -6.927148284207564760e-03 1.813916898408454020e-03 6.568610355864409021e-03
8.610000000000006537e-01 1.179908047006481375e+01 -6.933893274577901215e-03 1.830409076097399938e-03 6.573169897374489187e-03
8.620000000000006546e-01 1.180417574348831700e+01 -6.940223773610493078e-03 1.844950350107249330e-03 6.578127781637134810e-03
8.630000000000006555e-01 1.180927049445492294e+01 -6.946157136114224605e-03 1.851406169508281428e-03 6.583463893675185405e-03
8.640000000000006564e-01 1.181436532538898376e+01 -6.951708610497051369e-03 1.856877676436228045e-03 6.589160322879766482e-03
8.650000000000006573e-01 1.181945979773895417e+01 -6.956870975216222427e-03 1.862398625245819880e-03 6.595221927521751314e-03
8.660000000000006581e-01 1.182455348947254414e+01 -6.961637332347969144e-03 1.867945598757991300e-03 6.601653435815758343e-03
8.670000000000006590e-01 1.182964597928120654e+01 -6.966000622145055061e-03 1.873510813482662414e-03 6.608459847116068819e-03
8.680000000000006599e-01 1.183473684293210937e+01 -6.969950843521060223e-03 1.879087192618227563e-03 6.615649192424733621e-03
8.690000000000006608e-01 1.183982756057432795e+01 -6.972903422264699683e-03 1.882185780046121207e-03 6.623824626595114715e-03
8.700000000000006617e-01 1.184491892385233136e+01 -6.974893956792843110e-03 1.883530678789429626e-03 6.632960539336018799e-03
8.710000000000006626e-01 1.185001066799030767e+01 -6.976338382728828127e-03 1.884594244752521922e-03 6.642638076367744782e-03
8.720000000000006635e-01 1.185510254515349970e+01 -6.977316446336050484e-03 1.885439283144012615e-03 6.652774960625180284e-03
8.730000000000006644e-01 1.186019430773097127e+01 -6.977859469454835567e-03 1.886096891983265328e-03 6.663337519159741318e-03
8.740000000000006652e-01 1.186528560363865381e+01 -6.977974248010596937e-03 1.886678340328061011e-03 6.674316699821773030e-03
8.750000000000006661e-01 1.187037602603552955e+01 -6.977653959125479019e-03 1.887231562249741187e-03 6.685717124351835995e-03
8.760000000000006670e-01 1.187546518128341688e+01 -6.976883534040296056e-03 1.887728286152962412e-03 6.697551694955738294e-03
8.770000000000006679e-01 1.188055302564132099e+01 -6.975642605424514989e-03 1.887798247520411712e-03 6.709838635554695764e-03
8.780000000000006688e-01 1.188564871807962398e+01 -6.973906938491807907e-03 1.878214500188817894e-03 6.722600053721752324e-03
8.790000000000006697e-01 1.189075517944387350e+01 -6.971649393261345265e-03 1.865188029011819251e-03 6.735860974947977149e-03
8.800000000000006706e-01 1.189587053356153312e+01 -6.968840397159727432e-03 1.853486279500106762e-03 6.749648867809935476e-03
8.810000000000006715e-01 1.190099445038462456e+01 -6.965415867199002686e-03 1.841499044107568206e-03 6.764025731082179936e-03
8.820000000000006724e-01 1.190612662584228154e+01 -6.961324809757455170e-03 1.829149352100470707e-03 6.779040493991168349e-03
8.830000000000006732e-01 1.191125207350579629e+01 -6.977425306864846674e-03 1.851977643350098332e-03 6.773893755063621451e-03
8.840000000000006741e-01 1.191637510792931032e+01 -6.985503036525529674e-03 1.862468613011501739e-03 6.776768947611551581e-03
8.850000000000006750e-01 1.192149539834504246e+01 -6.992622272017709993e-03 1.872331856285567274e-03 6.780597469124025403e-03
8.860000000000006759e-01 1.192661265121546421e+01 -6.999009415269045326e-03 1.881756544847294071e-03 6.785149054338266393e-03
8.870000000000006768e-01 1.193172978661915629e+01 -7.004789246203902732e-03 1.887653842511828085e-03 6.790295563366191382e-03
8.880000000000006777e-01 1.193684812879935997e+01 -7.010034373319203732e-03 1.891692193115520476e-03 6.795961395015140925e-03
8.890000000000006786e-01 1.194196682423472744e+01 -7.014787386001111041e-03 1.896091950633640305e-03 6.802101237193394767e-03
8.900000000000006795e-01 1.194708532404720103e+01 -7.019072213281651353e-03 1.900572400808064367e-03 6.808688641823483489e-03
8.910000000000006803e-01 1.195220309838519412e+01 -7.022900390861466779e-03 1.905126052868369446e-03 6.815709712176429465e-03
8.920000000000006812e-01 1.195732003261189647e+01 -7.026274868614174399e-03 1.909340641911833406e-03 6.823159262861859531e-03
8.930000000000006821e-01 1.196244074633789189e+01 -7.029192327517755183e-03 1.908478601522325784e-03 6.831038479915968291e-03
8.940000000000006830e-01 1.196756634715914025e+01 -7.031644709573789571e-03 1.906043888325434539e-03 6.839353373669773348e-03
8.950000000000006839e-01 1.197269633492809326e+01 -7.033620245156735167e-03 1.903632476203720274e-03 6.848113738650830895e-03
8.960000000000006848e-01 1.197783554564486863e+01 -7.032804728125065588e-03 1.893594011349699138e-03 6.859685750054213965e-03
8.970000000000006857e-01 1.198298227421989282e+01 -7.032079886860331808e-03 1.885351311836147570e-03 6.871167028080901393e-03
8.980000000000006866e-01 1.198813637159013545e+01 -7.030853437670161500e-03 1.876756067427523024e-03 6.883147577612277503e-03
8.990000000000006875e-01 1.199329768566535570e+01 -7.029150058355825015e-03 1.867835983135578137e-03 6.895600462133031489e-03
9.000000000000006883e-01 1.199845148902014458e+01 -7.041817172825734321e-03 1.888013818036857021e-03 6.893728233635804288e-03
9.010000000000006892e-01 1.200360140976290602e+01 -7.049312438921017006e-03 1.899391696159579042e-03 6.897047269236898301e-03
9.020000000000006901e-01 1.200874426258158323e+01 -7.056039147614400799e-03 1.913186328937188131e-03 6.901149599235192368e-03
9.030000000000006910e-01 1.201388006264480168e+01 -7.062241689023164397e-03 1.926441625804710227e-03 6.905786775196085837e-03
9.040000000000006919e-01 1.201900938987204270e+01 -7.068013439900162898e-03 1.938686212659142261e-03 6.910861889100517082e-03
9.050000000000006928e-01 1.202414004567208394e+01 -7.073406497913820382e-03 1.942750697872580937e-03 6.916319676270027590e-03
9.060000000000006937e-01 1.202927428550763800e+01 -7.078450299283381084e-03 1.944210463729325808e-03 6.922127786443800848e-03
9.070000000000006946e-01 1.203441169243120079e+01 -7.083160579911530058e-03 1.945753656348737232e-03 6.928267751269691528e-03
9.080000000000006954e-01 1.203955186145219791e+01 -7.087543945711717239e-03 1.947374924714596542e-03 6.934730366783463038e-03
9.090000000000006963e-01 1.204469439285752763e+01 -7.091600522759931684e-03 1.949069117430211710e-03 6.941513011890729570e-03
9.100000000000006972e-01 1.204983888695159067e+01 -7.095325379564676981e-03 1.950831285501642386e-03 6.948618203899993399e-03
9.110000000000006981e-01 1.205498493973744267e+01 -7.098709669013513780e-03 1.952656883161507130e-03 6.956052441293069689e-03
9.120000000000006990e-01 1.206013214166746650e+01 -7.101741416135363971e-03 1.954539486111538105e-03 6.963825405028415197e-03
9.130000000000006999e-01 1.206528008448217371e+01 -7.104405937372216574e-03 1.956463122665009526e-03 6.971949531606820051e-03
9.140000000000007008e-01 1.207042833094953416e+01 -7.106686125521501259e-03 1.958439658161050152e-03 6.980439722037443465e-03
9.150000000000007017e-01 1.207557642390530539e+01 -7.108562735869267124e-03 1.960469780098034187e-03 6.989313051571187894e-03
9.160000000000007025e-01 1.208072388668347408e+01 -7.110014528209013425e-03 1.962551750040325733e-03 6.998588624605819354e-03
9.170000000000007034e-01 1.208587020829387271e+01 -7.111018540784557959e-03 1.964696930385928172e-03 7.008287298198647396e-03
9.180000000000007043e-01 1.209101478168371990e+01 -7.111550103623603958e-03 1.966976713776408259e-03 7.018431667068766866e-03
9.190000000000007052e-01 1.209615972935771033e+01 -7.111583002075342816e-03 1.966635328084912968e-03 7.029045899072174607e-03
9.200000000000007061e-01 1.210131340061264105e+01 -7.111089435459670184e-03 1.957418180528956199e-03 7.040155775452958120e-03
9.210000000000007070e-01 1.210647364875454279e+01 -7.110040098999182746e-03 1.949791957097436225e-03 7.051788608155830189e-03
9.220000000000007079e-01 1.211164007157294797e+01 -7.108404180063799399e-03 1.941981361658618593e-03 7.063973243134043581e-03
9.230000000000007088e-01 1.211681230642944307e+01 -7.106149332747184813e-03 1.933914476252089967e-03 7.076740085432461219e-03
9.240000000000007097e-01 1.212198021329640341e+01 -7.115991473449326081e-03 1.948084606488989338e-03 7.077409650939743731e-03
9.250000000000007105e-01 1.212714257417181862e+01 -7.125421667142535498e-03 1.963060791727318233e-03 7.078485864118942011e-03
9.260000000000007114e-01 1.213229914474729831e+01 -7.133778772585019738e-03 1.977208197105328850e-03 7.080623730274766305e-03
9.270000000000007123e-01 1.213744974326068515e+01 -7.141322087200622018e-03 1.990723573813782746e-03 7.083559519016482259e-03
9.280000000000007132e-01 1.214259515016437874e+01 -7.148205790001465644e-03 2.002798886307882199e-03 7.087135457004256102e-03
9.290000000000007141e-01 1.214774516389822878e+01 -7.152453362071976156e-03 2.002439628221931028e-03 7.093374992400280389e-03
9.300000000000007150e-01 1.215289890317322552e+01 -7.156693659648323373e-03 2.002954384651585255e-03 7.099629143120464794e-03
9.310000000000007159e-01 1.215805612561294957e+01 -7.160478240893317949e-03 2.003255801169266138e-03 7.106343293549911150e-03
9.320000000000007168e-01 1.216321658930853644e+01 -7.163865881392074940e-03 2.003402185805205037e-03 7.113455879603638489e-03
9.330000000000007176e-01 1.216838000274645104e+01 -7.166885284896558177e-03 2.003471846981959119e-03 7.120935580769845522e-03
9.340000000000007185e-01 1.217354782134030344e+01 -7.169547537663617694e-03 2.001728943811215307e-03 7.128768816561516924e-03
9.350000000000007194e-01 1.217872461569076847e+01 -7.171852767187839560e-03 1.995058416722809112e-03 7.136953054868622366e-03
9.360000000000007203e-01 1.218391034047207100e+01 -7.173793768961505071e-03 1.988068987658979728e-03 7.145493163532666732e-03
9.370000000000007212e-01 1.218910402818998762e+01 -7.175358242840871280e-03 1.981670524924253850e-03 7.154399159557030437e-03
9.380000000000007221e-01 1.219430324446765290e+01 -7.176529886378118540e-03 1.977313608712832384e-03 7.163685105312870768e-03
9.390000000000007230e-01 1.219950739581734744e+01 -7.177289314135738146e-03 1.973137964441196851e-03 7.173368182110313220e-03
9.400000000000007239e-01 1.220471601527193428e+01 -7.177614577969173952e-03 1.968995123382335892e-03 7.183468164958266809e-03
9.410000000000007248e-01 1.220992866369704544e+01 -7.177481457779728499e-03 1.964833032668573606e-03 7.194007128023826442e-03
9.420000000000007256e-01 1.221512879673901253e+01 -7.190884797301512824e-03 1.990751755334420683e-03 7.191041896105426420e-03
9.430000000000007265e-01 1.222032252745639269e+01 -7.199265614427741156e-03 2.005534897047578369e-03 7.193102978142744582e-03
9.440000000000007274e-01 1.222551028843939314e+01 -7.206963728186904262e-03 2.019202745186459737e-03 7.195846075887638721e-03
9.450000000000007283e-01 1.223069090586077756e+01 -7.214184289132842889e-03 2.033566867748417065e-03 7.199062152286870610e-03
9.460000000000007292e-01 1.223586307138806362e+01 -7.220987210831172724e-03 2.048821683545118226e-03 7.202687959078566717e-03
9.470000000000007301e-01 1.224103305570997868e+01 -7.227396033152794393e-03 2.057411711237727876e-03 7.206697016738458465e-03
9.480000000000007310e-01 1.224620493200102445e+01 -7.233419655048862855e-03 2.061543364003100114e-03 7.211077769261960320e-03
9.490000000000007319e-01 1.225137825189326435e+01 -7.239058818138722172e-03 2.065738925898819543e-03 7.215827026545918420e-03
9.500000000000007327e-01 1.225655257194455316e+01 -7.244309022552423462e-03 2.069988971263606904e-03 7.220946998963195806e-03
9.510000000000007336e-01 1.226172744930342695e+01 -7.249161931352138266e-03 2.074284572478352073e-03 7.226443858456861082e-03
9.520000000000007345e-01 1.226690245295046822e+01 -7.253606204189248959e-03 2.078602557147983705e-03 7.232326880872023619e-03
9.530000000000007354e-01 1.227208245986125945e+01 -7.254614633644536521e-03 2.074607722853301535e-03 7.241674512171446774e-03
9.540000000000007363e-01 1.227726608864048785e+01 -7.255938200960434896e-03 2.072309421732035188e-03 7.250717427573600063e-03
9.550000000000007372e-01 1.228245332487882457e+01 -7.256842085493229143e-03 2.069605847156505939e-03 7.260188244239446261e-03
9.560000000000007381e-01 1.228764411249973421e+01 -7.257359327536315463e-03 2.066571706626683935e-03 7.270051770349807846e-03
9.570000000000007390e-01 1.229283834481916138e+01 -7.257499675136261721e-03 2.063267355709089493e-03 7.280296103869045646e-03
9.580000000000007399e-01 1.229803285613340336e+01 -7.257277543796934044e-03 2.062766229554955505e-03 7.290904422653081765e-03
9.590000000000007407e-01 1.230322425534862951e+01 -7.256659959705495135e-03 2.065260744479339473e-03 7.301907525727068492e-03
9.600000000000007416e-01 1.230841200413436631e+01 -7.255628717424056004e-03 2.067879931687255021e-03 7.313321424683117029e-03
9.610000000000007425e-01 1.231359561428107519e+01 -7.254162158690990667e-03 2.070552011982118232e-03 7.325165558927542939e-03
9.620000000000007434e-01 1.231878163627376921e+01 -7.252235380185497772e-03 2.066213387491474575e-03 7.337462590801921598e-03
9.630000000000007443e-01 1.232397729604210390e+01 -7.249820786581419492e-03 2.054161018246726707e-03 7.350237855246970382e-03
9.640000000000007452e-01 1.232918230192410292e+01 -7.246888382957595263e-03 2.041882500958581113e-03 7.363519069631957112e-03
9.650000000000007461e-01 1.233439634759601056e+01 -7.243405969563170704e-03 2.029360297655529582e-03 7.377336141495995439e-03
9.660000000000007470e-01 1.233961914424243211e+01 -7.239283954971277406e-03 2.016487308549720463e-03 7.391776372099199618e-03
9.670000000000007478e-01 1.234483707092537941e+01 -7.253038516389241977e-03 2.035111833441948306e-03 7.388375173389159778e-03
9.680000000000007487e-01 1.235005259531265054e+01 -7.261456352248009741e-03 2.045931964976878750e-03 7.390323545321309667e-03
9.690000000000007496e-01 1.235526545427886269e+01 -7.268890381469067345e-03 2.056031415256914623e-03 7.393263257652927384e-03
9.700000000000007505e-01 1.236047540925611266e+01 -7.275586420159509300e-03 2.065631442909545042e-03 7.396944034683937061e-03
9.710000000000007514e-01 1.236568512282031129e+01 -7.281682168318735077e-03 2.071968604120098117e-03 7.401224335783457980e-03
9.720000000000007523e-01 1.237089865679995171e+01 -7.287257131612936804e-03 2.073723151972520044e-03 7.406021234276688806e-03
9.730000000000007532e-01 1.237611551202679294e+01 -7.292356947990699667e-03 2.075501721149466960e-03 7.411285966691957480e-03
9.740000000000007541e-01 1.238133514018872461e+01 -7.297006436384959396e-03 2.077378274453292942e-03 7.416990804704840998e-03
9.750000000000007550e-01 1.238655699578775504e+01 -7.301216674449901439e-03 2.079361075419467603e-03 7.423121924432009647e-03
9.760000000000007558e-01 1.239177868874217125e+01 -7.304989372432464656e-03 2.083296418016251927e-03 7.429674996445404314e-03
9.770000000000007567e-01 1.239700207976100010e+01 -7.308319341080482187e-03 2.084928322251633145e-03 7.436652692302624275e-03
9.780000000000007576e-01 1.240222840489278511e+01 -7.311196413728755089e-03 2.084871281943751625e-03 7.444062744175030180e-03
9.790000000000007585e-01 1.240745717275624571e+01 -7.313606376333416093e-03 2.084838512872812244e-03 7.451917001244185920e-03
9.800000000000007594e-01 1.241268790119260679e+01 -7.315531662412265781e-03 2.084803226051189576e-03 7.460230724470238994e-03
9.810000000000007603e-01 1.241792007212024274e+01 -7.316952156300505355e-03 2.084781228664556868e-03 7.469021776253142661e-03
9.820000000000007612e-01 1.242315319904290227e+01 -7.317845396663492756e-03 2.084718474003956039e-03 7.478310410932562449e-03
9.830000000000007621e-01 1.242838680244620164e+01 -7.318186768350256645e-03 2.084583365050887184e-03 7.488119077686731725e-03
9.840000000000007629e-01 1.243360771900272965e+01 -7.332458798006044956e-03 2.111542241478034723e-03 7.484048995648816087e-03
9.850000000000007638e-01 1.243882248259486367e+01 -7.340171797509367942e-03 2.125408205375348310e-03 7.486564944620461085e-03
9.860000000000007647e-01 1.244403158699194201e+01 -7.346952044041128727e-03 2.137847646962794113e-03 7.490035152698603683e-03
9.870000000000007656e-01 1.244923539132138934e+01 -7.353108652363230836e-03 2.149304322915893996e-03 7.494145823970428145e-03
9.880000000000007665e-01 1.245443518061058086e+01 -7.358780853508884758e-03 2.158991564317370472e-03 7.498753694260224326e-03
9.890000000000007674e-01 1.245963950199324088e+01 -7.364045351931885162e-03 2.159723969271858633e-03 7.503778449408621438e-03
9.900000000000007683e-01 1.246484987412216583e+01 -7.368944978021461228e-03 2.158572849096516283e-03 7.509173933241107719e-03
9.910000000000007692e-01 1.247006598766451013e+01 -7.373502553109696593e-03 2.157389010765393793e-03 7.514914196338520237e-03
9.920000000000007701e-01 1.247528735042805970e+01 -7.377728167747420185e-03 2.156365404197856106e-03 7.520986163358598688e-03
9.930000000000007709e-01 1.248051137998244720e+01 -7.381623153424812268e-03 2.157593599037312994e-03 7.527385625312891897e-03
9.940000000000007718e-01 1.248573703360763432e+01 -7.385182333865652690e-03 2.159528708678531625e-03 7.534114963634014339e-03
9.950000000000007727e-01 1.249096391198052913e+01 -7.388395785868329471e-03 2.161517412973512978e-03 7.541181372813864081e-03
9.960000000000007736e-01 1.249619160641520388e+01 -7.391249898126839302e-03 2.163555463452093708e-03 7.548595789929639019e-03
9.970000000000007745e-01 1.250141969522358920e+01 -7.393727992468927465e-03 2.165639184083604715e-03 7.556372265485075332e-03
9.980000000000007754e-01 1.250664774024149040e+01 -7.395810748149662071e-03 2.167765730248467047e-03 7.564527533047911943e-03
9.990000000000007763e-01 1.251187528403554694e+01 -7.397476505137129225e-03 2.169932711080585323e-03 7.573080702034346717e-03
1.000000000000000666e+00 1.251710048575038137e+01 -7.398701740474343883e-03 2.173500025639917357e-03 7.582052778615948341e-03
1.001000000000000556e+00 1.252232109727702536e+01 -7.399461097684749585e-03 2.178849571040757278e-03 7.591466634309580394e-03
1.002000000000000446e+00 1.252753656104488655e+01 -7.399727455956251095e-03 2.184263688095056284e-03 7.601346935462900863e-03
1.003000000000000336e+00 1.253275216480380294e+01 -7.399472149825165983e-03 2.183868390908778705e-03 7.611719922564567573e-03
1.004000000000000226e+00 1.253797612179350551e+01 -7.398665043910702781e-03 2.174708054208131063e-03 7.622613335210110842e-03
1.005000000000000115e+00 1.254320814331198974e+01 -7.397274527019356664e-03 2.165253008535125527e-03 7.634056417701532392e-03
1.006000000000000005e+00 1.254844785381904160e+01 -7.395267552538217076e-03 2.155557045486363593e-03 7.646079878926974674e-03
1.006999999999999895e+00 1.255369765599030707e+01 -7.391297373043363358e-03 2.141495201777891474e-03 7.660053422399407119e-03
1.007999999999999785e+00 1.255894535154343039e+01 -7.402781981799890290e-03 2.155086428676568702e-03 7.658623067130081695e-03
1.008999999999999675e+00 1.256419374924635868e+01 -7.409257947764767531e-03 2.160860244836480641e-03 7.662230215993824298e-03
1.009999999999999565e+00 1.256944305713244958e+01 -7.414701549914627828e-03 2.165393663823724120e-03 7.666892716958163649e-03
1.010999999999999455e+00 1.257469351177007688e+01 -7.419422102309115342e-03 2.168967464681815539e-03 7.672296347690295282e-03
1.011999999999999345e+00 1.257994748728352796e+01 -7.423591385867007834e-03 2.169615872415926565e-03 7.678265071733210607e-03
1.012999999999999234e+00 1.258520430832269099e+01 -7.427308587238457167e-03 2.170487548075428381e-03 7.684695866860171386e-03
1.013999999999999124e+00 1.259046259527008971e+01 -7.430631595192398881e-03 2.172344647793682942e-03 7.691527290898059199e-03
1.014999999999999014e+00 1.259572191908959482e+01 -7.433593338534069325e-03 2.174269519028956474e-03 7.698723059153440157e-03
1.015999999999998904e+00 1.260098178341254282e+01 -7.436241237552370688e-03 2.176376914604366032e-03 7.706232306594148866e-03
1.016999999999998794e+00 1.260624182430071905e+01 -7.438542789312285047e-03 2.178501901136064428e-03 7.714084447401814773e-03
1.017999999999998684e+00 1.261150579944843919e+01 -7.440498042937044795e-03 2.176522895216899053e-03 7.722276425168710275e-03
1.018999999999998574e+00 1.261677607872799634e+01 -7.442100743980072965e-03 2.171821464422928928e-03 7.730811553334715480e-03
1.019999999999998463e+00 1.262205225549972631e+01 -7.443339833427035056e-03 2.167163061697056047e-03 7.739698006168408383e-03
1.020999999999998353e+00 1.262733393381059877e+01 -7.444200230431711682e-03 2.162521919559260916e-03 7.748948028368847496e-03
1.021999999999998243e+00 1.263262067304850511e+01 -7.444663683362564253e-03 2.157924445456218220e-03 7.758577078874024507e-03
1.022999999999998133e+00 1.263791202429950289e+01 -7.444709188576765189e-03 2.153357937578987379e-03 7.768603408575598494e-03
1.023999999999998023e+00 1.264320755998291013e+01 -7.444313297273396149e-03 2.148777613866158578e-03 7.779047751098994504e-03
1.024999999999997913e+00 1.264849716019617176e+01 -7.451709226361082593e-03 2.162109013099446607e-03 7.781705871254759183e-03
1.025999999999997803e+00 1.265377935868233372e+01 -7.459729370649806866e-03 2.177530884487847117e-03 7.783743066625610496e-03
1.026999999999997693e+00 1.265905479273756562e+01 -7.466951228947656290e-03 2.191517173715758389e-03 7.786574735437350875e-03
1.027999999999997582e+00 1.266432383188730348e+01 -7.473636659846342144e-03 2.204597510108478008e-03 7.789933730179847762e-03
1.028999999999997472e+00 1.266958663220418480e+01 -7.479873631358171203e-03 2.217073314476860312e-03 7.793727738605703802e-03
1.029999999999997362e+00 1.267484193514993507e+01 -7.485702192398141150e-03 2.230399246647868025e-03 7.797912963950918812e-03
1.030999999999997252e+00 1.268009489124429656e+01 -7.491139362032044058e-03 2.238183267670550147e-03 7.802469043072510213e-03
1.031999999999997142e+00 1.268534647671424054e+01 -7.496190140515661404e-03 2.244604670571685723e-03 7.807387921420283657e-03
1.032999999999997032e+00 1.269059627188855721e+01 -7.500852374927285959e-03 2.251057200610612208e-03 7.812668915660032215e-03
1.033999999999996922e+00 1.269584386284772393e+01 -7.505119138757559462e-03 2.257528179590844765e-03 7.818316287284909905e-03
1.034999999999996811e+00 1.270108883732717686e+01 -7.508979926717540207e-03 2.264005447264605050e-03 7.824338016129112061e-03
1.035999999999996701e+00 1.270633078079761624e+01 -7.512421305631557418e-03 2.270477835192176615e-03 7.830745127061862834e-03
1.036999999999996591e+00 1.271156927309322704e+01 -7.515427625216973551e-03 2.276935329606176450e-03 7.837550963492279435e-03
1.037999999999996481e+00 1.271680840178382255e+01 -7.516225267692555265e-03 2.277096577097048255e-03 7.846567683405237387e-03
1.038999999999996371e+00 1.272204752348141810e+01 -7.516490748573435680e-03 2.277369050977885549e-03 7.856111423814385319e-03
1.039999999999996261e+00 1.272728639312766319e+01 -7.516275014373615358e-03 2.277405368128523032e-03 7.866127957412613267e-03
1.040999999999996151e+00 1.273252481114770340e+01 -7.515613989319266247e-03 2.277195969279052074e-03 7.876578579234507979e-03
1.041999999999996041e+00 1.273776249610491718e+01 -7.514531349057968802e-03 2.276846391844195884e-03 7.887436956098510532e-03
1.042999999999995930e+00 1.274299910139215974e+01 -7.513028185208069087e-03 2.276422897965500736e-03 7.898699412228529435e-03
1.043999999999995820e+00 1.274823429318287360e+01 -7.511092744376968514e-03 2.275900953663112861e-03 7.910375163693328729e-03
1.044999999999995710e+00 1.275346838280571404e+01 -7.508705410036623645e-03 2.274615787196180433e-03 7.922481324087167140e-03
1.045999999999995600e+00 1.275871016008437664e+01 -7.505841221341978675e-03 2.264063942679382657e-03 7.935040378756499230e-03
1.046999999999995490e+00 1.276396077994417944e+01 -7.502471357517681398e-03 2.251851497714884957e-03 7.948078697249050945e-03
1.047999999999995380e+00 1.276921991765946629e+01 -7.498563882796081652e-03 2.239426167509227066e-03 7.961625786848626138e-03
1.048999999999995270e+00 1.277448730870232652e+01 -7.494013394368408479e-03 2.226622351508182954e-03 7.975784663981756381e-03
1.049999999999995159e+00 1.277975652491242897e+01 -7.496644263830076066e-03 2.227428053727619622e-03 7.982752327242393850e-03
1.050999999999995049e+00 1.278502203404140403e+01 -7.504387587433114688e-03 2.238878458458060279e-03 7.984610988423844133e-03
1.051999999999994939e+00 1.279028365057593319e+01 -7.510962929432659675e-03 2.249346394903492009e-03 7.987633234770797480e-03
1.052999999999994829e+00 1.279554041192648128e+01 -7.516700025573030096e-03 2.259938675024940856e-03 7.991483811108143070e-03
1.053999999999994719e+00 1.280078990384796533e+01 -7.521788386829052035e-03 2.272296465345001286e-03 7.995968784415755440e-03
1.054999999999994609e+00 1.280603629828346968e+01 -7.526333934310840135e-03 2.279939498806497766e-03 8.000978479104015745e-03
1.055999999999994499e+00 1.281128196506207750e+01 -7.530394957420765215e-03 2.284728178812938174e-03 8.006451299098328936e-03
1.056999999999994388e+00 1.281652636863722883e+01 -7.534001934094074898e-03 2.289598358942750850e-03 8.012353779586211394e-03
1.057999999999994278e+00 1.282176900652432039e+01 -7.537168215482466412e-03 2.294530328390905101e-03 8.018669821466496359e-03
1.058999999999994168e+00 1.282700941181591325e+01 -7.539895945758495407e-03 2.299490654165630907e-03 8.025394717237753495e-03
1.059999999999994058e+00 1.283225107452952685e+01 -7.540630183843481660e-03 2.298967470229888732e-03 8.034109128405140035e-03
1.060999999999993948e+00 1.283750065320839795e+01 -7.540010081664371214e-03 2.290431402793268248e-03 8.044183444241105596e-03
1.061999999999993838e+00 1.284275928006637457e+01 -7.538846852076900446e-03 2.280219994100277786e-03 8.054803513397414128e-03
1.062999999999993728e+00 1.284802697686040673e+01 -7.537237861957975064e-03 2.269541067925813331e-03 8.065869310390317432e-03
1.063999999999993618e+00 1.285330372161446810e+01 -7.535225768381164681e-03 2.258481014319795900e-03 8.077335625872535813e-03
1.064999999999993507e+00 1.285858754098829060e+01 -7.532824590932871676e-03 2.249005217110375786e-03 8.089185919886318632e-03
1.065999999999993397e+00 1.286387348585949475e+01 -7.530031942649446745e-03 2.244087071445295505e-03 8.101420061955905486e-03
1.066999999999993287e+00 1.286916095628131629e+01 -7.526835283889993060e-03 2.239364862068454580e-03 8.114048065706072968e-03
1.067999999999993177e+00 1.287443326642325303e+01 -7.537712743845861874e-03 2.265402601909119462e-03 8.112644217784126255e-03
1.068999999999993067e+00 1.287969629061053212e+01 -7.543550051628453677e-03 2.280525864349367514e-03 8.116294114512520586e-03
1.069999999999992957e+00 1.288495047907415625e+01 -7.548818110110729236e-03 2.294629646486597181e-03 8.120521693930862761e-03
1.070999999999992847e+00 1.289019603920214507e+01 -7.553663264658121330e-03 2.308103136669297124e-03 8.125176088305029534e-03
1.071999999999992736e+00 1.289543345565877352e+01 -7.558154283783413523e-03 2.320737827154961512e-03 8.130184569194750729e-03
1.072999999999992626e+00 1.290067073418531862e+01 -7.562324190551073660e-03 2.325045664005976481e-03 8.135510538507860143e-03
1.073999999999992516e+00 1.290591067206483622e+01 -7.566187206734962742e-03 2.326249327217365034e-03 8.141136468778085999e-03
1.074999999999992406e+00 1.291115288182220056e+01 -7.569746444257992833e-03 2.327536686893657246e-03 8.147056137441247362e-03
1.075999999999992296e+00 1.291639697639963558e+01 -7.572997547866649332e-03 2.328902970431628167e-03 8.153270934433253653e-03
1.076999999999992186e+00 1.292164256386182863e+01 -7.575930708884051970e-03 2.330343246690994366e-03 8.159787815460995547e-03
1.077999999999992076e+00 1.292688924295062947e+01 -7.578531982336564853e-03 2.331852893535732961e-03 8.166617962151893895e-03
1.078999999999991966e+00 1.293213659909885571e+01 -7.580784127030403691e-03 2.333427978804158281e-03 8.173775925727898295e-03
1.079999999999991855e+00 1.293738420323127691e+01 -7.582666991073602585e-03 2.335062858652400646e-03 8.181279229555943333e-03
1.080999999999991745e+00 1.294263162132435241e+01 -7.584157983039867615e-03 2.336739889964372166e-03 8.189147889758899290e-03
1.081999999999991635e+00 1.294787529281816951e+01 -7.585232253938397132e-03 2.341560760121293508e-03 8.197404227437914137e-03
1.082999999999991525e+00 1.295311195885335565e+01 -7.585863057204372296e-03 2.349197022018239579e-03 8.206072504047650859e-03
1.083999999999991415e+00 1.295834105913163903e+01 -7.586021790854363851e-03 2.356921512570980988e-03 8.215178875918520071e-03
1.084999999999991305e+00 1.296356206200142758e+01 -7.585678068168972416e-03 2.364675198380423310e-03 8.224751320927608036e-03
1.085999999999991195e+00 1.296877443917265893e+01 -7.584799991407219916e-03 2.372422820175867225e-03 8.234819363348223897e-03
1.086999999999991084e+00 1.297397972956277634e+01 -7.583354086450419355e-03 2.378063696333007453e-03 8.245414137369439997e-03
1.087999999999990974e+00 1.297918874911791853e+01 -7.581305423588797707e-03 2.372285868446606313e-03 8.256568265506091658e-03
1.088999999999990864e+00 1.298440503412998659e+01 -7.577717167305205587e-03 2.361432155237149638e-03 8.269235218376429566e-03
1.089999999999990754e+00 1.298963046356678319e+01 -7.572343436593285439e-03 2.346913999796682894e-03 8.283676789461459980e-03
1.090999999999990644e+00 1.299486495361810867e+01 -7.566083326855692175e-03 2.331593275530212221e-03 8.298990415933311243e-03
1.091999999999990534e+00 1.300009872159899160e+01 -7.572037027743232403e-03 2.338269046860301688e-03 8.302110671828176122e-03
1.092999999999990424e+00 1.300533007844474831e+01 -7.578496524587925720e-03 2.347139678831218490e-03 8.304742156441141665e-03
1.093999999999990314e+00 1.301055903745865372e+01 -7.583859342132270517e-03 2.354900328226860670e-03 8.308480061807666656e-03
1.094999999999990203e+00 1.301578560931954875e+01 -7.588441559178823494e-03 2.361869698283788378e-03 8.313002716754952157e-03
1.095999999999990093e+00 1.302101092206930844e+01 -7.592423694683043782e-03 2.367110944923363040e-03 8.318124900896886262e-03
1.096999999999989983e+00 1.302623975037144355e+01 -7.595907970178468645e-03 2.367079668043355241e-03 8.323740244136536987e-03
1.097999999999989873e+00 1.303146983574345086e+01 -7.598951477611726700e-03 2.368866105604417426e-03 8.329787876590838067e-03
1.098999999999989763e+00 1.303670046791385673e+01 -7.601584145638988488e-03 2.370951975233119569e-03 8.336234353482777429e-03
1.099999999999989653e+00 1.304193121962197921e+01 -7.603818720102304210e-03 2.373067011979821186e-03 8.343063606500854268e-03
1.100999999999989543e+00 1.304716164485549257e+01 -7.605656397248090894e-03 2.375231163734732587e-03 8.350271264700037319e-03
1.101999999999989432e+00 1.305239481652822242e+01 -7.607090294421596857e-03 2.373918621691744127e-03 8.357861153193747034e-03
1.102999999999989322e+00 1.305763418144687904e+01 -7.608107720691585640e-03 2.368742802034966288e-03 8.365843001270058255e-03
1.103999999999989212e+00 1.306287807986152316e+01 -7.608691258190757728e-03 2.364792843546636297e-03 8.374231345649098962e-03
1.104999999999989102e+00 1.306812375631015577e+01 -7.608819931514552298e-03 2.363143482881944341e-03 8.383044350653982499e-03
1.105999999999988992e+00 1.307337063786369136e+01 -7.608469802426856381e-03 2.361588248891269108e-03 8.392303205824090673e-03
1.106999999999988882e+00 1.307861824144803897e+01 -7.607614394943440321e-03 2.360010810595824897e-03 8.402031695584316617e-03
1.107999999999988772e+00 1.308386607871729446e+01 -7.606224924138374303e-03 2.358387654882890087e-03 8.412255966583008504e-03
1.108999999999988662e+00 1.308910143745901422e+01 -7.615689080622717842e-03 2.380330338902953390e-03 8.411627086299429054e-03
1.109999999999988551e+00 1.309432553460636228e+01 -7.623408962078239912e-03 2.399311814730178613e-03 8.412730966241361436e-03
1.110999999999988441e+00 1.309954431364221961e+01 -7.627286526204212630e-03 2.408507490346888796e-03 8.417705408640018677e-03
1.111999999999988331e+00 1.310475791850777405e+01 -7.630626764651475546e-03 2.417021899097031301e-03 8.423234418464486950e-03
1.112999999999988221e+00 1.310996686741770745e+01 -7.633397196405667003e-03 2.424448286472269572e-03 8.429345832584349968e-03
1.113999999999988111e+00 1.311517752826281047e+01 -7.635733347371422008e-03 2.425072502268400820e-03 8.435900101924992400e-03
1.114999999999988001e+00 1.312039519904442209e+01 -7.637708477741454900e-03 2.420037696129838552e-03 8.442820296691263757e-03
1.115999999999987891e+00 1.312561435051223135e+01 -7.639362062904922826e-03 2.420210595095654074e-03 8.450063492443329882e-03
1.116999999999987780e+00 1.313083344789586704e+01 -7.640713677973293323e-03 2.421616294337608673e-03 8.457606811368107574e-03
1.117999999999987670e+00 1.313605213083680923e+01 -7.641770148147877632e-03 2.423087207205690090e-03 8.465440229008622253e-03
1.118999999999987560e+00 1.314127004354165251e+01 -7.642529587263806497e-03 2.424616882420520432e-03 8.473562509527216013e-03
1.119999999999987450e+00 1.314648682755753839e+01 -7.642983915309280521e-03 2.426199899423402487e-03 8.481978671574585266e-03
1.120999999999987340e+00 1.315170207531315327e+01 -7.643147122978815808e-03 2.427899367363933400e-03 8.490671535151837757e-03
1.121999999999987230e+00 1.315691539153865186e+01 -7.642977640945423923e-03 2.429661415446836281e-03 8.499679663040413807e-03
1.122999999999987120e+00 1.316212637770100180e+01 -7.642446408917072734e-03 2.431460246567132902e-03 8.509029207463334257e-03
1.123999999999987010e+00 1.316733461537678451e+01 -7.641531752372571380e-03 2.433294076589859363e-03 8.518738970324546064e-03
1.124999999999986899e+00 1.317253963779609016e+01 -7.640209055321706653e-03 2.435186636016057303e-03 8.528830731948522023e-03
1.125999999999986789e+00 1.317774091354357857e+01 -7.638451257118205294e-03 2.437175509629795588e-03 8.539328755377863234e-03
1.126999999999986679e+00 1.318293793397777236e+01 -7.636228945924548872e-03 2.439208511730760198e-03 8.550259693085659335e-03
1.127999999999986569e+00 1.318813168141972447e+01 -7.633510610088763831e-03 2.439763168136651478e-03 8.561652337216842448e-03
1.128999999999986459e+00 1.319333300163957290e+01 -7.630262766486757380e-03 2.428942546638330861e-03 8.573537492422286105e-03
1.129999999999986349e+00 1.319854383632860717e+01 -7.626449906741718590e-03 2.415615217707446985e-03 8.585948030586222288e-03
1.130999999999986239e+00 1.320376314662205353e+01 -7.622034570296349829e-03 2.402724276849994497e-03 8.598918819676669087e-03
1.131999999999986128e+00 1.320898590997107647e+01 -7.616910325162895914e-03 2.394146976139955099e-03 8.612553762270798788e-03
1.132999999999986018e+00 1.321420166911615546e+01 -7.623373277936668600e-03 2.407614132857677745e-03 8.614590245133876834e-03
1.133999999999985908e+00 1.321940797798335332e+01 -7.630957593453064312e-03 2.424648726255202412e-03 8.615493452169695893e-03
1.134999999999985798e+00 1.322460460795083570e+01 -7.637342967475510384e-03 2.440712999993130232e-03 8.617576651585977937e-03
1.135999999999985688e+00 1.322979136216930485e+01 -7.642830779765207028e-03 2.456076561296059724e-03 8.620533256563594690e-03
1.136999999999985578e+00 1.323496915611449332e+01 -7.647593871099605048e-03 2.469799925911135910e-03 8.624186189544524872e-03
1.137999999999985468e+00 1.324014339167891841e+01 -7.651730438143514341e-03 2.477494873718425090e-03 8.628433638276250886e-03
1.138999999999985357e+00 1.324532004275470243e+01 -7.652511363331251232e-03 2.475860287547228950e-03 8.636049772299139379e-03
1.139999999999985247e+00 1.325049765642900290e+01 -7.653113229776521177e-03 2.475499555476047032e-03 8.643843309984725401e-03
1.140999999999985137e+00 1.325567602678085422e+01 -7.653223878439631596e-03 2.474853526588318038e-03 8.652122911732694488e-03
1.141999999999985027e+00 1.326085498514013850e+01 -7.652929978966653557e-03 2.473971619682373280e-03 8.660798734275174451e-03
1.142999999999984917e+00 1.326603786136825569e+01 -7.652296086363950117e-03 2.469419858246755389e-03 8.669803060703282910e-03
1.143999999999984807e+00 1.327122829951395033e+01 -7.651314899946047576e-03 2.460876754251405119e-03 8.679140311590487905e-03
1.144999999999984697e+00 1.327642603216815687e+01 -7.649980313259733058e-03 2.452247659053200315e-03 8.688813852398417567e-03
1.145999999999984587e+00 1.328162964764015541e+01 -7.648283210853358723e-03 2.444667738854812596e-03 8.698830129326665106e-03
1.146999999999984476e+00 1.328683619467440202e+01 -7.646207363271235492e-03 2.439660329024624132e-03 8.709202763047988599e-03
1.147999999999984366e+00 1.329204517690288867e+01 -7.643731396496107611e-03 2.434749168009460452e-03 8.719950571546302223e-03
1.148999999999984256e+00 1.329725621170030436e+01 -7.640829851639817719e-03 2.429795054224125408e-03 8.731096505083463591e-03
1.149999999999984146e+00 1.330245654051142168e+01 -7.648959121345090539e-03 2.448630310227774276e-03 8.731223232761556319e-03
1.150999999999984036e+00 1.330764756389966763e+01 -7.655382022313592452e-03 2.464358634067640233e-03 8.733055645813555395e-03
1.151999999999983926e+00 1.331282972441885093e+01 -7.661074437083484345e-03 2.478913917900185671e-03 8.735611621493095599e-03
1.152999999999983816e+00 1.331800083918642308e+01 -7.666232460232932748e-03 2.495117692660783586e-03 8.738690244528127260e-03
1.153999999999983705e+00 1.332315985551096738e+01 -7.670944942278461708e-03 2.511928617734165113e-03 8.742198686601887828e-03
1.154999999999983595e+00 1.332831288376238810e+01 -7.675254802793318211e-03 2.522226551372596694e-03 8.746090594383566438e-03
1.155999999999983485e+00 1.333346527771135115e+01 -7.679181210211692872e-03 2.526787261248640733e-03 8.750343740718386637e-03
1.156999999999983375e+00 1.333861660724409504e+01 -7.682729813863960720e-03 2.531400281120073890e-03 8.754949690087726263e-03
1.157999999999983265e+00 1.334376645138134343e+01 -7.685897798196761853e-03 2.536053660948368003e-03 8.759908679072288262e-03
1.158999999999983155e+00 1.334891845064228910e+01 -7.686315816050316718e-03 2.534316555104644542e-03 8.767620748258072097e-03
1.159999999999983045e+00 1.335407358921844789e+01 -7.685477822312360152e-03 2.530339246153569255e-03 8.776597617046704228e-03
1.160999999999982935e+00 1.335923198605051532e+01 -7.684163700314163362e-03 2.525766868246738864e-03 8.786056584265101999e-03
1.161999999999982824e+00 1.336439376836639426e+01 -7.682480755228014886e-03 2.520698439349077120e-03 8.795887764467371847e-03
1.162999999999982714e+00 1.336955864109354764e+01 -7.680477879219151267e-03 2.515605152065771184e-03 8.806039767173066274e-03
1.163999999999982604e+00 1.337472103491832343e+01 -7.678173196790456269e-03 2.515779372014665706e-03 8.816491988027577373e-03
1.164999999999982494e+00 1.337987886917479052e+01 -7.675567185655965755e-03 2.517732929188868166e-03 8.827241464316314123e-03
1.165999999999982384e+00 1.338503172837776845e+01 -7.672649281582656633e-03 2.519790078604734751e-03 8.838296261346119051e-03
1.166999999999982274e+00 1.339017918510976379e+01 -7.669401302516478183e-03 2.521944570521130261e-03 8.849672046321380159e-03
1.167999999999982164e+00 1.339532083507119964e+01 -7.665799593985474572e-03 2.524149632549628833e-03 8.861389943514966575e-03
1.168999999999982053e+00 1.340045826288197617e+01 -7.661829254801511696e-03 2.524401444024982483e-03 8.873462221008609346e-03
1.169999999999981943e+00 1.340560252092247140e+01 -7.657464017457700327e-03 2.513205976962469383e-03 8.885912452014272517e-03
1.170999999999981833e+00 1.341075514964629178e+01 -7.652644530305202641e-03 2.500015806484817693e-03 8.898797449152473851e-03
1.171999999999981723e+00 1.341591591290254470e+01 -7.647314010295165436e-03 2.486550754042245008e-03 8.912171449819041372e-03
1.172999999999981613e+00 1.342108460468789488e+01 -7.641385047185656962e-03 2.472693261835480147e-03 8.926119330583221975e-03
1.173999999999981503e+00 1.342625059203183824e+01 -7.648536263698405176e-03 2.482548919755048385e-03 8.926999963055017376e-03
1.174999999999981393e+00 1.343141252477218828e+01 -7.655556429124371447e-03 2.493623688774332207e-03 8.928019194302205114e-03
1.175999999999981283e+00 1.343657023055900623e+01 -7.661525765725365686e-03 2.503819978907409136e-03 8.930089922346234541e-03
1.176999999999981172e+00 1.344172355471654079e+01 -7.666732909191093827e-03 2.513408751656538188e-03 8.932918237920046273e-03
1.177999999999981062e+00 1.344687400229293850e+01 -7.671341140721539380e-03 2.520893564323829598e-03 8.936336461916905352e-03
1.178999999999980952e+00 1.345202337717045182e+01 -7.675441480635806189e-03 2.526066603122482067e-03 8.940249731849255616e-03
1.179999999999980842e+00 1.345716837054165715e+01 -7.679083096286741343e-03 2.534089725081410498e-03 8.944605418830759574e-03
1.180999999999980732e+00 1.346230850424517911e+01 -7.682289890898482722e-03 2.542156187376528632e-03 8.949376433557355154e-03
1.181999999999980622e+00 1.346744334472250415e+01 -7.685069675086429568e-03 2.550229197761387338e-03 8.954551987288266596e-03
1.182999999999980512e+00 1.347257251629188346e+01 -7.687419482987175451e-03 2.558247913607866048e-03 8.960132229908126383e-03
1.183999999999980401e+00 1.347770012978589627e+01 -7.689328692467460591e-03 2.561715198454654618e-03 8.966125098407017047e-03
1.184999999999980291e+00 1.348282866767269006e+01 -7.690781015172675449e-03 2.562243128378881817e-03 8.972544304593018175e-03
1.185999999999980181e+00 1.348796296703253361e+01 -7.688994136605387802e-03 2.554694776761835123e-03 8.982213027810036568e-03
1.186999999999980071e+00 1.349310223268735243e+01 -7.686744319850146064e-03 2.547478665031331808e-03 8.992346673805074256e-03
1.187999999999979961e+00 1.349824633666055185e+01 -7.683982918001131500e-03 2.539878944801710579e-03 9.002990601092332804e-03
1.188999999999979851e+00 1.350339516690150532e+01 -7.680786348329419339e-03 2.531956107375946813e-03 9.014065329325153877e-03
1.189999999999979741e+00 1.350854858534011171e+01 -7.677180492216349739e-03 2.523762053609955591e-03 9.025542011580333160e-03
1.190999999999979631e+00 1.351369209797960380e+01 -7.686053481842126944e-03 2.542540842350039798e-03 9.024577035328641694e-03
1.191999999999979520e+00 1.351882922749840077e+01 -7.691780032706794362e-03 2.554650513909826476e-03 9.026775826192762545e-03
1.192999999999979410e+00 1.352395883061211812e+01 -7.696879180355236175e-03 2.567276066637884727e-03 9.029613116193602185e-03
1.193999999999979300e+00 1.352907902227970283e+01 -7.701524278581281698e-03 2.581332610996575801e-03 9.032910402283699305e-03
1.194999999999979190e+00 1.353419012122303755e+01 -7.705798402448567341e-03 2.594699459113843087e-03 9.036580181617711108e-03
1.195999999999979080e+00 1.353929972946381888e+01 -7.709741110903578845e-03 2.600132870122251819e-03 9.040578936849424929e-03
1.196999999999978970e+00 1.354441169087556496e+01 -7.713369033633254469e-03 2.601407621887174594e-03 9.044886400944893851e-03
1.197999999999978860e+00 1.354952566731565256e+01 -7.716685362667997233e-03 2.602708922580399681e-03 9.049495975002661355e-03
1.198999999999978749e+00 1.355464045740883172e+01 -7.719684647986250689e-03 2.604894554807083915e-03 9.054409875369486341e-03
1.199999999999978639e+00 1.355975281171355640e+01 -7.722355266913759515e-03 2.610000962189083958e-03 9.059636626589597300e-03
1.200999999999978529e+00 1.356486209513188967e+01 -7.724680963508698435e-03 2.615397545175421508e-03 9.065189496553700474e-03
1.201999999999978419e+00 1.356996791100395505e+01 -7.726641825012659989e-03 2.620825952947282086e-03 9.071085502333446973e-03
1.202999999999978309e+00 1.357506985361756691e+01 -7.728214981595122636e-03 2.626272367983268664e-03 9.077344698417857613e-03
1.203999999999978199e+00 1.358016750413106166e+01 -7.729375043103066389e-03 2.631724529608310548e-03 9.083989731251330968e-03
1.204999999999978089e+00 1.358526042692112412e+01 -7.730094271256098167e-03 2.637171481193638541e-03 9.091045660961218772e-03
1.205999999999977979e+00 1.359035565910104992e+01 -7.725543386978094181e-03 2.630311207052292606e-03 9.103399116198236662e-03
1.206999999999977868e+00 1.359545120398633067e+01 -7.721677403373109795e-03 2.626132518092364788e-03 9.115073897737599115e-03
1.207999999999977758e+00 1.360054715534629999e+01 -7.717327494354154355e-03 2.621376134384834772e-03 9.127235900113262607e-03
1.208999999999977648e+00 1.360564353954401362e+01 -7.712544652552310795e-03 2.616160454838678193e-03 9.139831221962324559e-03
1.209999999999977538e+00 1.361073867707674978e+01 -7.707345194981547395e-03 2.612207662245387071e-03 9.152840607678201790e-03
1.210999999999977428e+00 1.361583999312158610e+01 -7.701724989778258555e-03 2.600408944941934829e-03 9.166265214436137079e-03
1.211999999999977318e+00 1.362094834270844679e+01 -7.695667154907732260e-03 2.587317568047049071e-03 9.180118914074920922e-03
1.212999999999977208e+00 1.362606359222009011e+01 -7.689091763386785537e-03 2.573842251743458341e-03 9.194478608938757777e-03
1.213999999999977097e+00 1.363118556654818292e+01 -7.681985999010603958e-03 2.560011670917799673e-03 9.209354070670838430e-03
1.214999999999976987e+00 1.363630227340684442e+01 -7.689062757352682284e-03 2.572355898691180628e-03 9.210073741756858237e-03
1.215999999999976877e+00 1.364141353500508558e+01 -7.694630797956483921e-03 2.583369199715327032e-03 9.212317993118723791e-03
1.216999999999976767e+00 1.364651923257112820e+01 -7.699232983153059262e-03 2.593535417110437447e-03 9.215536749570350100e-03
1.217999999999976657e+00 1.365161922361132163e+01 -7.703169870368249857e-03 2.603178830174819776e-03 9.219423511868081803e-03
1.218999999999976547e+00 1.365671545632898010e+01 -7.706562694367646849e-03 2.610329976709180322e-03 9.223852153096477602e-03
1.219999999999976437e+00 1.366181300801210696e+01 -7.709500266792104241e-03 2.611948583665237890e-03 9.228729490466765911e-03
1.220999999999976326e+00 1.366691167267237894e+01 -7.712030597108331456e-03 2.613365936836352724e-03 9.234003508959458956e-03
1.221999999999976216e+00 1.367201099543009235e+01 -7.714176868097898793e-03 2.614854110384489533e-03 9.239647288727543747e-03
1.222999999999976106e+00 1.367711054193440212e+01 -7.715946299911856203e-03 2.616399795602085236e-03 9.245650078401574518e-03
1.223999999999975996e+00 1.368220984116541850e+01 -7.717335413492920106e-03 2.618036182476545827e-03 9.252011990567401631e-03
1.224999999999975886e+00 1.368730856852594435e+01 -7.718333047629828865e-03 2.619605687103972354e-03 9.258740956141845932e-03
1.225999999999975776e+00 1.369240663763044630e+01 -7.718922217210427185e-03 2.620853112708481682e-03 9.265850846353279949e-03
1.226999999999975666e+00 1.369750360274935552e+01 -7.719081629118771867e-03 2.622116510209547210e-03 9.273359942475712173e-03
1.227999999999975556e+00 1.370259899511709456e+01 -7.718786398025923035e-03 2.623394030286885226e-03 9.281290209195011340e-03
1.228999999999975445e+00 1.370769241011334394e+01 -7.718008750332319874e-03 2.624593754082940773e-03 9.289666583653702001e-03
1.229999999999975335e+00 1.371278343010302692e+01 -7.716718312771370450e-03 2.625698323088393807e-03 9.298516680656615865e-03
1.230999999999975225e+00 1.371787162667690296e+01 -7.714882635769989769e-03 2.626686061893942700e-03 9.307870265607986332e-03
1.231999999999975115e+00 1.372294948669993353e+01 -7.720875692134274680e-03 2.643015669103707631e-03 9.309455147672845640e-03
1.232999999999975005e+00 1.372801822966917307e+01 -7.724797780848047073e-03 2.656054811608510140e-03 9.313132780266719299e-03
1.233999999999974895e+00 1.373307869800853354e+01 -7.727988063154140642e-03 2.667519723793671839e-03 9.317557183182740427e-03
1.234999999999974785e+00 1.373813144408821429e+01 -7.730693002325044090e-03 2.677946922644285251e-03 9.322476349895324199e-03
1.235999999999974674e+00 1.374317691469002511e+01 -7.733035982385881926e-03 2.687565380575062182e-03 9.327762150165707852e-03
1.236999999999974564e+00 1.374822222114014636e+01 -7.735079533020479924e-03 2.689773082899234689e-03 9.333347819936999024e-03
1.237999999999974454e+00 1.375327175566983406e+01 -7.736854750921597079e-03 2.687320221233892303e-03 9.339198367852486263e-03
1.238999999999974344e+00 1.375832206235028288e+01 -7.738402544748928386e-03 2.688095864300115573e-03 9.345269020702613033e-03
1.239999999999974234e+00 1.376337219663175837e+01 -7.739686366043728276e-03 2.689552084568234795e-03 9.351592895250162782e-03
1.240999999999974124e+00 1.376842184120399359e+01 -7.740698838002823233e-03 2.691054265767599783e-03 9.358174065921782275e-03
1.241999999999974014e+00 1.377347066901056749e+01 -7.741425999242131442e-03 2.692598192668234705e-03 9.365023301807969339e-03
1.242999999999973904e+00 1.377851833802185233e+01 -7.741849094128663497e-03 2.694180082843824695e-03 9.372156259211799137e-03
1.243999999999973793e+00 1.378356432289524491e+01 -7.741945587969932367e-03 2.695960714577348531e-03 9.379592454427978718e-03
1.244999999999973683e+00 1.378860537561430988e+01 -7.741689713270676412e-03 2.700636994205711863e-03 9.387354708325149066e-03
1.245999999999973573e+00 1.379364004062507298e+01 -7.741053008224165616e-03 2.706387997461059264e-03 9.395468602251544343e-03
1.246999999999973463e+00 1.379866785557344500e+01 -7.740004522161917852e-03 2.712189573789906480e-03 9.403962267199124023e-03
1.247999999999973353e+00 1.380368828633765688e+01 -7.738511270222047864e-03 2.718080506010167249e-03 9.412865926599895197e-03
1.248999999999973243e+00 1.380870084633740369e+01 -7.736538309773841396e-03 2.723978310027028518e-03 9.422211816996449441e-03
1.249999999999973133e+00 1.381370502534019629e+01 -7.734048818354551103e-03 2.729869815561954127e-03 9.432034108356487576e-03
1.250999999999973022e+00 1.381870819798923122e+01 -7.727100397996530465e-03 2.723927748961593384e-03 9.446322327032827953e-03
1.251999999999972912e+00 1.382372102732517583e+01 -7.719777403471488574e-03 2.706948067526886680e-03 9.460982201649412171e-03
1.252999999999972802e+00 1.382874631412193978e+01 -7.711806051945983842e-03 2.686519255182033550e-03 9.476284438530570980e-03
1.253999999999972692e+00 1.383378435499157533e+01 -7.703193114326125496e-03 2.665152244690573852e-03 9.492219297648093329e-03
1.254999999999972582e+00 1.383883208508971663e+01 -7.693999869449205317e-03 2.646269771307904403e-03 9.508722532289754642e-03
1.255999999999972472e+00 1.384387495167716153e+01 -7.695578910292943248e-03 2.652712322848038012e-03 9.514473091218838760e-03
1.256999999999972362e+00 1.384890992462765524e+01 -7.699102171732849498e-03 2.664129221239139311e-03 9.518300152659042029e-03
1.257999999999972252e+00 1.385393696940550967e+01 -7.701644981468432245e-03 2.674600203614004197e-03 9.523120403182859864e-03
1.258999999999972141e+00 1.385895607828271814e+01 -7.703515894894310753e-03 2.684407017685843874e-03 9.528619184712615320e-03
1.259999999999972031e+00 1.386396815013844730e+01 -7.704888640731260598e-03 2.692816785002099568e-03 9.534617612518477350e-03
1.260999999999971921e+00 1.386897886910199595e+01 -7.705858292807580591e-03 2.695139329258925721e-03 9.541016037741651204e-03
1.261999999999971811e+00 1.387398886172910650e+01 -7.706474815351078804e-03 2.696482188240529980e-03 9.547760309236824269e-03
1.262999999999971701e+00 1.387899771347130695e+01 -7.706761058454446485e-03 2.697909316253997887e-03 9.554823663655282254e-03
1.263999999999971591e+00 1.388400501205665094e+01 -7.706741975596559727e-03 2.699443390252570865e-03 9.562177317202175814e-03
1.264999999999971481e+00 1.388901034244172727e+01 -7.706407137122498439e-03 2.701076752046164230e-03 9.569828040600225280e-03
1.265999999999971370e+00 1.389401650921521281e+01 -7.705721813879887541e-03 2.699555040394355579e-03 9.577807157179950293e-03
1.266999999999971260e+00 1.389902747669800043e+01 -7.704668077556541504e-03 2.693700594768921007e-03 9.586129286052246651e-03
1.267999999999971150e+00 1.390404283261267082e+01 -7.703222787061687546e-03 2.687866872391293446e-03 9.594814345791914320e-03
1.268999999999971040e+00 1.390906204559172643e+01 -7.701358628649276894e-03 2.682145649593667414e-03 9.603886504784962808e-03
1.269999999999970930e+00 1.391408029029137694e+01 -7.699044854118705823e-03 2.680800154468196590e-03 9.613373436248726089e-03
1.270999999999970820e+00 1.391909424866237899e+01 -7.696247734874425879e-03 2.682289363872378436e-03 9.623305859092134637e-03
1.271999999999970710e+00 1.392410348170464296e+01 -7.692931012091493680e-03 2.683697969827521755e-03 9.633717084743947945e-03
1.272999999999970600e+00 1.392909502701044744e+01 -7.700047688065415202e-03 2.708502382260936231e-03 9.633692314783413868e-03
1.273999999999970489e+00 1.393406985257414732e+01 -7.705888447759153687e-03 2.731062884059273083e-03 9.634929630449819496e-03
1.274999999999970379e+00 1.393902856156012504e+01 -7.710953591135476931e-03 2.752244605157754681e-03 9.636921850330533099e-03
1.275999999999970269e+00 1.394397143888612689e+01 -7.715411845232019936e-03 2.772534519230171121e-03 9.639494929128501755e-03
1.276999999999970159e+00 1.394890594109733861e+01 -7.715711932504159057e-03 2.781209721292437001e-03 9.646251046073996832e-03
1.277999999999970049e+00 1.395383668323886361e+01 -7.716229353535332749e-03 2.785487212010330851e-03 9.652793382404824610e-03
1.278999999999969939e+00 1.395876955878236458e+01 -7.716311286412058136e-03 2.783435742911088452e-03 9.659770500954916253e-03
1.279999999999969829e+00 1.396370446981889302e+01 -7.716048603451314616e-03 2.781137566922881402e-03 9.667087621778152826e-03
1.280999999999969718e+00 1.396864129724218273e+01 -7.715483670019548067e-03 2.778656246729834488e-03 9.674698704843933891e-03
1.281999999999969608e+00 1.397357988856948197e+01 -7.714631431240952242e-03 2.776040103941716797e-03 9.682585294314182897e-03
1.282999999999969498e+00 1.397851972950527255e+01 -7.713490452516227544e-03 2.773649516725642736e-03 9.690745435724595902e-03
1.283999999999969388e+00 1.398345736824894914e+01 -7.712054170574014419e-03 2.774415426897427692e-03 9.699182363655259320e-03
1.284999999999969278e+00 1.398839159221619433e+01 -7.710326374106656229e-03 2.776102406861468037e-03 9.707888886212604623e-03
1.285999999999969168e+00 1.399332202671901371e+01 -7.708248345190912322e-03 2.777813842371531540e-03 9.716920600503871006e-03
1.286999999999969058e+00 1.399824827159849505e+01 -7.705792708811944405e-03 2.779547829330599254e-03 9.726301810770382819e-03
1.287999999999968948e+00 1.400316985611825871e+01 -7.702928195296576165e-03 2.781343675532920758e-03 9.736060769588786301e-03
1.288999999999968837e+00 1.400808605068129253e+01 -7.699620348386294541e-03 2.783425785352467915e-03 9.746228967934783549e-03
1.289999999999968727e+00 1.401299337149455759e+01 -7.695832007574749528e-03 2.788511194309690328e-03 9.756840652512388870e-03
1.290999999999968617e+00 1.401789027278902466e+01 -7.691523648710997703e-03 2.794622354243926805e-03 9.767932484615837047e-03
1.291999999999968507e+00 1.402277981516770922e+01 -7.686653556941205716e-03 2.797111178256653057e-03 9.779543367084342007e-03
1.292999999999968397e+00 1.402767302566143393e+01 -7.681177966786550092e-03 2.787967473061841138e-03 9.791714304528043381e-03
1.293999999999968287e+00 1.403257039603515999e+01 -7.675051122460403372e-03 2.777680748734341273e-03 9.804488343404608661e-03
1.294999999999968177e+00 1.403747161497585694e+01 -7.668160877026345031e-03 2.766941936329395287e-03 9.817974992893102951e-03
1.295999999999968066e+00 1.404238441408305427e+01 -7.655732190636471181e-03 2.742933083439141363e-03 9.837005650050687985e-03
1.296999999999967956e+00 1.404729376516293016e+01 -7.661590267876618697e-03 2.752239188000728774e-03 9.837786558270189899e-03
1.297999999999967846e+00 1.405220149312072664e+01 -7.663619221890545855e-03 2.755891264094064222e-03 9.842416146886526912e-03
1.298999999999967736e+00 1.405710759209416594e+01 -7.664589177837457731e-03 2.758490204398158716e-03 9.848117789158965588e-03
1.299999999999967626e+00 1.406200621576017973e+01 -7.664829750850160432e-03 2.766206084836369920e-03 9.854556478571807610e-03
1.300999999999967516e+00 1.406689885644838789e+01 -7.664527061112067635e-03 2.771886372903906853e-03 9.861541396107637719e-03
1.301999999999967406e+00 1.407178945149208182e+01 -7.663787452220530150e-03 2.773192408526595210e-03 9.868961942410700572e-03
1.302999999999967295e+00 1.407667752585289733e+01 -7.662670660798788849e-03 2.774596299983280237e-03 9.876754425407294202e-03
1.303999999999967185e+00 1.408156265077835378e+01 -7.661207607211996569e-03 2.776082681755544408e-03 9.884884182841580449e-03
1.304999999999967075e+00 1.408644448673994809e+01 -7.659410448923507052e-03 2.777574487329201834e-03 9.893335474597591758e-03
1.305999999999966965e+00 1.409132438612014582e+01 -7.657278242283667088e-03 2.777378862085939579e-03 9.902105784766137078e-03
1.306999999999966855e+00 1.409620776102940276e+01 -7.654800629420988219e-03 2.771425720164044822e-03 9.911202110693831738e-03
1.307999999999966745e+00 1.410109465188522115e+01 -7.651960155154963715e-03 2.765069299336570495e-03 9.920638630095476515e-03
1.308999999999966635e+00 1.410598458403671351e+01 -7.648760062055844945e-03 2.758827910563485010e-03 9.930408747927818580e-03
1.309999999999966525e+00 1.411087705254541014e+01 -7.645157190121551830e-03 2.752688681424928299e-03 9.940552411194960095e-03
1.310999999999966414e+00 1.411577160538413800e+01 -7.641102635573928867e-03 2.746549796846067468e-03 9.951115465446738403e-03
1.311999999999966304e+00 1.412066778579485415e+01 -7.636563277043367272e-03 2.740382866327211765e-03 9.962128023627968287e-03
1.312999999999966194e+00 1.412555195410357101e+01 -7.644672074400046813e-03 2.760503765683194888e-03 9.960498402606035237e-03
1.313999999999966084e+00 1.413042144000203670e+01 -7.650405520561254571e-03 2.780919622095557112e-03 9.961235415739042726e-03
1.314999999999965974e+00 1.413527376716426964e+01 -7.655288040359101154e-03 2.802960878126162236e-03 9.962808023723486797e-03
1.315999999999965864e+00 1.414010920605838884e+01 -7.659528252851916137e-03 2.824089358732723327e-03 9.965002345336662626e-03
1.316999999999965754e+00 1.414492864830372199e+01 -7.663223780654409428e-03 2.843781535321259629e-03 9.967716332904332302e-03
1.317999999999965643e+00 1.414974134808526784e+01 -7.666421244275116280e-03 2.853721462729256857e-03 9.970899491489458588e-03
1.318999999999965533e+00 1.415454944377843205e+01 -7.669140527817058794e-03 2.861044834652853863e-03 9.974528450147891051e-03
1.319999999999965423e+00 1.415935606014298109e+01 -7.669465755354296782e-03 2.862849390805253386e-03 9.980542208545569935e-03
1.320999999999965313e+00 1.416416262084737809e+01 -7.668131319252979861e-03 2.861570614855979411e-03 9.988215629489432743e-03
1.321999999999965203e+00 1.416896901174901657e+01 -7.666262948065372812e-03 2.859872046426892994e-03 9.996419092367089115e-03
1.322999999999965093e+00 1.417377516661172088e+01 -7.664002195078802558e-03 2.857847332374498749e-03 1.000500755331185619e-02
1.323999999999964983e+00 1.417858099932810667e+01 -7.661407937718558471e-03 2.855575221332764570e-03 1.001391883661891836e-02
1.324999999999964873e+00 1.418338638028195220e+01 -7.658498436091233999e-03 2.853117482245705674e-03 1.002313149210250220e-02
1.325999999999964762e+00 1.418819112726349729e+01 -7.655270022239865808e-03 2.850523040694771977e-03 1.003264606842077175e-02
1.326999999999964652e+00 1.419299271585638067e+01 -7.651705836437437507e-03 2.850117243554060702e-03 1.004247635773649824e-02
1.327999999999964542e+00 1.419778862989168111e+01 -7.647783854596010289e-03 2.851869819295568820e-03 1.005264134214634182e-02
1.328999999999964432e+00 1.420257830219490991e+01 -7.643505587874535601e-03 2.853833284645737600e-03 1.006313631686163099e-02
1.329999999999964322e+00 1.420736124656059829e+01 -7.638793632231708451e-03 2.855849266543328789e-03 1.007403576430466498e-02
1.330999999999964212e+00 1.421213978471418926e+01 -7.633610429030442124e-03 2.855072275439470009e-03 1.008537434453686370e-02
1.331999999999964102e+00 1.421692546330131890e+01 -7.627914702559168356e-03 2.842236115429530238e-03 1.009719046664877239e-02
1.332999999999963991e+00 1.422171657355521823e+01 -7.621662227852391870e-03 2.830551973953058555e-03 1.010952552353504806e-02
1.333999999999963881e+00 1.422651126590098514e+01 -7.614806064303951058e-03 2.820113718537046663e-03 1.012242365985355393e-02
1.334999999999963771e+00 1.423130926056997403e+01 -7.607248465583972899e-03 2.809253796595080968e-03 1.013597987724622514e-02
1.335999999999963661e+00 1.423609659866048816e+01 -7.617230695748486609e-03 2.829892605234360543e-03 1.013200147031217968e-02
1.336999999999963551e+00 1.424087478992279188e+01 -7.623094574416052448e-03 2.844903312112330961e-03 1.013212842389798335e-02
1.337999999999963441e+00 1.424564360257381246e+01 -7.627842104661167015e-03 2.859029453640585076e-03 1.013335261846937292e-02
1.338999999999963331e+00 1.425041093391310731e+01 -7.626187200285121370e-03 2.858855860990265618e-03 1.014101456345735570e-02
1.339999999999963221e+00 1.425517980980035126e+01 -7.625214341683908548e-03 2.856338454439957819e-03 1.014800761924617920e-02
1.340999999999963110e+00 1.425995380722194206e+01 -7.623697424061474763e-03 2.849700002470682662e-03 1.015555385492497575e-02
1.341999999999963000e+00 1.426473215469019529e+01 -7.621768003762854730e-03 2.843420535509624640e-03 1.016351796744712280e-02
1.342999999999962890e+00 1.426950808469845988e+01 -7.619498877562967329e-03 2.843568869298372312e-03 1.017182359896846335e-02
1.343999999999962780e+00 1.427427982734149303e+01 -7.616927433096342542e-03 2.845184790063192554e-03 1.018042992577715584e-02
1.344999999999962670e+00 1.427904922909072916e+01 -7.614068885515750881e-03 2.844667136279626848e-03 1.018931838494261180e-02
1.345999999999962560e+00 1.428382142541552646e+01 -7.610923447780811035e-03 2.838727122983504547e-03 1.019848548103402010e-02
1.346999999999962450e+00 1.428859631405857300e+01 -7.607480987037668410e-03 2.832592343991130815e-03 1.020793811596447907e-02
1.347999999999962339e+00 1.429337357428907396e+01 -7.603723385180786304e-03 2.826463154679829254e-03 1.021769122020980275e-02
1.348999999999962229e+00 1.429815285614288811e+01 -7.599626553784804422e-03 2.820344699970649821e-03 1.022776573397759375e-02
1.349999999999962119e+00 1.430293375889979046e+01 -7.595161360130644503e-03 2.814258603228294610e-03 1.023818767837428832e-02
1.350999999999962009e+00 1.430771590018458816e+01 -7.590294505462131386e-03 2.808153220664428434e-03 1.024898727705576135e-02
1.351999999999961899e+00 1.431248567446664488e+01 -7.597502741455867958e-03 2.827728459399152239e-03 1.024772738367069752e-02
1.352999999999961789e+00 1.431724473645777529e+01 -7.602828699501525990e-03 2.843766708371117148e-03 1.024835141569618510e-02
1.353999999999961679e+00 1.432199371294315426e+01 -7.607378817886080620e-03 2.858402332507105521e-03 1.024974619671351408e-02
1.354999999999961569e+00 1.432673297047226235e+01 -7.611399290539761983e-03 2.872141761431674586e-03 1.025166018055710844e-02
1.355999999999961458e+00 1.433146131541372270e+01 -7.614976223080696140e-03 2.886631281620346580e-03 1.025400274168536408e-02
1.356999999999961348e+00 1.433618198591672765e+01 -7.618146909785792828e-03 2.897476406780839439e-03 1.025673261499095330e-02
1.357999999999961238e+00 1.434089758722999797e+01 -7.620923899130129658e-03 2.905322585859817369e-03 1.025983366582487732e-02
1.358999999999961128e+00 1.434560770185832546e+01 -7.623305904573895314e-03 2.913191276246406697e-03 1.026330387966084209e-02
1.359999999999961018e+00 1.435031192299640779e+01 -7.625282759972091921e-03 2.921061621889760145e-03 1.026715034314994168e-02
1.360999999999960908e+00 1.435500984759883814e+01 -7.626838246003663120e-03 2.928913643573315302e-03 1.027138637624438154e-02
1.361999999999960798e+00 1.435970108066658035e+01 -7.627951471809665991e-03 2.936718404067448392e-03 1.027603012156621740e-02
1.362999999999960687e+00 1.436439264387017722e+01 -7.624091640449871463e-03 2.932528436853000173e-03 1.028566470359947548e-02
1.363999999999960577e+00 1.436908236592570631e+01 -7.620788117093597706e-03 2.931066061564509100e-03 1.029474057610503014e-02
1.364999999999960467e+00 1.437377018559663533e+01 -7.617059660844266271e-03 2.929239989915249746e-03 1.030423584632474132e-02
1.365999999999960357e+00 1.437845601682914065e+01 -7.612967792580306071e-03 2.927136560074984108e-03 1.031408597370471643e-02
1.366999999999960247e+00 1.438313972109876815e+01 -7.608530771765202594e-03 2.924826502137704842e-03 1.032426974864589751e-02
1.367999999999960137e+00 1.438782102020554809e+01 -7.603742274211442755e-03 2.922443167431496881e-03 1.033479059193845133e-02
1.368999999999960027e+00 1.439249769006823776e+01 -7.598581340383625884e-03 2.921911477693961770e-03 1.034566659478305777e-02
1.369999999999959917e+00 1.439716809613644521e+01 -7.593017632460073545e-03 2.922611564252618026e-03 1.035692525571711188e-02
1.370999999999959806e+00 1.440184394095293108e+01 -7.587030058710925694e-03 2.911185242225062218e-03 1.036858477010384888e-02
1.371999999999959696e+00 1.440652777809601659e+01 -7.580584625368800601e-03 2.896747482283288690e-03 1.038067621445426872e-02
1.372999999999959586e+00 1.441121934632080048e+01 -7.573605610801631242e-03 2.882037386017738227e-03 1.039327257785408430e-02
1.373999999999959476e+00 1.441591830021237897e+01 -7.565994995185080542e-03 2.867041103606597120e-03 1.040646917944595268e-02
1.374999999999959366e+00 1.442060973609299346e+01 -7.573562538990627133e-03 2.882126658376135339e-03 1.040449743437617258e-02
1.375999999999959256e+00 1.442529164868492764e+01 -7.579791698820712020e-03 2.897879106886533385e-03 1.040386463518919169e-02
1.376999999999959146e+00 1.442996387529616342e+01 -7.584882743536007325e-03 2.912656132300221572e-03 1.040436378536163317e-02
1.377999999999959035e+00 1.443462625787960540e+01 -7.589140526935234457e-03 2.926757943493252592e-03 1.040568481254218643e-02
1.378999999999958925e+00 1.443928229229878291e+01 -7.592731804300561181e-03 2.936697385123059577e-03 1.040765660261043501e-02
1.379999999999958815e+00 1.444393964347669801e+01 -7.593354342023530233e-03 2.936003164108426898e-03 1.041260274440203824e-02
1.380999999999958705e+00 1.444860048657644214e+01 -7.591505851743900364e-03 2.930662751999772893e-03 1.042003916338984058e-02
1.381999999999958595e+00 1.445326489784926416e+01 -7.589048059966773015e-03 2.924636787144750845e-03 1.042810042149945951e-02
1.382999999999958485e+00 1.445793305470304624e+01 -7.586168720459744719e-03 2.918011866677665267e-03 1.043659542780838063e-02
1.383999999999958375e+00 1.446260408634861605e+01 -7.582961491112633241e-03 2.911929845542821256e-03 1.044542734087751043e-02
1.384999999999958264e+00 1.446727756220138161e+01 -7.579470748761712832e-03 2.905994895996149956e-03 1.045454866522926157e-02
1.385999999999958154e+00 1.447195339028893102e+01 -7.575712472768994163e-03 2.899884385219589009e-03 1.046394033012286451e-02
1.386999999999958044e+00 1.447663124926011236e+01 -7.571684678505060696e-03 2.893825707323723941e-03 1.047360123857141515e-02
1.387999999999957934e+00 1.448131078719701925e+01 -7.567373544996467728e-03 2.887835608089570939e-03 1.048354213246250645e-02
1.388999999999957824e+00 1.448599167972830770e+01 -7.562756680076295965e-03 2.881864148787846233e-03 1.049378232463801276e-02
1.389999999999957714e+00 1.449067363537769992e+01 -7.557805083060057869e-03 2.875849433667835783e-03 1.050434773536637438e-02
1.390999999999957604e+00 1.449534337347241575e+01 -7.564895496552621369e-03 2.895157401836796242e-03 1.050290050404998309e-02
1.391999999999957494e+00 1.450000223798424770e+01 -7.570344804571220096e-03 2.911480292739269601e-03 1.050311115024914026e-02
1.392999999999957383e+00 1.450465088389329615e+01 -7.575056505004957273e-03 2.926410595956502846e-03 1.050406916872255285e-02
1.393999999999957273e+00 1.450928970586516797e+01 -7.579282600637960061e-03 2.940460628766139624e-03 1.050551691136647307e-02
1.394999999999957163e+00 1.451391931159586868e+01 -7.583142157049566241e-03 2.953536426348862994e-03 1.050733037978618563e-02
1.395999999999957053e+00 1.451854874035209164e+01 -7.586637132442925792e-03 2.957208376219961667e-03 1.050950339977162369e-02
1.396999999999956943e+00 1.452317993575796606e+01 -7.589786779280141560e-03 2.958591373405719538e-03 1.051201284802796322e-02
1.397999999999956833e+00 1.452780651333003625e+01 -7.592593003730634636e-03 2.966015431660445033e-03 1.051485319907110964e-02
1.398999999999956723e+00 1.453242706950671703e+01 -7.595046757410273651e-03 2.974490580729494647e-03 1.051803007195065143e-02
1.399999999999956612e+00 1.453704122000284826e+01 -7.597131146562481792e-03 2.982980650431251053e-03 1.052155707952503842e-02
1.400999999999956502e+00 1.454164858141628969e+01 -7.598823528274910137e-03 2.991462114833485890e-03 1.052545370465468588e-02
1.401999999999956392e+00 1.454624876511197229e+01 -7.600096989034891941e-03 2.999913293352289394e-03 1.052974380329992944e-02
1.402999999999956282e+00 1.455084137140183387e+01 -7.600920916329053159e-03 3.008314626467474898e-03 1.053445501827630568e-02
1.403999999999956172e+00 1.455543388136395500e+01 -7.596005772917406584e-03 3.003495810796279197e-03 1.054493217662337556e-02
1.404999999999956062e+00 1.456002384009184425e+01 -7.592038927625115348e-03 3.002080199735861384e-03 1.055446482388526161e-02
1.405999999999955952e+00 1.456461118964385193e+01 -7.587644503515293855e-03 3.000294951507613724e-03 1.056442537114162840e-02
1.406999999999955842e+00 1.456919574974132203e+01 -7.582870042311978809e-03 2.998309944841875962e-03 1.057476289337219363e-02
1.407999999999955731e+00 1.457377734379371326e+01 -7.577723384232558715e-03 2.996129331841334079e-03 1.058546618707864422e-02
1.408999999999955621e+00 1.457835746079241090e+01 -7.572189928466688084e-03 2.992072929769040539e-03 1.059654649557354063e-02
1.409999999999955511e+00 1.458294487350976354e+01 -7.566241324719473124e-03 2.978828607366838452e-03 1.060802880995393577e-02
1.410999999999955401e+00 1.458754035540441585e+01 -7.559840123719875453e-03 2.964358229067566401e-03 1.061994721692485072e-02
1.411999999999955291e+00 1.459214367553420111e+01 -7.552942541084667512e-03 2.949622411299407561e-03 1.063234213568247863e-02
1.412999999999955181e+00 1.459675459316706991e+01 -7.545458646437373795e-03 2.934541013568568724e-03 1.064530002263591908e-02
1.413999999999955071e+00 1.460135957300403753e+01 -7.553666088027682045e-03 2.948686251060066675e-03 1.064258731038628461e-02
1.414999999999954960e+00 1.460595772428275119e+01 -7.559501889983419147e-03 2.961350611269761117e-03 1.064225310217350833e-02
1.415999999999954850e+00 1.461054571662684864e+01 -7.564297617671917294e-03 2.976305273574459363e-03 1.064295851619968293e-02
1.416999999999954740e+00 1.461512329073351957e+01 -7.568334508328554942e-03 2.990760401657631927e-03 1.064441637307265986e-02
1.417999999999954630e+00 1.461969447123384036e+01 -7.571761248383367462e-03 3.000580748062574646e-03 1.064647287052577530e-02
1.418999999999954520e+00 1.462426300541296520e+01 -7.574654057982521671e-03 3.006119878857682615e-03 1.064904721723376226e-02
1.419999999999954410e+00 1.462882837880524889e+01 -7.577048352269113475e-03 3.011674959985424262e-03 1.065209981165561419e-02
1.420999999999954300e+00 1.463339730066678257e+01 -7.573412727381774456e-03 3.004490865848093162e-03 1.066121063604768063e-02
1.421999999999954190e+00 1.463796878436194504e+01 -7.569988242700080236e-03 2.998504547537609796e-03 1.067012511095106857e-02
1.422999999999954079e+00 1.464254453480426932e+01 -7.566102832712788377e-03 2.990352390388510521e-03 1.067951138342707745e-02
1.423999999999953969e+00 1.464712983350849207e+01 -7.561856135460993597e-03 2.976557431238242499e-03 1.068926603389644056e-02
1.424999999999953859e+00 1.465171818291610073e+01 -7.557293888208334656e-03 2.968944480599674043e-03 1.069933958111081614e-02
1.425999999999953749e+00 1.465630770754269108e+01 -7.552431001585980554e-03 2.962906374995633897e-03 1.070971337675093518e-02
1.426999999999953639e+00 1.466089804818419751e+01 -7.547263562414537920e-03 2.956922920908108300e-03 1.072038759189650713e-02
1.427999999999953529e+00 1.466548888646721416e+01 -7.541775210818166437e-03 2.950936927801514793e-03 1.073137483771744762e-02
1.428999999999953419e+00 1.467007991263896471e+01 -7.535940625335127950e-03 2.944914453584571677e-03 1.074269668257107381e-02
1.429999999999953308e+00 1.467466058516785310e+01 -7.538419353088603690e-03 2.957746824200218304e-03 1.074572135912070514e-02
1.430999999999953198e+00 1.467922850744989560e+01 -7.542427428980605364e-03 2.974505146938102862e-03 1.074723246786899247e-02
1.431999999999953088e+00 1.468378459320500440e+01 -7.545738620848178174e-03 2.989652865739381854e-03 1.074944737308853107e-02
1.432999999999952978e+00 1.468832944484957181e+01 -7.548590055983602290e-03 3.003738411416186430e-03 1.075212218910040832e-02
1.433999999999952868e+00 1.469286331175301896e+01 -7.551077321716105802e-03 3.017210418268957868e-03 1.075515563382509719e-02
1.434999999999952758e+00 1.469739069495578576e+01 -7.553237738451553350e-03 3.025854535684754064e-03 1.075850534831462348e-02
1.435999999999952648e+00 1.470191958517051845e+01 -7.555104418242242909e-03 3.026214203509559192e-03 1.076213348201589259e-02
1.436999999999952538e+00 1.470644959366489779e+01 -7.556660289477694185e-03 3.026651795098349133e-03 1.076605273864089315e-02
1.437999999999952427e+00 1.471097488649237128e+01 -7.557870255097440086e-03 3.032577427623947379e-03 1.077029420504421915e-02
1.438999999999952317e+00 1.471549236952663620e+01 -7.558714663455259712e-03 3.041231629190346668e-03 1.077487370843074714e-02
1.439999999999952207e+00 1.472000167785494540e+01 -7.559168712822398987e-03 3.049860384513196181e-03 1.077981238703889372e-02
1.440999999999952097e+00 1.472450241435497098e+01 -7.559203700743422072e-03 3.058467200717840395e-03 1.078513542088196941e-02
1.441999999999951987e+00 1.472899417005199929e+01 -7.558787688433340687e-03 3.067031991405030564e-03 1.079087135371950557e-02
1.442999999999951877e+00 1.473347652054860646e+01 -7.557885948081471267e-03 3.075535451474303156e-03 1.079705163615160037e-02
1.443999999999951767e+00 1.473795563213646354e+01 -7.552513650187287104e-03 3.073402062330210689e-03 1.080770453459539183e-02
1.444999999999951656e+00 1.474243045391079932e+01 -7.546766317153532494e-03 3.071944542817752616e-03 1.081872411305414422e-02
1.445999999999951546e+00 1.474690079161145739e+01 -7.540450830578005435e-03 3.070113129919927429e-03 1.083029957113867438e-02
1.446999999999951436e+00 1.475136650378372494e+01 -7.533656782024334732e-03 3.067944609756790598e-03 1.084233763450900140e-02
1.447999999999951326e+00 1.475582739872832150e+01 -7.526412434684443507e-03 3.065517490087882845e-03 1.085480647210186958e-02
1.448999999999951216e+00 1.476028656978656706e+01 -7.518713393763857243e-03 3.059542335518298205e-03 1.086770698035802347e-02
1.449999999999951106e+00 1.476475401024454470e+01 -7.510536469760260153e-03 3.043096011782615157e-03 1.088105890033266333e-02
1.450999999999950996e+00 1.476922786123386544e+01 -7.501846606172369626e-03 3.027995616851631745e-03 1.089489388221585170e-02
1.451999999999950886e+00 1.477370791543187067e+01 -7.492534509693186441e-03 3.012480311687952030e-03 1.090931787185597281e-02
1.452999999999950775e+00 1.477819393210894638e+01 -7.482590912692752005e-03 2.996574235617041615e-03 1.092433683599416082e-02
1.453999999999950665e+00 1.478267073734000192e+01 -7.490021780282882062e-03 3.013216549227345879e-03 1.092199473271363887e-02
1.454999999999950555e+00 1.478713964891331756e+01 -7.493743424163320545e-03 3.024831850847683502e-03 1.092335629340585382e-02
1.455999999999950445e+00 1.479159699555838259e+01 -7.496494170819607838e-03 3.039147525754577750e-03 1.092567613267911124e-02
1.456999999999950335e+00 1.479604173613657458e+01 -7.498515402274040335e-03 3.053774824082043475e-03 1.092870719681881923e-02
1.457999999999950225e+00 1.480047837584286441e+01 -7.499945828120651962e-03 3.063306121830827559e-03 1.093230592967524457e-02
1.458999999999950115e+00 1.480491041033588218e+01 -7.500856088186075819e-03 3.068821595168308956e-03 1.093639740993763119e-02
1.459999999999950004e+00 1.480933728425327267e+01 -7.501278176077361137e-03 3.074404258686866398e-03 1.094094577266640188e-02
1.460999999999949894e+00 1.481376412760917738e+01 -7.497612972507339268e-03 3.070769616602631036e-03 1.094958452512627065e-02
1.461999999999949784e+00 1.481819190584786128e+01 -7.492488863529008988e-03 3.064710624845109685e-03 1.095968798141720886e-02
1.462999999999949674e+00 1.482262312967738183e+01 -7.486783801260827112e-03 3.055559971740279615e-03 1.097037443540620737e-02
1.463999999999949564e+00 1.482706378165356043e+01 -7.480645958984087629e-03 3.039993982805487549e-03 1.098149222819392104e-02
1.464999999999949454e+00 1.483150853443984296e+01 -7.474145646204644229e-03 3.029392859922108890e-03 1.099296767347512048e-02
1.465999999999949344e+00 1.483595300084557600e+01 -7.467311145779077092e-03 3.022844740046038564e-03 1.100476915467147633e-02
1.466999999999949233e+00 1.484039682783323499e+01 -7.460146148707034498e-03 3.016319161048040300e-03 1.101688966515637635e-02
1.467999999999949123e+00 1.484483968810034327e+01 -7.452638479878439214e-03 3.009778212770166349e-03 1.102933807302084769e-02
1.468999999999949013e+00 1.484928125139080457e+01 -7.444764989974118723e-03 3.003201699512815341e-03 1.104213422674942165e-02
1.469999999999948903e+00 1.485370586665277415e+01 -7.450101995374091950e-03 3.025486733404514177e-03 1.104174709556911618e-02
1.470999999999948793e+00 1.485811656974350825e+01 -7.452768533405635006e-03 3.042065442671532290e-03 1.104403916234790277e-02
1.471999999999948683e+00 1.486251406757820703e+01 -7.454839862868196596e-03 3.057342028169414069e-03 1.104692804885009337e-02
1.472999999999948573e+00 1.486689874360978969e+01 -7.456495680754373495e-03 3.071819649171716321e-03 1.105022825970953214e-02
1.473999999999948463e+00 1.487127194791828089e+01 -7.457815546781529359e-03 3.084611238290332902e-03 1.105385527186478374e-02
1.474999999999948352e+00 1.487564373776504212e+01 -7.458831326210073678e-03 3.087041479448842177e-03 1.105777279981047696e-02
1.475999999999948242e+00 1.488001619779376306e+01 -7.459549988069367858e-03 3.087089959348430883e-03 1.106196983027448594e-02
1.476999999999948132e+00 1.488438893359257875e+01 -7.459964075911667061e-03 3.087228277095970322e-03 1.106645004963213372e-02
1.477999999999948022e+00 1.488875821922058229e+01 -7.460068830517109333e-03 3.090783202513570742e-03 1.107121459639627201e-02
1.478999999999947912e+00 1.489311846433702513e+01 -7.459861506455370619e-03 3.099616390012530434e-03 1.107626265099971238e-02
1.479999999999947802e+00 1.489746921294278792e+01 -7.459272305350060639e-03 3.108523699587271982e-03 1.108166078793829286e-02
1.480999999999947692e+00 1.490181006677313924e+01 -7.458271268655751116e-03 3.117417438304430008e-03 1.108743585228099890e-02
1.481999999999947581e+00 1.490614064021287355e+01 -7.456823878693163814e-03 3.126250438958855064e-03 1.109361935158605095e-02
1.482999999999947471e+00 1.491046050535492640e+01 -7.454891862968902015e-03 3.135026720916054242e-03 1.110024664226030681e-02
1.483999999999947361e+00 1.491477435377028371e+01 -7.449592649761160347e-03 3.135744234403847232e-03 1.111023242504027495e-02
1.484999999999947251e+00 1.491908269807772136e+01 -7.442898294736112128e-03 3.134553987298461727e-03 1.112160720334679116e-02
1.485999999999947141e+00 1.492338533387577826e+01 -7.435549919540377500e-03 3.132914121483480058e-03 1.113362604819024410e-02
1.486999999999947031e+00 1.492768209694971659e+01 -7.427668661166037835e-03 3.130905587227701160e-03 1.114616431508478472e-02
1.487999999999946921e+00 1.493197679687515844e+01 -7.419294312834279204e-03 3.124594387392432004e-03 1.115917883335958150e-02
1.488999999999946811e+00 1.493628190038205794e+01 -7.410425437101615317e-03 3.105321930202116151e-03 1.117266772045499325e-02
1.489999999999946700e+00 1.494059723157847053e+01 -7.401037706413751346e-03 3.085706510001165123e-03 1.118665201193272569e-02
1.490999999999946590e+00 1.494491903175796388e+01 -7.391031563326828924e-03 3.069231383833477544e-03 1.120122800627548071e-02
1.491999999999946480e+00 1.494924675744189457e+01 -7.380387776417498408e-03 3.052662092486804063e-03 1.121641169628964999e-02
1.492999999999946370e+00 1.495356316946815767e+01 -7.390864740961600697e-03 3.074452714698506194e-03 1.121050284044377426e-02
1.493999999999946260e+00 1.495787202408268080e+01 -7.394796155582096173e-03 3.085941541058968493e-03 1.121114022161037033e-02
1.494999999999946150e+00 1.496217310068254847e+01 -7.397737563670950776e-03 3.096660963803280452e-03 1.121276185757179820e-02
1.495999999999946040e+00 1.496646357884863576e+01 -7.399951429215042946e-03 3.109473263127745905e-03 1.121509974012718097e-02
1.496999999999945929e+00 1.497074783486115557e+01 -7.401616497482514136e-03 3.117360484962709323e-03 1.121797006269355072e-02
1.497999999999945819e+00 1.497502742003390708e+01 -7.402751605843907977e-03 3.123166433092398019e-03 1.122134967818997318e-02
1.498999999999945709e+00 1.497930175128262498e+01 -7.403388318353568663e-03 3.129057069635668951e-03 1.122520306490627090e-02
1.499999999999945599e+00 1.498357031393777916e+01 -7.403534384916491719e-03 3.134971729762307292e-03 1.122951878576895594e-02
1.500999999999945489e+00 1.498783767165444303e+01 -7.399967467625084838e-03 3.132609750961218298e-03 1.123754886154179448e-02
1.501999999999945379e+00 1.499211098920681806e+01 -7.394410750525172091e-03 3.121093198150138789e-03 1.124757810276937921e-02
1.502999999999945269e+00 1.499639363939559367e+01 -7.388221780833380097e-03 3.105571592057774881e-03 1.125824514955336975e-02
1.503999999999945159e+00 1.500068578029786259e+01 -7.381553520546553677e-03 3.089412618277627594e-03 1.126939347496802059e-02
1.504999999999945048e+00 1.500498186018614000e+01 -7.374474609794799511e-03 3.078394721517395231e-03 1.128095095425038843e-02
1.505999999999944938e+00 1.500927717105669323e+01 -7.367009104690846154e-03 3.071698234137608917e-03 1.129289005796348631e-02
1.506999999999944828e+00 1.501357134583800068e+01 -7.359155307266550781e-03 3.064980525959103662e-03 1.130520899967393279e-02
1.507999999999944718e+00 1.501785482506081060e+01 -7.359627397360108889e-03 3.076148174550192779e-03 1.130921920325593001e-02
1.508999999999944608e+00 1.502212368376475204e+01 -7.363099034130596472e-03 3.094240330189149298e-03 1.131025200217751839e-02
1.509999999999944498e+00 1.502637879434343304e+01 -7.365746496587774646e-03 3.110635917906776245e-03 1.131212191017393238e-02
1.510999999999944388e+00 1.503062075109255780e+01 -7.367862775030861733e-03 3.125906025906108332e-03 1.131452909627198716e-02
1.511999999999944277e+00 1.503484984767985289e+01 -7.369578297088335596e-03 3.140481709793246402e-03 1.131733743765314139e-02
1.512999999999944167e+00 1.503907388318993732e+01 -7.370951421359629198e-03 3.146915911275195189e-03 1.132048357270577961e-02
1.513999999999944057e+00 1.504329888687332506e+01 -7.372003824876442561e-03 3.147000141488702323e-03 1.132394127797783055e-02
1.514999999999943947e+00 1.504752450748395454e+01 -7.372736753994638820e-03 3.147116143365161905e-03 1.132770508133348550e-02
1.515999999999943837e+00 1.505175035875666367e+01 -7.373138826225133016e-03 3.147287553515997274e-03 1.133178237881701106e-02
1.516999999999943727e+00 1.505597593984243687e+01 -7.373189854349719054e-03 3.147608768576518924e-03 1.133618955877430286e-02
1.517999999999943617e+00 1.506019545770159063e+01 -7.372863235982672972e-03 3.153345376828918870e-03 1.134094957819295479e-02
1.518999999999943507e+00 1.506440511144415062e+01 -7.372164648149345453e-03 3.162510905589352092e-03 1.134605306424950333e-02
1.519999999999943396e+00 1.506860443723267906e+01 -7.371027812621830551e-03 3.171702024093389811e-03 1.135156286292279305e-02
1.520999999999943286e+00 1.507279297517974292e+01 -7.369401138749459221e-03 3.180863191685595268e-03 1.135752729825993505e-02
1.521999999999943176e+00 1.507697026811528040e+01 -7.367243433425718808e-03 3.189950497888238874e-03 1.136398438844747789e-02
1.522999999999943066e+00 1.508113580316494406e+01 -7.364510331842270136e-03 3.198975282178610074e-03 1.137097541358008702e-02
1.523999999999942956e+00 1.508529637288241965e+01 -7.356702542605906940e-03 3.196132825130325143e-03 1.138304699777894016e-02
1.524999999999942846e+00 1.508945039403033661e+01 -7.348726031877668777e-03 3.194704883960704581e-03 1.139527972432110778e-02
1.525999999999942736e+00 1.509360064434967263e+01 -7.340103224321725857e-03 3.189852904985701794e-03 1.140814742028390880e-02
1.526999999999942625e+00 1.509776032688619196e+01 -7.330907518138010150e-03 3.171224981618683304e-03 1.142157312715311700e-02
1.527999999999942515e+00 1.510193105829071669e+01 -7.321152873098970768e-03 3.150421468574240644e-03 1.143553940221945543e-02
1.528999999999942405e+00 1.510611276370538292e+01 -7.310821233231176025e-03 3.129115818564950219e-03 1.145006085843707985e-02
1.529999999999942295e+00 1.511030218469884012e+01 -7.299785774646750866e-03 3.110364781189546221e-03 1.146526092413112721e-02
1.530999999999942185e+00 1.511448055806527613e+01 -7.309598121510982316e-03 3.131224755074976662e-03 1.145964442498897604e-02
1.531999999999942075e+00 1.511865111266141426e+01 -7.313474616064390837e-03 3.142920019926258995e-03 1.145996945067984107e-02
1.532999999999941965e+00 1.512281371097427396e+01 -7.316342726556075704e-03 3.153744413696375759e-03 1.146130174371808551e-02
1.533999999999941855e+00 1.512696874601272157e+01 -7.318477041791438681e-03 3.163442003343831105e-03 1.146336094298815167e-02
1.534999999999941744e+00 1.513112107562126241e+01 -7.320021087800524136e-03 3.167691479259685146e-03 1.146599850495153006e-02
1.535999999999941634e+00 1.513526877963035844e+01 -7.321047967917582687e-03 3.173343958821551146e-03 1.146913683035936937e-02
1.536999999999941524e+00 1.513941109495162607e+01 -7.321638227149385343e-03 3.179322905881754209e-03 1.147269103132337979e-02
1.537999999999941414e+00 1.514354746113089867e+01 -7.321745443227720314e-03 3.185379263955121117e-03 1.147670373228839961e-02
1.538999999999941304e+00 1.514767756823166067e+01 -7.321362681794693281e-03 3.191255581032689456e-03 1.148117828504758436e-02
1.539999999999941194e+00 1.515180682595625150e+01 -7.320471636686256070e-03 3.191213912095426999e-03 1.148612959512785442e-02
1.540999999999941084e+00 1.515594730387291023e+01 -7.311995832379437031e-03 3.171517915720712365e-03 1.149869668569181505e-02
1.541999999999940973e+00 1.516009635012373380e+01 -7.304939314952959423e-03 3.155893064129385722e-03 1.150985038474545280e-02
1.542999999999940863e+00 1.516425419272700914e+01 -7.297377980275472631e-03 3.139535377000131355e-03 1.152151141275666382e-02
1.543999999999940753e+00 1.516841711458247310e+01 -7.289380430904181946e-03 3.126458575440218407e-03 1.153360781436142332e-02
1.544999999999940643e+00 1.517257857205836480e+01 -7.280971082913341788e-03 3.119513607021647331e-03 1.154611179389995745e-02
1.545999999999940533e+00 1.517672729441115287e+01 -7.282338493527297334e-03 3.133616140739227222e-03 1.154886522605405065e-02
1.546999999999940423e+00 1.518086086970849635e+01 -7.285414810478643872e-03 3.151839513135160260e-03 1.154993556909414236e-02
1.547999999999940313e+00 1.518498020527293590e+01 -7.287670421486818970e-03 3.168334857047266570e-03 1.155184363947609448e-02
1.548999999999940202e+00 1.518908591589200441e+01 -7.289431868341895646e-03 3.183721249273392326e-03 1.155425626013281172e-02
1.549999999999940092e+00 1.519317856671063005e+01 -7.290825024279403051e-03 3.198174205653760323e-03 1.155704198912143980e-02
1.550999999999939982e+00 1.519726756687646585e+01 -7.291906636147606723e-03 3.202906470311807884e-03 1.156013915910582800e-02
1.551999999999939872e+00 1.520135726775183471e+01 -7.292697691850469170e-03 3.202996816481606772e-03 1.156352228732639500e-02
1.552999999999939762e+00 1.520544729539656004e+01 -7.293198931703418278e-03 3.203171286978093515e-03 1.156718643737212823e-02
1.553999999999939652e+00 1.520953727893494367e+01 -7.293398200304562415e-03 3.203414661920927706e-03 1.157113978937701973e-02
1.554999999999939542e+00 1.521362687565166638e+01 -7.293274389726457467e-03 3.203677673003747610e-03 1.157539964753788626e-02
1.555999999999939432e+00 1.521771549569636406e+01 -7.292799480443105421e-03 3.204179435745428163e-03 1.157999036726354083e-02
1.556999999999939321e+00 1.522179683422261576e+01 -7.291940280174385655e-03 3.210601753922686860e-03 1.158494159536448825e-02
1.557999999999939211e+00 1.522586754996487457e+01 -7.290668134062111387e-03 3.219952391803298890e-03 1.159027851174384595e-02
1.558999999999939101e+00 1.522992712764563272e+01 -7.288981971227484653e-03 3.229404290469331702e-03 1.159599864724610192e-02
1.559999999999938991e+00 1.523397508100970832e+01 -7.286778094364010361e-03 3.238824730288414333e-03 1.160220246925793008e-02
1.560999999999938881e+00 1.523801086846481923e+01 -7.284011836960481781e-03 3.248224381849575473e-03 1.160893148589480124e-02
1.561999999999938771e+00 1.524203388936984460e+01 -7.280634767397918886e-03 3.257613862372542649e-03 1.161623104600819321e-02
1.562999999999938661e+00 1.524605206307662897e+01 -7.271185050125039857e-03 3.253011343340672830e-03 1.162961749075952511e-02
1.563999999999938550e+00 1.525006899505819469e+01 -7.262279802627045512e-03 3.245347821061326556e-03 1.164245281947029996e-02
1.564999999999938440e+00 1.525409638165251991e+01 -7.252731532574647685e-03 3.225344938249425850e-03 1.165592084898232211e-02
1.565999999999938330e+00 1.525813455663261742e+01 -7.242591113161046118e-03 3.204416133063537481e-03 1.166996715383026607e-02
1.566999999999938220e+00 1.526218356167348311e+01 -7.231823470434039017e-03 3.182818429568344890e-03 1.168462330232796637e-02
1.567999999999938110e+00 1.526623593098488385e+01 -7.229704234917005111e-03 3.177334923516266472e-03 1.169063539332235169e-02
1.568999999999938000e+00 1.527028105236282762e+01 -7.234581335829089709e-03 3.189459957885317463e-03 1.168967075886923404e-02
1.569999999999937890e+00 1.527431798016434605e+01 -7.238138567115033617e-03 3.201210765596602947e-03 1.169003585534390474e-02
1.570999999999937780e+00 1.527834663970262952e+01 -7.240787828025711630e-03 3.212128289742248281e-03 1.169131170217069769e-02
1.571999999999937669e+00 1.528236886949814632e+01 -7.242761687455839120e-03 3.220531891939031749e-03 1.169325987917194630e-02
1.572999999999937559e+00 1.528639110083475394e+01 -7.244184889058224476e-03 3.221953552450606585e-03 1.169575053554005456e-02
1.573999999999937449e+00 1.529041013332108001e+01 -7.245120234990989200e-03 3.226087748664920735e-03 1.169871626000952396e-02
1.574999999999937339e+00 1.529442351792270571e+01 -7.245609091434138983e-03 3.232224489808436553e-03 1.170211136912047666e-02
1.575999999999937229e+00 1.529843069602577543e+01 -7.245673618497215467e-03 3.238495515427495912e-03 1.170590956981769175e-02
1.576999999999937119e+00 1.530243255469973462e+01 -7.245259118127236712e-03 3.243400444168045675e-03 1.171016181608210138e-02
1.577999999999937009e+00 1.530643532248300609e+01 -7.244345235584872915e-03 3.241577452313407041e-03 1.171488488113396793e-02
1.578999999999936898e+00 1.531044555501508952e+01 -7.238454780548984023e-03 3.228222248465548692e-03 1.172459361012479634e-02
1.579999999999936788e+00 1.531446386073994148e+01 -7.231261653850280455e-03 3.212955928998324426e-03 1.173561410053037234e-02
1.580999999999936678e+00 1.531849045039959201e+01 -7.223444261001952561e-03 3.196854601351426829e-03 1.174726421728191500e-02
1.581999999999936568e+00 1.532252477015029513e+01 -7.215130641859488457e-03 3.180810891156369245e-03 1.175941234736096498e-02
1.582999999999936458e+00 1.532655915110117029e+01 -7.206373119548611754e-03 3.171992168673451289e-03 1.177200262069215408e-02
1.583999999999936348e+00 1.533057509571514387e+01 -7.211902184152607295e-03 3.195957570179019588e-03 1.177035109242396960e-02
1.584999999999936238e+00 1.533457591101417172e+01 -7.214371384748044860e-03 3.213556085720195923e-03 1.177178456470138156e-02
1.585999999999936128e+00 1.533856235559320602e+01 -7.216188214526991773e-03 3.229743635492693388e-03 1.177388800518559646e-02
1.586999999999936017e+00 1.534253488710305646e+01 -7.217564627052742293e-03 3.245033117202301282e-03 1.177644320648745489e-02
1.587999999999935907e+00 1.534649606406102862e+01 -7.218600295260187323e-03 3.257423337288030581e-03 1.177934505769581870e-02
1.588999999999935797e+00 1.535045657340606517e+01 -7.219339933309712465e-03 3.258830588273156637e-03 1.178254393056112764e-02
1.589999999999935687e+00 1.535441742247888364e+01 -7.219798781100257752e-03 3.258949708281795761e-03 1.178602002835542513e-02
1.590999999999935577e+00 1.535837825220583497e+01 -7.219974414806744172e-03 3.259144687855412663e-03 1.178977147614912631e-02
1.591999999999935467e+00 1.536233871155029895e+01 -7.219852801323463007e-03 3.259393456859478386e-03 1.179380820524603482e-02
1.592999999999935357e+00 1.536629846803748656e+01 -7.219411251978625696e-03 3.259654764791021161e-03 1.179814895975347770e-02
1.593999999999935246e+00 1.537025711029088981e+01 -7.218620629133541515e-03 3.259978375730286475e-03 1.180281906551068800e-02
1.594999999999935136e+00 1.537421042147524730e+01 -7.217446480452030348e-03 3.264135296094541720e-03 1.180784927910866026e-02
1.595999999999935026e+00 1.537815264907164448e+01 -7.215871507900774827e-03 3.273643911503600588e-03 1.181325321804193619e-02
1.596999999999934916e+00 1.538208325182693770e+01 -7.213861127473704567e-03 3.283258372180482450e-03 1.181906184376240246e-02
1.597999999999934806e+00 1.538600174187455139e+01 -7.211331631106455801e-03 3.292841583492768336e-03 1.182535549606123816e-02
1.598999999999934696e+00 1.538990753822326241e+01 -7.208236692264487731e-03 3.302440343553466294e-03 1.183217721303478874e-02
1.599999999999934586e+00 1.539380007377160453e+01 -7.204526489082175092e-03 3.311990940740050862e-03 1.183957361378101814e-02
1.600999999999934476e+00 1.539768657607833902e+01 -7.195391847201172697e-03 3.308889540466687651e-03 1.185240059158993060e-02
1.601999999999934365e+00 1.540157751574796663e+01 -7.186013293512085072e-03 3.295073623884471788e-03 1.186546493963180210e-02
1.602999999999934255e+00 1.540547894195827894e+01 -7.175936133047552089e-03 3.274509922735243349e-03 1.187921751186541211e-02
1.603999999999934145e+00 1.540939092366989271e+01 -7.165237162487294968e-03 3.253255450873518244e-03 1.189357785695378984e-02
1.604999999999934035e+00 1.541331354162591794e+01 -7.153883178305177684e-03 3.231265222279957119e-03 1.190857561214394601e-02
1.605999999999933925e+00 1.541723426202940850e+01 -7.157186362115115080e-03 3.236465958624552136e-03 1.190893795883807109e-02
1.606999999999933815e+00 1.542114741538629552e+01 -7.160936627587420091e-03 3.247783270700397608e-03 1.190886986266815467e-02
1.607999999999933705e+00 1.542505182916067596e+01 -7.163560526431828057e-03 3.259146752051383933e-03 1.190993630255474459e-02
1.608999999999933594e+00 1.542894745700760062e+01 -7.165401660684215732e-03 3.269773813759561595e-03 1.191178710232223409e-02
1.609999999999933484e+00 1.543283881648943101e+01 -7.166648863745479076e-03 3.275289381915087034e-03 1.191422787126510986e-02
1.610999999999933374e+00 1.543673020530151341e+01 -7.167401577614557207e-03 3.276012765532160254e-03 1.191715425786287787e-02
1.611999999999933264e+00 1.544061787227263061e+01 -7.167707472895740520e-03 3.280040501778542020e-03 1.192051413056344385e-02
1.612999999999933154e+00 1.544449929510206410e+01 -7.167588741604901531e-03 3.286165912171411935e-03 1.192428113847109755e-02
1.613999999999933044e+00 1.544837391349485500e+01 -7.167077156023988864e-03 3.292458763233081613e-03 1.192841943687600673e-02
1.614999999999932934e+00 1.545224477309302635e+01 -7.166107327638867111e-03 3.295247729467517053e-03 1.193299077620188324e-02
1.615999999999932824e+00 1.545611684360313909e+01 -7.164654866807975558e-03 3.292584356695240494e-03 1.193801606445644287e-02
1.616999999999932713e+00 1.545999611224906189e+01 -7.158012371323346258e-03 3.278743725400539745e-03 1.194824164208773201e-02
1.617999999999932603e+00 1.546388313381909718e+01 -7.150137721118587572e-03 3.263116151083300318e-03 1.195970897930426213e-02
1.618999999999932493e+00 1.546777816693016305e+01 -7.141644282614171592e-03 3.246611171548300680e-03 1.197180109411034171e-02
1.619999999999932383e+00 1.547168046371722383e+01 -7.132660153044762495e-03 3.230363365983985290e-03 1.198438641785110753e-02
1.620999999999932273e+00 1.547558210512073806e+01 -7.123236570098843805e-03 3.221595166584610530e-03 1.199741025904442482e-02
1.621999999999932163e+00 1.547945998327948303e+01 -7.131339892345350817e-03 3.253461733600387928e-03 1.199296655647389027e-02
1.622999999999932053e+00 1.548332241488781058e+01 -7.132912894343388342e-03 3.270481286015833843e-03 1.199507696575074361e-02
1.623999999999931942e+00 1.548717009266185407e+01 -7.133936010805915634e-03 3.286258236762425872e-03 1.199775477262203863e-02
1.624999999999931832e+00 1.549100346470127398e+01 -7.134601014383706863e-03 3.301228974963793528e-03 1.200080249418307085e-02
1.625999999999931722e+00 1.549482773137439651e+01 -7.134985607765075184e-03 3.310718934642552409e-03 1.200413731411913154e-02
1.626999999999931612e+00 1.549865196004156509e+01 -7.135121071585665692e-03 3.310892404417082463e-03 1.200772325424620535e-02
1.627999999999931502e+00 1.550247602210539632e+01 -7.135013243794164489e-03 3.310951179962929453e-03 1.201155007301935376e-02
1.628999999999931392e+00 1.550629958562494615e+01 -7.134652296937481555e-03 3.311088777387659679e-03 1.201562341029147052e-02
1.629999999999931282e+00 1.551012230359924793e+01 -7.134017744647636397e-03 3.311299770345855001e-03 1.201995973043024427e-02
1.630999999999931172e+00 1.551394384345685928e+01 -7.133081007105654923e-03 3.311541149494299195e-03 1.202458372346802869e-02
1.631999999999931061e+00 1.551776383415785432e+01 -7.131807246221434290e-03 3.311816545226399164e-03 1.202952644765450420e-02
1.632999999999930951e+00 1.552157687456293900e+01 -7.130156563901681767e-03 3.317116158817003981e-03 1.203482411692230816e-02
1.633999999999930841e+00 1.552537818709593331e+01 -7.128084694746896106e-03 3.326772161752579622e-03 1.204051739786984182e-02
1.634999999999930731e+00 1.552916725650134211e+01 -7.125577992620808591e-03 3.336508587212012704e-03 1.204661625956547633e-02
1.635999999999930621e+00 1.553294355452710107e+01 -7.122562208135959673e-03 3.346264182376997888e-03 1.205319144480145738e-02
1.636999999999930511e+00 1.553670645611463996e+01 -7.118963948680052771e-03 3.356062361141161181e-03 1.206031299408388650e-02
1.637999999999930401e+00 1.554045538806252580e+01 -7.114727819912253053e-03 3.365795872026416773e-03 1.206803300969853596e-02
1.638999999999930290e+00 1.554419988782153084e+01 -7.104275196521996766e-03 3.359775437516959035e-03 1.208198420067180430e-02
1.639999999999930180e+00 1.554795118355803751e+01 -7.094221734995328002e-03 3.342925998488651199e-03 1.209553094988171859e-02
1.640999999999930070e+00 1.555171277120424378e+01 -7.083463097803611476e-03 3.321875451597345631e-03 1.210977363131064515e-02
1.641999999999929960e+00 1.555548470606379396e+01 -7.072051284430837595e-03 3.300116424880652002e-03 1.212465640035452139e-02
1.642999999999929850e+00 1.555926706626708622e+01 -7.059884271638713904e-03 3.277524068346457375e-03 1.214027749102353747e-02
1.643999999999929740e+00 1.556304352488309384e+01 -7.065660507393378698e-03 3.289201891385762355e-03 1.213798771424491607e-02
1.644999999999929630e+00 1.556681113729382027e+01 -7.068572764918267144e-03 3.300960354191838537e-03 1.213857765415077977e-02
1.645999999999929519e+00 1.557056933031821977e+01 -7.070488262285446607e-03 3.312295237885943405e-03 1.214017203346785291e-02
1.646999999999929409e+00 1.557431823795085890e+01 -7.071697492251946722e-03 3.322789859612815429e-03 1.214247373782891340e-02
1.647999999999929299e+00 1.557806393185435745e+01 -7.072349861551931703e-03 3.326655958053383565e-03 1.214532762094583385e-02
1.648999999999929189e+00 1.558180876660021497e+01 -7.072516901864158052e-03 3.327682156006640975e-03 1.214865699042552705e-02
1.649999999999929079e+00 1.558554824349113588e+01 -7.072225936737389605e-03 3.332749045816477650e-03 1.215242976833850845e-02
1.650999999999928969e+00 1.558928072992731018e+01 -7.071477469262428019e-03 3.338991033088129813e-03 1.215664099696224867e-02
1.651999999999928859e+00 1.559300573359263709e+01 -7.070277341746620398e-03 3.345273676419711212e-03 1.216128050773535030e-02
1.652999999999928749e+00 1.559672825533260188e+01 -7.068597701250197915e-03 3.346075961285407616e-03 1.216637201175297181e-02
1.653999999999928638e+00 1.560045140693856069e+01 -7.066373867768149797e-03 3.343222261809331020e-03 1.217197633906085506e-02
1.654999999999928528e+00 1.560418304149823499e+01 -7.057669763323606502e-03 3.326035203649315916e-03 1.218407978641295256e-02
1.655999999999928418e+00 1.560792205649376818e+01 -7.048859418006606092e-03 3.309844422473409709e-03 1.219629588001564478e-02
1.656999999999928308e+00 1.561166868160161059e+01 -7.039388364370933321e-03 3.292763256528528221e-03 1.220917507484256190e-02
1.657999999999928198e+00 1.561542073915289741e+01 -7.029354958770246166e-03 3.277297407483421333e-03 1.222261508600745034e-02
1.658999999999928088e+00 1.561915905646187497e+01 -7.028948390937199420e-03 3.290631081959642656e-03 1.222645681875883170e-02
1.659999999999927978e+00 1.562288013346128146e+01 -7.030540784404792042e-03 3.309463784998300205e-03 1.222832859238861397e-02
1.660999999999927867e+00 1.562658491264953042e+01 -7.031381118554509702e-03 3.326601930305546351e-03 1.223097180833694619e-02
1.661999999999927757e+00 1.563027401294786856e+01 -7.031730101109127072e-03 3.342629802770994384e-03 1.223411842657630075e-02
1.662999999999927647e+00 1.563394820708870547e+01 -7.031705915312989538e-03 3.357511774476072339e-03 1.223764406804770700e-02
1.663999999999927537e+00 1.563761791049914684e+01 -7.031357125104162505e-03 3.361653714662790789e-03 1.224149465725660191e-02
1.664999999999927427e+00 1.564128707296786125e+01 -7.030697245617288475e-03 3.361534776902884263e-03 1.224565161655415124e-02
1.665999999999927317e+00 1.564495530390272116e+01 -7.029720102608511684e-03 3.361489167748605428e-03 1.225011637239777941e-02
1.666999999999927207e+00 1.564862219772577845e+01 -7.028407184254355233e-03 3.361513361197061844e-03 1.225490292345193105e-02
1.667999999999927097e+00 1.565228732610234452e+01 -7.026731329440818845e-03 3.361602952874745247e-03 1.226003410299945744e-02
1.668999999999926986e+00 1.565595024143158120e+01 -7.024658669701457948e-03 3.361743340464775666e-03 1.226553960502362386e-02
1.669999999999926876e+00 1.565961035477848640e+01 -7.022149952325072199e-03 3.362036605419880565e-03 1.227145464124914688e-02
1.670999999999926766e+00 1.566326110194828480e+01 -7.019161292036716314e-03 3.368414122238309015e-03 1.227781917632279896e-02
1.671999999999926656e+00 1.566689879932476082e+01 -7.015644625689197202e-03 3.377947249213184878e-03 1.228467746464288399e-02
1.672999999999926546e+00 1.567052286128702399e+01 -7.011560706599267827e-03 3.387498744336098037e-03 1.229206499764860273e-02
1.673999999999926436e+00 1.567413255201186573e+01 -7.006882451041998756e-03 3.397191726200257840e-03 1.230000508522337277e-02
1.674999999999926326e+00 1.567772718134868271e+01 -7.001503765100725030e-03 3.406874428283745981e-03 1.230860035480158855e-02
1.675999999999926215e+00 1.568130627103316499e+01 -6.995366907738337012e-03 3.416277223256053083e-03 1.231790516810647718e-02
1.676999999999926105e+00 1.568489053454331739e+01 -6.982923711345178329e-03 3.398660201192781581e-03 1.233352390332021799e-02
1.677999999999925995e+00 1.568848433436460610e+01 -6.970899661206063011e-03 3.377099839917350674e-03 1.234870836285741937e-02
1.678999999999925885e+00 1.569208767225210366e+01 -6.958056580342282700e-03 3.354718692844723023e-03 1.236469282689286672e-02
1.679999999999925775e+00 1.569570057291747389e+01 -6.944387234789476705e-03 3.331486569419243350e-03 1.238148074206790218e-02
1.680999999999925665e+00 1.569931014619630538e+01 -6.948015894267568077e-03 3.338442615436077593e-03 1.238099064968100314e-02
1.681999999999925555e+00 1.570291459802477441e+01 -6.951132811649119933e-03 3.346680983180095811e-03 1.238102419957450538e-02
1.682999999999925445e+00 1.570650979662046254e+01 -6.952971487551906464e-03 3.357772891863774860e-03 1.238233948686404996e-02
1.683999999999925334e+00 1.571009502626215770e+01 -6.953902401544295730e-03 3.368672759849131171e-03 1.238455941417092136e-02
1.684999999999925224e+00 1.571367655719456558e+01 -6.954130029183814427e-03 3.372599096775941857e-03 1.238747386782220947e-02
1.685999999999925114e+00 1.571725725268452400e+01 -6.953763548927943856e-03 3.373068058969514067e-03 1.239096866193472798e-02
1.686999999999925004e+00 1.572083629203679322e+01 -6.952856777904269092e-03 3.373817425635049216e-03 1.239498541371697113e-02
1.687999999999924894e+00 1.572440932469147334e+01 -6.951429480417787438e-03 3.378396825737668002e-03 1.239950012115642770e-02
1.688999999999924784e+00 1.572797491564996086e+01 -6.949479511756670620e-03 3.383888553269151674e-03 1.240451094683551678e-02
1.689999999999924674e+00 1.573153956838795153e+01 -6.947010075701137190e-03 3.382357337710467128e-03 1.241001082509710432e-02
1.690999999999924563e+00 1.573510475222162164e+01 -6.944001274936498908e-03 3.378817441266394189e-03 1.241601592967056349e-02
1.691999999999924453e+00 1.573866984569688654e+01 -6.940382674799340686e-03 3.375289199534438518e-03 1.242259327545003691e-02
1.692999999999924343e+00 1.574224282452574997e+01 -6.930373164186368583e-03 3.357394335322941813e-03 1.243557417029949284e-02
1.693999999999924233e+00 1.574582250053525279e+01 -6.920246039604197215e-03 3.340570030101378159e-03 1.244867312292540634e-02
1.694999999999924123e+00 1.574940907845834737e+01 -6.909430602202879836e-03 3.322852679108299380e-03 1.246245732302941889e-02
1.695999999999924013e+00 1.575298064352281457e+01 -6.917114068830325369e-03 3.345549004363117251e-03 1.245779536835117489e-02
1.696999999999923903e+00 1.575653588892983947e+01 -6.918919198967136107e-03 3.363673791942237666e-03 1.245903580241784422e-02
1.697999999999923793e+00 1.576007518975156962e+01 -6.919862450823848453e-03 3.380561629093697083e-03 1.246115540628415369e-02
1.698999999999923682e+00 1.576359897730657167e+01 -6.920274030825657695e-03 3.396486475823612926e-03 1.246381808249766472e-02
1.699999999999923572e+00 1.576711603831757991e+01 -6.920279775041922668e-03 3.403218764033684798e-03 1.246689276838320107e-02
1.700999999999923462e+00 1.577063302980202231e+01 -6.919941309658835665e-03 3.402949825216435714e-03 1.247031306203011392e-02
1.701999999999923352e+00 1.577414953745162940e+01 -6.919284317230365612e-03 3.402776667623273223e-03 1.247404881714430855e-02
1.702999999999923242e+00 1.577766515577092399e+01 -6.918312148875188465e-03 3.402693829580599565e-03 1.247809244468331760e-02
1.703999999999923132e+00 1.578117947374532193e+01 -6.917013080186374535e-03 3.402695105788434288e-03 1.248245160295407066e-02
1.704999999999923022e+00 1.578469206307654638e+01 -6.915364208629038757e-03 3.402774877404591593e-03 1.248714526484220530e-02
1.705999999999922911e+00 1.578820246921794457e+01 -6.913334241825721919e-03 3.402928100427529516e-03 1.249220090709612582e-02
1.706999999999922801e+00 1.579171023739397484e+01 -6.910885243884725207e-03 3.403117067854457070e-03 1.249765274818668420e-02
1.707999999999922691e+00 1.579521267531417550e+01 -6.907973616415027940e-03 3.405535696214365138e-03 1.250354075772304799e-02
1.708999999999922581e+00 1.579870252265975950e+01 -6.904550837505614956e-03 3.414703491921618726e-03 1.250990991069306571e-02
1.709999999999922471e+00 1.580217873857370847e+01 -6.900564026274220303e-03 3.424348112325243526e-03 1.251680961823072036e-02
1.710999999999922361e+00 1.580564062363223776e+01 -6.895999292756841217e-03 3.434114234227550813e-03 1.252425020805914696e-02
1.711999999999922251e+00 1.580908926784663748e+01 -6.890765129200509750e-03 3.442120914800788842e-03 1.253231982317972414e-02
1.712999999999922141e+00 1.581253865900664124e+01 -6.884781073237818995e-03 3.435389913234062655e-03 1.254109570182728589e-02
1.713999999999922030e+00 1.581599889322901475e+01 -6.873173445653124429e-03 3.412939223279609462e-03 1.255549599668266680e-02
1.714999999999921920e+00 1.581946896906885414e+01 -6.861064988445885089e-03 3.390989148606503474e-03 1.257038748821759019e-02
1.715999999999921810e+00 1.582294889288414730e+01 -6.848124825183474207e-03 3.368201009890312014e-03 1.258609717180239965e-02
1.716999999999921700e+00 1.582641948935291154e+01 -6.858149338498442833e-03 3.387552869734200729e-03 1.257888962798128438e-02
1.717999999999921590e+00 1.582988560599462247e+01 -6.860875582373314290e-03 3.394758940662388584e-03 1.257899776647522852e-02
1.718999999999921480e+00 1.583334670458844506e+01 -6.862622200931025804e-03 3.401523607108427813e-03 1.258009595120448444e-02
1.719999999999921370e+00 1.583680060027587899e+01 -6.863690957821395530e-03 3.409795270387467811e-03 1.258187629117474282e-02
1.720999999999921259e+00 1.584025370169245051e+01 -6.864230954711794674e-03 3.411129538140281192e-03 1.258418427644245746e-02
1.721999999999921149e+00 1.584370625930362841e+01 -6.864313193100105709e-03 3.411755581922196884e-03 1.258694399680140505e-02
1.722999999999921039e+00 1.584715777102901946e+01 -6.863964692282664530e-03 3.412452966891621302e-03 1.259012388378317332e-02
1.723999999999920929e+00 1.585060716566633232e+01 -6.863185831939378444e-03 3.413791194626514779e-03 1.259371927762129896e-02
1.724999999999920819e+00 1.585405168008036902e+01 -6.861959796859487190e-03 3.417445382822783748e-03 1.259774292352115570e-02
1.725999999999920709e+00 1.585749696125924579e+01 -6.860258006384930933e-03 3.414976827508161943e-03 1.260221950291098326e-02
1.726999999999920599e+00 1.586094306989250491e+01 -6.858058939391549133e-03 3.411950306132434038e-03 1.260716671646950997e-02
1.727999999999920488e+00 1.586438937299199026e+01 -6.855339906506825558e-03 3.409036807021477260e-03 1.261260346969120781e-02
1.728999999999920378e+00 1.586783529054735986e+01 -6.852007420070904513e-03 3.406089864701300311e-03 1.261861976224803138e-02
1.729999999999920268e+00 1.587128986096699634e+01 -6.840357373327922430e-03 3.385786953691440060e-03 1.263297888794668103e-02
1.730999999999920158e+00 1.587475078440988341e+01 -6.829904705898143247e-03 3.368981263011078253e-03 1.264614427129689619e-02
1.731999999999920048e+00 1.587819855332013752e+01 -6.835951621567373793e-03 3.388182711313261763e-03 1.264286814324020770e-02
1.732999999999919938e+00 1.588163454743930103e+01 -6.837117970732518001e-03 3.401123851569007837e-03 1.264450259026243979e-02
1.733999999999919828e+00 1.588505415882853100e+01 -6.837604822054309771e-03 3.417993432824339116e-03 1.264683952820495720e-02
1.734999999999919718e+00 1.588845794947945578e+01 -6.837665665830367119e-03 3.433875014905590946e-03 1.264961941107350593e-02
1.735999999999919607e+00 1.589185111133144446e+01 -6.837418948379973133e-03 3.444257096391293432e-03 1.265271842876416163e-02
1.736999999999919497e+00 1.589524356640781377e+01 -6.836898242244830205e-03 3.444443165875514003e-03 1.265609809828950084e-02
1.737999999999919387e+00 1.589863526187735943e+01 -6.836109075676153647e-03 3.444413606130501161e-03 1.265974829119434486e-02
1.738999999999919277e+00 1.590202583490139254e+01 -6.835040433303900265e-03 3.444467409270783598e-03 1.266367564285537928e-02
1.739999999999919167e+00 1.590541490641155242e+01 -6.833670254677199490e-03 3.444598744517319427e-03 1.266789799830810546e-02
1.740999999999919057e+00 1.590880207211197295e+01 -6.831968042842155933e-03 3.444802342421631261e-03 1.267244176819770120e-02
1.741999999999918947e+00 1.591218689581833345e+01 -6.829896701606623724e-03 3.445072995246116834e-03 1.267734006996412872e-02
1.742999999999918836e+00 1.591556890260629231e+01 -6.827413719172544491e-03 3.445406931213686706e-03 1.268263152987925482e-02
1.743999999999918726e+00 1.591894761790087465e+01 -6.824471761375197620e-03 3.445756466792862516e-03 1.268835968134757707e-02
1.744999999999918616e+00 1.592231823887674125e+01 -6.821019059252208389e-03 3.450398083385607800e-03 1.269457257166764150e-02
1.745999999999918506e+00 1.592567487291394457e+01 -6.816999777897145806e-03 3.460365740693824819e-03 1.270132239042462245e-02
1.746999999999918396e+00 1.592901683497880505e+01 -6.812354838093103229e-03 3.470392773232621256e-03 1.270866464693026082e-02
1.747999999999918286e+00 1.593234329541541427e+01 -6.807074270730666815e-03 3.480613834121442512e-03 1.271660560970358858e-02
1.748999999999918176e+00 1.593565967551754881e+01 -6.801039597279456839e-03 3.484659495144926122e-03 1.272526033621611957e-02
1.749999999999918066e+00 1.593897877889633641e+01 -6.794175529677780323e-03 3.475072150890178013e-03 1.273470079059651865e-02
1.750999999999917955e+00 1.594230988263927351e+01 -6.780260699143286426e-03 3.449156956206183774e-03 1.275120447521600232e-02
1.751999999999917845e+00 1.594565029455015370e+01 -6.766891025222946700e-03 3.426479114342754519e-03 1.276715315551163292e-02
1.752999999999917735e+00 1.594899126634003039e+01 -6.764831727570357056e-03 3.423859937693667088e-03 1.277180884335791036e-02
1.753999999999917625e+00 1.595232709167283680e+01 -6.768638215381167327e-03 3.432812882574759299e-03 1.277062673281733826e-02
1.754999999999917515e+00 1.595565785807378845e+01 -6.770995170681854206e-03 3.440228769730208427e-03 1.277091223759183568e-02
1.755999999999917405e+00 1.595898200442349868e+01 -6.772365908777456742e-03 3.448219559067223702e-03 1.277219473626955114e-02
1.756999999999917295e+00 1.596230006417162173e+01 -6.773010532432492507e-03 3.454950784309444682e-03 1.277420802842006362e-02
1.757999999999917184e+00 1.596561749109685024e+01 -6.773069149829736776e-03 3.455642224601219656e-03 1.277680663405031218e-02
1.758999999999917074e+00 1.596893373098224522e+01 -6.772612549776279092e-03 3.456372664381300933e-03 1.277991487531169972e-02
1.759999999999916964e+00 1.597224819644115357e+01 -6.771669792451862936e-03 3.457204333543518505e-03 1.278349914606962713e-02
1.760999999999916854e+00 1.597555889421647635e+01 -6.770243513301448662e-03 3.459545737978669128e-03 1.278755252236169447e-02
1.761999999999916744e+00 1.597886771662038186e+01 -6.768318673814679998e-03 3.459496269909170807e-03 1.279208595648990456e-02
1.762999999999916634e+00 1.598217758756676687e+01 -6.765867600754121858e-03 3.455996654369103416e-03 1.279712320069105111e-02
1.763999999999916524e+00 1.598548783547261110e+01 -6.762883553647401277e-03 3.452635647803179927e-03 1.280266708988521060e-02
1.764999999999916414e+00 1.598879781238126796e+01 -6.759311708370543265e-03 3.449334799713679039e-03 1.280876870781344663e-02
1.765999999999916303e+00 1.599211209998690997e+01 -6.751273916934995289e-03 3.436986311292987428e-03 1.281933561930437282e-02
1.766999999999916193e+00 1.599543255907226680e+01 -6.740666914661431856e-03 3.420207829304601314e-03 1.283248024126963996e-02
1.767999999999916083e+00 1.599874196284117822e+01 -6.746704307818909320e-03 3.437300538907486248e-03 1.282903875072007385e-02
1.768999999999915973e+00 1.600204376821545083e+01 -6.748710740711451155e-03 3.446905366438847255e-03 1.282966491526666732e-02
1.769999999999915863e+00 1.600533096203956873e+01 -6.749683517392497147e-03 3.462489693274590531e-03 1.283135376801636945e-02
1.770999999999915753e+00 1.600860183134930637e+01 -6.750043231513725567e-03 3.479173921776091555e-03 1.283367833989239488e-02
1.771999999999915643e+00 1.601186402826444066e+01 -6.749955726204989563e-03 3.487758811070692903e-03 1.283646718491733736e-02
1.772999999999915532e+00 1.601512592638584920e+01 -6.749505478051602038e-03 3.487607356643066849e-03 1.283963071290364008e-02
1.773999999999915422e+00 1.601838712453423241e+01 -6.748732940275731750e-03 3.487534791892516438e-03 1.284312368024640577e-02
1.774999999999915312e+00 1.602164722937483887e+01 -6.747651567830565897e-03 3.487546727224106677e-03 1.284692806753931146e-02
1.775999999999915202e+00 1.602490584991729605e+01 -6.746256772824139707e-03 3.487636230366959571e-03 1.285104406518923319e-02
1.776999999999915092e+00 1.602816258420961049e+01 -6.744530679377147737e-03 3.487796387062713950e-03 1.285548528152629169e-02
1.777999999999914982e+00 1.603141700859513108e+01 -6.742445447242914267e-03 3.488021061722320834e-03 1.286027539652272698e-02
1.778999999999914872e+00 1.603466866816916436e+01 -6.739965284484865024e-03 3.488305710451581818e-03 1.286544613435963713e-02
1.779999999999914762e+00 1.603791707498644215e+01 -6.737047780464111221e-03 3.488640963186328756e-03 1.287103592117656674e-02
1.780999999999914651e+00 1.604116080016808965e+01 -6.733644859289693654e-03 3.489919677642188203e-03 1.287708892658135512e-02
1.781999999999914541e+00 1.604439198767919095e+01 -6.729703457004053598e-03 3.498515945902756948e-03 1.288365438344579554e-02
1.782999999999914431e+00 1.604760844001920717e+01 -6.725166370599682322e-03 3.508714030583464163e-03 1.289078573816568665e-02
1.783999999999914321e+00 1.605081165376818930e+01 -6.719984886984258637e-03 3.516771138002122016e-03 1.289852797216883666e-02
1.784999999999914211e+00 1.605401603235304364e+01 -6.714126534228715033e-03 3.509747949374375682e-03 1.290690976930868039e-02
1.785999999999914101e+00 1.605722391610526500e+01 -6.707467878073877440e-03 3.499584125852514202e-03 1.291605106089739434e-02
1.786999999999913991e+00 1.606044135022091979e+01 -6.695794379424132442e-03 3.478360263769349897e-03 1.293020369982327174e-02
1.787999999999913880e+00 1.606366845045289793e+01 -6.682689047500939283e-03 3.455588815522797619e-03 1.294578208450958799e-02
1.788999999999913770e+00 1.606688430097593923e+01 -6.694215707194244025e-03 3.478365184152946987e-03 1.293678754130992738e-02
1.789999999999913660e+00 1.607009507808159654e+01 -6.696733131005489295e-03 3.485956025348175072e-03 1.293682596556814009e-02
1.790999999999913550e+00 1.607330097752422304e+01 -6.698191667301406881e-03 3.492292224674903821e-03 1.293793995878647629e-02
1.791999999999913440e+00 1.607650445399703187e+01 -6.698928730876767788e-03 3.495452258067937266e-03 1.293978577663443957e-02
1.792999999999913330e+00 1.607970825463191744e+01 -6.699114688105288831e-03 3.495314053219721398e-03 1.294218741180272123e-02
1.793999999999913220e+00 1.608291116908251439e+01 -6.698835000024914305e-03 3.495920549427964513e-03 1.294505424785799899e-02
1.794999999999913110e+00 1.608611270550316874e+01 -6.698126868019973167e-03 3.496590447365623654e-03 1.294834427899672034e-02
1.795999999999912999e+00 1.608931234409931221e+01 -6.696997966008860249e-03 3.497359369865387681e-03 1.295204529092998727e-02
1.796999999999912889e+00 1.609251224190220597e+01 -6.695436408070373421e-03 3.495538605176614841e-03 1.295616483596652956e-02
1.797999999999912779e+00 1.609571423313322214e+01 -6.693416821359561737e-03 3.491425590343395953e-03 1.296072412260475953e-02
1.798999999999912669e+00 1.609891682318290762e+01 -6.690903667000561335e-03 3.488313617315078226e-03 1.296575466831157916e-02
1.799999999999912559e+00 1.610211943221541731e+01 -6.687853880477942839e-03 3.485244847968258300e-03 1.297129564047863615e-02
1.800999999999912449e+00 1.610532143449866638e+01 -6.684253276051469253e-03 3.482250992802396819e-03 1.297735728195667688e-02
1.801999999999912339e+00 1.610852217072373804e+01 -6.680021648617195072e-03 3.479285423545529742e-03 1.298401607182786237e-02
1.802999999999912228e+00 1.611173113524688105e+01 -6.667626200886530782e-03 3.458661677743521054e-03 1.299886417524840493e-02
1.803999999999912118e+00 1.611492232602676822e+01 -6.675812831801755665e-03 3.484622051914590402e-03 1.299320297454277344e-02
1.804999999999912008e+00 1.611810642834891283e+01 -6.676358575101397352e-03 3.492256252956786600e-03 1.299521563093875183e-02
1.805999999999911898e+00 1.612127925828452035e+01 -6.676147187154135403e-03 3.503317251546611381e-03 1.299801201279815639e-02
1.806999999999911788e+00 1.612443563898163035e+01 -6.675505393253719499e-03 3.519124696143724473e-03 1.300125946287184267e-02
1.807999999999911678e+00 1.612758386207633166e+01 -6.674539246934819980e-03 3.526316152233512080e-03 1.300484653748288852e-02
1.808999999999911568e+00 1.613073110645830255e+01 -6.673296701981381446e-03 3.526052320010488600e-03 1.300872027684382704e-02
1.809999999999911457e+00 1.613387702533797707e+01 -6.671793776550508440e-03 3.525874896875983225e-03 1.301285992278886083e-02
1.810999999999911347e+00 1.613702127542064346e+01 -6.670026773893920208e-03 3.525776691227531373e-03 1.301726462319201250e-02
1.811999999999911237e+00 1.614016350319147364e+01 -6.667978494205397712e-03 3.525750723375222807e-03 1.302194717321613834e-02
1.812999999999911127e+00 1.614330333376413762e+01 -6.665621395462288830e-03 3.525790822798306919e-03 1.302693082420717553e-02
1.813999999999911017e+00 1.614644036221680778e+01 -6.662920080270419779e-03 3.525891627600254499e-03 1.303224677897749095e-02
1.814999999999910907e+00 1.614957414480876707e+01 -6.659832335255451950e-03 3.526049743296163184e-03 1.303793314018385566e-02
1.815999999999910797e+00 1.615270419181061357e+01 -6.656310137668410010e-03 3.526263135821917916e-03 1.304403389678244519e-02
1.816999999999910687e+00 1.615582996451153974e+01 -6.652300341920890786e-03 3.526527640994713692e-03 1.305059823392507382e-02
1.817999999999910576e+00 1.615894574762262792e+01 -6.647745258841503829e-03 3.531962147753326536e-03 1.305767995188742391e-02
1.818999999999910466e+00 1.616204610551351806e+01 -6.642583211455743188e-03 3.542225320565605719e-03 1.306533690968979602e-02
1.819999999999910356e+00 1.616513029886215591e+01 -6.636748608815785586e-03 3.552555260177931926e-03 1.307363095207352346e-02
1.820999999999910246e+00 1.616820776588547304e+01 -6.630180675022427118e-03 3.552713651705300714e-03 1.308261914150998448e-02
1.821999999999910136e+00 1.617128800782561981e+01 -6.622840014619828415e-03 3.542598074473051091e-03 1.309233707178979363e-02
1.822999999999910026e+00 1.617437421882378246e+01 -6.612502525600490351e-03 3.526291527437848579e-03 1.310502744525731018e-02
1.823999999999909916e+00 1.617746946973672451e+01 -6.598866061601474896e-03 3.503615148659425770e-03 1.312100959808227933e-02
1.824999999999909805e+00 1.618056095874131728e+01 -6.599677571862444525e-03 3.508188567269671099e-03 1.312257448187504824e-02
1.825999999999909695e+00 1.618364592030746252e+01 -6.601981802125452686e-03 3.517020235980213710e-03 1.312267501031006735e-02
1.826999999999909585e+00 1.618672461968147047e+01 -6.603006080820500272e-03 3.524306706812546479e-03 1.312407425189938449e-02
1.827999999999909475e+00 1.618979736651429846e+01 -6.603181907970376470e-03 3.530435075142388142e-03 1.312633331048798820e-02
1.828999999999909365e+00 1.619286817470618089e+01 -6.602741682131018849e-03 3.531933490248584037e-03 1.312921351598395243e-02
1.829999999999909255e+00 1.619593751496818967e+01 -6.601804039246360681e-03 3.532463777237581162e-03 1.313259065360862336e-02
1.830999999999909145e+00 1.619900486014358876e+01 -6.600422906908577636e-03 3.533077731509494390e-03 1.313640568312113462e-02
1.831999999999909035e+00 1.620206965397814614e+01 -6.598613511197536259e-03 3.533819676640158509e-03 1.314063859808668050e-02
1.832999999999908924e+00 1.620513171320114765e+01 -6.596366577033030941e-03 3.534307354031518932e-03 1.314529414202943169e-02
1.833999999999908814e+00 1.620819539441945167e+01 -6.593656589103056090e-03 3.529975370799029802e-03 1.315039349387793835e-02
1.834999999999908704e+00 1.621125945428903137e+01 -6.590446600771427202e-03 3.526386731191733306e-03 1.315596942317080222e-02
1.835999999999908594e+00 1.621432322900264467e+01 -6.586691127436271158e-03 3.522916413822972485e-03 1.316206337179740178e-02
1.836999999999908484e+00 1.621738609243336526e+01 -6.582337922920069966e-03 3.519474492199472886e-03 1.316872366048781919e-02
1.837999999999908374e+00 1.622044734651743880e+01 -6.577343387614982030e-03 3.516089303541442869e-03 1.317599000439598732e-02
1.838999999999908264e+00 1.622351295443820973e+01 -6.567153089792700238e-03 3.501545169021770543e-03 1.318845332991369461e-02
1.839999999999908153e+00 1.622656535277592837e+01 -6.571856001558434857e-03 3.519457663839792305e-03 1.318608195658678948e-02
1.840999999999908043e+00 1.622960906166780859e+01 -6.572705503219446882e-03 3.528996611339232231e-03 1.318760021871958482e-02
1.841999999999907933e+00 1.623264411325099843e+01 -6.572600786043734933e-03 3.537549202853894348e-03 1.319010078192839677e-02
1.842999999999907823e+00 1.623566282747440681e+01 -6.571934478313875248e-03 3.553220254905494445e-03 1.319318428137566598e-02
1.843999999999907713e+00 1.623867011801059945e+01 -6.570861562518340825e-03 3.563571026325699186e-03 1.319668982932703342e-02
1.844999999999907603e+00 1.624167603838271035e+01 -6.569455473847127421e-03 3.563535101736234507e-03 1.320053859859667347e-02
1.845999999999907493e+00 1.624468036049965747e+01 -6.567745503086535805e-03 3.563423386139413437e-03 1.320469623844119055e-02
1.846999999999907383e+00 1.624768269545375787e+01 -6.565734655984359000e-03 3.563399701883953816e-03 1.320915490940865328e-02
1.847999999999907272e+00 1.625068264707893206e+01 -6.563408605473009146e-03 3.563456980298818251e-03 1.321392426784432847e-02
1.848999999999907162e+00 1.625367979932974549e+01 -6.560740631931417585e-03 3.563588381117989076e-03 1.321902648703258791e-02
1.849999999999907052e+00 1.625667370616908158e+01 -6.557694683449501183e-03 3.563787844113409931e-03 1.322449317340334413e-02
1.850999999999906942e+00 1.625966388246343897e+01 -6.554227237814853890e-03 3.564050943457471032e-03 1.323036348925084836e-02
1.851999999999906832e+00 1.626264979592196980e+01 -6.550288392106229894e-03 3.564374933575398773e-03 1.323668305432478161e-02
1.852999999999906722e+00 1.626563086143505643e+01 -6.545822827927414746e-03 3.564757314840781045e-03 1.324350297620068007e-02
1.853999999999906612e+00 1.626860496716354731e+01 -6.540770561143368321e-03 3.566664832652484927e-03 1.325087909888933088e-02
1.854999999999906501e+00 1.627156385363428015e+01 -6.535067317805177446e-03 3.576180847072341941e-03 1.325887162585393138e-02
1.855999999999906391e+00 1.627450632466493730e+01 -6.528644844107006628e-03 3.586173813449861081e-03 1.326754481075325016e-02
1.856999999999906281e+00 1.627744595916474069e+01 -6.521431367330451055e-03 3.581796867527061411e-03 1.327696649812036382e-02
1.857999999999906171e+00 1.628038839574479013e+01 -6.513351909544220011e-03 3.570915329494774373e-03 1.328720781195071900e-02
1.858999999999906061e+00 1.628333311424592722e+01 -6.504359262239253238e-03 3.559640761102164132e-03 1.329831206974166694e-02
1.859999999999905951e+00 1.628628692415349732e+01 -6.489936026815574036e-03 3.536126119245469948e-03 1.331483783864749644e-02
1.860999999999905841e+00 1.628923159966051415e+01 -6.497173505951968873e-03 3.552497998935143751e-03 1.330974740365130186e-02
1.861999999999905731e+00 1.629216949284245430e+01 -6.499365560402052024e-03 3.561472378461897660e-03 1.330972457459473311e-02
1.862999999999905620e+00 1.629510079543454282e+01 -6.500247300219617191e-03 3.568944708131103344e-03 1.331102573915591072e-02
1.863999999999905510e+00 1.629802715690618697e+01 -6.500231283504264747e-03 3.573869811860108138e-03 1.331323125377212660e-02
1.864999999999905400e+00 1.630095609846686244e+01 -6.499535742272438688e-03 3.570594181596969952e-03 1.331611670539041559e-02
1.865999999999905290e+00 1.630388404221516652e+01 -6.498273272090616254e-03 3.570329523786542475e-03 1.331956390815708553e-02
1.866999999999905180e+00 1.630680950687407815e+01 -6.496496163970220256e-03 3.571031505058584049e-03 1.332351539269989449e-02
1.867999999999905070e+00 1.630973190294678687e+01 -6.494220056973533731e-03 3.571823984264812027e-03 1.332795064477208108e-02
1.868999999999904960e+00 1.631265377826619911e+01 -6.491436928413307772e-03 3.569561609001070668e-03 1.333287304630171623e-02
1.869999999999904849e+00 1.631558106800881802e+01 -6.488122595509276253e-03 3.560832852890365857e-03 1.333830232958117118e-02
1.870999999999904739e+00 1.631850908203429285e+01 -6.484241319838319854e-03 3.556227294363496598e-03 1.334426994326915437e-02
1.871999999999904629e+00 1.632143628400784507e+01 -6.479748484166725393e-03 3.552546510614496174e-03 1.335081635533615606e-02
1.872999999999904519e+00 1.632436198222939439e+01 -6.474592573548637771e-03 3.548894351999326742e-03 1.335798905865249846e-02
1.873999999999904409e+00 1.632728544467215670e+01 -6.468716392145178531e-03 3.545253949382863937e-03 1.336584134470596499e-02
1.874999999999904299e+00 1.633019354698649650e+01 -6.473897764898168400e-03 3.565795450558368468e-03 1.336262809273670686e-02
1.875999999999904189e+00 1.633309451483218311e+01 -6.472803813637620016e-03 3.571835967951011645e-03 1.336575230312700771e-02
1.876999999999904079e+00 1.633598644910961184e+01 -6.472832808898285571e-03 3.580898531469554023e-03 1.336778210206805012e-02
1.877999999999903968e+00 1.633887056507612812e+01 -6.471973359031953262e-03 3.587857392515676931e-03 1.337072153584661395e-02
1.878999999999903858e+00 1.634174299217839987e+01 -6.470534982293737677e-03 3.598107880021980329e-03 1.337425492716689396e-02
1.879999999999903748e+00 1.634461223524088069e+01 -6.468650315160697287e-03 3.599407252679877670e-03 1.337824414308005222e-02
1.880999999999903638e+00 1.634747954676234372e+01 -6.466385958365013925e-03 3.599074436901990998e-03 1.338261751001914787e-02
1.881999999999903528e+00 1.635034448948201913e+01 -6.463770488230187808e-03 3.598827768554775999e-03 1.338734166253843436e-02
1.882999999999903418e+00 1.635320663800124663e+01 -6.460808504797395033e-03 3.598659985569891903e-03 1.339240741309210767e-02
1.883999999999903308e+00 1.635606556259788391e+01 -6.457487973133276687e-03 3.598563376495996641e-03 1.339782236191240303e-02
1.884999999999903197e+00 1.635892081580316670e+01 -6.453784662083286369e-03 3.598531456800493564e-03 1.340360642840454468e-02
1.885999999999903087e+00 1.636177192135748015e+01 -6.449664891975299963e-03 3.598559337661851043e-03 1.340978908488974462e-02
1.886999999999902977e+00 1.636461836433057826e+01 -6.445086880707425435e-03 3.598643907609318758e-03 1.341640799838867727e-02
1.887999999999902867e+00 1.636745958329166228e+01 -6.440002089497821706e-03 3.598783128413797321e-03 1.342350767890875506e-02
1.888999999999902757e+00 1.637029496341452273e+01 -6.434355926037792564e-03 3.598975803177350066e-03 1.343113877322853547e-02
1.889999999999902647e+00 1.637312349489326380e+01 -6.428088765038436452e-03 3.599557286297366647e-03 1.343935704325468355e-02
1.890999999999902537e+00 1.637593761654535740e+01 -6.421136217382369948e-03 3.607014565288765851e-03 1.344822309685741665e-02
1.891999999999902426e+00 1.637874627621822654e+01 -6.413429525540356030e-03 3.604769852671215608e-03 1.345780199260841921e-02
1.892999999999902316e+00 1.638155763035019419e+01 -6.404895839745629663e-03 3.593541707777982500e-03 1.346816296488262919e-02
1.893999999999902206e+00 1.638437117588033942e+01 -6.395467299222293810e-03 3.581921769077059912e-03 1.347937031185907075e-02
1.894999999999902096e+00 1.638718634619958792e+01 -6.385108273195659254e-03 3.569937953947164774e-03 1.349145602269023227e-02
1.895999999999901986e+00 1.638999157313648425e+01 -6.391735785750918275e-03 3.586508848854585985e-03 1.348658584119633540e-02
1.896999999999901876e+00 1.639278909829905473e+01 -6.393895666388369099e-03 3.596370503817889093e-03 1.348620956026208399e-02
1.897999999999901766e+00 1.639557906550363597e+01 -6.394476244943293579e-03 3.604509040362048437e-03 1.348742991332780097e-02
1.898999999999901656e+00 1.639836282034593040e+01 -6.394044362794115699e-03 3.610289520499687654e-03 1.348967303981141869e-02
1.899999999999901545e+00 1.640114861551250414e+01 -6.392897773170844004e-03 3.607102606597109400e-03 1.349263524290978192e-02
1.900999999999901435e+00 1.640393772956416285e+01 -6.391191659939650729e-03 3.602077608280936441e-03 1.349615605978348246e-02
1.901999999999901325e+00 1.640672633723547591e+01 -6.389002219879897672e-03 3.600394548566838472e-03 1.350015445866172871e-02
1.902999999999901215e+00 1.640951168055603304e+01 -6.386359074740785916e-03 3.601015754183653841e-03 1.350459629837981804e-02
1.903999999999901105e+00 1.641229597229838078e+01 -6.383262610798018724e-03 3.598970868450285590e-03 1.350947690878471531e-02
1.904999999999900995e+00 1.641508607204398729e+01 -6.379693772187806401e-03 3.589594026581295096e-03 1.351481124616904506e-02
1.905999999999900885e+00 1.641788171578010136e+01 -6.375619688320376295e-03 3.579975952206303387e-03 1.352062823245549390e-02
1.906999999999900774e+00 1.642067882795137734e+01 -6.370997242420553888e-03 3.573885071144570005e-03 1.352696716292193201e-02
1.907999999999900664e+00 1.642347459744919291e+01 -6.365775284907638880e-03 3.570005787092068832e-03 1.353387547741675273e-02
1.908999999999900554e+00 1.642626832171463036e+01 -6.359896330882077245e-03 3.566172065444630015e-03 1.354140705188574059e-02
1.909999999999900444e+00 1.642904728870061248e+01 -6.364748469624098223e-03 3.585781483641975118e-03 1.353820545986318333e-02
1.910999999999900334e+00 1.643180761287195679e+01 -6.372113752182422680e-03 3.611789580838114383e-03 1.353249075931628291e-02
1.911999999999900224e+00 1.643455959779373643e+01 -6.371569507033476507e-03 3.619584585253838790e-03 1.353473320790475609e-02
1.912999999999900114e+00 1.643730288397192751e+01 -6.371019643893951513e-03 3.627733465702867068e-03 1.353701021856231791e-02
1.913999999999900004e+00 1.644004102849432414e+01 -6.369798294902495953e-03 3.631653772505872083e-03 1.353998180852244992e-02
1.914999999999899893e+00 1.644278160714645054e+01 -6.368111905961345957e-03 3.627533253834944009e-03 1.354343639034747207e-02
1.915999999999899783e+00 1.644552040951254313e+01 -6.366064881829188934e-03 3.627262515736603618e-03 1.354726483083011461e-02
1.916999999999899673e+00 1.644825701546436747e+01 -6.363705026415394927e-03 3.627099074591050298e-03 1.355141485197581923e-02
1.917999999999899563e+00 1.645099102868777763e+01 -6.361046601208758533e-03 3.627033377798599689e-03 1.355586788338971303e-02
1.918999999999899453e+00 1.645372205389330844e+01 -6.358082049043916641e-03 3.627056843513104013e-03 1.356062728671322132e-02
1.919999999999899343e+00 1.645644968106256556e+01 -6.354788435366779190e-03 3.627161266109660623e-03 1.356571188440582054e-02
1.920999999999899233e+00 1.645917347232864358e+01 -6.351131488952042360e-03 3.627340222874018451e-03 1.357115190075303297e-02
1.921999999999899122e+00 1.646189295131643604e+01 -6.347068061683502037e-03 3.627589073891045700e-03 1.357698649154777566e-02
1.922999999999899012e+00 1.646460759427495546e+01 -6.342547490739150300e-03 3.627904532219730464e-03 1.358326237609668898e-02
1.923999999999898902e+00 1.646731682250755213e+01 -6.337512580276575928e-03 3.628284347679903814e-03 1.359003285278745712e-02
1.924999999999898792e+00 1.647001997766008685e+01 -6.331900775480859764e-03 3.628745622946140045e-03 1.359735662522385327e-02
1.925999999999898682e+00 1.647271553149218448e+01 -6.325644670411753948e-03 3.630090838314123727e-03 1.360529729540065416e-02
1.926999999999898572e+00 1.647540879895035104e+01 -6.318672320092943474e-03 3.625404861926384038e-03 1.361392305300534837e-02
1.927999999999898462e+00 1.647810548989794555e+01 -6.310907718189230457e-03 3.614216770594726007e-03 1.362330619985653059e-02
1.928999999999898352e+00 1.648080511524245750e+01 -6.302270990239733535e-03 3.602645645727775743e-03 1.363352295892217118e-02
1.929999999999898241e+00 1.648350712510408655e+01 -6.292724403020728309e-03 3.590714541391677207e-03 1.364460730477702957e-02
1.930999999999898131e+00 1.648619331981111813e+01 -6.304954100439214004e-03 3.618759393407638969e-03 1.363392846136490116e-02
1.931999999999898021e+00 1.648887281727698806e+01 -6.307418166641615836e-03 3.627920700771686963e-03 1.363305601920057619e-02
1.932999999999897911e+00 1.649154492678330541e+01 -6.308688660564113621e-03 3.636579154246758622e-03 1.363340384939239897e-02
1.933999999999897801e+00 1.649421160506782158e+01 -6.308918478852953982e-03 3.642240194336787695e-03 1.363481192448317419e-02
1.934999999999897691e+00 1.649688119696366684e+01 -6.308430805689441666e-03 3.638838909844183643e-03 1.363695098727246702e-02
1.935999999999897581e+00 1.649955451007084406e+01 -6.307391349102956478e-03 3.634078241925734441e-03 1.363964988741523873e-02
1.936999999999897470e+00 1.650222964565779549e+01 -6.305880349105333869e-03 3.630744762153906811e-03 1.364282335323433945e-02
1.937999999999897360e+00 1.650490211692135389e+01 -6.303928564021035914e-03 3.631457300462628997e-03 1.364643587933752136e-02
1.938999999999897250e+00 1.650757505617684728e+01 -6.301536032881387660e-03 3.628596777387998150e-03 1.365048288757458872e-02
1.939999999999897140e+00 1.651025466391721253e+01 -6.298682680096997707e-03 3.619074939731755855e-03 1.365498007457285022e-02
1.940999999999897030e+00 1.651294045725878590e+01 -6.295334256278032302e-03 3.609540914704659730e-03 1.365995744013339883e-02
1.941999999999896920e+00 1.651562956661976855e+01 -6.291445965646767086e-03 3.602336604664111569e-03 1.366545563993992914e-02
1.942999999999896810e+00 1.651831787352003644e+01 -6.286965193899391596e-03 3.598658293631502164e-03 1.367152324527997308e-02
1.943999999999896700e+00 1.652100463205518821e+01 -6.281832798702266865e-03 3.595074263550499319e-03 1.367821544450311538e-02
1.944999999999896589e+00 1.652367487429064141e+01 -6.289298987486330143e-03 3.619056752033128314e-03 1.367231974089287531e-02
1.945999999999896479e+00 1.652632696300344861e+01 -6.297302235974555282e-03 3.645213523167356237e-03 1.366589199450695541e-02
1.946999999999896369e+00 1.652896917277280764e+01 -6.298088961113544951e-03 3.655879191754517546e-03 1.366672293337159450e-02
1.947999999999896259e+00 1.653160265497677273e+01 -6.297718519205064251e-03 3.664236315239976886e-03 1.366874512277931053e-02
1.948999999999896149e+00 1.653423221585517311e+01 -6.296632886093426855e-03 3.667072007693043638e-03 1.367151042365077028e-02
1.949999999999896039e+00 1.653686719504105795e+01 -6.295055405005051986e-03 3.660076219120207176e-03 1.367479008857185215e-02
1.950999999999895929e+00 1.653950064340682502e+01 -6.293098584133040990e-03 3.659650218365975011e-03 1.367846662465694620e-02
1.951999999999895818e+00 1.654213186955812631e+01 -6.290815411389924679e-03 3.659589260088633340e-03 1.368248231018157589e-02
1.952999999999895708e+00 1.654476048091321161e+01 -6.288223836387404550e-03 3.659612481302107131e-03 1.368681462268087588e-02
1.953999999999895598e+00 1.654738608981680414e+01 -6.285319351421602904e-03 3.659710447829067279e-03 1.369146360862665002e-02
1.954999999999895488e+00 1.655000829652322736e+01 -6.282081778200488548e-03 3.659875071777275030e-03 1.369644506894374288e-02
1.955999999999895378e+00 1.655262667610148952e+01 -6.278479267845383897e-03 3.660099689583219511e-03 1.370178654416809999e-02
1.956999999999895268e+00 1.655524076752257301e+01 -6.274470870636223579e-03 3.660379449552737113e-03 1.370752473660867207e-02
1.957999999999895158e+00 1.655785006454632224e+01 -6.270007899618566458e-03 3.660710875869331235e-03 1.371370414326418020e-02
1.958999999999895048e+00 1.656045400821144042e+01 -6.265035185210430721e-03 3.661091520092250515e-03 1.372037580077858920e-02
1.959999999999894937e+00 1.656305193164210721e+01 -6.259491858465146899e-03 3.661568427798364903e-03 1.372759650388426581e-02
1.960999999999894827e+00 1.656564344173461478e+01 -6.253312208742705866e-03 3.661802116235129620e-03 1.373542795038021867e-02
1.961999999999894717e+00 1.656823585091737883e+01 -6.246425750495645558e-03 3.654016567731601696e-03 1.374393667677064300e-02
1.962999999999894607e+00 1.657083170991020182e+01 -6.238757795496251493e-03 3.642898802673254569e-03 1.375319348924490710e-02
1.963999999999894497e+00 1.657343053813903211e+01 -6.230229616055086607e-03 3.631401387224801082e-03 1.376327330375767995e-02
1.964999999999894387e+00 1.657603181617081134e+01 -6.220779999276946845e-03 3.619501967497716285e-03 1.377423351264227443e-02
1.965999999999894277e+00 1.657861567121534918e+01 -6.234149984659742225e-03 3.650294940121900575e-03 1.376239254340672763e-02
1.966999999999894166e+00 1.658119093579855630e+01 -6.237538601170569859e-03 3.662274017963454593e-03 1.376056362218736236e-02
1.967999999999894056e+00 1.658375852354904367e+01 -6.238521780089642532e-03 3.670934029602265780e-03 1.376116810408415173e-02
1.968999999999893946e+00 1.658632071564692723e+01 -6.238393795688986984e-03 3.676201697805433696e-03 1.376290445718822419e-02
1.969999999999893836e+00 1.658888572439379061e+01 -6.237522346113800499e-03 3.672513599250416295e-03 1.376539883505865751e-02
1.970999999999893726e+00 1.659145412831252742e+01 -6.236095935625487335e-03 3.667692016888681600e-03 1.376845725417319595e-02
1.971999999999893616e+00 1.659402505303598829e+01 -6.234207580951101751e-03 3.663282857490225003e-03 1.377198165269572297e-02
1.972999999999893506e+00 1.659659370525154642e+01 -6.231895895402307303e-03 3.663243679844175801e-03 1.377592867390644779e-02
1.973999999999893395e+00 1.659916275809289488e+01 -6.229165853636271961e-03 3.660113012287820496e-03 1.378028882140173300e-02
1.974999999999893285e+00 1.660173827021464987e+01 -6.226000706200562201e-03 3.650488584445565204e-03 1.378507449484287807e-02
1.975999999999893175e+00 1.660431976070654159e+01 -6.222368307113600866e-03 3.640877815221887220e-03 1.379031362912981964e-02
1.976999999999893065e+00 1.660690562077964927e+01 -6.218225232706236193e-03 3.632365159598554237e-03 1.379604555401265677e-02
1.977999999999892955e+00 1.660949092809655170e+01 -6.213519515682705552e-03 3.628212198780275677e-03 1.380231824580268815e-02
1.978999999999892845e+00 1.661207451792610001e+01 -6.208192209821702945e-03 3.624602380273386770e-03 1.380918675298872279e-02
1.979999999999892735e+00 1.661464159816407715e+01 -6.214689520716513114e-03 3.647609282739375756e-03 1.380424147477973991e-02
1.980999999999892625e+00 1.661719002706039205e+01 -6.222133858178628338e-03 3.673704961863725679e-03 1.379835614797524611e-02
1.981999999999892514e+00 1.661972635929033260e+01 -6.224238803276159991e-03 3.687906573335618908e-03 1.379784231008754705e-02
1.982999999999892404e+00 1.662225363082027130e+01 -6.223621157388396948e-03 3.696349627449695315e-03 1.380008763557002624e-02
1.983999999999892294e+00 1.662477583837529238e+01 -6.222219902163933156e-03 3.700012347142849975e-03 1.380314688970919745e-02
1.984999999999892184e+00 1.662730451297985823e+01 -6.220304357237087418e-03 3.691629752671237059e-03 1.380674532394297709e-02
1.985999999999892074e+00 1.662983232442163484e+01 -6.218009638767394917e-03 3.690198196990788701e-03 1.381074284282763145e-02
1.986999999999891964e+00 1.663235765313708825e+01 -6.215400188579725017e-03 3.690071473126312930e-03 1.381507028138413869e-02
1.987999999999891854e+00 1.663488012010629546e+01 -6.212499636265658015e-03 3.690032667058442545e-03 1.381969944283537206e-02
1.988999999999891743e+00 1.663739935342448106e+01 -6.209305863466023541e-03 3.690072545280424950e-03 1.382462797849960331e-02
1.989999999999891633e+00 1.663991497031340216e+01 -6.205799209138582878e-03 3.690182320217481188e-03 1.382987115213365689e-02
1.990999999999891523e+00 1.664242656222843664e+01 -6.201946905917870949e-03 3.690354990883398627e-03 1.383545738568268089e-02
1.991999999999891413e+00 1.664493368260734130e+01 -6.197706050117524589e-03 3.690585671212865369e-03 1.384142527915756260e-02
1.992999999999891303e+00 1.664743583697961782e+01 -6.193025365822570592e-03 3.690870993546048993e-03 1.384782184098677822e-02
1.993999999999891193e+00 1.664993247489769246e+01 -6.187846524509708554e-03 3.691208606435068471e-03 1.385470116707087328e-02
1.994999999999891083e+00 1.665242295083522706e+01 -6.182104989146636025e-03 3.691629051612038519e-03 1.386212359757726421e-02
1.995999999999890973e+00 1.665490648201238599e+01 -6.175730938248844872e-03 3.692199761089907419e-03 1.387015479463460203e-02
1.996999999999890862e+00 1.665738881774425550e+01 -6.168649447575223418e-03 3.686313715705711799e-03 1.387886556285559611e-02
1.997999999999890752e+00 1.665987427483871741e+01 -6.160780998737292770e-03 3.675323904275385779e-03 1.388833134383457395e-02
1.998999999999890642e+00 1.666236237295536782e+01 -6.152041820265197365e-03 3.663943703614791665e-03 1.389863187848041845e-02
1.999999999999890532e+00 1.666485260428024873e+01 -6.142343854865249531e-03 3.652112529984340161e-03 1.390985124242750774e-02
2.000999999999890644e+00 1.666732831993874697e+01 -6.150970324224480125e-03 3.675254665726234750e-03 1.390275418362399949e-02
2.001999999999890534e+00 1.666979361521442371e+01 -6.154935849871181509e-03 3.689640574194443835e-03 1.390034476401121044e-02
2.002999999999890424e+00 1.667225061940867192e+01 -6.155695987743779220e-03 3.698691793495565740e-03 1.390117102538898641e-02
2.003999999999890314e+00 1.667470032217011422e+01 -6.155271628285328631e-03 3.705568866843032480e-03 1.390320400045106514e-02
2.004999999999890203e+00 1.667715105706219347e+01 -6.154061384718871944e-03 3.703326492639618175e-03 1.390603830816920967e-02
2.005999999999890093e+00 1.667960485606602816e+01 -6.152263354180758335e-03 3.698464350346069261e-03 1.390946984147716989e-02
2.006999999999889983e+00 1.668206114451914601e+01 -6.149970995484514528e-03 3.693682542366664816e-03 1.391339960639728472e-02
2.007999999999889873e+00 1.668451525617519593e+01 -6.147219480582269066e-03 3.693107824532351410e-03 1.391778721658003086e-02
2.008999999999889763e+00 1.668696739643335292e+01 -6.144008825092177155e-03 3.691868566935189826e-03 1.392262767145515702e-02
2.009999999999889653e+00 1.668942498898878668e+01 -6.140316725248725488e-03 3.682724169814962506e-03 1.392793846437618069e-02
2.010999999999889543e+00 1.669188816877130677e+01 -6.136105475775767079e-03 3.672925693255680787e-03 1.393375262977805673e-02
2.011999999999889432e+00 1.669435568774607148e+01 -6.131326176383759471e-03 3.663807201619044204e-03 1.394011451515460992e-02
2.012999999999889322e+00 1.669682246965795258e+01 -6.125921347488894747e-03 3.659139435607795116e-03 1.394707715084783466e-02
2.013999999999889212e+00 1.669928690098564061e+01 -6.119826576490076248e-03 3.655395248802043723e-03 1.395470059526088442e-02
2.014999999999889102e+00 1.670173728886582509e+01 -6.122927563181428806e-03 3.672539682996949634e-03 1.395312632205754182e-02
2.015999999999888992e+00 1.670416784774935692e+01 -6.129991730249852340e-03 3.699432846718021979e-03 1.394759406900491702e-02
2.016999999999888882e+00 1.670658405703244753e+01 -6.132576692051075994e-03 3.716367408960466988e-03 1.394656285375170911e-02
2.017999999999888772e+00 1.670899015165278101e+01 -6.131500435537088831e-03 3.725405815203612289e-03 1.394922602782404028e-02
2.018999999999888662e+00 1.671138897755284702e+01 -6.129528165840427735e-03 3.730702265774412697e-03 1.395281145654385553e-02
2.019999999999888551e+00 1.671379346170090230e+01 -6.126950314965118154e-03 3.722466166909843381e-03 1.395702274595934586e-02
2.020999999999888441e+00 1.671619758937461242e+01 -6.123908356636274287e-03 3.719780682926152916e-03 1.396171299262577957e-02
2.021999999999888331e+00 1.671859851765328031e+01 -6.120467819753525572e-03 3.719539541085634636e-03 1.396681154597874917e-02
2.022999999999888221e+00 1.672099580158995735e+01 -6.116651743814152491e-03 3.719367807137110953e-03 1.397229043985335692e-02
2.023999999999888111e+00 1.672338898814484764e+01 -6.112456919873033266e-03 3.719270364982741293e-03 1.397814809091306974e-02
2.024999999999888001e+00 1.672577761142940389e+01 -6.107862562574045869e-03 3.719239278017799806e-03 1.398440059306587172e-02
2.025999999999887891e+00 1.672816117843077421e+01 -6.102834994344022608e-03 3.719267992973698984e-03 1.399107701568900672e-02
2.026999999999887780e+00 1.673053915619660970e+01 -6.097330381940583958e-03 3.719352616105102254e-03 1.399821665661356469e-02
2.027999999999887670e+00 1.673291096254506982e+01 -6.091296683963179880e-03 3.719490335503053934e-03 1.400586709015948055e-02
2.028999999999887560e+00 1.673527595742577034e+01 -6.084674696124396827e-03 3.719679815423875165e-03 1.401408312045094098e-02
2.029999999999887450e+00 1.673763341634717250e+01 -6.077399146206021938e-03 3.719940224803866199e-03 1.402292568831559061e-02
2.030999999999887340e+00 1.673998261946428556e+01 -6.069399431337944156e-03 3.720196314224880757e-03 1.403246113642833172e-02
2.031999999999887230e+00 1.674233357411897316e+01 -6.060599769612301686e-03 3.709645114924703564e-03 1.404276106030590866e-02
2.032999999999887120e+00 1.674468700327151538e+01 -6.050919875250587374e-03 3.697490722708368302e-03 1.405390163688727441e-02
2.033999999999887009e+00 1.674704203968187599e+01 -6.040275052983957831e-03 3.685238642623346432e-03 1.406596353280452003e-02
2.034999999999886899e+00 1.674939810283285979e+01 -6.028576392145578930e-03 3.672513241161778560e-03 1.407903171357892912e-02
2.035999999999886789e+00 1.675173651081358273e+01 -6.040256390081503481e-03 3.701848409358569382e-03 1.406873076246550197e-02
2.036999999999886679e+00 1.675405883348976488e+01 -6.046837320123398495e-03 3.724514643941244894e-03 1.406351726386697969e-02
2.037999999999886569e+00 1.675637471316170846e+01 -6.045563073031895093e-03 3.729683401088318070e-03 1.406619944075743721e-02
2.038999999999886459e+00 1.675868376121734116e+01 -6.044440282544319420e-03 3.735392226911618541e-03 1.406874593358065952e-02
2.039999999999886349e+00 1.676099451082705016e+01 -6.042400576885167095e-03 3.731650967176160759e-03 1.407221877861267872e-02
2.040999999999886239e+00 1.676330744846409004e+01 -6.039665413365858521e-03 3.726727776325978320e-03 1.407639089141022801e-02
2.041999999999886128e+00 1.676562222067153485e+01 -6.036346413698300169e-03 3.721574206253496116e-03 1.408114546766275552e-02
2.042999999999886018e+00 1.676793586172635031e+01 -6.032492472264320942e-03 3.718851417448858047e-03 1.408642874272001723e-02
2.043999999999885908e+00 1.677025074637542446e+01 -6.028114163160864375e-03 3.713229514086719557e-03 1.409222550204328704e-02
2.044999999999885798e+00 1.677257112391496108e+01 -6.023197359621004950e-03 3.702819820084382769e-03 1.409854541063996526e-02
2.045999999999885688e+00 1.677489634468352619e+01 -6.017710555495175799e-03 3.692489786930058630e-03 1.410541565833688289e-02
2.046999999999885578e+00 1.677722573320383148e+01 -6.011610031892493551e-03 3.682221511587206904e-03 1.411287577181238699e-02
2.047999999999885468e+00 1.677955537834921884e+01 -6.004842094926067693e-03 3.675196949538707576e-03 1.412097536130915709e-02
2.048999999999885357e+00 1.678188178858225399e+01 -5.997345444553716168e-03 3.670935211518568456e-03 1.412977174247772444e-02
2.049999999999885247e+00 1.678418182241355083e+01 -6.011504155548375375e-03 3.711470324251531575e-03 1.411694334305029809e-02
2.050999999999885137e+00 1.678646274688155415e+01 -6.018165962385867845e-03 3.737241494382547574e-03 1.411160849919253224e-02
2.051999999999885027e+00 1.678872499540181451e+01 -6.023743481962668365e-03 3.761494961702311311e-03 1.410734753033748498e-02
2.052999999999884917e+00 1.679097957919996276e+01 -6.021781943168570510e-03 3.767198145020324122e-03 1.411066440018075331e-02
2.053999999999884807e+00 1.679323914515687122e+01 -6.019645419922809750e-03 3.760079463014349456e-03 1.411418091769668821e-02
2.054999999999884697e+00 1.679550728102957180e+01 -6.016802278926776555e-03 3.748666406226193633e-03 1.411842357060430833e-02
2.055999999999884587e+00 1.679777891672971890e+01 -6.013427555681027242e-03 3.741791855533926209e-03 1.412321256252547369e-02
2.056999999999884476e+00 1.680004691394793070e+01 -6.009608413020690182e-03 3.741611194808886626e-03 1.412845617051149312e-02
2.057999999999884366e+00 1.680231079558090102e+01 -6.005381642055162249e-03 3.741500009084851829e-03 1.413411316073747391e-02
2.058999999999884256e+00 1.680457009244825883e+01 -6.000752683026333231e-03 3.741455815668514803e-03 1.414017372476724342e-02
2.059999999999884146e+00 1.680682430964791862e+01 -5.995706073668034299e-03 3.741488874008242795e-03 1.414664900967300271e-02
2.060999999999884036e+00 1.680907292808117859e+01 -5.990211299844932363e-03 3.741592866584968896e-03 1.415356525495938336e-02
2.061999999999883926e+00 1.681131539140395148e+01 -5.984226231720730753e-03 3.741762908947838910e-03 1.416096035130126086e-02
2.062999999999883816e+00 1.681355109474280241e+01 -5.977699252822169830e-03 3.741995913971244737e-03 1.416888171000777255e-02
2.063999999999883705e+00 1.681577937569234749e+01 -5.970570718148146550e-03 3.742289768603065947e-03 1.417738480639793228e-02
2.064999999999883595e+00 1.681800225654742675e+01 -5.962774217402595604e-03 3.739893362323327801e-03 1.418653191858722067e-02
2.065999999999883485e+00 1.682023580472225177e+01 -5.954237388680859444e-03 3.720689213855842004e-03 1.419639131809015235e-02
2.066999999999883375e+00 1.682248185032337418e+01 -5.944882465655228210e-03 3.698836864532824287e-03 1.420703672668670141e-02
2.067999999999883265e+00 1.682473246673524869e+01 -5.934626374977877879e-03 3.684009963103360326e-03 1.421854722225571709e-02
2.068999999999883155e+00 1.682697536773331848e+01 -5.935945770147747422e-03 3.693044772077961821e-03 1.421847257015907209e-02
2.069999999999883045e+00 1.682920298781735369e+01 -5.944554227437798093e-03 3.716934143402589145e-03 1.421111284811179751e-02
2.070999999999882935e+00 1.683141501924372818e+01 -5.951275381381095769e-03 3.739243955006601311e-03 1.420563388271818897e-02
2.071999999999882824e+00 1.683361130313846132e+01 -5.956609498251668085e-03 3.760325603518526079e-03 1.420152781155391113e-02
2.072999999999882714e+00 1.683580532420794285e+01 -5.956771342342764841e-03 3.762750272861242751e-03 1.420261384179734646e-02
2.073999999999882604e+00 1.683800148958030007e+01 -5.955355514087980369e-03 3.759190141730752062e-03 1.420529404758903713e-02
2.074999999999882494e+00 1.684019943306372014e+01 -5.953080388397036238e-03 3.755136904976974499e-03 1.420884422626267005e-02
2.075999999999882384e+00 1.684239892445809517e+01 -5.950158975669026136e-03 3.750667581293995641e-03 1.421304612959716461e-02
2.076999999999882274e+00 1.684460132435351909e+01 -5.946687206754713156e-03 3.744287311330789930e-03 1.421779893489102768e-02
2.077999999999882164e+00 1.684681385891496674e+01 -5.942698567145868194e-03 3.730164005698213825e-03 1.422306448744711273e-02
2.078999999999882053e+00 1.684903266249544629e+01 -5.938190391817314145e-03 3.719386811337769411e-03 1.422884094021445965e-02
2.079999999999881943e+00 1.685125628865256431e+01 -5.933136863508269541e-03 3.709510706390250177e-03 1.423514971810524270e-02
2.080999999999881833e+00 1.685348412885711511e+01 -5.927496706976322083e-03 3.699656502425520410e-03 1.424202780236582568e-02
2.081999999999881723e+00 1.685571556600610421e+01 -5.921217149984499099e-03 3.689780000995397484e-03 1.424952375679802360e-02
2.082999999999881613e+00 1.685793694313995772e+01 -5.925780948419659931e-03 3.704403814566151719e-03 1.424618459746009556e-02
2.083999999999881503e+00 1.686013927349317498e+01 -5.933536254334411709e-03 3.731205901117148373e-03 1.423966565202486323e-02
2.084999999999881393e+00 1.686232291482315304e+01 -5.940109572447231819e-03 3.756468242469172998e-03 1.423433017030457590e-02
2.085999999999881283e+00 1.686448836316802513e+01 -5.945817388077102514e-03 3.780369043205012922e-03 1.422985414870733475e-02
2.086999999999881172e+00 1.686663963938453392e+01 -5.950641780308746007e-03 3.799365563799955367e-03 1.422624936648416577e-02
2.087999999999881062e+00 1.686879575955635957e+01 -5.950382329965126990e-03 3.794262158139478577e-03 1.422774782420784499e-02
2.088999999999880952e+00 1.687095931092872192e+01 -5.947899962569928693e-03 3.784348590207579736e-03 1.423149353932151411e-02
2.089999999999880842e+00 1.687313039407892745e+01 -5.944670446436602085e-03 3.773587296231069310e-03 1.423600586225818448e-02
2.090999999999880732e+00 1.687530713514872005e+01 -5.940889125557828436e-03 3.764148055765230254e-03 1.424108491977679226e-02
2.091999999999880622e+00 1.687748051082364498e+01 -5.936646184224929866e-03 3.763270509300003196e-03 1.424663615852051098e-02
2.092999999999880512e+00 1.687964907055074448e+01 -5.931975362836267029e-03 3.763415635736760967e-03 1.425262154038506313e-02
2.093999999999880401e+00 1.688181232932632270e+01 -5.926877116547033843e-03 3.763618340968819843e-03 1.425903634836709830e-02
2.094999999999880291e+00 1.688396976973477948e+01 -5.921330535753339952e-03 3.763890127296561083e-03 1.426589725128151603e-02
2.095999999999880181e+00 1.688612084393491486e+01 -5.915299716513439457e-03 3.764225516378056149e-03 1.427323592909526470e-02
2.096999999999880071e+00 1.688826495988721277e+01 -5.908737047530561795e-03 3.764621095232652606e-03 1.428109578601002502e-02
2.097999999999879961e+00 1.689040147159394678e+01 -5.901585864955990503e-03 3.765074158221978252e-03 1.428952929993680676e-02
2.098999999999879851e+00 1.689253423029015622e+01 -5.893782051211966279e-03 3.761023355002530467e-03 1.429859642790059365e-02
2.099999999999879741e+00 1.689467890938909278e+01 -5.885254771686700137e-03 3.740575672750136305e-03 1.430836387469297186e-02
2.100999999999879631e+00 1.689683644756108905e+01 -5.875927566123876483e-03 3.718389394127611519e-03 1.431890400767624541e-02
2.101999999999879520e+00 1.689900624529629170e+01 -5.865718603148617656e-03 3.695920867945967810e-03 1.433029460792078179e-02
2.102999999999879410e+00 1.690117013891897457e+01 -5.870094804936346056e-03 3.706201182253468507e-03 1.432710240429804251e-02
2.103999999999879300e+00 1.690331859089055655e+01 -5.878698998836488256e-03 3.730247027254511051e-03 1.431968960249685452e-02
2.104999999999879190e+00 1.690545132262122152e+01 -5.885460516132885039e-03 3.752728785467913247e-03 1.431411688615834288e-02
2.105999999999879080e+00 1.690756846833421889e+01 -5.890930591153944323e-03 3.773784878156574013e-03 1.430982561645951362e-02
2.106999999999878970e+00 1.690967770854315333e+01 -5.895383952715437491e-03 3.786143743780999958e-03 1.430653484075179033e-02
2.107999999999878860e+00 1.691178719810196540e+01 -5.895225000063729001e-03 3.785735441251656883e-03 1.430786971364744406e-02
2.108999999999878749e+00 1.691389773023912824e+01 -5.893008870913962402e-03 3.782476733751127460e-03 1.431127775519760136e-02
2.109999999999878639e+00 1.691600903016029633e+01 -5.889970987012283984e-03 3.778671065844186813e-03 1.431551811154177511e-02
2.110999999999878529e+00 1.691812369136004435e+01 -5.886313375045475367e-03 3.771652175297461780e-03 1.432038381989378037e-02
2.111999999999878419e+00 1.692024929987437787e+01 -5.882120981302521243e-03 3.756512466968999972e-03 1.432578527253105909e-02
2.112999999999878309e+00 1.692238534939008687e+01 -5.877417862374606852e-03 3.741368346665602598e-03 1.433169391938132579e-02
2.113999999999878199e+00 1.692452685810668100e+01 -5.872193031014481292e-03 3.730684314420349736e-03 1.433811636885543896e-02
2.114999999999878089e+00 1.692667234151048206e+01 -5.866414055277734130e-03 3.720930651476682394e-03 1.434508076094433843e-02
2.115999999999877978e+00 1.692882121522361771e+01 -5.860033666363903028e-03 3.711159953228245802e-03 1.435263014453071022e-02
2.116999999999877868e+00 1.693095759821788349e+01 -5.867796189543638373e-03 3.731413195277865323e-03 1.434605963736038450e-02
2.117999999999877758e+00 1.693307938184656791e+01 -5.875474463389522388e-03 3.753690834705096339e-03 1.433958839691557366e-02
2.118999999999877648e+00 1.693518290813444338e+01 -5.882030310803714260e-03 3.778504022928246345e-03 1.433424520708306490e-02
2.119999999999877538e+00 1.693726823890068900e+01 -5.887695110194329437e-03 3.802364343948710576e-03 1.432979148282548069e-02
2.120999999999877428e+00 1.693934224391040644e+01 -5.892566577229805744e-03 3.818561567512366792e-03 1.432612348334415600e-02
2.121999999999877318e+00 1.694141558637760525e+01 -5.896778869016243603e-03 3.823436401817430393e-03 1.432310175204631192e-02
2.122999999999877208e+00 1.694349418223441717e+01 -5.895524230389748155e-03 3.816928373577832545e-03 1.432556825340641250e-02
2.123999999999877097e+00 1.694557927316615320e+01 -5.892280283109488717e-03 3.807189351373455391e-03 1.433004842312154449e-02
2.124999999999876987e+00 1.694767107735457046e+01 -5.888333936044111080e-03 3.796529747626854398e-03 1.433525072719673589e-02
2.125999999999876877e+00 1.694976718921754966e+01 -5.883863146120635150e-03 3.787751283141435436e-03 1.434099283222596381e-02
2.126999999999876767e+00 1.695185876400496383e+01 -5.878946764564356615e-03 3.787371977150182263e-03 1.434719159856836027e-02
2.127999999999876657e+00 1.695394467076368628e+01 -5.873610327357828807e-03 3.787703568635384342e-03 1.435381722536548110e-02
2.128999999999876547e+00 1.695602442041075619e+01 -5.867848032500275202e-03 3.788098385430357928e-03 1.436087125201998202e-02
2.129999999999876437e+00 1.695809750449777198e+01 -5.861633327195370398e-03 3.788549240179584117e-03 1.436837596413432366e-02
2.130999999999876326e+00 1.696016337869892965e+01 -5.854925143493823134e-03 3.789050942336153957e-03 1.437636815922913730e-02
2.131999999999876216e+00 1.696222144714860391e+01 -5.847671465665007021e-03 3.789603015990740745e-03 1.438489558431761337e-02
2.132999999999876106e+00 1.696427925209338738e+01 -5.839811712493651191e-03 3.782006767710181100e-03 1.439401456087065038e-02
2.133999999999875996e+00 1.696635007956805907e+01 -5.831277863049797588e-03 3.760450388378109438e-03 1.440378886590340003e-02
2.134999999999875886e+00 1.696843369865603535e+01 -5.821995684821536232e-03 3.738376596845262301e-03 1.441428851122764088e-02
2.135999999999875776e+00 1.697052962367588336e+01 -5.811885059195278161e-03 3.715960039347267554e-03 1.442558942444324699e-02
2.136999999999875666e+00 1.697262153775022497e+01 -5.819957760492108258e-03 3.728043686150491788e-03 1.441872469150232844e-02
2.137999999999875556e+00 1.697470034799720651e+01 -5.827637044214998945e-03 3.748826797233466117e-03 1.441226272833921913e-02
2.138999999999875445e+00 1.697676298359525759e+01 -5.833740445812790783e-03 3.771104847761702801e-03 1.440737661823694206e-02
2.139999999999875335e+00 1.697881044819523311e+01 -5.838749805497409941e-03 3.791285205521897385e-03 1.440357718332324795e-02
2.140999999999875225e+00 1.698085092801019869e+01 -5.842863061549890408e-03 3.802383246584311455e-03 1.440066025643269194e-02
2.141999999999875115e+00 1.698288530148688480e+01 -5.846222623575807187e-03 3.811849146889693951e-03 1.439847775864934280e-02
2.142999999999875005e+00 1.698492007747759303e+01 -5.844138305438351284e-03 3.809362314730124939e-03 1.440175798921276319e-02
2.143999999999874895e+00 1.698695495411655187e+01 -5.840917692704216194e-03 3.806041053745367123e-03 1.440618821893313931e-02
2.144999999999874785e+00 1.698899307578470186e+01 -5.836980932954163870e-03 3.798859264804180236e-03 1.441134306565077135e-02
2.145999999999874674e+00 1.699104159869511221e+01 -5.832478636828308284e-03 3.783955726417953004e-03 1.441706705639487704e-02
2.146999999999874564e+00 1.699310051223170959e+01 -5.827466481495047722e-03 3.768552944897674527e-03 1.442329985279771146e-02
2.147999999999874454e+00 1.699516815495099209e+01 -5.821950048487952584e-03 3.754307329205449489e-03 1.443003133840536564e-02
2.148999999999874344e+00 1.699723967246928424e+01 -5.815905766621531567e-03 3.744388248329377430e-03 1.443728063841511790e-02
2.149999999999874234e+00 1.699931417700515013e+01 -5.809291443890857512e-03 3.734786908024973276e-03 1.444508556946400533e-02
2.150999999999874124e+00 1.700137752084392773e+01 -5.813718247581216650e-03 3.750374408803618456e-03 1.444186785235216514e-02
2.151999999999874014e+00 1.700342626508557586e+01 -5.820277861624138793e-03 3.771533619976001617e-03 1.443653553239716315e-02
2.152999999999873904e+00 1.700545915065948321e+01 -5.825870518034618160e-03 3.792984944127267798e-03 1.443217799432018958e-02
2.153999999999873793e+00 1.700747311332127154e+01 -5.830685232040062026e-03 3.816722570251735412e-03 1.442859848016794615e-02
2.154999999999873683e+00 1.700947099317044575e+01 -5.834845453629980763e-03 3.836965604455769632e-03 1.442566713635303442e-02
2.155999999999873573e+00 1.701146578370450513e+01 -5.838440885467256238e-03 3.843650351407879896e-03 1.442328866081545730e-02
2.156999999999873463e+00 1.701345863412216985e+01 -5.841482108498305230e-03 3.848631690833578638e-03 1.442144735864300288e-02
2.157999999999873353e+00 1.701545725762744254e+01 -5.837866383897155967e-03 3.839242878624466240e-03 1.442629050327447204e-02
2.158999999999873243e+00 1.701746149446259082e+01 -5.833480952537852676e-03 3.829244117389576235e-03 1.443192409591520162e-02
2.159999999999873133e+00 1.701947160324298380e+01 -5.828442604215014478e-03 3.818333823822031570e-03 1.443822674929669779e-02
2.160999999999873022e+00 1.702148347940152817e+01 -5.822891174836423295e-03 3.811015016292055441e-03 1.444505420844050154e-02
2.161999999999872912e+00 1.702348920669205867e+01 -5.816884505882171687e-03 3.811157215351670437e-03 1.445234426418244220e-02
2.162999999999872802e+00 1.702548815450260022e+01 -5.810434900767934806e-03 3.811487090226383344e-03 1.446008025322159142e-02
2.163999999999872692e+00 1.702747980875305700e+01 -5.803526726713433177e-03 3.811872476256657379e-03 1.446827344322656854e-02
2.164999999999872582e+00 1.702946362644485134e+01 -5.796125366031070099e-03 3.812307674236727235e-03 1.447695407801617359e-02
2.165999999999872472e+00 1.703143901484142830e+01 -5.788182785155734054e-03 3.812794388578773751e-03 1.448616581246870219e-02
2.166999999999872362e+00 1.703340541198826230e+01 -5.779640524750729799e-03 3.813243377916731777e-03 1.449596272805583896e-02
2.167999999999872252e+00 1.703537593718244025e+01 -5.770431447800049123e-03 3.799906253622096879e-03 1.450640759159245279e-02
2.168999999999872141e+00 1.703735857128776132e+01 -5.760481386694963832e-03 3.777847281373895513e-03 1.451757021640521193e-02
2.169999999999872031e+00 1.703935285976278635e+01 -5.749709498669936490e-03 3.755421023644906452e-03 1.452952711308337988e-02
2.170999999999871921e+00 1.704135829894518395e+01 -5.738029148316570356e-03 3.732589965918975579e-03 1.454236061460426228e-02
2.171999999999871811e+00 1.704335440574984162e+01 -5.748588263373871111e-03 3.752481458716199793e-03 1.453297965645129926e-02
2.172999999999871701e+00 1.704533525936141913e+01 -5.754650802388582703e-03 3.773797190811067209e-03 1.452809919975387408e-02
2.173999999999871591e+00 1.704729844679578576e+01 -5.759360804040876240e-03 3.796173369674245117e-03 1.452456650531505286e-02
2.174999999999871481e+00 1.704924580117027233e+01 -5.763043439161908907e-03 3.815689064675343786e-03 1.452204923654708615e-02
2.175999999999871370e+00 1.705118557106915134e+01 -5.765858655102872564e-03 3.826088756223865704e-03 1.452038128169180417e-02
2.176999999999871260e+00 1.705311791145935274e+01 -5.767926526378155949e-03 3.835586136176752370e-03 1.451943688569949133e-02
2.177999999999871150e+00 1.705504997132220524e+01 -5.764460354666564243e-03 3.832400491814066598e-03 1.452404380156200811e-02
2.178999999999871040e+00 1.705698093568827289e+01 -5.760039310949227956e-03 3.829074944881572309e-03 1.452961495927694233e-02
2.179999999999870930e+00 1.705891587459146308e+01 -5.754855327267242512e-03 3.819916424077056047e-03 1.453595306690083112e-02
2.180999999999870820e+00 1.706086058059313615e+01 -5.749056460274732175e-03 3.804350458601663335e-03 1.454290509386665410e-02
2.181999999999870710e+00 1.706281474455719049e+01 -5.742695800652550253e-03 3.788531836598205138e-03 1.455041318249158770e-02
2.182999999999870600e+00 1.706477665243345143e+01 -5.735775554222491933e-03 3.773867677961554278e-03 1.455847048869381676e-02
2.183999999999870489e+00 1.706674136058550673e+01 -5.728267925748062837e-03 3.763559773692768361e-03 1.456710025975970282e-02
2.184999999999870379e+00 1.706870787749808827e+01 -5.720126182734458498e-03 3.753609270152918898e-03 1.457634475142138841e-02
2.185999999999870269e+00 1.707065576562128228e+01 -5.729116005880865482e-03 3.781227882686846210e-03 1.456848989651416890e-02
2.186999999999870159e+00 1.707258840413171797e+01 -5.734821472116922135e-03 3.802182961681241889e-03 1.456393041848878279e-02
2.187999999999870049e+00 1.707450451170141648e+01 -5.739532393506580066e-03 3.823424823808069251e-03 1.456036757527505617e-02
2.188999999999869939e+00 1.707640068644701259e+01 -5.743464196055429044e-03 3.847289450459315946e-03 1.455757870480490698e-02
2.189999999999869829e+00 1.707828668193286603e+01 -5.746765855246844731e-03 3.860770369393402499e-03 1.455540863608980988e-02
2.190999999999869718e+00 1.708017043996121131e+01 -5.749461837848065214e-03 3.865703809502781495e-03 1.455382738383887396e-02
2.191999999999869608e+00 1.708205126659422035e+01 -5.751547175532630181e-03 3.870720542523593995e-03 1.455283486308407183e-02
2.192999999999869498e+00 1.708393664151905966e+01 -5.747406338988352188e-03 3.862031414149040727e-03 1.455808913011475032e-02
2.193999999999869388e+00 1.708582667694468427e+01 -5.742136820762134587e-03 3.852101395137531338e-03 1.456448813230248537e-02
2.194999999999869278e+00 1.708772155953028360e+01 -5.736133776399665943e-03 3.841251190800332518e-03 1.457163199811692400e-02
2.195999999999869168e+00 1.708961770750262232e+01 -5.729546625186860039e-03 3.833398652848135808e-03 1.457936679510930290e-02
2.196999999999869058e+00 1.709150667037270921e+01 -5.722436249081297270e-03 3.833473378994411811e-03 1.458762718964961604e-02
2.197999999999868947e+00 1.709338762762260444e+01 -5.714814268954842257e-03 3.833857019059610204e-03 1.459639712018442198e-02
2.198999999999868837e+00 1.709525999096658566e+01 -5.706662297020458942e-03 3.834298953039238546e-03 1.460569052894213418e-02
2.199999999999868727e+00 1.709712313867570188e+01 -5.697942414308899799e-03 3.834794705192680168e-03 1.461554088272699024e-02
2.200999999999868617e+00 1.709897630205606589e+01 -5.688602732610882617e-03 3.835439352246873546e-03 1.462599561463465841e-02
2.201999999999868507e+00 1.710082930475051555e+01 -5.678580419591842086e-03 3.825577725142185158e-03 1.463711310567298619e-02
2.202999999999868397e+00 1.710269416427048483e+01 -5.667804151955397295e-03 3.802944631986110956e-03 1.464896023996913044e-02
2.203999999999868287e+00 1.710457042894307378e+01 -5.656195280014138758e-03 3.779930607425193399e-03 1.466161124852675274e-02
2.204999999999868177e+00 1.710645758041857789e+01 -5.643668412414065694e-03 3.756516936909953808e-03 1.467514713163431926e-02
2.205999999999868066e+00 1.710833779326673110e+01 -5.652443634950072605e-03 3.772230786796866055e-03 1.466739936819906436e-02
2.206999999999867956e+00 1.711021049198708610e+01 -5.658718378599427064e-03 3.786019658244423221e-03 1.466215610115432881e-02
2.207999999999867846e+00 1.711206801371621467e+01 -5.663490433455347327e-03 3.805968704326783379e-03 1.465841029303674957e-02
2.208999999999867736e+00 1.711390908649968168e+01 -5.667131269814057112e-03 3.826058486347044471e-03 1.465578302714938899e-02
2.209999999999867626e+00 1.711574218680959802e+01 -5.669832271706508504e-03 3.836731961790161745e-03 1.465407655362457526e-02
2.210999999999867516e+00 1.711756761857847309e+01 -5.671684275076019875e-03 3.846252506200956676e-03 1.465319439062735297e-02
2.211999999999867406e+00 1.711938454292142708e+01 -5.672750412101047572e-03 3.855826069147051498e-03 1.465306816297909549e-02
2.212999999999867295e+00 1.712119926188445973e+01 -5.668728412907790906e-03 3.854009449875144336e-03 1.465803673346651945e-02
2.213999999999867185e+00 1.712301773767229562e+01 -5.663266656253972305e-03 3.844790868418078607e-03 1.466444887950977757e-02
2.214999999999867075e+00 1.712484523267228909e+01 -5.656980821933468156e-03 3.829485821940006168e-03 1.467168370677206408e-02
2.215999999999866965e+00 1.712668143649406360e+01 -5.650018473810439375e-03 3.813814652035921356e-03 1.467958880744250384e-02
2.216999999999866855e+00 1.712852602345924069e+01 -5.642428872729077921e-03 3.797841907551991608e-03 1.468811027400517694e-02
2.217999999999866745e+00 1.713037765413007207e+01 -5.634209862993106062e-03 3.782579192161722621e-03 1.469724573742854125e-02
2.218999999999866635e+00 1.713223113614470705e+01 -5.625329804502476883e-03 3.771847789867499579e-03 1.470702240012824145e-02
2.219999999999866525e+00 1.713406296488986769e+01 -5.636467146569994896e-03 3.804638401409359688e-03 1.469682077407091954e-02
2.220999999999866414e+00 1.713587930488188604e+01 -5.641885914264993702e-03 3.825545922246637205e-03 1.469234716566053880e-02
2.221999999999866304e+00 1.713768086311413796e+01 -5.646320026192592177e-03 3.844761793940671378e-03 1.468885945603692206e-02
2.222999999999866194e+00 1.713946696468835285e+01 -5.649934386936954385e-03 3.863832812722072137e-03 1.468618583075319631e-02
2.223999999999866084e+00 1.714124613420885623e+01 -5.652906011787030630e-03 3.873736491283643127e-03 1.468414329708907402e-02
2.224999999999865974e+00 1.714302273320059911e+01 -5.655264917896782144e-03 3.878665926153909531e-03 1.468269648146832904e-02
2.225999999999865864e+00 1.714479602821710102e+01 -5.657008016153776062e-03 3.883712999651857053e-03 1.468184357211802828e-02
2.226999999999865754e+00 1.714656531805049866e+01 -5.658112925800430106e-03 3.888823092402794203e-03 1.468160239434161511e-02
2.227999999999865643e+00 1.714833762588699173e+01 -5.653208165613113345e-03 3.880900329120043346e-03 1.468738476191183868e-02
2.228999999999865533e+00 1.715011341413877943e+01 -5.646874458805484567e-03 3.871086207017782402e-03 1.469460818381392725e-02
2.229999999999865423e+00 1.715189283721812430e+01 -5.639763071358110287e-03 3.860339992013244077e-03 1.470261700669507447e-02
2.230999999999865313e+00 1.715367254146021381e+01 -5.632021480736410825e-03 3.852317238646902654e-03 1.471125954377196059e-02
2.231999999999865203e+00 1.715544387194290010e+01 -5.623707316200851451e-03 3.852376833514556224e-03 1.472047400274188213e-02
2.232999999999865093e+00 1.715720588707155159e+01 -5.614829208566583275e-03 3.852814079915099256e-03 1.473024759104118141e-02
2.233999999999864983e+00 1.715895794229279403e+01 -5.605365936396285338e-03 3.853310715153841944e-03 1.474059735725499060e-02
2.234999999999864873e+00 1.716070037207365928e+01 -5.595276599939111133e-03 3.852846819073860000e-03 1.475156001663538614e-02
2.235999999999864762e+00 1.716244908342273590e+01 -5.584506197209706396e-03 3.835794848133091545e-03 1.476318637980648593e-02
2.236999999999864652e+00 1.716420922557819040e+01 -5.572988914493933778e-03 3.812846759039431078e-03 1.477553807040204829e-02
2.237999999999864542e+00 1.716598033661944456e+01 -5.560649974043880249e-03 3.789538932789721613e-03 1.478868568570471803e-02
2.238999999999864432e+00 1.716776191320612099e+01 -5.547406944106969204e-03 3.765830357430532613e-03 1.480270749449907539e-02
2.239999999999864322e+00 1.716952935627465493e+01 -5.563771812970573147e-03 3.796328744436637190e-03 1.478716454496365774e-02
2.240999999999864212e+00 1.717128945447672450e+01 -5.569314219009840333e-03 3.809216016940269317e-03 1.478244793499649927e-02
2.241999999999864102e+00 1.717304157914256635e+01 -5.573554173081082114e-03 3.821429507239234441e-03 1.477903030647305209e-02
2.242999999999863991e+00 1.717478395293053239e+01 -5.576809681051149784e-03 3.834435893085104755e-03 1.477658707619745014e-02
2.243999999999863881e+00 1.717651920181140923e+01 -5.579231561784575057e-03 3.843982680907736572e-03 1.477496162706459608e-02
2.244999999999863771e+00 1.717824650169914946e+01 -5.580886971597796321e-03 3.853587083857566188e-03 1.477408157336140143e-02
2.245999999999863661e+00 1.717996508322022819e+01 -5.581795565771633175e-03 3.863214044692900653e-03 1.477392245731008399e-02
2.246999999999863551e+00 1.718167529102516156e+01 -5.581984546418910891e-03 3.871776741485549560e-03 1.477445247573832936e-02
2.247999999999863441e+00 1.718339172034052353e+01 -5.577353850133208793e-03 3.860924534771230723e-03 1.477980633404487806e-02
2.248999999999863331e+00 1.718511631688042485e+01 -5.571103591289950155e-03 3.846507051388637147e-03 1.478678320115372861e-02
2.249999999999863221e+00 1.718684876022815544e+01 -5.564006449027623057e-03 3.831563101297028560e-03 1.479460559889805155e-02
2.250999999999863110e+00 1.718858878167732129e+01 -5.556213751817749499e-03 3.816192302651897836e-03 1.480311772112474777e-02
2.251999999999863000e+00 1.719033607699561372e+01 -5.547772385320178835e-03 3.800477067027748825e-03 1.481226835754985427e-02
2.252999999999862890e+00 1.719207756029113199e+01 -5.550106463966830196e-03 3.808623168448565556e-03 1.481066311717705274e-02
2.253999999999862780e+00 1.719380352186925265e+01 -5.556351829997899575e-03 3.830390251877239041e-03 1.480517159524612388e-02
2.254999999999862670e+00 1.719551412784692701e+01 -5.561492874477118667e-03 3.850886896802756601e-03 1.480079850732119416e-02
2.255999999999862560e+00 1.719721009553385116e+01 -5.565820528911568157e-03 3.869852841987419037e-03 1.479724495484364966e-02
2.256999999999862450e+00 1.719889596533091591e+01 -5.569440759999608540e-03 3.883570962934854501e-03 1.479439843601136270e-02
2.257999999999862339e+00 1.720058379366789936e+01 -5.572502148695254905e-03 3.884673811711811427e-03 1.479210468068661334e-02
2.258999999999862229e+00 1.720226948955157908e+01 -5.575018923750812982e-03 3.889323040071085424e-03 1.479034431558291784e-02
2.259999999999862119e+00 1.720395197936801424e+01 -5.576977854296796822e-03 3.894488037861645879e-03 1.478912582168366747e-02
2.260999999999862009e+00 1.720563058955105618e+01 -5.578348963081947859e-03 3.899738780040008096e-03 1.478847472289020713e-02
2.261999999999861899e+00 1.720730461592741278e+01 -5.579107038737891183e-03 3.905080662381283513e-03 1.478841194937203021e-02
2.262999999999861789e+00 1.720898067441242318e+01 -5.574093447987776666e-03 3.898034962977375666e-03 1.479413410728144980e-02
2.263999999999861679e+00 1.721065948310229032e+01 -5.567440215330993376e-03 3.888631525463853884e-03 1.480150931986259043e-02
2.264999999999861569e+00 1.721234117494661220e+01 -5.559994497174503350e-03 3.878302652852627999e-03 1.480968625306982624e-02
2.265999999999861458e+00 1.721402208491534225e+01 -5.551901054900901245e-03 3.870991086170852413e-03 1.481851609369598012e-02
2.266999999999861348e+00 1.721569387421423158e+01 -5.543210581425120527e-03 3.871421282535783721e-03 1.482794409781686314e-02
2.267999999999861238e+00 1.721735561769541434e+01 -5.533923052659526533e-03 3.872179571476772920e-03 1.483796620165023575e-02
2.268999999999861128e+00 1.721901305522898085e+01 -5.524008226360555690e-03 3.866570692794047553e-03 1.484860851734995553e-02
2.269999999999861018e+00 1.722068175007700574e+01 -5.513416065867143487e-03 3.844721217842244840e-03 1.485991691252670430e-02
2.270999999999860908e+00 1.722236203223353357e+01 -5.502082842150271547e-03 3.821800685622447902e-03 1.487195091795412948e-02
2.271999999999860798e+00 1.722405346038352292e+01 -5.489934027363493549e-03 3.798505877374144454e-03 1.488478084361865954e-02
2.272999999999860687e+00 1.722574118618312511e+01 -5.495558998072433074e-03 3.807833198470242028e-03 1.487985937587175955e-02
2.273999999999860577e+00 1.722742192199272537e+01 -5.502676623653397769e-03 3.821940814053133295e-03 1.487346450877237609e-02
2.274999999999860467e+00 1.722909546229164590e+01 -5.508223549566437956e-03 3.834683250645909598e-03 1.486864955947099151e-02
2.275999999999860357e+00 1.723076268189576865e+01 -5.512663158214869269e-03 3.845443554092119881e-03 1.486494337435017438e-02
2.276999999999860247e+00 1.723243038373027503e+01 -5.516217622241742849e-03 3.848515787735368524e-03 1.486211719182634929e-02
2.277999999999860137e+00 1.723409196350063866e+01 -5.518996345194357445e-03 3.857416574830727085e-03 1.486005577464992976e-02
2.278999999999860027e+00 1.723574572422575457e+01 -5.521043963108985576e-03 3.867283237993069701e-03 1.485870917723277826e-02
2.279999999999859916e+00 1.723739088109931927e+01 -5.522366590788157885e-03 3.877209717223456358e-03 1.485806636259933734e-02
2.280999999999859806e+00 1.723903128718106714e+01 -5.522966255312250321e-03 3.882560173564380927e-03 1.485812061257359672e-02
2.281999999999859696e+00 1.724067302688823133e+01 -5.522833746232207533e-03 3.881094039068016047e-03 1.485887660114226100e-02
2.282999999999859586e+00 1.724232553433462556e+01 -5.514790070413816588e-03 3.862282624019591944e-03 1.486756992368746394e-02
2.283999999999859476e+00 1.724398561201618563e+01 -5.507759849574223564e-03 3.847682168014155378e-03 1.487525237941949435e-02
2.284999999999859366e+00 1.724565303119371151e+01 -5.500012907963343703e-03 3.832593730437457505e-03 1.488364957945055404e-02
2.285999999999859256e+00 1.724732746158761998e+01 -5.491604138202244544e-03 3.817173744293778613e-03 1.489270220994662851e-02
2.286999999999859146e+00 1.724898851972066538e+01 -5.500800836770323304e-03 3.839742703724922240e-03 1.488419460416805229e-02
2.287999999999859035e+00 1.725063573085946089e+01 -5.506626391444397438e-03 3.859415252648885040e-03 1.487908224119644310e-02
2.288999999999858925e+00 1.725226807754969016e+01 -5.511456534442378020e-03 3.879109844213108650e-03 1.487498044477544509e-02
2.289999999999858815e+00 1.725388622853315468e+01 -5.515518474079862676e-03 3.897367490615345764e-03 1.487165473107887430e-02
2.290999999999858705e+00 1.725550106175331777e+01 -5.519003287418266894e-03 3.904170067255174729e-03 1.486890776673363036e-02
2.291999999999858595e+00 1.725711905932478984e+01 -5.521952393489153697e-03 3.903954822017079683e-03 1.486669252978916299e-02
2.292999999999858485e+00 1.725873501307357216e+01 -5.524369532536121431e-03 3.908415783753804197e-03 1.486500013710083043e-02
2.293999999999858375e+00 1.726034749722216333e+01 -5.526236629864258315e-03 3.913752481273093803e-03 1.486384385971498481e-02
2.294999999999858264e+00 1.726195584659509663e+01 -5.527521158770191956e-03 3.919171785836887689e-03 1.486325168398295454e-02
2.295999999999858154e+00 1.726355937744835600e+01 -5.528186271725698403e-03 3.924655418466326678e-03 1.486325610826961206e-02
2.296999999999858044e+00 1.726516326244227173e+01 -5.523531405714106335e-03 3.919646411798378971e-03 1.486858860644285629e-02
2.297999999999857934e+00 1.726676922868316666e+01 -5.516313694687649538e-03 3.910347453792720196e-03 1.487649892404537336e-02
2.298999999999857824e+00 1.726837743897217692e+01 -5.508282873559047776e-03 3.900072584548788801e-03 1.488523304034138593e-02
2.299999999999857714e+00 1.726998552427169642e+01 -5.499596684959745865e-03 3.891511385440244233e-03 1.489462909375940600e-02
2.300999999999857604e+00 1.727158439012846003e+01 -5.490311715218531424e-03 3.891445858454922052e-03 1.490462640561866260e-02
2.301999999999857494e+00 1.727317265912922650e+01 -5.480431657857129900e-03 3.892162657090656418e-03 1.491521716534692510e-02
2.302999999999857383e+00 1.727476307857985560e+01 -5.469928902674897273e-03 3.879509452045798099e-03 1.492642483117944362e-02
2.303999999999857273e+00 1.727636489812178411e+01 -5.458755589573132533e-03 3.856936047644626137e-03 1.493829307885990998e-02
2.304999999999857163e+00 1.727797773572199702e+01 -5.446849817918415423e-03 3.834012217705502421e-03 1.495087960191748833e-02
2.305999999999857053e+00 1.727960117976468979e+01 -5.434138730929769651e-03 3.810694688237001998e-03 1.496425303757952310e-02
2.306999999999856943e+00 1.728121451774463324e+01 -5.445392103752528558e-03 3.832054123809076375e-03 1.495370333903479551e-02
2.307999999999856833e+00 1.728282030128477942e+01 -5.451184520956870068e-03 3.845400980810692766e-03 1.494863204028481878e-02
2.308999999999856723e+00 1.728441834829918022e+01 -5.455652043004312855e-03 3.857605028603507645e-03 1.494489447121679325e-02
2.309999999999856612e+00 1.728601152101566640e+01 -5.459158986159310008e-03 3.865986269673130256e-03 1.494211912371322046e-02
2.310999999999856502e+00 1.728760693301441620e+01 -5.461885160675293907e-03 3.866473161925497795e-03 1.494011994973662612e-02
2.311999999999856392e+00 1.728919645708210595e+01 -5.463915655792717617e-03 3.874391588102966098e-03 1.493880627017810277e-02
2.312999999999856282e+00 1.729077743402183742e+01 -5.465280955455807665e-03 3.884304015724336645e-03 1.493814247868145532e-02
2.313999999999856172e+00 1.729234924961687270e+01 -5.465978436535070054e-03 3.894162841499794817e-03 1.493812643153593668e-02
2.314999999999856062e+00 1.729391827690013983e+01 -5.465989041887737293e-03 3.896961758620604704e-03 1.493877268234664393e-02
2.315999999999855952e+00 1.729548798043584412e+01 -5.465327947153729438e-03 3.895624411449437330e-03 1.494006158055740698e-02
2.316999999999855842e+00 1.729706633992251597e+01 -5.457935803156948630e-03 3.879576316485105515e-03 1.494810017244451415e-02
2.317999999999855731e+00 1.729865156654269143e+01 -5.450376998371046257e-03 3.865150378195584581e-03 1.495631024050162600e-02
2.318999999999855621e+00 1.730024345814813103e+01 -5.442048034338387713e-03 3.850156428898788424e-03 1.496529070460026964e-02
2.319999999999855511e+00 1.730184173397379865e+01 -5.433041833700304538e-03 3.834766008032676823e-03 1.497494427477722052e-02
2.320999999999855401e+00 1.730342250375313640e+01 -5.443775884356323938e-03 3.863006105018581063e-03 1.496491453447259916e-02
2.321999999999855291e+00 1.730499044141302534e+01 -5.448516967550299031e-03 3.880579307661358515e-03 1.496090249803020203e-02
2.322999999999855181e+00 1.730654302175297232e+01 -5.452465228376453255e-03 3.899884888429468177e-03 1.495770001981259860e-02
2.323999999999855071e+00 1.730808130514629539e+01 -5.455720233417416312e-03 3.917436840094346354e-03 1.495520070146699916e-02
2.324999999999854960e+00 1.730961773814973270e+01 -5.458484284912051843e-03 3.922051281474742135e-03 1.495319628646131840e-02
2.325999999999854850e+00 1.731115732025913445e+01 -5.460786923286982050e-03 3.921204813885232829e-03 1.495165184215430619e-02
2.326999999999854740e+00 1.731269531080663882e+01 -5.462623411206357811e-03 3.924632863701993553e-03 1.495056712212436759e-02
2.327999999999854630e+00 1.731422924814548026e+01 -5.463968469264973704e-03 3.930031130423533581e-03 1.494996272508967126e-02
2.328999999999854520e+00 1.731575850756178880e+01 -5.464783006570475901e-03 3.935523590261927676e-03 1.494987329532002779e-02
2.329999999999854410e+00 1.731728244852521215e+01 -5.465018158486828134e-03 3.941077195063485625e-03 1.495034343952099387e-02
2.330999999999854300e+00 1.731880035822507935e+01 -5.464653472266602433e-03 3.946743772399398734e-03 1.495138936623576983e-02
2.331999999999854190e+00 1.732032360614569200e+01 -5.454284023318859212e-03 3.931036102706212190e-03 1.496248249097834569e-02
2.332999999999854079e+00 1.732184864732142415e+01 -5.445962773599477384e-03 3.920921597867321577e-03 1.497154163351045210e-02
2.333999999999853969e+00 1.732337477882724386e+01 -5.436950851245836262e-03 3.910819345426130682e-03 1.498130160828843246e-02
2.334999999999853859e+00 1.732489283277428882e+01 -5.427309957952973843e-03 3.909256010908012183e-03 1.499169662351886381e-02
2.335999999999853749e+00 1.732639986940790067e+01 -5.417048742376828242e-03 3.910012108764981432e-03 1.500271386244193816e-02
2.336999999999853639e+00 1.732790856399488177e+01 -5.406141914576620758e-03 3.897447327595513281e-03 1.501437437481390261e-02
2.337999999999853529e+00 1.732942815239337975e+01 -5.394541834277817062e-03 3.874953435779844059e-03 1.502672149658164022e-02
2.338999999999853419e+00 1.733095824734121138e+01 -5.382184859022130265e-03 3.852089911190501904e-03 1.503981451204938410e-02
2.339999999999853308e+00 1.733249842934037233e+01 -5.368995149788891898e-03 3.828813150627941898e-03 1.505372485950317619e-02
2.340999999999853198e+00 1.733402813408438803e+01 -5.378831424988603921e-03 3.849126680972900921e-03 1.504465202952683447e-02
2.341999999999853088e+00 1.733554953415206157e+01 -5.384012088764782503e-03 3.862612021091242978e-03 1.504025539373412060e-02
2.342999999999852978e+00 1.733706252257943348e+01 -5.387949361294261386e-03 3.874960933922352857e-03 1.503711369971781620e-02
2.343999999999852868e+00 1.733856953961014824e+01 -5.390977841874614214e-03 3.883960811159850764e-03 1.503488479046148976e-02
2.344999999999852758e+00 1.734007873141638356e+01 -5.393256117459705075e-03 3.884064311224383510e-03 1.503340348355598072e-02
2.345999999999852648e+00 1.734158318658964859e+01 -5.394850826688853303e-03 3.890395653423824214e-03 1.503259718684848111e-02
2.346999999999852538e+00 1.734307845667317949e+01 -5.395776872635323074e-03 3.900506789104425664e-03 1.503244549958047960e-02
2.347999999999852427e+00 1.734456384076545277e+01 -5.396018013759165503e-03 3.910633921485886892e-03 1.503295950554534716e-02
2.348999999999852317e+00 1.734604524333223452e+01 -5.395538058833882281e-03 3.914135492052129087e-03 1.503417050418056657e-02
2.349999999999852207e+00 1.734752678004577575e+01 -5.394305028243021917e-03 3.912768314701790297e-03 1.503610573545433732e-02
2.350999999999852097e+00 1.734901491510509075e+01 -5.387494915966367474e-03 3.899359856651368576e-03 1.504362729877086954e-02
2.351999999999851987e+00 1.735050928490426259e+01 -5.379360373454540427e-03 3.884990574282705215e-03 1.505247802135805876e-02
2.352999999999851877e+00 1.735200959129561937e+01 -5.370320792691354005e-03 3.870014401334566888e-03 1.506223337340833156e-02
2.353999999999851767e+00 1.735351549731596066e+01 -5.360492121049627474e-03 3.854586100708341963e-03 1.507277252259743919e-02
2.354999999999851656e+00 1.735500326591207809e+01 -5.370713394216341911e-03 3.882944798098908294e-03 1.506331695955024329e-02
2.355999999999851546e+00 1.735647842614790193e+01 -5.375042173373301840e-03 3.899881937549466021e-03 1.505977705414345003e-02
2.356999999999851436e+00 1.735793760586397738e+01 -5.378491233124628977e-03 3.919311517049175152e-03 1.505713147743691777e-02
2.357999999999851326e+00 1.735938176152994927e+01 -5.381231987956271688e-03 3.937076321984380421e-03 1.505520146950666167e-02
2.358999999999851216e+00 1.736082397751484407e+01 -5.383420949975598058e-03 3.941204965080796763e-03 1.505382406086707738e-02
2.359999999999851106e+00 1.736226881974722858e+01 -5.385075237957068564e-03 3.940233005572566297e-03 1.505297626156926194e-02
2.360999999999850996e+00 1.736371244375352063e+01 -5.386180915735593218e-03 3.942556909443538544e-03 1.505266655988541508e-02
2.361999999999850886e+00 1.736515117259386543e+01 -5.386705914247667468e-03 3.947977073902873488e-03 1.505292189383139641e-02
2.362999999999850775e+00 1.736658428980596014e+01 -5.386606028571267260e-03 3.953488816476552828e-03 1.505378158602367622e-02
2.363999999999850665e+00 1.736801105911371934e+01 -5.385828240560867723e-03 3.959058932801666313e-03 1.505529397775401228e-02
2.364999999999850555e+00 1.736943071400851579e+01 -5.384312870661414965e-03 3.964657975864963393e-03 1.505751424897010943e-02
2.365999999999850445e+00 1.737085274264157775e+01 -5.374331327161634142e-03 3.952302694099678326e-03 1.506822634855325103e-02
2.366999999999850335e+00 1.737227515588883975e+01 -5.364744663542030632e-03 3.942331416280030719e-03 1.507855186793835393e-02
2.367999999999850225e+00 1.737369793063426826e+01 -5.354298170840262466e-03 3.931523425411750233e-03 1.508974106589018767e-02
2.368999999999850115e+00 1.737511348697146119e+01 -5.343079291937146910e-03 3.927522954744222181e-03 1.510170209035241982e-02
2.369999999999850004e+00 1.737651763192374332e+01 -5.331107527754284578e-03 3.926962575472146486e-03 1.511441100364690343e-02
2.370999999999849894e+00 1.737792704938516408e+01 -5.318362893609623887e-03 3.908945432188865032e-03 1.512788331776316990e-02
2.371999999999849784e+00 1.737934637673458482e+01 -5.304799982436121837e-03 3.885472633015381490e-03 1.514215993477818420e-02
2.372999999999849674e+00 1.738077514257311762e+01 -5.290356031549434471e-03 3.861590193016637210e-03 1.515729908981624380e-02
2.373999999999849564e+00 1.738221284319596194e+01 -5.274955254551156637e-03 3.837254631706838760e-03 1.517337203062310222e-02
2.374999999999849454e+00 1.738363400281846083e+01 -5.292538563795671017e-03 3.871378941296780077e-03 1.515651526015637969e-02
2.375999999999849344e+00 1.738504643429702412e+01 -5.297048043727271317e-03 3.884616565163979442e-03 1.515274230602191123e-02
2.376999999999849233e+00 1.738644980459358536e+01 -5.300214979056436758e-03 3.896844682495201849e-03 1.515031454102312887e-02
2.377999999999849123e+00 1.738785104652678370e+01 -5.302366970574511583e-03 3.901125037376162140e-03 1.514889753226818410e-02
2.378999999999849013e+00 1.738925448800814522e+01 -5.303663287103014233e-03 3.900221805741502755e-03 1.514832587305887414e-02
2.379999999999848903e+00 1.739065587868166318e+01 -5.304177386052173933e-03 3.902786712534207954e-03 1.514852049177451733e-02
2.380999999999848793e+00 1.739204716361368952e+01 -5.303933908637703531e-03 3.912648976611365903e-03 1.514945153429081079e-02
2.381999999999848683e+00 1.739343030411942337e+01 -5.302926891385811858e-03 3.919786385651963245e-03 1.515112006868301817e-02
2.382999999999848573e+00 1.739481303933610690e+01 -5.301129817136366294e-03 3.918394600452838016e-03 1.515354797685447216e-02
2.383999999999848463e+00 1.739619500732204216e+01 -5.298501602110099358e-03 3.916533616174837536e-03 1.515677192865172267e-02
2.384999999999848352e+00 1.739757951751743548e+01 -5.292503670723584797e-03 3.907993475330266697e-03 1.516335013241828372e-02
2.385999999999848242e+00 1.739896928864712322e+01 -5.283158984873548639e-03 3.893387855185804006e-03 1.517327500666815036e-02
2.386999999999848132e+00 1.740036384391754254e+01 -5.272707329293782955e-03 3.878152058874465360e-03 1.518430168814993361e-02
2.387999999999848022e+00 1.740174235740026276e+01 -5.282421302735032173e-03 3.903907820014809391e-03 1.517521235428571577e-02
2.388999999999847912e+00 1.740310934606446125e+01 -5.287263684658351226e-03 3.920275020459863813e-03 1.517101965033059059e-02
2.389999999999847802e+00 1.740446556320806692e+01 -5.291008775822386191e-03 3.934791632216710390e-03 1.516794057825170128e-02
2.390999999999847692e+00 1.740580862318906341e+01 -5.293865681656979155e-03 3.950805700660493108e-03 1.516575883718505879e-02
2.391999999999847581e+00 1.740715103463097435e+01 -5.296048280896731471e-03 3.953636838985791387e-03 1.516425433382576071e-02
2.392999999999847471e+00 1.740849621441393680e+01 -5.297662923797665825e-03 3.952483140835219046e-03 1.516331511841967003e-02
2.393999999999847361e+00 1.740984343928668210e+01 -5.298734029625072617e-03 3.951509156879771945e-03 1.516291160130328261e-02
2.394999999999847251e+00 1.741119134448095451e+01 -5.299257217293364651e-03 3.951352023020950587e-03 1.516304331348410778e-02
2.395999999999847141e+00 1.741253461337882058e+01 -5.299208771725250240e-03 3.955939873859182394e-03 1.516372936731565264e-02
2.396999999999847031e+00 1.741387168639415961e+01 -5.298551453785724577e-03 3.961478438446694797e-03 1.516500259980017862e-02
2.397999999999846921e+00 1.741520182736097766e+01 -5.297237512355892734e-03 3.967096545537843015e-03 1.516690652899269250e-02
2.398999999999846811e+00 1.741652427393990976e+01 -5.295210989987531036e-03 3.972764411055429434e-03 1.516949302629822666e-02
2.399999999999846700e+00 1.741784420590931504e+01 -5.288343168664904996e-03 3.968411199259630311e-03 1.517692068195754078e-02
2.400999999999846590e+00 1.741916370304407735e+01 -5.278597378574084731e-03 3.959100243811769504e-03 1.518723579647498177e-02
2.401999999999846480e+00 1.742048273726232566e+01 -5.267859609789956980e-03 3.948825391541651957e-03 1.519854801751224262e-02
2.402999999999846370e+00 1.742180814792135024e+01 -5.256282345648603631e-03 3.930871686624019638e-03 1.521070074528005876e-02
2.403999999999846260e+00 1.742314523679070959e+01 -5.243924875322002882e-03 3.906836005962654318e-03 1.522363058913879692e-02
2.404999999999846150e+00 1.742449259059508648e+01 -5.230787823267549382e-03 3.883434018890655377e-03 1.523733278461913108e-02
2.405999999999846040e+00 1.742584981269691369e+01 -5.216837368254957120e-03 3.859615266427752524e-03 1.525183696224353957e-02
2.406999999999845929e+00 1.742719839285283001e+01 -5.225138278274961065e-03 3.876558122358637545e-03 1.524413095244387881e-02
2.407999999999845819e+00 1.742853854753865050e+01 -5.230645703378545425e-03 3.890491017558051628e-03 1.523924360979519478e-02
2.408999999999845709e+00 1.742987020062106751e+01 -5.234687872634789969e-03 3.903034790217784107e-03 1.523583746588416665e-02
2.409999999999845599e+00 1.743119620830618999e+01 -5.237754095504649175e-03 3.911746410382172488e-03 1.523341569079334802e-02
2.410999999999845489e+00 1.743252479311341929e+01 -5.240070660400168896e-03 3.911485853170863954e-03 1.523174546052637017e-02
2.411999999999845379e+00 1.743385575056948511e+01 -5.241737311277252891e-03 3.910779855211435167e-03 1.523072114510502957e-02
2.412999999999845269e+00 1.743518835646513310e+01 -5.242792557229089719e-03 3.910186661581102792e-03 1.523029880720473336e-02
2.413999999999845159e+00 1.743652186876772348e+01 -5.243238082636827828e-03 3.909725780046449488e-03 1.523047167339603575e-02
2.414999999999845048e+00 1.743785594836204567e+01 -5.243052029671574008e-03 3.908972435349383420e-03 1.523125677577635666e-02
2.415999999999844938e+00 1.743919021542260595e+01 -5.242196265138456511e-03 3.907929204578177405e-03 1.523268763490518568e-02
2.416999999999844828e+00 1.744052391616524744e+01 -5.240620961021669015e-03 3.906920218380171943e-03 1.523480964637799299e-02
2.417999999999844718e+00 1.744185629881494037e+01 -5.238266894683682277e-03 3.905884244990750868e-03 1.523767775688275594e-02
2.418999999999844608e+00 1.744318658610322359e+01 -5.235067611889332971e-03 3.904780323606116786e-03 1.524135428512358309e-02
2.419999999999844498e+00 1.744452118937926244e+01 -5.226579177597783128e-03 3.891975901558934921e-03 1.525032034520487113e-02
2.420999999999844388e+00 1.744583519013461625e+01 -5.238188101061460808e-03 3.924187345707643923e-03 1.523925442711570287e-02
2.421999999999844277e+00 1.744713730396879825e+01 -5.242608249035781744e-03 3.940494414853786855e-03 1.523540693706513724e-02
2.422999999999844167e+00 1.744842868116165135e+01 -5.246117273045377769e-03 3.954740080192272952e-03 1.523249221128620060e-02
2.423999999999844057e+00 1.744971104809245332e+01 -5.248913280264593667e-03 3.966546349462623383e-03 1.523030519586579187e-02
2.424999999999843947e+00 1.745099687621449647e+01 -5.251148970626192888e-03 3.965320848583050659e-03 1.522868710076364339e-02
2.425999999999843837e+00 1.745228580770321614e+01 -5.252930235595377681e-03 3.963998746875708676e-03 1.522752649184986456e-02
2.426999999999843727e+00 1.745357673489146677e+01 -5.254265903672174567e-03 3.963338715421539996e-03 1.522680937378474882e-02
2.427999999999843617e+00 1.745486910560689608e+01 -5.255139691721660671e-03 3.962768976292346639e-03 1.522654714302228152e-02
2.428999999999843507e+00 1.745616236374191743e+01 -5.255518833059368705e-03 3.962260698038021917e-03 1.522676789426425682e-02
2.429999999999843396e+00 1.745745357879177462e+01 -5.255358893456893443e-03 3.964143843599707284e-03 1.522751156272900142e-02
2.430999999999843286e+00 1.745873823763282573e+01 -5.254606340902177354e-03 3.969947499851065632e-03 1.522882732787232511e-02
2.431999999999843176e+00 1.746001554596539407e+01 -5.253200624539424921e-03 3.975892291971086165e-03 1.523077151604201353e-02
2.432999999999843066e+00 1.746128473151145499e+01 -5.251074999010772217e-03 3.981889452949847509e-03 1.523340676339062123e-02
2.433999999999842956e+00 1.746254497733684019e+01 -5.248157489447356598e-03 3.987911664062158794e-03 1.523680104356690129e-02
2.434999999999842846e+00 1.746380488968464206e+01 -5.237618819506142942e-03 3.977706471704270386e-03 1.524783364449529624e-02
2.435999999999842736e+00 1.746506451043304864e+01 -5.226650189907340940e-03 3.967029441500765155e-03 1.525930235472961610e-02
2.436999999999842625e+00 1.746634091661035271e+01 -5.214716443217993005e-03 3.938310265913924982e-03 1.527173820560716842e-02
2.437999999999842515e+00 1.746763325238137554e+01 -5.201911999747470608e-03 3.909576228724636129e-03 1.528504269361149852e-02
2.438999999999842405e+00 1.746893520432041313e+01 -5.188254223963652961e-03 3.886302284926059641e-03 1.529919432771770053e-02
2.439999999999842295e+00 1.747024637468905794e+01 -5.173716921402296554e-03 3.862546552757487039e-03 1.531421511379033734e-02
2.440999999999842185e+00 1.747154054659690559e+01 -5.189733693833808309e-03 3.895561785986167286e-03 1.529874770711811029e-02
2.441999999999842075e+00 1.747282563663945254e+01 -5.194222111978129101e-03 3.909132069431174410e-03 1.529483198319866143e-02
2.442999999999841965e+00 1.747410149634863430e+01 -5.197524788678401474e-03 3.921665079496642302e-03 1.529211784188137628e-02
2.443999999999841855e+00 1.747537465760931497e+01 -5.199991005332463799e-03 3.926829744651797426e-03 1.529024912336821203e-02
2.444999999999841744e+00 1.747665016499089319e+01 -5.201777498659445644e-03 3.926270117081223122e-03 1.528906289754991370e-02
2.445999999999841634e+00 1.747792729050603810e+01 -5.202954776494567515e-03 3.925829261349650726e-03 1.528848296368308726e-02
2.446999999999841524e+00 1.747920534199867149e+01 -5.203544107764724279e-03 3.925492615131343475e-03 1.528848273019579353e-02
2.447999999999841414e+00 1.748048534112170671e+01 -5.203536009126963000e-03 3.923536886091738216e-03 1.528906664131733997e-02
2.448999999999841304e+00 1.748177211229715411e+01 -5.202900681189410320e-03 3.916129505742011602e-03 1.529025968334612670e-02
2.449999999999841194e+00 1.748305883563757845e+01 -5.201594074205101621e-03 3.914870733780756624e-03 1.529210128097128855e-02
2.450999999999841084e+00 1.748434451841620429e+01 -5.199561297414354542e-03 3.913878518788513859e-03 1.529464186095656070e-02
2.451999999999840973e+00 1.748562838211858406e+01 -5.196739181298109037e-03 3.912875478918347374e-03 1.529794027185888729e-02
2.452999999999840863e+00 1.748690962625034828e+01 -5.193057672249954543e-03 3.911813540485729185e-03 1.530206237621535049e-02
2.453999999999840753e+00 1.748817738922391030e+01 -5.198858003378135223e-03 3.931095029816120828e-03 1.529672853651967146e-02
2.454999999999840643e+00 1.748943139446000927e+01 -5.204185740211224841e-03 3.950180504112248657e-03 1.529190984711909819e-02
2.455999999999840533e+00 1.749067290658836527e+01 -5.208064355419672088e-03 3.966552227063679416e-03 1.528857148374646209e-02
2.456999999999840423e+00 1.749190305931796630e+01 -5.210970774767910950e-03 3.980818045166880335e-03 1.528622817574311517e-02
2.457999999999840313e+00 1.749312825093307922e+01 -5.213189109034462032e-03 3.987997493921542624e-03 1.528458893712226173e-02
2.458999999999840202e+00 1.749436108021773961e+01 -5.214902311298550731e-03 3.982073026638153525e-03 1.528346476319476094e-02
2.459999999999840092e+00 1.749559701775219267e+01 -5.216160840344986373e-03 3.980223305891928721e-03 1.528279965921999946e-02
2.460999999999839982e+00 1.749683422476716288e+01 -5.216973325836359379e-03 3.979766310866149695e-03 1.528257981490376526e-02
2.461999999999839872e+00 1.749807218317229740e+01 -5.217322954270126392e-03 3.979364549135605902e-03 1.528281712121596497e-02
2.462999999999839762e+00 1.749931032248392171e+01 -5.217176065327565858e-03 3.979036753703256955e-03 1.528354051417781835e-02
2.463999999999839652e+00 1.750054676218854155e+01 -5.216486924997685432e-03 3.980047220377844891e-03 1.528479116464802508e-02
2.464999999999839542e+00 1.750177628567845289e+01 -5.215200447787474332e-03 3.985676957876130473e-03 1.528661973190762607e-02
2.465999999999839432e+00 1.750299774892318183e+01 -5.213254436149073086e-03 3.991791191420135561e-03 1.528908410960154972e-02
2.466999999999839321e+00 1.750421037651410572e+01 -5.210580098476092978e-03 3.997952507552205922e-03 1.529224889633918477e-02
2.467999999999839211e+00 1.750541334735256882e+01 -5.207103140383643330e-03 4.004132301920541176e-03 1.529618429846053666e-02
2.468999999999839101e+00 1.750661334329838326e+01 -5.197119081474714172e-03 3.997123135660278145e-03 1.530663459743597000e-02
2.469999999999838991e+00 1.750781849481063901e+01 -5.185389627086942586e-03 3.980238114831189354e-03 1.531883719180649785e-02
2.470999999999838881e+00 1.750904449884247072e+01 -5.172626631019180098e-03 3.946622599187473400e-03 1.533207600815396018e-02
2.471999999999838771e+00 1.751028775086606259e+01 -5.158948461667161103e-03 3.915696438075282407e-03 1.534622853928081787e-02
2.472999999999838661e+00 1.751154007236010202e+01 -5.144381876000402379e-03 3.892060381960981211e-03 1.536126386109798285e-02
2.473999999999838550e+00 1.751278481580137125e+01 -5.148494317526434820e-03 3.903750876257198847e-03 1.535766035706765363e-02
2.474999999999838440e+00 1.751401964388608690e+01 -5.152981491515285124e-03 3.918153406799640588e-03 1.535371576536967084e-02
2.475999999999838330e+00 1.751524448493515962e+01 -5.156078480894708306e-03 3.931237431821985907e-03 1.535118492924806080e-02
2.476999999999838220e+00 1.751646057527342037e+01 -5.158216673054249676e-03 3.942126334793493933e-03 1.534962850765598380e-02
2.477999999999838110e+00 1.751767686660727463e+01 -5.159618440550705655e-03 3.943327106696447627e-03 1.534881730292304847e-02
2.478999999999838000e+00 1.751889448266254234e+01 -5.160393395063909636e-03 3.942777339796197864e-03 1.534863558818936637e-02
2.479999999999837890e+00 1.752011274411102804e+01 -5.160586573524003455e-03 3.942325125038312165e-03 1.534903269654197371e-02
2.480999999999837780e+00 1.752133093733494462e+01 -5.160203594448077927e-03 3.942010370531491906e-03 1.534999773020290573e-02
2.481999999999837669e+00 1.752255338886003599e+01 -5.159224920231710726e-03 3.936773395140338166e-03 1.535154521587400039e-02
2.482999999999837559e+00 1.752378384129204747e+01 -5.157613773794961394e-03 3.927161341783486255e-03 1.535370713499396508e-02
2.483999999999837449e+00 1.752501360815506359e+01 -5.155320683146774954e-03 3.925553820130650920e-03 1.535652834326072837e-02
2.484999999999837339e+00 1.752624128425700789e+01 -5.152286167532197161e-03 3.924610065587899946e-03 1.536006386046056583e-02
2.485999999999837229e+00 1.752746605759814003e+01 -5.148443245472058422e-03 3.923669904339923548e-03 1.536437634696454120e-02
2.486999999999837119e+00 1.752868707660119796e+01 -5.143718254872208656e-03 3.922699251814276006e-03 1.536953527148224828e-02
2.487999999999837009e+00 1.752988205851089276e+01 -5.156747430445104627e-03 3.961765520750301292e-03 1.535695894647882975e-02
2.488999999999836898e+00 1.753106629471422906e+01 -5.158240249896996026e-03 3.974004046560698604e-03 1.535598020129892369e-02
2.489999999999836788e+00 1.753223751770420336e+01 -5.160623124535328697e-03 3.989400134561032173e-03 1.535414096324307261e-02
2.490999999999836678e+00 1.753339688744186375e+01 -5.162194015074978749e-03 4.002824277414580335e-03 1.535313575008435960e-02
2.491999999999836568e+00 1.753455645293193754e+01 -5.163197263025021480e-03 4.003631772951233084e-03 1.535271376671245788e-02
2.492999999999836458e+00 1.753572316301798395e+01 -5.163726845372320316e-03 3.997016759325912848e-03 1.535277523319117030e-02
2.493999999999836348e+00 1.753689227249256888e+01 -5.163816246129582753e-03 3.994706771544654332e-03 1.535328130154012434e-02
2.494999999999836238e+00 1.753806157370354413e+01 -5.163464276302301773e-03 3.994163065327053022e-03 1.535422810510840737e-02
2.495999999999836128e+00 1.753923055013605037e+01 -5.162647748142589789e-03 3.993671315636348508e-03 1.535563400354880009e-02
2.496999999999836017e+00 1.754039862439307385e+01 -5.161328338273451534e-03 3.993254081249974531e-03 1.535753266990734153e-02
2.497999999999835907e+00 1.754156419516003496e+01 -5.159456507153547221e-03 3.993885740192436827e-03 1.535996913915011267e-02
2.498999999999835797e+00 1.754272189737357479e+01 -5.156973655585288772e-03 3.999271442045453616e-03 1.536299762967856773e-02
2.499999999999835687e+00 1.754387036101107356e+01 -5.153814051257385107e-03 4.005350413758620651e-03 1.536667960428962816e-02
2.500999999999835577e+00 1.754500878419420928e+01 -5.149905304735039047e-03 4.011482121599310724e-03 1.537108328474994130e-02
2.501999999999835467e+00 1.754613630260653778e+01 -5.145169464728253060e-03 4.017651052399754362e-03 1.537628254994736522e-02
2.502999999999835357e+00 1.754725903918894758e+01 -5.134608556292798859e-03 4.011871973882998738e-03 1.538731045509544523e-02
2.503999999999835246e+00 1.754839348445704417e+01 -5.121594193269184657e-03 3.987148925172600243e-03 1.540079963924320151e-02
2.504999999999835136e+00 1.754954817401052836e+01 -5.107450468937653823e-03 3.952760915453464377e-03 1.541542169309275886e-02
2.505999999999835026e+00 1.755072030573029807e+01 -5.092311304341259198e-03 3.920179584571550219e-03 1.543103848623411829e-02
2.506999999999834916e+00 1.755190081698114213e+01 -5.076210497069965320e-03 3.895699246225902378e-03 1.544761199148830637e-02
2.507999999999834806e+00 1.755306594035714340e+01 -5.087128592968496142e-03 3.922005216967220341e-03 1.543722872000257047e-02
2.508999999999834696e+00 1.755422030303975589e+01 -5.090230606254697761e-03 3.935867923642211337e-03 1.543469247504374205e-02
2.509999999999834586e+00 1.755536376677136445e+01 -5.092115685613707657e-03 3.948651954005144918e-03 1.543339573200830372e-02
2.510999999999834476e+00 1.755650071885052199e+01 -5.093143861605120212e-03 3.956191782447581948e-03 1.543297113828669131e-02
2.511999999999834365e+00 1.755763850706817308e+01 -5.093495163292501016e-03 3.955706945641408734e-03 1.543323215197924154e-02
2.512999999999834255e+00 1.755877656159819367e+01 -5.093253564713921301e-03 3.955199034693338868e-03 1.543408883686735351e-02
2.513999999999834145e+00 1.755991421198856628e+01 -5.092447724307559188e-03 3.954797333934946015e-03 1.543550696313826173e-02
2.514999999999834035e+00 1.756105153746485925e+01 -5.091072135999988486e-03 3.953746659707016615e-03 1.543748675617275662e-02
2.515999999999833925e+00 1.756219663923139152e+01 -5.089098536876433300e-03 3.943996770344169490e-03 1.544005142280142732e-02
2.516999999999833815e+00 1.756335018512483614e+01 -5.086482797369724744e-03 3.932936903925095089e-03 1.544324021858622768e-02
2.517999999999833705e+00 1.756450322737716618e+01 -5.083168734066492375e-03 3.930126481736453611e-03 1.544710460552924276e-02
2.518999999999833594e+00 1.756565319925534752e+01 -5.079090914395169472e-03 3.929119036213836631e-03 1.545170542714961737e-02
2.519999999999833484e+00 1.756679928572791383e+01 -5.074176401831912049e-03 3.928089929265602027e-03 1.545711115085075110e-02
2.520999999999833374e+00 1.756792819554594587e+01 -5.079950711485638377e-03 3.951040893453596110e-03 1.545182645634231994e-02
2.521999999999833264e+00 1.756903400842905683e+01 -5.089657126635466038e-03 3.983844243524508992e-03 1.544261409977584591e-02
2.522999999999833154e+00 1.757012700405360306e+01 -5.092200190523877776e-03 3.999204565977644218e-03 1.544061201273859603e-02
2.523999999999833044e+00 1.757120653602517280e+01 -5.094210494231588005e-03 4.014678522661851989e-03 1.543917073836827310e-02
2.524999999999832934e+00 1.757227845825790169e+01 -5.095336600635747525e-03 4.023414367906852883e-03 1.543863426870010699e-02
2.525999999999832824e+00 1.757335656174618777e+01 -5.095851033655252396e-03 4.017747545369177234e-03 1.543872362633609031e-02
2.526999999999832713e+00 1.757444123838775596e+01 -5.095855088798663564e-03 4.011178447230469464e-03 1.543933164551501702e-02
2.527999999999832603e+00 1.757552938634773199e+01 -5.095384165707007688e-03 4.007236205730980820e-03 1.544041744185399578e-02
2.528999999999832493e+00 1.757661694378384709e+01 -5.094435957264066214e-03 4.006878521148960967e-03 1.544197810632619121e-02
2.529999999999832383e+00 1.757770333267548679e+01 -5.092984237945370057e-03 4.006595346305669852e-03 1.544403484558577906e-02
2.530999999999832273e+00 1.757878794396329525e+01 -5.090986468943739345e-03 4.006375181135282508e-03 1.544662533402584893e-02
2.531999999999832163e+00 1.757986999441652998e+01 -5.088388594049648994e-03 4.006338140814920401e-03 1.544979889209235208e-02
2.532999999999832053e+00 1.758094466489507113e+01 -5.085127492611260860e-03 4.010457014070109918e-03 1.545361401621502852e-02
2.533999999999831942e+00 1.758200906194476687e+01 -5.081132464055185260e-03 4.016735414359443035e-03 1.545813688300218605e-02
2.534999999999831832e+00 1.758306231451877721e+01 -5.076326279792010669e-03 4.023073705781666891e-03 1.546344029129651312e-02
2.535999999999831722e+00 1.758410346537041846e+01 -5.070626512551742321e-03 4.029475660910494111e-03 1.546960232970863783e-02
2.536999999999831612e+00 1.758514273953955254e+01 -5.063957154501617236e-03 4.024682985367542681e-03 1.547669470965614205e-02
2.537999999999831502e+00 1.758620456680780819e+01 -5.047653803008256279e-03 3.985826534752601180e-03 1.549344627483254487e-02
2.538999999999831392e+00 1.758728574087875174e+01 -5.032434712692272077e-03 3.951260641748725183e-03 1.550911299298810345e-02
2.539999999999831282e+00 1.758838600559547416e+01 -5.016078103112403368e-03 3.915813386389982269e-03 1.552591224848805067e-02
2.540999999999831171e+00 1.758947668547577337e+01 -5.023828553163297433e-03 3.933148672864091727e-03 1.551865763877601466e-02
2.541999999999831061e+00 1.759055615071271461e+01 -5.027112998162669953e-03 3.947647761221423877e-03 1.551590138114830250e-02
2.542999999999830951e+00 1.759162427923473615e+01 -5.029002189388163437e-03 3.960873667366624808e-03 1.551456341936396574e-02
2.543999999999830841e+00 1.759268439920781546e+01 -5.029934529385497906e-03 3.969814556306188076e-03 1.551419755697537421e-02
2.544999999999830731e+00 1.759374480625244530e+01 -5.030119999578263473e-03 3.969712954948422662e-03 1.551458694872473280e-02
2.545999999999830621e+00 1.759480517661851806e+01 -5.029661559916365383e-03 3.969291193843605021e-03 1.551562237983799240e-02
2.546999999999830511e+00 1.759586480608202663e+01 -5.028600141678824312e-03 3.968970678170253077e-03 1.551725708659480556e-02
2.547999999999830401e+00 1.759692350295978969e+01 -5.026939033659408827e-03 3.968242155896354283e-03 1.551948225808592180e-02
2.548999999999830290e+00 1.759798911955084222e+01 -5.024656676767063138e-03 3.959040085714531435e-03 1.552231417060106512e-02
2.549999999999830180e+00 1.759906388059649984e+01 -5.021714264982512534e-03 3.946953219324888552e-03 1.552578654028916039e-02
2.550999999999830070e+00 1.760014694151825410e+01 -5.018060219816829204e-03 3.934999298062576145e-03 1.552994601966226768e-02
2.551999999999829960e+00 1.760123238160808867e+01 -5.013633079242644543e-03 3.928192989408067250e-03 1.553484928844767188e-02
2.552999999999829850e+00 1.760231347950715985e+01 -5.008363245145430048e-03 3.927265346074248348e-03 1.554056129281480847e-02
2.553999999999829740e+00 1.760337781970848425e+01 -5.013173613123235450e-03 3.948833411798836901e-03 1.553618678719582286e-02
2.554999999999829630e+00 1.760441858647158853e+01 -5.022791926356851878e-03 3.982025163252579138e-03 1.552700687565077529e-02
2.555999999999829519e+00 1.760543666046424249e+01 -5.030971091887538778e-03 4.012897099233571525e-03 1.551925712778009885e-02
2.556999999999829409e+00 1.760643830395263265e+01 -5.034601245010495059e-03 4.032957756620336905e-03 1.551607127402326002e-02
2.557999999999829299e+00 1.760743076061088885e+01 -5.035593547127334424e-03 4.043136888871132206e-03 1.551554263293763135e-02
2.558999999999829189e+00 1.760842806580632924e+01 -5.035664796572110816e-03 4.038359601131720836e-03 1.551594757180804751e-02
2.559999999999829079e+00 1.760943080084726731e+01 -5.035058073694438814e-03 4.032323032756375721e-03 1.551703701691364845e-02
2.560999999999828969e+00 1.761043867878264280e+01 -5.033878967556948934e-03 4.026001032181459292e-03 1.551869988922949598e-02
2.561999999999828859e+00 1.761145072432163872e+01 -5.032163851856931436e-03 4.020118312861011012e-03 1.552089464678835240e-02
2.562999999999828749e+00 1.761246172667938126e+01 -5.029909994292038403e-03 4.018907636549497522e-03 1.552361907840840369e-02
2.563999999999828638e+00 1.761347010573238236e+01 -5.027091017139409708e-03 4.018711964138302513e-03 1.552689478799881319e-02
2.564999999999828528e+00 1.761447521707044572e+01 -5.023664365494662047e-03 4.018553027431303985e-03 1.553075969389522241e-02
2.565999999999828418e+00 1.761547633883708031e+01 -5.019575965216948113e-03 4.018454198582365258e-03 1.553526335262018880e-02
2.566999999999828308e+00 1.761647106096372895e+01 -5.014762317764596619e-03 4.020040191115957159e-03 1.554046485128480516e-02
2.567999999999828198e+00 1.761745410189142547e+01 -5.009152448298173112e-03 4.026111520601651818e-03 1.554643085408363018e-02
2.568999999999828088e+00 1.761842424783612060e+01 -5.002668951383954302e-03 4.032523006688821035e-03 1.555323455295389706e-02
2.569999999999827978e+00 1.761939223877844896e+01 -4.995228617370885311e-03 4.027237675042529171e-03 1.556095503832030484e-02
2.570999999999827867e+00 1.762036992260859591e+01 -4.986743269452136029e-03 4.009059439305177885e-03 1.556967646154562047e-02
2.571999999999827757e+00 1.762136501735599126e+01 -4.971261668288974762e-03 3.976166920893632779e-03 1.558539347281680948e-02
2.572999999999827647e+00 1.762237758684414857e+01 -4.954149473773060419e-03 3.941579985615749349e-03 1.560273626972046371e-02
2.573999999999827537e+00 1.762338808282814995e+01 -4.962636940641776580e-03 3.952140956640396059e-03 1.559453441792031485e-02
2.574999999999827427e+00 1.762439438748070231e+01 -4.965482384254044611e-03 3.959177731701685708e-03 1.559200694753115450e-02
2.575999999999827317e+00 1.762538877816281513e+01 -4.966758831763099305e-03 3.972368149650276972e-03 1.559107217521687322e-02
2.576999999999827207e+00 1.762637499012192777e+01 -4.966977289099498705e-03 3.980765329986861445e-03 1.559121184310411495e-02
2.577999999999827097e+00 1.762736089941657625e+01 -4.966387334079003235e-03 3.980478039430523918e-03 1.559216999200817647e-02
2.578999999999826986e+00 1.762834598275681586e+01 -4.965122124532582795e-03 3.980038784292970824e-03 1.559380764586268571e-02
2.579999999999826876e+00 1.762932952765478234e+01 -4.963246531643587811e-03 3.979701633677105999e-03 1.559605450015716724e-02
2.580999999999826766e+00 1.763031198167475466e+01 -4.960782680901744228e-03 3.978328660929421161e-03 1.559888327361772832e-02
2.581999999999826656e+00 1.763130174813855788e+01 -4.957724438479078725e-03 3.967957974675857639e-03 1.560229515577387684e-02
2.582999999999826546e+00 1.763230001397646163e+01 -4.954045600215158628e-03 3.955779762311414059e-03 1.560631157499466765e-02
2.583999999999826436e+00 1.763330598395044291e+01 -4.949704804987439637e-03 3.943734831006159673e-03 1.561096925760576196e-02
2.584999999999826326e+00 1.763431886386497283e+01 -4.944649112606943481e-03 3.931769198077025157e-03 1.561631663226996022e-02
2.585999999999826215e+00 1.763533619099825600e+01 -4.938816111262999201e-03 3.921488977979824611e-03 1.562241171089694299e-02
2.586999999999826105e+00 1.763633275653687349e+01 -4.948575347447668922e-03 3.952009808830180167e-03 1.561292691651017771e-02
2.587999999999825995e+00 1.763730640647597525e+01 -4.958097518879940602e-03 3.984447579778178927e-03 1.560368321465841618e-02
2.588999999999825885e+00 1.763825779650766279e+01 -4.966228792239916513e-03 4.014838760552378628e-03 1.559582466145549053e-02
2.589999999999825775e+00 1.763918742679182472e+01 -4.973246497846851161e-03 4.043616213684920330e-03 1.558906648514013851e-02
2.590999999999825665e+00 1.764010695075719681e+01 -4.979282373022162443e-03 4.059758407650069199e-03 1.558327065133188229e-02
2.591999999999825555e+00 1.764103359793157466e+01 -4.978346091096469590e-03 4.051698916718621431e-03 1.558447819786170675e-02
2.592999999999825445e+00 1.764196465272236480e+01 -4.977634340368615982e-03 4.046579549578473677e-03 1.558547324118787769e-02
2.593999999999825334e+00 1.764289989421307325e+01 -4.976233552664821071e-03 4.040992061956371652e-03 1.558716413252166956e-02
2.594999999999825224e+00 1.764383910274449718e+01 -4.974272792724721004e-03 4.035064261300791433e-03 1.558941692184626603e-02
2.595999999999825114e+00 1.764478200793022467e+01 -4.971800444395181422e-03 4.028895258667698591e-03 1.559217854709559446e-02
2.596999999999825004e+00 1.764572542808134514e+01 -4.968819193288917177e-03 4.025399042168439565e-03 1.559544178963125083e-02
2.597999999999824894e+00 1.764666540197616129e+01 -4.965304099804636155e-03 4.025330204988487696e-03 1.559922716520554913e-02
2.598999999999824784e+00 1.764760130832723206e+01 -4.961211897098256017e-03 4.025305546027486102e-03 1.560357360696418630e-02
2.599999999999824674e+00 1.764853246185416680e+01 -4.956486108221854620e-03 4.025332581287118655e-03 1.560853333697044022e-02
2.600999999999824563e+00 1.764945797392921989e+01 -4.951060228381761602e-03 4.025548153328669526e-03 1.561416867904601158e-02
2.601999999999824453e+00 1.765037769392982980e+01 -4.944859746813982417e-03 4.025139746204068648e-03 1.562055003425078491e-02
2.602999999999824343e+00 1.765130642769911873e+01 -4.937803528701605223e-03 4.009069759412679963e-03 1.562775449798962241e-02
2.603999999999824233e+00 1.765224514948416967e+01 -4.929804613705132156e-03 3.991082828654187765e-03 1.563586506211590496e-02
2.604999999999824123e+00 1.765319319545139720e+01 -4.920770722891449483e-03 3.972724755663920720e-03 1.564497010891952727e-02
2.605999999999824013e+00 1.765413997439811666e+01 -4.925900118502627399e-03 3.979121171783165344e-03 1.563993742355004185e-02
2.606999999999823903e+00 1.765508567437550980e+01 -4.929880400520106863e-03 3.984180423126973923e-03 1.563609956743143917e-02
2.607999999999823793e+00 1.765603085461198063e+01 -4.931849743972888805e-03 3.986669507502055981e-03 1.563430818645990261e-02
2.608999999999823682e+00 1.765697620657382316e+01 -4.932559106767594320e-03 3.987207144925061092e-03 1.563380467027415677e-02
2.609999999999823572e+00 1.765792184246465979e+01 -4.932438568529203676e-03 3.986802677692576763e-03 1.563415244911795995e-02
2.610999999999823462e+00 1.765886710381415625e+01 -4.931691435169054637e-03 3.986430085672592293e-03 1.563514238640611315e-02
2.611999999999823352e+00 1.765981135997015983e+01 -4.930420070550764478e-03 3.986163914547188880e-03 1.563666670570216383e-02
2.612999999999823242e+00 1.766075403788413567e+01 -4.928667820321234842e-03 3.985989906345392512e-03 1.563867692979638638e-02
2.613999999999823132e+00 1.766170029406878328e+01 -4.926441042130942118e-03 3.980184857483332929e-03 1.564116176735389982e-02
2.614999999999823022e+00 1.766265548640182104e+01 -4.923721371913326351e-03 3.968529038875568717e-03 1.564413479682411415e-02
2.615999999999822911e+00 1.766361892992048155e+01 -4.920472775026856448e-03 3.957029256366344748e-03 1.564762738441501447e-02
2.616999999999822801e+00 1.766458995190550141e+01 -4.916645879273600847e-03 3.945623894253741035e-03 1.565168433177140453e-02
2.617999999999822691e+00 1.766556786691833025e+01 -4.912180908354000890e-03 3.934265895525155925e-03 1.565636093066473389e-02
2.618999999999822581e+00 1.766655194384915717e+01 -4.907009542019858186e-03 3.922932611192942245e-03 1.566172109563091636e-02
2.619999999999822471e+00 1.766751827224576488e+01 -4.920304311601905213e-03 3.953975914994197795e-03 1.564864737707830425e-02
2.620999999999822361e+00 1.766846370969743063e+01 -4.929057315525550709e-03 3.983619863859796939e-03 1.564012226494570709e-02
2.621999999999822251e+00 1.766938744195048372e+01 -4.936804534384722602e-03 4.013072281331633677e-03 1.563260131547191886e-02
2.622999999999822140e+00 1.767029014613097715e+01 -4.943665917347985633e-03 4.040961736854555703e-03 1.562595761969950633e-02
2.623999999999822030e+00 1.767118378919236932e+01 -4.949723876610617919e-03 4.056080815218449272e-03 1.562010283417000246e-02
2.624999999999821920e+00 1.767207450936442825e+01 -4.955123843346928396e-03 4.064403671287994228e-03 1.561488604964671525e-02
2.625999999999821810e+00 1.767297158344325680e+01 -4.952767882206232826e-03 4.055693803377680325e-03 1.561745905576809694e-02
2.626999999999821700e+00 1.767387217593530480e+01 -4.951320390016799612e-03 4.050727897968808312e-03 1.561913575524438540e-02
2.627999999999821590e+00 1.767477617817767310e+01 -4.949286273681028150e-03 4.045284031312721199e-03 1.562140636416039195e-02
2.628999999999821480e+00 1.767568341782624586e+01 -4.946746679722065221e-03 4.039507031149310035e-03 1.562418510438620504e-02
2.629999999999821370e+00 1.767659347104589784e+01 -4.943718693731017667e-03 4.033665474079032622e-03 1.562745038823146540e-02
2.630999999999821259e+00 1.767750168408715794e+01 -4.940183161484626786e-03 4.031970120224529289e-03 1.563121695741390843e-02
2.631999999999821149e+00 1.767840567319645473e+01 -4.936098716200940442e-03 4.032109606904152668e-03 1.563552183514188565e-02
2.632999999999821039e+00 1.767930480926364467e+01 -4.931408967779466780e-03 4.032272900589523902e-03 1.564041712719716967e-02
2.633999999999820929e+00 1.768019836693835600e+01 -4.926046453747845617e-03 4.032488779036513989e-03 1.564596606708008875e-02
2.634999999999820819e+00 1.768108502875854171e+01 -4.919935705496302283e-03 4.033273885310594345e-03 1.565223995049468478e-02
2.635999999999820709e+00 1.768197557390326935e+01 -4.912994068950308525e-03 4.022448924222669399e-03 1.565931731531007218e-02
2.636999999999820599e+00 1.768287586622328078e+01 -4.905133120332695953e-03 4.004840800321264951e-03 1.566728252842080477e-02
2.637999999999820488e+00 1.768378527916936349e+01 -4.896259139465883314e-03 3.986846193383172809e-03 1.567622531601211427e-02
2.638999999999820378e+00 1.768470315634453982e+01 -4.886273772537293690e-03 3.968396597360964416e-03 1.568624010409911881e-02
2.639999999999820268e+00 1.768561166283125985e+01 -4.899182702854224664e-03 3.990676216134195903e-03 1.567343685812008433e-02
2.640999999999820158e+00 1.768651835426524954e+01 -4.901122579263857311e-03 3.994431145274164770e-03 1.567164464853728137e-02
2.641999999999820048e+00 1.768742382945238489e+01 -4.901571561497421008e-03 3.996096374362069319e-03 1.567137768499296188e-02
2.642999999999819938e+00 1.768832996582191441e+01 -4.901063922095337359e-03 3.994927552565817434e-03 1.567209498169950393e-02
2.643999999999819828e+00 1.768923531698064977e+01 -4.899870582156126871e-03 3.994519423420769995e-03 1.567351962783920805e-02
2.644999999999819718e+00 1.769013915148756055e+01 -4.898131732059184118e-03 3.994297225148400743e-03 1.567550590392403215e-02
2.645999999999819607e+00 1.769104089117497125e+01 -4.895913775826027554e-03 3.994174088415331121e-03 1.567798218259021034e-02
2.646999999999819497e+00 1.769194147436162012e+01 -4.893238233977869472e-03 3.992655047328996093e-03 1.568092193266108769e-02
2.647999999999819387e+00 1.769284934350229577e+01 -4.890097175997036756e-03 3.982228035321393363e-03 1.568432822953147454e-02
2.648999999999819277e+00 1.769376533509888105e+01 -4.886462191738380652e-03 3.970470595153094591e-03 1.568822474849320553e-02
2.649999999999819167e+00 1.769468879885252832e+01 -4.882289848682287367e-03 3.958826095035018408e-03 1.569265028609255486e-02
2.650999999999819057e+00 1.769561908084464719e+01 -4.877525259558458670e-03 3.947243267439594361e-03 1.569765517969809107e-02
2.651999999999818947e+00 1.769655547395314343e+01 -4.872104048835070034e-03 3.935710940338822683e-03 1.570329933281060589e-02
2.652999999999818836e+00 1.769748277319108709e+01 -4.879119361757363986e-03 3.951820123813706669e-03 1.569652498915890745e-02
2.653999999999818726e+00 1.769839390378190913e+01 -4.888335265024134312e-03 3.977204674202094135e-03 1.568756757069891816e-02
2.654999999999818616e+00 1.769928255004292339e+01 -4.896368540143336209e-03 4.007722279129077511e-03 1.567979954266789447e-02
2.655999999999818506e+00 1.770014913681315605e+01 -4.903412393221170257e-03 4.036825622988512302e-03 1.567301975074789425e-02
2.656999999999818396e+00 1.770099987918866802e+01 -4.909665209148441310e-03 4.058922833636471016e-03 1.566702327641878931e-02
2.657999999999818286e+00 1.770184725790710445e+01 -4.915224519262196765e-03 4.067845800825765565e-03 1.566170684378514338e-02
2.658999999999818176e+00 1.770269588674014827e+01 -4.916809703205629427e-03 4.068180870161810896e-03 1.566037441807345207e-02
2.659999999999818066e+00 1.770354775651289003e+01 -4.915651474602370473e-03 4.063781701860605909e-03 1.566180455970606067e-02
2.660999999999817955e+00 1.770440264444084733e+01 -4.913696641838551440e-03 4.058808713881258481e-03 1.566404504766511635e-02
2.661999999999817845e+00 1.770526040813119550e+01 -4.911152000406480631e-03 4.053388310058301733e-03 1.566688413641128402e-02
2.662999999999817735e+00 1.770612085844659234e+01 -4.908096320732563585e-03 4.047646005335731219e-03 1.567023835039206905e-02
2.663999999999817625e+00 1.770698294449050891e+01 -4.904543808147409159e-03 4.042457764230832432e-03 1.567408891789703190e-02
2.664999999999817515e+00 1.770784151005672769e+01 -4.900472190131037117e-03 4.041906623912265226e-03 1.567845363441615000e-02
2.665999999999817405e+00 1.770869517180375752e+01 -4.895836873615134859e-03 4.042175126585302418e-03 1.568337268181414085e-02
2.666999999999817295e+00 1.770954328238817155e+01 -4.890578164530164258e-03 4.042467580116134059e-03 1.568890139828576363e-02
2.667999999999817184e+00 1.771038504938471903e+01 -4.884625502209709660e-03 4.042858505662232441e-03 1.569510603877678420e-02
2.668999999999817074e+00 1.771122716473685799e+01 -4.877899488530644534e-03 4.035784136391683263e-03 1.570206174412384914e-02
2.669999999999816964e+00 1.771207916012170358e+01 -4.870313957336953013e-03 4.018318572491358896e-03 1.570985047321281705e-02
2.670999999999816854e+00 1.771294046407331990e+01 -4.861776322803451449e-03 4.000472371187130220e-03 1.571856065506732278e-02
2.671999999999816744e+00 1.771381044597210064e+01 -4.852188433332757164e-03 3.982206534552020991e-03 1.572828633764157200e-02
2.672999999999816634e+00 1.771467010416834853e+01 -4.863747453225800502e-03 4.004089256977908309e-03 1.571688307143070951e-02
2.673999999999816524e+00 1.771552872347196939e+01 -4.865549325163616781e-03 4.006930021542761192e-03 1.571529645016375362e-02
2.674999999999816414e+00 1.771638546276081172e+01 -4.866484295212204422e-03 4.009745006369870232e-03 1.571461796924325180e-02
2.675999999999816303e+00 1.771724314113901499e+01 -4.866233627890796838e-03 4.008555249687521978e-03 1.571515873618626463e-02
2.676999999999816193e+00 1.771810369865923462e+01 -4.865167144784739856e-03 4.004609624565110687e-03 1.571654236607452140e-02
2.677999999999816083e+00 1.771896273781649711e+01 -4.863480956700383731e-03 4.004441799437897034e-03 1.571856678663838269e-02
2.678999999999815973e+00 1.771981967689972848e+01 -4.861273953705031771e-03 4.004334870473664522e-03 1.572112751830596900e-02
2.679999999999815863e+00 1.772067397005444533e+01 -4.858587083165953439e-03 4.004293928449097033e-03 1.572417826688811762e-02
2.680999999999815753e+00 1.772153205676852039e+01 -4.855424768555014446e-03 3.997338054479957457e-03 1.572770942899340621e-02
2.681999999999815643e+00 1.772239826367779258e+01 -4.851766626509542574e-03 3.985559717237349003e-03 1.573173632856744719e-02
2.682999999999815532e+00 1.772327193135896550e+01 -4.847574167142205785e-03 3.973906485969287521e-03 1.573629248806003578e-02
2.683999999999815422e+00 1.772415240618410692e+01 -4.842795710327576705e-03 3.962320885186157091e-03 1.574142469663479885e-02
2.684999999999815312e+00 1.772503900218465134e+01 -4.837368679426822839e-03 3.950772678882407719e-03 1.574719070622965580e-02
2.685999999999815202e+00 1.772593093653632579e+01 -4.831221726404191265e-03 3.939287374729740811e-03 1.575365710148217413e-02
2.686999999999815092e+00 1.772680175634093658e+01 -4.846517019645784838e-03 3.975697215034995277e-03 1.573872718672478938e-02
2.687999999999814982e+00 1.772765397690398714e+01 -4.854563349733215585e-03 4.002342786682650325e-03 1.573105524097428293e-02
2.688999999999814872e+00 1.772848346117608287e+01 -4.861575527955560271e-03 4.032091255859833988e-03 1.572441824955395431e-02
2.689999999999814762e+00 1.772929194724845559e+01 -4.867733552373444683e-03 4.059247480000728603e-03 1.571862907579304677e-02
2.690999999999814651e+00 1.773009345042789064e+01 -4.873166929151974067e-03 4.071663749716914957e-03 1.571355195695943105e-02
2.691999999999814541e+00 1.773089107687740196e+01 -4.877885153684077824e-03 4.080258704172765039e-03 1.570917174993730070e-02
2.692999999999814431e+00 1.773169126560840425e+01 -4.877192739514219638e-03 4.077004008511925931e-03 1.571021971185954796e-02
2.693999999999814321e+00 1.773249400220096916e+01 -4.875118291821662654e-03 4.072381699256750510e-03 1.571266384009522427e-02
2.694999999999814211e+00 1.773329906993019023e+01 -4.872285275326803528e-03 4.067217546105738463e-03 1.571587514925739185e-02
2.695999999999814101e+00 1.773410630334062432e+01 -4.868842766238356580e-03 4.061609355804262668e-03 1.571969939908490418e-02
2.696999999999813991e+00 1.773491545073958520e+01 -4.864839611117192583e-03 4.055692212156318185e-03 1.572408276547930875e-02
2.697999999999813880e+00 1.773572418789388649e+01 -4.860272350415705683e-03 4.051535196114407905e-03 1.572902384373146834e-02
2.698999999999813770e+00 1.773652772135476496e+01 -4.855107185756072849e-03 4.051573724877603408e-03 1.573455164896467307e-02
2.699999999999813660e+00 1.773732521341319313e+01 -4.849290960318604175e-03 4.051798901890442221e-03 1.574071461999475979e-02
2.700999999999813550e+00 1.773811591945764832e+01 -4.842757321893378757e-03 4.052051277438187098e-03 1.574757445191032543e-02
2.701999999999813440e+00 1.773890182996881393e+01 -4.835430036090872415e-03 4.049519524925261800e-03 1.575520278238669997e-02
2.702999999999813330e+00 1.773969655238115450e+01 -4.827224870328992654e-03 4.032502457988416597e-03 1.576367930902942624e-02
2.703999999999813220e+00 1.774050008668000444e+01 -4.818050943308570949e-03 4.014516644458631517e-03 1.577309044391704551e-02
2.704999999999813109e+00 1.774131176770841023e+01 -4.807811396983915735e-03 3.996130368578129470e-03 1.578352864534917147e-02
2.705999999999812999e+00 1.774211996043733208e+01 -4.810355310594584440e-03 4.002162581672731763e-03 1.578117495070651202e-02
2.706999999999812889e+00 1.774291669149145534e+01 -4.819711053024297587e-03 4.022979998901041188e-03 1.577201349792018217e-02
2.707999999999812779e+00 1.774371356002112776e+01 -4.818113365307189616e-03 4.021244835634766451e-03 1.577386604432599523e-02
2.708999999999812669e+00 1.774450814379652996e+01 -4.817517479261268151e-03 4.022933703859065888e-03 1.577474793695367306e-02
2.709999999999812559e+00 1.774530884612142501e+01 -4.815896728150497429e-03 4.015194403255455645e-03 1.577667880462692643e-02
2.710999999999812449e+00 1.774611025106723616e+01 -4.813525104105926926e-03 4.012120158294769749e-03 1.577937839886479898e-02
2.711999999999812339e+00 1.774690885951875785e+01 -4.810547226751855227e-03 4.011938775230167870e-03 1.578269630843101914e-02
2.712999999999812228e+00 1.774770408901900964e+01 -4.807032409708154701e-03 4.011802909456361858e-03 1.578655773665438300e-02
2.713999999999812118e+00 1.774849891829734005e+01 -4.803003615938453152e-03 4.008174337608041982e-03 1.579093445388174075e-02
2.714999999999812008e+00 1.774930098738032669e+01 -4.798453549232187774e-03 3.996384466245553845e-03 1.579582865044982035e-02
2.715999999999811898e+00 1.775010991505333635e+01 -4.793353517681317282e-03 3.984425844671654442e-03 1.580126403848110261e-02
2.716999999999811788e+00 1.775092501269518763e+01 -4.787659251197625733e-03 3.972561609346344537e-03 1.580728001326073620e-02
2.717999999999811678e+00 1.775174558433350214e+01 -4.781314559624935852e-03 3.960742921310431326e-03 1.581392798427089241e-02
2.718999999999811568e+00 1.775257084604546876e+01 -4.774253451056754451e-03 3.948991739090136101e-03 1.582126924842550478e-02
2.719999999999811457e+00 1.775337906612049466e+01 -4.785794942073739663e-03 3.977574867047839122e-03 1.581003836799513979e-02
2.720999999999811347e+00 1.775417361271638583e+01 -4.793643746963757550e-03 3.999097151072580729e-03 1.580250850699592771e-02
2.721999999999811237e+00 1.775494823889079754e+01 -4.800402721184909155e-03 4.025776546773201375e-03 1.579606763000638431e-02
2.722999999999811127e+00 1.775569991621013344e+01 -4.806200581372364368e-03 4.054523262036467159e-03 1.579057959323601837e-02
2.723999999999811017e+00 1.775644180875437073e+01 -4.811251247778424410e-03 4.069358703541136289e-03 1.578582414791783461e-02
2.724999999999810907e+00 1.775717937970476967e+01 -4.815583523981732152e-03 4.078012573582785218e-03 1.578176686764403217e-02
2.725999999999810797e+00 1.775791184550355339e+01 -4.819189738308965812e-03 4.086723939525244501e-03 1.577841031657229234e-02
2.726999999999810687e+00 1.775864610089730178e+01 -4.817341896354642578e-03 4.083086502606258356e-03 1.578052075744859270e-02
2.727999999999810576e+00 1.775938181563443408e+01 -4.814272287090561910e-03 4.078557549958263841e-03 1.578386116082239332e-02
2.728999999999810466e+00 1.776011873127509233e+01 -4.810417410963998934e-03 4.073501770305745610e-03 1.578798987577374052e-02
2.729999999999810356e+00 1.776085664451504442e+01 -4.805921667763710971e-03 4.068008427811618290e-03 1.579275769781094546e-02
2.730999999999810246e+00 1.776159526309838199e+01 -4.800830763699592135e-03 4.062212180362023001e-03 1.579811429689976371e-02
2.731999999999810136e+00 1.776233238061640307e+01 -4.795138167272458042e-03 4.058020649251378210e-03 1.580406168906614561e-02
2.732999999999810026e+00 1.776306302400227111e+01 -4.788807145359998303e-03 4.058163759491963292e-03 1.581063216924324943e-02
2.733999999999809916e+00 1.776378624345868928e+01 -4.781781697425540635e-03 4.058562241007362438e-03 1.581787736062895480e-02
2.734999999999809805e+00 1.776450473412426234e+01 -4.773992755385019632e-03 4.055502089811962446e-03 1.582586200969176432e-02
2.735999999999809695e+00 1.776523617613267447e+01 -4.765361288809999429e-03 4.033919280397868512e-03 1.583466087910481018e-02
2.736999999999809585e+00 1.776597913935333395e+01 -4.755800357177962685e-03 4.012837136518486621e-03 1.584435669694648011e-02
2.737999999999809475e+00 1.776673010076388692e+01 -4.745216038242397981e-03 3.994254627689423041e-03 1.585503922960693202e-02
2.738999999999809365e+00 1.776747591662089576e+01 -4.750039471403147591e-03 4.004223614394311799e-03 1.585031299306860486e-02
2.739999999999809255e+00 1.776821035936674775e+01 -4.759702454801427625e-03 4.025259708949434530e-03 1.584075271570388119e-02
2.740999999999809145e+00 1.776893307618511031e+01 -4.767404621428106282e-03 4.044687803065549758e-03 1.583314818802084023e-02
2.741999999999809035e+00 1.776965607916761414e+01 -4.765566992829138072e-03 4.042564010325309411e-03 1.583513457373902575e-02
2.742999999999808924e+00 1.777038636012061446e+01 -4.764353311509270453e-03 4.034072358508953085e-03 1.583652440344732182e-02
2.743999999999808814e+00 1.777112618801993449e+01 -4.762226467211608423e-03 4.022398567891574857e-03 1.583884881784378487e-02
2.744999999999808704e+00 1.777186685739224714e+01 -4.759402150814450588e-03 4.018732778501798303e-03 1.584188664493573276e-02
2.745999999999808594e+00 1.777260397735763320e+01 -4.755991265062585807e-03 4.018871299676528633e-03 1.584552178014493606e-02
2.746999999999808484e+00 1.777334258476727413e+01 -4.752042725262086223e-03 4.013435315621151703e-03 1.584970028587754168e-02
2.747999999999808374e+00 1.777408868833765609e+01 -4.747566350044384910e-03 4.001462779662423065e-03 1.585440744341111083e-02
2.748999999999808264e+00 1.777484159459921287e+01 -4.742545215117837526e-03 3.989638953561063656e-03 1.585965536554855004e-02
2.749999999999808153e+00 1.777560062744239744e+01 -4.736943767887706949e-03 3.977910924703136411e-03 1.586547486243644958e-02
2.750999999999808043e+00 1.777636510964019223e+01 -4.730712194571442056e-03 3.966229996776650737e-03 1.587191106436894317e-02
2.751999999999807933e+00 1.777713428145662178e+01 -4.723789558646340932e-03 3.954617742216792915e-03 1.587902027850229825e-02
2.752999999999807823e+00 1.777788249810933152e+01 -4.739341722944185632e-03 3.991125070234442275e-03 1.586370145928368836e-02
2.753999999999807713e+00 1.777861780137677883e+01 -4.747448718534241253e-03 4.012145451086934246e-03 1.585583883943458838e-02
2.754999999999807603e+00 1.777934079538467671e+01 -4.754512974210220976e-03 4.031518966312339601e-03 1.584902186511018621e-02
2.755999999999807493e+00 1.778004814559080771e+01 -4.760642841331593628e-03 4.053292635200596988e-03 1.584313514778997942e-02
2.756999999999807383e+00 1.778074902428418369e+01 -4.766047086053608502e-03 4.065168392677624871e-03 1.583796377064792052e-02
2.757999999999807272e+00 1.778144565477339967e+01 -4.770753882933147574e-03 4.074123393717170652e-03 1.583347400227059359e-02
2.758999999999807162e+00 1.778213732085496801e+01 -4.774757372392065234e-03 4.083091290823722373e-03 1.582966659050428701e-02
2.759999999999807052e+00 1.778282328814027125e+01 -4.778031209850807162e-03 4.092063924547572132e-03 1.582656310922362849e-02
2.760999999999806942e+00 1.778350928758943894e+01 -4.776609963232747273e-03 4.090610514065051544e-03 1.582816058535052584e-02
2.761999999999806832e+00 1.778419613363293195e+01 -4.773240529177468980e-03 4.086394485684463271e-03 1.583171461626529247e-02
2.762999999999806722e+00 1.778488350072117541e+01 -4.769037055652780403e-03 4.081669967409318027e-03 1.583610585386311526e-02
2.763999999999806612e+00 1.778557113482725427e+01 -4.764139235333576979e-03 4.076505129254716538e-03 1.584118983451578144e-02
2.764999999999806501e+00 1.778625876008382889e+01 -4.758599963369935550e-03 4.070974706795315624e-03 1.584690905908298780e-02
2.765999999999806391e+00 1.778694490116496496e+01 -4.752414191901035805e-03 4.066273110764964498e-03 1.585326406408190877e-02
2.766999999999806281e+00 1.778762420842679504e+01 -4.745544447042139395e-03 4.066237185212063891e-03 1.586028787417140956e-02
2.767999999999806171e+00 1.778830279129534730e+01 -4.737932900294090401e-03 4.059350031741821609e-03 1.586803391804232632e-02
2.768999999999806061e+00 1.778899632997414670e+01 -4.729507874977466331e-03 4.035969196178067209e-03 1.587656951875281858e-02
2.769999999999805951e+00 1.778970486794215233e+01 -4.720187691015301223e-03 4.011649723009672042e-03 1.588597205129400197e-02
2.770999999999805841e+00 1.779042536835295607e+01 -4.709882386392596175e-03 3.989381975588859007e-03 1.589632722382435318e-02
2.771999999999805731e+00 1.779113635987798858e+01 -4.720092211351166987e-03 4.009100686318655370e-03 1.588618389227336794e-02
2.772999999999805620e+00 1.779183608352143509e+01 -4.729361146490348999e-03 4.029637503043845270e-03 1.587698822384471867e-02
2.773999999999805510e+00 1.779252422216337592e+01 -4.736888145130552404e-03 4.048749503189713779e-03 1.586953166142378649e-02
2.774999999999805400e+00 1.779320270260174652e+01 -4.743152358738298227e-03 4.064671920367699323e-03 1.586332757074892380e-02
2.775999999999805290e+00 1.779389062363011220e+01 -4.740948261149598511e-03 4.053027232783919589e-03 1.586563266549808129e-02
2.776999999999805180e+00 1.779458721019172174e+01 -4.738827967319491144e-03 4.042241405709955451e-03 1.586787843990276198e-02
2.777999999999805070e+00 1.779529243170102504e+01 -4.735901322354489282e-03 4.030679813051189428e-03 1.587094967526004805e-02
2.778999999999804960e+00 1.779599858277339308e+01 -4.732346607156682691e-03 4.026195534788638494e-03 1.587466305753237189e-02
2.779999999999804849e+00 1.779670791896685600e+01 -4.728249759784860368e-03 4.018913566321943159e-03 1.587892779089934009e-02
2.780999999999804739e+00 1.779742430525626418e+01 -4.723641838714512549e-03 4.007255549306335159e-03 1.588370806455742176e-02
2.781999999999804629e+00 1.779814710511152498e+01 -4.718519059133821983e-03 3.995719203873019168e-03 1.588900298068076505e-02
2.782999999999804519e+00 1.779887569185581597e+01 -4.712854517167287989e-03 3.984267772876294751e-03 1.589483481240426890e-02
2.783999999999804409e+00 1.779960943695562747e+01 -4.706604333853199942e-03 3.972859234041699675e-03 1.590124285089283829e-02
2.784999999999804299e+00 1.780034762581306751e+01 -4.699711933513802363e-03 3.961523076073765991e-03 1.590827912495589372e-02
2.785999999999804189e+00 1.780106249755191783e+01 -4.715973676921714902e-03 4.001101938071394831e-03 1.589221700122146752e-02
2.786999999999804078e+00 1.780176441232553586e+01 -4.723564498011586371e-03 4.021649724393557696e-03 1.588483965551966415e-02
2.787999999999803968e+00 1.780245402142776001e+01 -4.730198455794479978e-03 4.040589353570326475e-03 1.587842543530112310e-02
2.788999999999803858e+00 1.780313386689418564e+01 -4.736027379651692321e-03 4.056181913226059726e-03 1.587281571326850174e-02
2.789999999999803748e+00 1.780381227752084072e+01 -4.741216998506929403e-03 4.062806371851850062e-03 1.586783875389530599e-02
2.790999999999803638e+00 1.780448608817924594e+01 -4.745787531494432242e-03 4.071976873089216097e-03 1.586346888338104055e-02
2.791999999999803528e+00 1.780515464832919648e+01 -4.749727826840304153e-03 4.081167676889767455e-03 1.585971221544544424e-02
2.792999999999803418e+00 1.780581726845863955e+01 -4.753007786860325226e-03 4.090387657417255199e-03 1.585659413204124069e-02
2.793999999999803308e+00 1.780647324718378854e+01 -4.755584665014885373e-03 4.099605939865887463e-03 1.585415292367163206e-02
2.794999999999803197e+00 1.780712887277379153e+01 -4.752922674535545178e-03 4.097297084532561251e-03 1.585695974279157511e-02
2.795999999999803087e+00 1.780778435353084177e+01 -4.748713253220702979e-03 4.093232496170461088e-03 1.586132199085693237e-02
2.796999999999802977e+00 1.780843943826300801e+01 -4.743696971428726893e-03 4.088612239262482372e-03 1.586649425806624034e-02
2.797999999999802867e+00 1.780909392214530840e+01 -4.738012510693843764e-03 4.083528628393460862e-03 1.587233330683180885e-02
2.798999999999802757e+00 1.780974749726619777e+01 -4.731695917661687262e-03 4.078120796772315843e-03 1.587879866472000079e-02
2.799999999999802647e+00 1.781039796657079677e+01 -4.724730610643809725e-03 4.074261306044810182e-03 1.588590255431379661e-02
2.800999999999802537e+00 1.781104483653631476e+01 -4.717069977470975638e-03 4.070200011952982387e-03 1.589368727122188185e-02
2.801999999999802426e+00 1.781170500085167063e+01 -4.708648624632343418e-03 4.048484309276472251e-03 1.590221392536446746e-02
2.802999999999802316e+00 1.781237970826429162e+01 -4.699388336794390643e-03 4.024680924173401099e-03 1.591155648098265679e-02
2.803999999999802206e+00 1.781306841040288091e+01 -4.689201423832523377e-03 4.000499285243231187e-03 1.592179841273511087e-02
2.804999999999802096e+00 1.781375355201312161e+01 -4.694342369122701808e-03 4.009200758882010274e-03 1.591672236027940127e-02
2.805999999999801986e+00 1.781442685165734829e+01 -4.703332969890425957e-03 4.030033325663737870e-03 1.590781075542330517e-02
2.806999999999801876e+00 1.781508802804930269e+01 -4.710625374131972333e-03 4.049448982177573410e-03 1.590060084786565353e-02
2.807999999999801766e+00 1.781573752475042483e+01 -4.716679500685518750e-03 4.067182799563386769e-03 1.589462479643204487e-02
2.808999999999801656e+00 1.781638398166057513e+01 -4.721727676251073584e-03 4.075270766100767654e-03 1.588964369521009973e-02
2.809999999999801545e+00 1.781704121749270797e+01 -4.716804671194891989e-03 4.059568839062051120e-03 1.589468440086060780e-02
2.810999999999801435e+00 1.781770603205625392e+01 -4.713506723442831801e-03 4.048692159896886099e-03 1.589812454356588980e-02
2.811999999999801325e+00 1.781837773348129161e+01 -4.709525629753437762e-03 4.037824204715741508e-03 1.590226729354303481e-02
2.812999999999801215e+00 1.781905116643284614e+01 -4.704985176229691500e-03 4.031552224675160299e-03 1.590698402774698775e-02
2.813999999999801105e+00 1.781973088637591474e+01 -4.699937774906137039e-03 4.020217831837546302e-03 1.591221758358745894e-02
2.814999999999800995e+00 1.782041644131156843e+01 -4.694392024760518645e-03 4.008837089106820351e-03 1.591795466074094265e-02
2.815999999999800885e+00 1.782110722571904660e+01 -4.688327998991616806e-03 3.997543591513454640e-03 1.592421051546077243e-02
2.816999999999800774e+00 1.782180260649195347e+01 -4.681706126757856704e-03 3.986325353850983869e-03 1.593102006868112389e-02
2.817999999999800664e+00 1.782250191155509000e+01 -4.674472359168048430e-03 3.975167296031513475e-03 1.593843273758066212e-02
2.818999999999800554e+00 1.782318361079149582e+01 -4.684845163374319263e-03 4.003145926968499843e-03 1.592828244214674477e-02
2.819999999999800444e+00 1.782385105686333659e+01 -4.692041491685720878e-03 4.024595419844949340e-03 1.592133104631210036e-02
2.820999999999800334e+00 1.782450519451983340e+01 -4.698177181154446040e-03 4.044039524657645594e-03 1.591545332442664135e-02
2.821999999999800224e+00 1.782514669067026603e+01 -4.703577886770398016e-03 4.062081736337768041e-03 1.591031598177814269e-02
2.822999999999800114e+00 1.782578665273833707e+01 -4.708361497592152695e-03 4.068399429521109972e-03 1.590579454193915415e-02
2.823999999999800004e+00 1.782642407727139755e+01 -4.712553203904342597e-03 4.075128670843860407e-03 1.590185791584283401e-02
2.824999999999799893e+00 1.782705574253265723e+01 -4.716142480745885365e-03 4.084477219486201335e-03 1.589851120988382618e-02
2.825999999999799783e+00 1.782768098610108609e+01 -4.719098327787841704e-03 4.093854759358984616e-03 1.589578035981215054e-02
2.826999999999799673e+00 1.782829911331240424e+01 -4.721376460598856149e-03 4.103249249280702636e-03 1.589370486022537513e-02
2.827999999999799563e+00 1.782890939485856663e+01 -4.722943666125102406e-03 4.112662119962719014e-03 1.589231328746106356e-02
2.828999999999799453e+00 1.782952039894916041e+01 -4.717603894446050113e-03 4.106599803852269311e-03 1.589785021013880376e-02
2.829999999999799343e+00 1.783013018830698826e+01 -4.712177681221773988e-03 4.102388323393923834e-03 1.590348032091769975e-02
2.830999999999799233e+00 1.783073853982183721e+01 -4.705974447963594959e-03 4.097622933114646732e-03 1.590988927637635580e-02
2.831999999999799122e+00 1.783134518062129459e+01 -4.699079566618150072e-03 4.092438767160769264e-03 1.591698696735727864e-02
2.832999999999799012e+00 1.783194969125971596e+01 -4.691502222935373459e-03 4.086991584513999590e-03 1.592475954881011208e-02
2.833999999999798902e+00 1.783254860409993725e+01 -4.683210163021886939e-03 4.084297322800598505e-03 1.593323465868776156e-02
2.834999999999798792e+00 1.783315507360146768e+01 -4.674146229212933039e-03 4.067676727682506370e-03 1.594246486926834475e-02
2.835999999999798682e+00 1.783377542305913011e+01 -4.664237146461615302e-03 4.043887688799187308e-03 1.595251889784981766e-02
2.836999999999798572e+00 1.783440914786438469e+01 -4.653397792755953853e-03 4.019672987501366444e-03 1.596347733759402934e-02
2.837999999999798462e+00 1.783505515415545872e+01 -4.641534096922807565e-03 3.995527805848777050e-03 1.597542976508361731e-02
2.838999999999798352e+00 1.783568305392666886e+01 -4.659065818324673210e-03 4.031166047114534585e-03 1.595802973325970153e-02
2.839999999999798241e+00 1.783629825111236045e+01 -4.666198479415321551e-03 4.051001293723736560e-03 1.595103318711178775e-02
2.840999999999798131e+00 1.783690036999323070e+01 -4.671910340284041868e-03 4.069791459413791418e-03 1.594545402632956133e-02
2.841999999999798021e+00 1.783749513826843014e+01 -4.676520832607104772e-03 4.081752557407662685e-03 1.594096583930376329e-02
2.842999999999797911e+00 1.783809438276773207e+01 -4.675813456695852161e-03 4.076568957393920251e-03 1.594181299441121968e-02
2.843999999999797801e+00 1.783870011419656620e+01 -4.672112233751834695e-03 4.066380804917701583e-03 1.594567909724450491e-02
2.844999999999797691e+00 1.783931238451181045e+01 -4.667460198556277334e-03 4.055189883312031868e-03 1.595051548748848205e-02
2.845999999999797581e+00 1.783993033872411971e+01 -4.662092028896830734e-03 4.044137816587573334e-03 1.595608224731353414e-02
2.846999999999797470e+00 1.784055349904027921e+01 -4.656116299419306263e-03 4.032955983259807302e-03 1.596226574592905789e-02
2.847999999999797360e+00 1.784118176891959706e+01 -4.649573156059618947e-03 4.021303276741763563e-03 1.596902087128525966e-02
2.848999999999797250e+00 1.784181449878827053e+01 -4.642462063763558647e-03 4.009732195090093612e-03 1.597634324319018029e-02
2.849999999999797140e+00 1.784245105273505416e+01 -4.634756208551056057e-03 3.998202261767420419e-03 1.598425479585647083e-02
2.850999999999797030e+00 1.784309074719713806e+01 -4.626410020779034814e-03 3.986715558695139681e-03 1.599279624754914794e-02
2.851999999999796920e+00 1.784371676089202197e+01 -4.632224244575706799e-03 4.006210549691797788e-03 1.598720652922565322e-02
2.852999999999796810e+00 1.784432723541409160e+01 -4.638899023846373808e-03 4.028424501776736548e-03 1.598077942472963392e-02
2.853999999999796700e+00 1.784492310535686599e+01 -4.644497155472762304e-03 4.048627212698377095e-03 1.597544135168038962e-02
2.854999999999796589e+00 1.784550507033495848e+01 -4.649184840778279246e-03 4.067219862685792983e-03 1.597101782060850184e-02
2.855999999999796479e+00 1.784608192693603712e+01 -4.653203579187056675e-03 4.076346978108410894e-03 1.596726034081871054e-02
2.856999999999796369e+00 1.784666287904573068e+01 -4.656603743166382210e-03 4.075651633472826725e-03 1.596411233089436305e-02
2.857999999999796259e+00 1.784723882991783483e+01 -4.659386627271681382e-03 4.083435755167522975e-03 1.596156683536011089e-02
2.858999999999796149e+00 1.784780763517353819e+01 -4.661528478969968574e-03 4.092723223266615633e-03 1.595964234802090334e-02
2.859999999999796039e+00 1.784836858572374396e+01 -4.662990042106548820e-03 4.102039491900774486e-03 1.595837317941270136e-02
2.860999999999795929e+00 1.784892094621767100e+01 -4.663720950259376066e-03 4.111360456332336169e-03 1.595780500523715992e-02
2.861999999999795818e+00 1.784946392751415445e+01 -4.663691531572366177e-03 4.120710235088919336e-03 1.595796291535815994e-02
2.862999999999795708e+00 1.785000721029913606e+01 -4.656364544606254700e-03 4.113081759624641169e-03 1.596543839487684149e-02
2.863999999999795598e+00 1.785054784495620339e+01 -4.649343090476988107e-03 4.108708433409658835e-03 1.597260810474118373e-02
2.864999999999795488e+00 1.785108553042382340e+01 -4.641477126073162082e-03 4.103791658453153843e-03 1.598061725100995145e-02
2.865999999999795378e+00 1.785161989827635409e+01 -4.632844010186154549e-03 4.098476157655461805e-03 1.598938383169340796e-02
2.866999999999795268e+00 1.785215104894162508e+01 -4.623449395509810628e-03 4.092298730238825427e-03 1.599889764389179556e-02
2.867999999999795158e+00 1.785269129457706683e+01 -4.613258060701102420e-03 4.073012425259352892e-03 1.600918942085533328e-02
2.868999999999795048e+00 1.785324468351959482e+01 -4.602210228413242989e-03 4.048821285885254896e-03 1.602031450177822738e-02
2.869999999999794937e+00 1.785381069958389944e+01 -4.590229778327357783e-03 4.024213714022738080e-03 1.603234461620477516e-02
2.870999999999794827e+00 1.785438878362246129e+01 -4.577228519121798525e-03 3.999144480559943884e-03 1.604536361297660349e-02
2.871999999999794717e+00 1.785495217196008255e+01 -4.595026016858043058e-03 4.031637679236780777e-03 1.602762740709296960e-02
2.872999999999794607e+00 1.785550337449513592e+01 -4.601549229878335902e-03 4.050346694824972539e-03 1.602116845646003873e-02
2.873999999999794497e+00 1.785604094345560000e+01 -4.606694563349541215e-03 4.069125602885455793e-03 1.601608282556099550e-02
2.874999999999794387e+00 1.785657160982017189e+01 -4.610777102373192320e-03 4.080110737801306668e-03 1.601204868872146275e-02
2.875999999999794277e+00 1.785710018668633481e+01 -4.613942864410002127e-03 4.085365998247080140e-03 1.600891410365525708e-02
2.876999999999794166e+00 1.785763188731508677e+01 -4.612084436785653455e-03 4.080383808033690232e-03 1.601081489534042154e-02
2.877999999999794056e+00 1.785816888114747059e+01 -4.607259765235686283e-03 4.070265932851872132e-03 1.601570193245551929e-02
2.878999999999793946e+00 1.785871364736529898e+01 -4.601477708596772923e-03 4.056711490768376630e-03 1.602156125020759783e-02
2.879999999999793836e+00 1.785927288660086631e+01 -4.594962626064641280e-03 4.035723390497308709e-03 1.602816373014270129e-02
2.880999999999793726e+00 1.785983761753323762e+01 -4.587813871191099777e-03 4.023082938819795215e-03 1.603540541159330021e-02
2.881999999999793616e+00 1.786040621897271663e+01 -4.580063611545670543e-03 4.011462172066659893e-03 1.604324958347661326e-02
2.882999999999793506e+00 1.786097805311781528e+01 -4.571704124145785017e-03 3.999869979047136412e-03 1.605169945401774614e-02
2.883999999999793395e+00 1.786155242093012419e+01 -4.562702002292514346e-03 3.988334189983607468e-03 1.606078393146199643e-02
2.884999999999793285e+00 1.786210996549040786e+01 -4.570487880242436914e-03 4.012943319958763196e-03 1.605311960167583527e-02
2.885999999999793175e+00 1.786265177844265040e+01 -4.576830856743464848e-03 4.035017904500927399e-03 1.604692294603228542e-02
2.886999999999793065e+00 1.786317878464306474e+01 -4.582200814151281797e-03 4.055194613736933483e-03 1.604171423691502438e-02
2.887999999999792955e+00 1.786369173950222233e+01 -4.586705817775998777e-03 4.073750958618410460e-03 1.603737765918159669e-02
2.888999999999792845e+00 1.786420240617060529e+01 -4.590589380276481266e-03 4.079922711893528217e-03 1.603366312401409075e-02
2.889999999999792735e+00 1.786471831789032549e+01 -4.593891599452851193e-03 4.077979879732643309e-03 1.603052466967143375e-02
2.890999999999792625e+00 1.786523774792368613e+01 -4.596608093485071538e-03 4.077178060124436558e-03 1.602796131186838904e-02
2.891999999999792514e+00 1.786575167428565081e+01 -4.598711955187666928e-03 4.084785593222988592e-03 1.602599495386687958e-02
2.892999999999792404e+00 1.786625747990964896e+01 -4.600161799680254487e-03 4.094356175682097726e-03 1.602466225342066841e-02
2.893999999999792294e+00 1.786675445065836243e+01 -4.600905794207773084e-03 4.103935045494307501e-03 1.602401053795780503e-02
2.894999999999792184e+00 1.786724181313681825e+01 -4.600884071599412560e-03 4.113521593143590858e-03 1.602409535567925897e-02
2.895999999999792074e+00 1.786771875680978283e+01 -4.600037018529725026e-03 4.123093345565144625e-03 1.602497213703629741e-02
2.896999999999791964e+00 1.786819420471737629e+01 -4.592239867519899363e-03 4.116791959926436803e-03 1.603281623427421643e-02
2.897999999999791854e+00 1.786866582034547335e+01 -4.584331823549611835e-03 4.112716195452556685e-03 1.604077245275508865e-02
2.898999999999791743e+00 1.786913323313079616e+01 -4.575515378815326814e-03 4.108102593492519647e-03 1.604963363154785633e-02
2.899999999999791633e+00 1.786959854514622847e+01 -4.565863888384882018e-03 4.100551872952564424e-03 1.605932192176611276e-02
2.900999999999791523e+00 1.787007983549468193e+01 -4.555376320276719945e-03 4.074085971823264082e-03 1.606983392658278831e-02
2.901999999999791413e+00 1.787057709064374933e+01 -4.544010747098302730e-03 4.046755598030903414e-03 1.608120717652366041e-02
2.902999999999791303e+00 1.787108669730949373e+01 -4.531700655859928484e-03 4.022093990115528650e-03 1.609350380813465500e-02
2.903999999999791193e+00 1.787159714824882784e+01 -4.533688386073230804e-03 4.023237446739124680e-03 1.609151272722671860e-02
2.904999999999791083e+00 1.787210116931461812e+01 -4.542543023814112589e-03 4.038521958023829315e-03 1.608267567017214461e-02
2.905999999999790973e+00 1.787259807155936642e+01 -4.549430281653199168e-03 4.052528036904900696e-03 1.607581574328055540e-02
2.906999999999790862e+00 1.787308351428306352e+01 -4.554965127666411526e-03 4.069522403969306687e-03 1.607030974367165688e-02
2.907999999999790752e+00 1.787356485332372102e+01 -4.559426285833135042e-03 4.078087245175632605e-03 1.606587207537866005e-02
2.908999999999790642e+00 1.787404417470204621e+01 -4.562955162103523796e-03 4.083633783778342283e-03 1.606235530603563472e-02
2.909999999999790532e+00 1.787452052490784027e+01 -4.565614478139309353e-03 4.089264272345246622e-03 1.605969126272529038e-02
2.910999999999790422e+00 1.787499878146749666e+01 -4.563428806468213840e-03 4.085172246811826814e-03 1.606188210868416191e-02
2.911999999999790312e+00 1.787548736740950517e+01 -4.558035250594572214e-03 4.069449308586059640e-03 1.606730148449660861e-02
2.912999999999790202e+00 1.787599266500645001e+01 -4.551649946581469951e-03 4.046352349636627398e-03 1.607372822580584865e-02
2.913999999999790091e+00 1.787651244323577515e+01 -4.544483334491758279e-03 4.024705105166617551e-03 1.608094713880995827e-02
2.914999999999789981e+00 1.787703690482497265e+01 -4.536626179899146995e-03 4.012164590701646806e-03 1.608886279444401990e-02
2.915999999999789871e+00 1.787756433395083988e+01 -4.528104037714529226e-03 4.000674911847299994e-03 1.609744499017837921e-02
2.916999999999789761e+00 1.787809403885723825e+01 -4.518904485659676340e-03 3.989199579261311357e-03 1.610670149264028378e-02
2.917999999999789651e+00 1.787859809871871164e+01 -4.535956121907015574e-03 4.031896260433621808e-03 1.608977625740704714e-02
2.918999999999789541e+00 1.787908760135358222e+01 -4.542408862342988199e-03 4.052906227472412651e-03 1.608347384420883569e-02
2.919999999999789431e+00 1.787956307443799275e+01 -4.547897538982270671e-03 4.072424454571732522e-03 1.607815193504198367e-02
2.920999999999789321e+00 1.788003021359613598e+01 -4.552507103802279180e-03 4.085367945659053139e-03 1.607371861544220834e-02
2.921999999999789210e+00 1.788050263013523278e+01 -4.556481672400678785e-03 4.084065133303880525e-03 1.606992349148709046e-02
2.922999999999789100e+00 1.788098023440587880e+01 -4.559863919094189581e-03 4.082259648448163629e-03 1.606671807342534980e-02
2.923999999999788990e+00 1.788146226366153257e+01 -4.562659015236824982e-03 4.080629759583054121e-03 1.606409173071086244e-02
2.924999999999788880e+00 1.788194711123348313e+01 -4.564848319111695224e-03 4.080000747161142277e-03 1.606205791962873539e-02
2.925999999999788770e+00 1.788242585625613401e+01 -4.566396918347390664e-03 4.087651895696506853e-03 1.606064658702749740e-02
2.926999999999788660e+00 1.788289580541103518e+01 -4.567257944843462064e-03 4.097308789942289559e-03 1.605989981964979149e-02
2.927999999999788550e+00 1.788335622478967935e+01 -4.567374972355640363e-03 4.106955593711479093e-03 1.605986942207921625e-02
2.928999999999788439e+00 1.788380631640378837e+01 -4.566684222126883401e-03 4.116592608017856196e-03 1.606061469648030829e-02
2.929999999999788329e+00 1.788424523835731250e+01 -4.565125154167661882e-03 4.126203200643532333e-03 1.606219180657444262e-02
2.930999999999788219e+00 1.788468137432809968e+01 -4.556874696155116013e-03 4.120738725367938983e-03 1.607047124632315915e-02
2.931999999999788109e+00 1.788511404021983608e+01 -4.548210039516119990e-03 4.115544147779714307e-03 1.607916171253096979e-02
2.932999999999787999e+00 1.788556044093841990e+01 -4.538567302625818797e-03 4.092166584042001773e-03 1.608882225144135647e-02
2.933999999999787889e+00 1.788602574917358012e+01 -4.528029777993372237e-03 4.062721542833149999e-03 1.609936488816806135e-02
2.934999999999787779e+00 1.788650975696928214e+01 -4.516599551722061748e-03 4.032591756020048948e-03 1.611078292090098452e-02
2.935999999999787669e+00 1.788699987791139279e+01 -4.516679294859700898e-03 4.026558352749050849e-03 1.611069903483590068e-02
2.936999999999787558e+00 1.788748356939601081e+01 -4.525309191049704631e-03 4.041617706431683936e-03 1.610208891239572546e-02
2.937999999999787448e+00 1.788796060947046129e+01 -4.532118724396391740e-03 4.055078649945906277e-03 1.609531125284881584e-02
2.938999999999787338e+00 1.788843126315907739e+01 -4.537615045361480248e-03 4.066961356745384115e-03 1.608985026096252866e-02
2.939999999999787228e+00 1.788890360952389713e+01 -4.542161471807852624e-03 4.069815106988110276e-03 1.608533541034183265e-02
2.940999999999787118e+00 1.788937621800778643e+01 -4.545900596401522206e-03 4.073292112512219218e-03 1.608161776664324485e-02
2.941999999999787008e+00 1.788984632447077772e+01 -4.548892537456624037e-03 4.078786074465341922e-03 1.607863146718270173e-02
2.942999999999786898e+00 1.789031311051149942e+01 -4.551149953820346483e-03 4.084363913098645882e-03 1.607635854385871046e-02
2.943999999999786787e+00 1.789077929422903424e+01 -4.552656273627332141e-03 4.086472556092513898e-03 1.607481059236203630e-02
2.944999999999786677e+00 1.789125716043677272e+01 -4.549851074522278695e-03 4.071984866783792158e-03 1.607757129741175725e-02
2.945999999999786567e+00 1.789174988956391132e+01 -4.543530626979487910e-03 4.050801499840885403e-03 1.608385812005205806e-02
2.946999999999786457e+00 1.789225749305568414e+01 -4.536227463104754512e-03 4.028623971331942236e-03 1.609113373162856728e-02
2.947999999999786347e+00 1.789277790054822503e+01 -4.528147288056898374e-03 4.007739795516000909e-03 1.609918786298809509e-02
2.948999999999786237e+00 1.789330154260835215e+01 -4.519369650776827035e-03 3.995727590649710698e-03 1.610793645320987566e-02
2.949999999999786127e+00 1.789380796647257554e+01 -4.526471088590683194e-03 4.020047224367290055e-03 1.610084879897926216e-02
2.950999999999786017e+00 1.789429843205564552e+01 -4.532097401467176032e-03 4.041631818397199358e-03 1.609526450019000549e-02
2.951999999999785906e+00 1.789477394855611436e+01 -4.536836560127428634e-03 4.061320059658586439e-03 1.609058580226335397e-02
2.952999999999785796e+00 1.789523522515974108e+01 -4.540891182239647876e-03 4.079614578612933244e-03 1.608660226487569275e-02
2.953999999999785686e+00 1.789569206065852569e+01 -4.544344070865419943e-03 4.087508572080806452e-03 1.608322437549140893e-02
2.954999999999785576e+00 1.789615380101307451e+01 -4.547316226802974870e-03 4.085575872254151863e-03 1.608032510136651883e-02
2.955999999999785466e+00 1.789661972950041502e+01 -4.549807273965907582e-03 4.083878786625401956e-03 1.607789923284110717e-02
2.956999999999785356e+00 1.789708922292234305e+01 -4.551793931388524624e-03 4.082300509460489064e-03 1.607596479512207396e-02
2.957999999999785246e+00 1.789756163363700736e+01 -4.553237999745639482e-03 4.080827285081333085e-03 1.607455498315870507e-02
2.958999999999785135e+00 1.789803383893800515e+01 -4.554090532803260934e-03 4.081885231805475363e-03 1.607371394072553555e-02
2.959999999999785025e+00 1.789849719912893278e+01 -4.554294099320881778e-03 4.090933908393250967e-03 1.607349446609556906e-02
2.960999999999784915e+00 1.789895040615730082e+01 -4.553784638141920339e-03 4.100577609773879174e-03 1.607395613581727792e-02
2.961999999999784805e+00 1.789939267059414618e+01 -4.552492136171298193e-03 4.110227699325934986e-03 1.607516461281395873e-02
2.962999999999784695e+00 1.789982316142221919e+01 -4.550341393811418653e-03 4.119850565738414003e-03 1.607719087200394983e-02
2.963999999999784585e+00 1.790024562145794107e+01 -4.544194781080613914e-03 4.121734745358730627e-03 1.608319452150592729e-02
2.964999999999784475e+00 1.790066240169733902e+01 -4.534798679837191357e-03 4.118018440439239966e-03 1.609244111328908544e-02
2.965999999999784364e+00 1.790108808076586655e+01 -4.524297354840021990e-03 4.098618286312492864e-03 1.610278149943674894e-02
2.966999999999784254e+00 1.790153137139134998e+01 -4.512849183020598010e-03 4.069558557537170107e-03 1.611405272789837376e-02
2.967999999999784144e+00 1.790199214450015219e+01 -4.500487844058882747e-03 4.039714735256667855e-03 1.612621667337295339e-02
2.968999999999784034e+00 1.790246923763024256e+01 -4.487185544454690839e-03 4.010092414364323926e-03 1.613929673494087988e-02
2.969999999999783924e+00 1.790293409285970583e+01 -4.501582200045630734e-03 4.036726970582362774e-03 1.612472102892850354e-02
2.970999999999783814e+00 1.790339115446203522e+01 -4.507535106136147628e-03 4.050473503806758212e-03 1.611859950436403399e-02
2.971999999999783704e+00 1.790384025758051578e+01 -4.512169301417075229e-03 4.063066182936510284e-03 1.611379889797192114e-02
2.972999999999783594e+00 1.790428662550134220e+01 -4.515838012855150421e-03 4.069470092028732236e-03 1.610995884462291389e-02
2.973999999999783483e+00 1.790473393776208511e+01 -4.518707443083498122e-03 4.071395182340593367e-03 1.610690686194361440e-02
2.974999999999783373e+00 1.790517792496587646e+01 -4.520851071865646456e-03 4.076863868074294753e-03 1.610456378857346577e-02
2.975999999999783263e+00 1.790561776582985232e+01 -4.522289640951211026e-03 4.082448776975351051e-03 1.610290363648628209e-02
2.976999999999783153e+00 1.790605397880600691e+01 -4.523011584414831157e-03 4.086798608260238178e-03 1.610193305632890565e-02
2.977999999999783043e+00 1.790649484269226122e+01 -4.522986955659742854e-03 4.082123069405437128e-03 1.610167733304881596e-02
2.978999999999782933e+00 1.790695179519194369e+01 -4.513521278591256340e-03 4.056568778908783805e-03 1.611088737922094019e-02
2.979999999999782823e+00 1.790742253385087679e+01 -4.505055539413990902e-03 4.034316880480890051e-03 1.611910253436374396e-02
2.980999999999782712e+00 1.790790673049965065e+01 -4.495829854993859363e-03 4.011633206219999102e-03 1.612807827282979403e-02
2.981999999999782602e+00 1.790839544420269291e+01 -4.485928863340886766e-03 3.997215160298621742e-03 1.613772559008852178e-02
2.982999999999782492e+00 1.790887039637628675e+01 -4.488505767001300419e-03 4.013553593407465959e-03 1.613492640014159429e-02
2.983999999999782382e+00 1.790932791248227574e+01 -4.493557170010857409e-03 4.036041064021870899e-03 1.612968391212210237e-02
2.984999999999782272e+00 1.790976907618316005e+01 -4.497589483159533837e-03 4.056425782275216614e-03 1.612548065536792766e-02
2.985999999999782162e+00 1.791019472708338611e+01 -4.500816243834725346e-03 4.075165343608665343e-03 1.612209476318562928e-02
2.986999999999782052e+00 1.791061150569402471e+01 -4.503484986950800038e-03 4.086706376312198262e-03 1.611927169190997128e-02
2.987999999999781942e+00 1.791103200683382468e+01 -4.505682230167260688e-03 4.085181090367293738e-03 1.611691866945211271e-02
2.988999999999781831e+00 1.791145598748684975e+01 -4.507422983119836052e-03 4.083442330094767120e-03 1.611501492615696057e-02
2.989999999999781721e+00 1.791188286911888383e+01 -4.508693779834291142e-03 4.081812147800209338e-03 1.611356851403664484e-02
2.990999999999781611e+00 1.791231204709275104e+01 -4.509462913694401061e-03 4.080284939827189157e-03 1.611260598017239323e-02
2.991999999999781501e+00 1.791274239901467880e+01 -4.509685704411858093e-03 4.079333782484106247e-03 1.611216704281281248e-02
2.992999999999781391e+00 1.791316542171133719e+01 -4.509307620426930042e-03 4.086284923768537282e-03 1.611230143320259087e-02
2.993999999999781281e+00 1.791357770830196117e+01 -4.508266466088106834e-03 4.095979875464128735e-03 1.611306668454944718e-02
2.994999999999781171e+00 1.791397851795423790e+01 -4.506493368248147557e-03 4.105683715971412961e-03 1.611452713022878611e-02
2.995999999999781060e+00 1.791436705752274605e+01 -4.503913750208521187e-03 4.115374181700370664e-03 1.611675292060474329e-02
2.996999999999780950e+00 1.791474245368734586e+01 -4.500481289360458957e-03 4.125085124760652887e-03 1.611978593908191398e-02
2.997999999999780840e+00 1.791511290894156971e+01 -4.489844794951470749e-03 4.119389540727614804e-03 1.613002514960799536e-02
2.998999999999780730e+00 1.791548751961365227e+01 -4.478922739785027272e-03 4.104312067702473553e-03 1.614053755883342392e-02
2.999999999999780620e+00 1.791587910287444174e+01 -4.467000156520729154e-03 4.075416895731254902e-03 1.615203328311008366e-02
3.000999999999780510e+00 1.791628757864170041e+01 -4.454148292474022219e-03 4.045672525215357473e-03 1.616443637995081117e-02
3.001999999999780400e+00 1.791671275694212540e+01 -4.440360591502465031e-03 4.015182291077476311e-03 1.617774876148588004e-02
3.002999999999780290e+00 1.791713077531999687e+01 -4.449590747392224294e-03 4.031572369520747962e-03 1.616807318505717600e-02
3.003999999999780179e+00 1.791754022530095725e+01 -4.454969840661213848e-03 4.045519859700839188e-03 1.616225914646354095e-02
3.004999999999780069e+00 1.791794099842741517e+01 -4.458985760120781801e-03 4.058212633662861175e-03 1.615780925226106834e-02
3.005999999999779959e+00 1.791833593614823883e+01 -4.462011329893772991e-03 4.067073609070110361e-03 1.615434283938171553e-02
3.006999999999779849e+00 1.791873286029500534e+01 -4.464233559488091883e-03 4.067309412721583327e-03 1.615166609532650219e-02
3.007999999999779739e+00 1.791912682218930186e+01 -4.465737136099606416e-03 4.071775241803082465e-03 1.614968821346635802e-02
3.008999999999779629e+00 1.791951613004606259e+01 -4.466548607169914913e-03 4.077240750409191587e-03 1.614837701020474872e-02
3.009999999999779519e+00 1.791990019421624325e+01 -4.466659480860430027e-03 4.082595310679765395e-03 1.614773570260760738e-02
3.010999999999779408e+00 1.792028618433225162e+01 -4.466038921747557053e-03 4.080048805739184756e-03 1.614779013430337265e-02
3.011999999999779298e+00 1.792068426753482413e+01 -4.459297481805992759e-03 4.061214279233484915e-03 1.615396478078494347e-02
3.012999999999779188e+00 1.792109543522530757e+01 -4.450416061283418018e-03 4.039248370799979754e-03 1.616228071243910186e-02
3.013999999999779078e+00 1.792151977202950519e+01 -4.440599379412580282e-03 4.016262575214957740e-03 1.617152838266561893e-02
3.014999999999778968e+00 1.792195295248973252e+01 -4.430008277588499098e-03 3.996827817361165401e-03 1.618154227054882655e-02
3.015999999999778858e+00 1.792238635924796242e+01 -4.418700606506848448e-03 3.985293848276955618e-03 1.619225986978200735e-02
3.016999999999778748e+00 1.792279107298214669e+01 -4.430863090420195799e-03 4.026149356235925875e-03 1.617956632696118668e-02
3.017999999999778638e+00 1.792317858280898690e+01 -4.434024840074014644e-03 4.046515013233799134e-03 1.617588792876325371e-02
3.018999999999778527e+00 1.792354971404274622e+01 -4.436325969738010890e-03 4.065194735978696662e-03 1.617307681532367120e-02
3.019999999999778417e+00 1.792390742581853402e+01 -4.438032854339211963e-03 4.080321078551406300e-03 1.617085948559293315e-02
3.020999999999778307e+00 1.792426619295133960e+01 -4.439258003081909473e-03 4.080490870276327550e-03 1.616911699835274496e-02
3.021999999999778197e+00 1.792462779680518636e+01 -4.440024246936478090e-03 4.078420393089718897e-03 1.616782058798442792e-02
3.022999999999778087e+00 1.792499166766538465e+01 -4.440322966227139984e-03 4.076452106028850136e-03 1.616697330477266659e-02
3.023999999999777977e+00 1.792535721471582377e+01 -4.440126177310156110e-03 4.074579126871037162e-03 1.616659784103936445e-02
3.024999999999777867e+00 1.792572381080428912e+01 -4.439392025346035504e-03 4.072795936880692531e-03 1.616673098037461204e-02
3.025999999999777756e+00 1.792608640879369375e+01 -4.438068733268374713e-03 4.075470743863740877e-03 1.616741961377313186e-02
3.026999999999777646e+00 1.792643756877885508e+01 -4.436096488036363542e-03 4.084936502875032363e-03 1.616871882922716469e-02
3.027999999999777536e+00 1.792677653427307050e+01 -4.433408425322446327e-03 4.094442931107031107e-03 1.617069091086690766e-02
3.028999999999777426e+00 1.792710253426358946e+01 -4.429931974211156857e-03 4.103931983692190970e-03 1.617340398588444292e-02
3.029999999999777316e+00 1.792741473907324590e+01 -4.425588819426395058e-03 4.113384009769959458e-03 1.617693205477415894e-02
3.030999999999777206e+00 1.792771856899915761e+01 -4.416092819763163535e-03 4.112262893851449663e-03 1.618559267457109901e-02
3.031999999999777096e+00 1.792801992571409286e+01 -4.404334378268833124e-03 4.102977663333580612e-03 1.619649822493463703e-02
3.032999999999776986e+00 1.792833614081035165e+01 -4.391462420979127916e-03 4.075247324720340618e-03 1.620849485586510486e-02
3.033999999999776875e+00 1.792866852761347829e+01 -4.377609723531522209e-03 4.045222920404883613e-03 1.622144513254782094e-02
3.034999999999776765e+00 1.792901696293845859e+01 -4.362799083873870193e-03 4.014363758893569473e-03 1.623532171417062589e-02
3.035999999999776655e+00 1.792936523787651737e+01 -4.364943505578617634e-03 4.016668567519838563e-03 1.623225158401920068e-02
3.036999999999776545e+00 1.792970449730507099e+01 -4.369968513522682826e-03 4.030709084969065145e-03 1.622630973597079251e-02
3.037999999999776435e+00 1.793003438558228879e+01 -4.373441701762553931e-03 4.043553424544749260e-03 1.622191793590333289e-02
3.038999999999776325e+00 1.793035585779875163e+01 -4.375838334337304319e-03 4.054366117874467351e-03 1.621859277136807054e-02
3.039999999999776215e+00 1.793067799705159970e+01 -4.377396649442444679e-03 4.055257396594369804e-03 1.621608911882625390e-02
3.040999999999776104e+00 1.793099834706977447e+01 -4.378231425729798426e-03 4.057881407555034153e-03 1.621428611457829613e-02
3.041999999999775994e+00 1.793131365997079385e+01 -4.378387159929243537e-03 4.063074258909861285e-03 1.621313373127142299e-02
3.042999999999775884e+00 1.793162313680783626e+01 -4.377866779517171521e-03 4.068389942474760941e-03 1.621262391973531808e-02
3.043999999999775774e+00 1.793193168229725387e+01 -4.376646905526524085e-03 4.068101416108913133e-03 1.621277525291297747e-02
3.044999999999775664e+00 1.793224502993531289e+01 -4.374686273996513872e-03 4.061338635937499983e-03 1.621362444227443522e-02
3.045999999999775554e+00 1.793257501769323881e+01 -4.362019060172509302e-03 4.032031302246589025e-03 1.622520410178579162e-02
3.046999999999775444e+00 1.793291780583457395e+01 -4.351540155406512407e-03 4.008752014071363841e-03 1.623459032872319463e-02
3.047999999999775333e+00 1.793327221308057418e+01 -4.340279091531235554e-03 3.985871845531014333e-03 1.624474928838439206e-02
3.048999999999775223e+00 1.793362832250018357e+01 -4.328304481508430182e-03 3.972195061899034055e-03 1.625560804067607834e-02
3.049999999999775113e+00 1.793395873083909109e+01 -4.338399228528151859e-03 4.007990889620634441e-03 1.624444814135828433e-02
3.050999999999775003e+00 1.793427151942789166e+01 -4.341538824358870917e-03 4.028750235558298774e-03 1.624025926905564923e-02
3.051999999999774893e+00 1.793456757051498229e+01 -4.343800778245549693e-03 4.047749691154917812e-03 1.623695574257921770e-02
3.052999999999774783e+00 1.793484923616425419e+01 -4.345408668025534452e-03 4.063743018753633932e-03 1.623430681743153262e-02
3.053999999999774673e+00 1.793513125212578885e+01 -4.346535992311653315e-03 4.064520030776999290e-03 1.623213262182869251e-02
3.054999999999774563e+00 1.793541631254568003e+01 -4.347218974177897988e-03 4.062158554286716960e-03 1.623039108016159984e-02
3.055999999999774452e+00 1.793570385550778568e+01 -4.347456897551715653e-03 4.059913935446068760e-03 1.622907742461477537e-02
3.056999999999774342e+00 1.793599331134667096e+01 -4.347226501452893140e-03 4.057770662567604554e-03 1.622820969950957565e-02
3.057999999999774232e+00 1.793628407739957353e+01 -4.346488699284441030e-03 4.055722646381871958e-03 1.622782197521787859e-02
3.058999999999774122e+00 1.793657423125351258e+01 -4.345192689927647456e-03 4.055038835988601653e-03 1.622796019426295949e-02
3.059999999999774012e+00 1.793685458519185261e+01 -4.343278313070333442e-03 4.062924374730305689e-03 1.622867978700757302e-02
3.060999999999773902e+00 1.793712284634168697e+01 -4.340677476937212197e-03 4.072416327102853194e-03 1.623004422371295691e-02
3.061999999999773792e+00 1.793737831419350925e+01 -4.337315184844573249e-03 4.081847333022284655e-03 1.623212397420243855e-02
3.062999999999773681e+00 1.793762018818259563e+01 -4.333110120099964956e-03 4.091236131013593035e-03 1.623499591322484503e-02
3.063999999999773571e+00 1.793784757413372333e+01 -4.327975479785458289e-03 4.100589528657757298e-03 1.623874247903369164e-02
3.064999999999773461e+00 1.793807762152437490e+01 -4.314510822984359180e-03 4.084463432332781536e-03 1.625082099300489621e-02
3.065999999999773351e+00 1.793832366275300672e+01 -4.301687610192820969e-03 4.055646381561010642e-03 1.626223659073375294e-02
3.066999999999773241e+00 1.793858625394744166e+01 -4.287822738804145627e-03 4.025231544369198798e-03 1.627466741589270183e-02
3.067999999999773131e+00 1.793886530214926367e+01 -4.272960003975517090e-03 3.993911802153509577e-03 1.628806477676199641e-02
3.068999999999773021e+00 1.793914362051268796e+01 -4.279010323877363055e-03 4.000691960453072772e-03 1.628056593813557995e-02
3.069999999999772911e+00 1.793941519053030476e+01 -4.284379804374674125e-03 4.012809786757878458e-03 1.627375467326496947e-02
3.070999999999772800e+00 1.793967808353517768e+01 -4.288171898425075998e-03 4.025278893552154333e-03 1.626851705886196361e-02
3.071999999999772690e+00 1.793993447026855037e+01 -4.290851998355677682e-03 4.034465264982984439e-03 1.626437923551070364e-02
3.072999999999772580e+00 1.794019338021759680e+01 -4.292643400330961589e-03 4.033733451284535199e-03 1.626111051004332231e-02
3.073999999999772470e+00 1.794045356661350255e+01 -4.293651667357551924e-03 4.033465271451803710e-03 1.625859859221294793e-02
3.074999999999772360e+00 1.794070947807297856e+01 -4.293914686033173216e-03 4.038003226557162866e-03 1.625679931857644187e-02
3.075999999999772250e+00 1.794096013041811233e+01 -4.293429198722381081e-03 4.042776853588608311e-03 1.625570998828902713e-02
3.076999999999772140e+00 1.794121279735275110e+01 -4.292165577385721395e-03 4.039498642746953624e-03 1.625535450620370706e-02
3.077999999999772029e+00 1.794147048727790406e+01 -4.290075712414583020e-03 4.032385787261623389e-03 1.625577543830776170e-02
3.078999999999771919e+00 1.794174138514645378e+01 -4.280228704053518247e-03 4.009330835503793940e-03 1.626394881340431989e-02
3.079999999999771809e+00 1.794202491267472155e+01 -4.269379665028444869e-03 3.985852136760676366e-03 1.627311093272562972e-02
3.080999999999771699e+00 1.794232101010796399e+01 -4.257571907036945477e-03 3.961474473794508386e-03 1.628321260209278712e-02
3.081999999999771589e+00 1.794261175256532681e+01 -4.255230019854156116e-03 3.964487562491331336e-03 1.628385353973226674e-02
3.082999999999771479e+00 1.794288363938446196e+01 -4.258653594342061942e-03 3.986766775206914380e-03 1.627874452945834299e-02
3.083999999999771369e+00 1.794313766112160735e+01 -4.260735728647551887e-03 4.006713991502158442e-03 1.627497933627931881e-02
3.084999999999771259e+00 1.794337461449479676e+01 -4.261821554518322591e-03 4.024868181328914579e-03 1.627220288150695374e-02
3.085999999999771148e+00 1.794359957865903255e+01 -4.262117074262554602e-03 4.037152910026768800e-03 1.627020065063785118e-02
3.086999999999771038e+00 1.794382643039879710e+01 -4.261773869845331998e-03 4.034922130080776694e-03 1.626881334886991215e-02
3.087999999999770928e+00 1.794405537524563243e+01 -4.260819855530144883e-03 4.031875008694812100e-03 1.626800584535995770e-02
3.088999999999770818e+00 1.794428572259121069e+01 -4.259248080523380699e-03 4.028900734945128383e-03 1.626777821754962772e-02
3.089999999999770708e+00 1.794451676439717858e+01 -4.257029791443262337e-03 4.025987985475371414e-03 1.626815259560655119e-02
3.090999999999770598e+00 1.794474775568366454e+01 -4.254121084244229245e-03 4.023129797758269455e-03 1.626916645592267965e-02
3.091999999999770488e+00 1.794497781232780298e+01 -4.250466611202428566e-03 4.020409967063985276e-03 1.627086888172961376e-02
3.092999999999770377e+00 1.794519911185044236e+01 -4.246002398655978477e-03 4.024702876016594127e-03 1.627331772796935389e-02
3.093999999999770267e+00 1.794540638626380513e+01 -4.240657292906142156e-03 4.033382879543374183e-03 1.627657816660798076e-02
3.094999999999770157e+00 1.794559870168654925e+01 -4.234354072831737238e-03 4.042038650087621289e-03 1.628072157165558892e-02
3.095999999999770047e+00 1.794577512981972234e+01 -4.227010469915123102e-03 4.050582336742033183e-03 1.628582450171435492e-02
3.096999999999769937e+00 1.794593466281056493e+01 -4.218540151303433981e-03 4.059007160460841555e-03 1.629196772123496159e-02
3.097999999999769827e+00 1.794609751803693598e+01 -4.203111661478762216e-03 4.040256435107711895e-03 1.630502449389477707e-02
3.098999999999769717e+00 1.794627406923211055e+01 -4.186425053928378819e-03 4.009873858753810853e-03 1.631928511921885983e-02
3.099999999999769607e+00 1.794646396894141560e+01 -4.168523396153781153e-03 3.978623686848728642e-03 1.633470026443551229e-02
3.100999999999769496e+00 1.794666695031029846e+01 -4.149414069955375400e-03 3.946432701072515731e-03 1.635125682104307532e-02


==> data/slidingdroplet/energies/ws100_c_nlin.dat <==
t e deltap deltan deltapwogravity
0.000000000000000000e+00 1.079078533638984361e+01 0.000000000000000000e+00 0.000000000000000000e+00 9.370911164090759323e-09
1.000000000000000021e-03 1.075319668861222588e+01 3.176396018459248793e-02 5.824687593025235088e-03 3.176767828541072342e-02
2.000000000000000042e-03 1.072090519823856170e+01 2.841970600026866994e-02 3.871784373395519008e-03 2.842915383913534322e-02
3.000000000000000062e-03 1.069281001441301626e+01 2.517069323498298886e-02 2.924490590562444509e-03 2.518775879855125396e-02
4.000000000000000083e-03 1.066812793897663347e+01 2.185420515018851942e-02 2.827870286194269361e-03 2.188085759257308791e-02
5.000000000000000104e-03 1.064626090648846990e+01 1.904390083424602545e-02 2.823131653917548139e-03 1.908183699373812783e-02
6.000000000000000125e-03 1.062674423681512970e+01 1.696837206466565023e-02 2.548297608674553183e-03 1.701891816978502031e-02
7.000000000000000146e-03 1.060901234262704307e+01 1.541737012491737474e-02 2.314524063169252910e-03 1.548141468870078280e-02
8.000000000000000167e-03 1.059262031606052723e+01 1.425407756888352750e-02 2.137948997632310721e-03 1.433223943151799851e-02
9.000000000000001055e-03 1.057724597124495425e+01 1.336766916275840267e-02 2.006675652814579602e-03 1.346032666123994290e-02
1.000000000000000194e-02 1.056263116796336732e+01 1.272523792157488273e-02 1.889565360012047252e-03 1.283259368864216737e-02
1.100000000000000283e-02 1.054870279318336657e+01 1.222681405401358432e-02 1.701560725987167483e-03 1.234898151844372738e-02
1.200000000000000372e-02 1.053551172131157898e+01 1.186108716212228714e-02 1.329984709665298082e-03 1.199809146698601475e-02
1.300000000000000461e-02 1.052300000013271131e+01 1.157243132862269784e-02 9.392898502449762571e-04 1.172425430834704747e-02
1.400000000000000550e-02 1.051111388568916460e+01 1.096663656175775499e-02 9.194778817889475570e-04 1.113413154034848841e-02
1.500000000000000638e-02 1.049978171419977357e+01 1.020274717820601057e-02 1.129424311185019125e-03 1.038663857579792855e-02
1.600000000000000727e-02 1.048896472550465298e+01 9.689553586317321138e-03 1.127435108803278435e-03 9.890305353092203322e-03
1.700000000000000816e-02 1.047864136162139026e+01 9.246788815494524916e-03 1.076575067768190119e-03 9.464739588106391502e-03
1.800000000000000905e-02 1.046874101367253118e+01 8.866948204127554634e-03 1.033399744731523795e-03 9.102350078479148898e-03
1.900000000000000994e-02 1.045923376944686112e+01 8.529213813682282042e-03 9.780304119877819558e-04 8.782254431513900755e-03
2.000000000000001082e-02 1.045011498868703548e+01 8.238618307621918893e-03 8.801624522037209547e-04 8.509437715833755023e-03
2.100000000000001171e-02 1.044135832686296261e+01 7.973441908539177433e-03 7.832199155336869861e-04 8.262133949074117537e-03
2.200000000000001260e-02 1.043291325058587304e+01 7.757628467522289899e-03 6.874478095672794178e-04 8.064202476222507091e-03
2.300000000000001349e-02 1.042474594452329129e+01 7.577475112246791038e-03 5.898309503349673591e-04 7.901931889913326248e-03
2.400000000000001438e-02 1.041683591109628892e+01 7.340377029363253508e-03 5.696563976391073869e-04 7.682944942357557150e-03
2.500000000000001527e-02 1.040914642196506890e+01 7.022224259511680895e-03 6.672648717083477440e-04 7.383329377576020904e-03
2.600000000000001615e-02 1.040167762521965855e+01 6.699960139094483791e-03 7.688366063158605379e-04 7.080000991196752635e-03
2.700000000000001704e-02 1.039442479719090429e+01 6.393908372981497480e-03 8.589196557727682077e-04 6.793255637175939395e-03
2.800000000000001793e-02 1.038738189455663097e+01 6.102698266827405807e-03 9.402043674459122785e-04 6.521688813693561626e-03
2.900000000000001882e-02 1.038057452219563892e+01 5.864159748565697140e-03 9.432126124263506481e-04 6.302990391447319506e-03
3.000000000000001971e-02 1.037401747222781800e+01 5.659462331393208534e-03 8.975876364277074471e-04 6.118331482392051074e-03
3.100000000000002059e-02 1.036768080128115521e+01 5.467518973855529409e-03 8.691519728072629944e-04 5.946592105845401564e-03
3.200000000000002148e-02 1.036154284248065593e+01 5.294900118051021169e-03 8.430586824482557209e-04 5.794323615309205158e-03
3.300000000000002237e-02 1.035557754201662206e+01 5.153379301199466876e-03 8.119211628344067191e-04 5.673238285629731391e-03
3.400000000000002326e-02 1.034977216863805261e+01 5.009256646243055722e-03 7.961167323264004003e-04 5.549669089879563991e-03
3.500000000000002415e-02 1.034410978971038197e+01 4.872004567646245204e-03 7.903743600243852419e-04 5.433082764083758606e-03
3.600000000000002504e-02 1.033856486908866934e+01 4.759051860425133305e-03 7.858687612875012510e-04 5.340861751542227455e-03
3.700000000000002592e-02 1.033313461152234680e+01 4.648539353718835615e-03 7.817182126037026946e-04 5.251139584856297227e-03
3.800000000000002681e-02 1.032778925259205494e+01 4.593041210010754410e-03 7.523177202811114073e-04 5.216369600714423731e-03
3.900000000000002770e-02 1.032253078724586004e+01 4.531397890847400564e-03 7.270674553474954643e-04 5.175420174285717823e-03
4.000000000000002859e-02 1.031733413707039659e+01 4.484562993882012377e-03 7.120871815814340533e-04 5.149217366967444483e-03
4.100000000000002948e-02 1.031219528081064496e+01 4.438707781372728742e-03 7.001484783789053284e-04 5.123934106290035061e-03
4.200000000000003036e-02 1.030711843907178604e+01 4.398372791851034615e-03 6.784689470078824822e-04 5.104109373656992403e-03
4.300000000000003125e-02 1.030215045843065447e+01 4.380587996534826903e-03 5.873926445967483229e-04 5.106717184368243095e-03
4.400000000000003214e-02 1.029729749078373224e+01 4.359332479929686754e-03 4.936351669925370667e-04 5.105729347974659327e-03
4.500000000000003303e-02 1.029254773847453031e+01 4.339993048284222429e-03 4.097592609177153761e-04 5.106536782738419281e-03
4.600000000000003392e-02 1.028788163550555446e+01 4.297713425595963734e-03 3.683895433798855742e-04 5.084354889988037390e-03
4.700000000000003481e-02 1.028327992509149169e+01 4.240940560147878069e-03 3.607698539148870842e-04 5.047656789746277246e-03
4.800000000000003569e-02 1.027872646861805350e+01 4.105498190854242092e-03 4.479582825839467305e-04 4.932705855961003368e-03
4.900000000000003658e-02 1.027422579563164362e+01 4.007710384962010451e-03 4.929626014478711085e-04 4.855571131578032690e-03
5.000000000000003747e-02 1.026978531045023146e+01 3.916324674482263117e-03 5.241605069298939726e-04 4.784979695698467553e-03
5.100000000000003836e-02 1.026541992367419098e+01 3.828233320123741647e-03 5.371534559167391067e-04 4.717787329655404732e-03
5.200000000000003925e-02 1.026113734483648088e+01 3.741381726630201542e-03 5.411971110799032939e-04 4.651925415876933048e-03
5.300000000000004013e-02 1.025694005234618267e+01 3.659861115030687163e-03 5.374313752675228921e-04 4.591462995057913818e-03
5.400000000000004102e-02 1.025282361554744881e+01 3.577780485419403481e-03 5.386563133144544463e-04 4.530503471714015032e-03
5.500000000000004191e-02 1.024878363393831471e+01 3.504735011228917244e-03 5.352465979051850703e-04 4.478644765618838668e-03
5.600000000000004280e-02 1.024483556720679545e+01 3.430541993819521528e-03 5.175247376997403788e-04 4.425692720003746895e-03
5.700000000000004369e-02 1.024097092579130042e+01 3.370030377704383382e-03 4.946110377906458820e-04 4.386432847788098409e-03
5.800000000000004458e-02 1.023719776970040662e+01 3.304937418042413165e-03 4.682186728513790600e-04 4.342614358724180418e-03
5.900000000000004546e-02 1.023351932930999730e+01 3.243614800110338359e-03 4.348255902989826664e-04 4.302583767460959815e-03
6.000000000000004635e-02 1.022993306676744218e+01 3.183527890031465860e-03 4.027346525236528106e-04 4.263802126054707167e-03
6.100000000000004724e-02 1.022643694226666078e+01 3.124115536901555558e-03 3.720089638798501283e-04 4.225709796918807222e-03
6.200000000000004813e-02 1.022302847457672392e+01 3.073643461264911718e-03 3.348242286719442865e-04 4.196563238277315790e-03
6.300000000000004208e-02 1.021968610483682660e+01 2.995537164796116796e-03 3.468325751012049825e-04 4.139893121466516057e-03
6.400000000000004297e-02 1.021640419243209230e+01 2.917982703274086924e-03 3.639297014602126470e-04 4.083868565543548670e-03
6.500000000000004385e-02 1.021318271868309679e+01 2.848508840334119593e-03 3.729649086613873871e-04 4.035970968394063559e-03
6.600000000000004474e-02 1.021002243178740798e+01 2.778670772204445364e-03 3.816161234843676829e-04 3.987756367478541807e-03
6.700000000000004563e-02 1.020690903184242870e+01 2.700237236606414012e-03 4.131627083728641771e-04 3.931069554097658958e-03
6.800000000000004652e-02 1.020383900283560052e+01 2.621387708675525577e-03 4.486412981526532312e-04 3.874094481680486965e-03
6.900000000000004741e-02 1.020082501152140253e+01 2.541196483815546126e-03 4.727948303824484715e-04 3.815903069865093141e-03
7.000000000000004829e-02 1.019787157743492401e+01 2.469047343923986334e-03 4.843867425545372342e-04 3.765847955853231753e-03
7.100000000000004918e-02 1.019497910527615225e+01 2.399134484735329382e-03 4.933376740364234063e-04 3.718123949711469884e-03
7.200000000000005007e-02 1.019214392705417715e+01 2.330019427483585436e-03 5.051587944915132862e-04 3.671277770926685904e-03
7.300000000000005096e-02 1.018935644841966415e+01 2.268881065192893554e-03 5.185975693201140373e-04 3.632469745375754323e-03
7.400000000000005185e-02 1.018661672059632650e+01 2.210611851136889613e-03 5.291159722007558047e-04 3.596598539049640324e-03
7.500000000000005274e-02 1.018393510582122019e+01 2.152292286060385976e-03 5.293224890459253228e-04 3.560732760940248359e-03
7.600000000000005362e-02 1.018131087117768807e+01 2.101099963353468547e-03 5.231346801786510015e-04 3.532038734917129254e-03
7.700000000000005451e-02 1.017874058943839621e+01 2.049484153964935707e-03 5.207975853269218407e-04 3.502962772788544184e-03
7.800000000000005540e-02 1.017622600157244861e+01 1.997816226788561803e-03 5.167716391590421697e-04 3.473890720552318644e-03
7.900000000000005629e-02 1.017375975215771255e+01 1.951717045604529216e-03 5.145323691315255299e-04 3.450416562367408270e-03
8.000000000000005718e-02 1.017134516795762345e+01 1.907189664673172294e-03 5.073945354159370511e-04 3.428541001223989020e-03
8.100000000000005806e-02 1.016896630017545533e+01 1.872741617227266942e-03 5.061261649408478440e-04 3.416724466466400986e-03
8.200000000000005895e-02 1.016663343907513806e+01 1.835026520179390032e-03 4.978345801378838628e-04 3.401638791686366001e-03
8.300000000000005984e-02 1.016433667031284394e+01 1.804848372252010206e-03 4.919203900421110966e-04 3.394081281975660884e-03
8.400000000000006073e-02 1.016207506842209973e+01 1.774439994262420493e-03 4.871618964817820991e-04 3.386272545668384242e-03
8.500000000000006162e-02 1.015984878668164448e+01 1.744692125540201659e-03 4.815896149150476323e-04 3.379106092198178989e-03
8.600000000000006251e-02 1.015767371467931568e+01 1.720071279423498111e-03 4.550007229053058214e-04 3.377048793368026339e-03
8.700000000000006339e-02 1.015555347498505689e+01 1.696544928727528392e-03 4.236947655312569422e-04 3.376061041185212004e-03
8.800000000000006428e-02 1.015348536313316075e+01 1.674341357583870264e-03 3.937704943122780597e-04 3.376380800335659297e-03
8.900000000000006517e-02 1.015146675376544927e+01 1.655719123653760132e-03 3.628902440577167886e-04 3.380241987822412385e-03
9.000000000000006606e-02 1.014949142185297859e+01 1.638629611630390169e-03 3.367023008402890167e-04 3.385610869972042157e-03
9.100000000000006695e-02 1.014753933142134379e+01 1.575174483727998995e-03 3.769159479068018986e-04 3.344706057753166206e-03
9.200000000000006783e-02 1.014561899907291220e+01 1.526485501155477311e-03 3.938468472761086445e-04 3.318595096231312554e-03
9.300000000000006872e-02 1.014372855022489084e+01 1.481522616586681109e-03 4.089262314346832610e-04 3.296209560349557584e-03
9.400000000000006961e-02 1.014186297086329880e+01 1.441446182503337619e-03 4.241331790887025669e-04 3.278683171149324432e-03
9.500000000000007050e-02 1.014002522581087185e+01 1.402599309473861935e-03 4.351457429530914724e-04 3.262350122914493052e-03
9.600000000000007139e-02 1.013822852548739739e+01 1.362814779550019974e-03 4.338855439244338787e-04 3.245051658800808276e-03
9.700000000000007228e-02 1.013646859320995297e+01 1.329722673633502474e-03 4.302096038109179052e-04 3.234405040113469496e-03
9.800000000000007316e-02 1.013474552583720723e+01 1.297930903016956223e-03 4.251364697287895057e-04 3.225002060462089579e-03
9.900000000000007405e-02 1.013306280203688203e+01 1.265351661218395854e-03 4.173721391067962330e-04 3.214760570637253262e-03
1.000000000000000749e-01 1.013142000298759449e+01 1.235282847663999196e-03 4.075162016235474131e-04 3.206973671554112348e-03
1.010000000000000758e-01 1.012982556066416606e+01 1.205721197629358934e-03 3.887211257990654673e-04 3.199641080743094532e-03
1.020000000000000767e-01 1.012828361362089424e+01 1.176342311243645800e-03 3.656047320281727298e-04 3.192444157821912234e-03
1.030000000000000776e-01 1.012679433582768951e+01 1.147787388878429831e-03 3.414904043263053586e-04 3.186019209228064565e-03
1.040000000000000785e-01 1.012535618704159290e+01 1.120216526433912355e-03 3.179322596626923264e-04 3.180521419172934166e-03
1.050000000000000794e-01 1.012396173985680115e+01 1.077698414954138305e-03 3.167487698376200266e-04 3.160139654920391967e-03
1.060000000000000803e-01 1.012261161469948156e+01 1.034432681493056274e-03 3.156924758265253293e-04 3.139095395363626986e-03
1.070000000000000812e-01 1.012130609876768439e+01 9.929278198850400704e-04 3.125881119121342189e-04 3.119882227293085866e-03
1.080000000000000820e-01 1.012004430437489866e+01 9.531807336026050731e-04 3.086136591831260606e-04 3.102494986252754289e-03
1.090000000000000829e-01 1.011882579700929341e+01 9.143577532084719121e-04 3.041496123967761707e-04 3.086085756778737029e-03
1.100000000000000838e-01 1.011763936432166311e+01 8.626356226182957301e-04 3.237970650120053449e-04 3.056878770790554499e-03
1.110000000000000847e-01 1.011647695172737649e+01 8.061426959341376096e-04 3.562698983524838605e-04 3.023005439708495359e-03
1.120000000000000856e-01 1.011534106072024386e+01 7.527633879887791687e-04 3.831276191438486370e-04 2.992326204539167301e-03
1.130000000000000865e-01 1.011423661698290921e+01 7.004323746172461508e-04 4.040113627174021392e-04 2.962761494383587841e-03
1.140000000000000874e-01 1.011316426350157904e+01 6.496437090414440346e-04 4.227097722887242443e-04 2.934791971492762067e-03
1.150000000000000883e-01 1.011212637863673613e+01 5.997693710884470768e-04 4.381154937544613510e-04 2.907786725750172510e-03
1.160000000000000892e-01 1.011111951263736941e+01 5.515421692412053861e-04 4.553238301255185545e-04 2.882474944135585138e-03
1.170000000000000900e-01 1.011015177896842054e+01 5.067721070509755661e-04 4.609615618978913547e-04 2.860655170224433216e-03
1.180000000000000909e-01 1.010923381551797107e+01 4.642871322388580154e-04 4.536763182106191210e-04 2.841133339148461077e-03
1.190000000000000918e-01 1.010836141603489580e+01 4.225887106568934127e-04 4.498107724183767419e-04 2.822410422028518925e-03
1.200000000000000927e-01 1.010753209766091487e+01 3.846548924733131955e-04 4.446634815076119210e-04 2.807452023160101218e-03
1.210000000000000936e-01 1.010675064229877229e+01 3.456911976527776839e-04 4.357641644898024727e-04 2.791465301063862561e-03
1.220000000000000945e-01 1.010601486121624681e+01 3.098031570176267534e-04 4.259779255078506056e-04 2.778554151766463465e-03
1.230000000000000954e-01 1.010532322751599565e+01 2.720568980709156602e-04 4.195768021802440064e-04 2.763791562797581793e-03
1.240000000000000963e-01 1.010467595970854937e+01 2.355568512051627711e-04 4.117109562411206563e-04 2.750270127574244976e-03
1.250000000000000833e-01 1.010407231356852620e+01 1.995485232359093467e-04 4.040976167872635874e-04 2.737236740748406286e-03
1.260000000000000842e-01 1.010351272188043836e+01 1.651878729346175105e-04 3.944038151532173716e-04 2.725848392406816142e-03
1.270000000000000850e-01 1.010299397564894974e+01 1.318033761984310206e-04 3.869428552901894034e-04 2.715429798330773123e-03
1.280000000000000859e-01 1.010251367063677641e+01 9.834203732325502939e-05 3.819629748500770862e-04 2.704924304918504552e-03
1.290000000000000868e-01 1.010207351330850400e+01 7.077274909206546954e-05 3.693845791803403514e-04 2.700271583339859238e-03
1.300000000000000877e-01 1.010166510465831813e+01 4.169629321642965409e-05 3.667123569694466729e-04 2.694080438281838078e-03
1.310000000000000886e-01 1.010129195585826878e+01 1.627958763252186037e-05 3.568692124168280520e-04 2.691514226907095863e-03
1.320000000000000895e-01 1.010095021928765746e+01 -9.399008526793447036e-06 3.511355791381108181e-04 2.688659817398297413e-03
1.330000000000000904e-01 1.010063882570232430e+01 -3.423560176652406216e-05 3.456291870996880313e-04 2.686616741523401020e-03
1.340000000000000913e-01 1.010035385245963369e+01 -5.818817993295836370e-05 3.431614226235699052e-04 2.685428366292975239e-03
1.350000000000000921e-01 1.010009341261682358e+01 -7.665288132731896953e-05 3.370927241374196688e-04 2.689682984068606213e-03
1.360000000000000930e-01 1.009985566238306909e+01 -9.679089120919815489e-05 3.345411249636949308e-04 2.692215839131130006e-03
1.370000000000000939e-01 1.009965007287363825e+01 -1.166400593929443197e-04 3.222295688237812030e-04 2.694997322285174867e-03
1.380000000000000948e-01 1.009947781329221961e+01 -1.356093998930412022e-04 3.078689813116845678e-04 2.698615944541398349e-03
1.390000000000000957e-01 1.009933409713977781e+01 -1.623757493283069534e-04 3.060919017701043158e-04 2.694496497211535616e-03
1.400000000000000966e-01 1.009922379010494531e+01 -1.869347156960214998e-04 2.972417505285233994e-04 2.692611782928510788e-03
1.410000000000000975e-01 1.009914117269378586e+01 -2.098149724662801174e-04 2.924323836257270185e-04 2.692428152079936934e-03
1.420000000000000984e-01 1.009908358075210799e+01 -2.466618080829975591e-04 3.042537497608678544e-04 2.678343294742868697e-03
1.430000000000000993e-01 1.009904723956900696e+01 -2.912458155181582467e-04 3.275869986191878749e-04 2.656606736969478223e-03
1.440000000000001001e-01 1.009903073656476913e+01 -3.346362436871730601e-04 3.511392479250064120e-04 2.636133140881390027e-03
1.450000000000001010e-01 1.009903460022274935e+01 -3.775313693464803894e-04 3.736677113662616851e-04 2.616217240144201074e-03
1.460000000000001019e-01 1.009905973831293480e+01 -4.186820558038336412e-04 3.935439656183833176e-04 2.598096320846977718e-03
1.470000000000001028e-01 1.009910517500490634e+01 -4.578272974979729856e-04 4.123906055264275569e-04 2.582022180073702267e-03
1.480000000000001037e-01 1.009918095951181627e+01 -4.944774259672274222e-04 4.186929190573013141e-04 2.568478604604929830e-03
1.490000000000001046e-01 1.009929588058951566e+01 -5.322389036079925575e-04 4.173178259086000310e-04 2.553857057945129686e-03
1.500000000000001055e-01 1.009944195303276082e+01 -5.682968729516206388e-04 4.222244297064607502e-04 2.540978125087858634e-03
1.510000000000001064e-01 1.009962001282916511e+01 -6.033484321238630297e-04 4.252886357195789866e-04 2.529132375824212371e-03
1.520000000000001072e-01 1.009983504484471339e+01 -6.388869989839900078e-04 4.238549834357012392e-04 2.516829552359758568e-03
1.530000000000001081e-01 1.010008167897245812e+01 -6.734179899348722957e-04 4.267838621901452571e-04 2.505568674987735962e-03
1.540000000000001090e-01 1.010036424062800897e+01 -7.065925813690566559e-04 4.240309258182063234e-04 2.495690776666679815e-03
1.550000000000001099e-01 1.010069283554845043e+01 -7.401213062617435562e-04 4.115263858202828978e-04 2.485482002558079412e-03
1.560000000000001108e-01 1.010106493504306968e+01 -7.736708246961753474e-04 4.015713300769262759e-04 2.475274636403125041e-03
1.570000000000001117e-01 1.010148714355334398e+01 -8.046368989202743295e-04 3.824283886459720451e-04 2.467669875574152703e-03
1.580000000000001126e-01 1.010195597612152518e+01 -8.337171800653399040e-04 3.648846118841410097e-04 2.461954890986636606e-03
1.590000000000001135e-01 1.010246934569468813e+01 -8.626474716967003856e-04 3.492778985337530954e-04 2.456395856744420306e-03
1.600000000000001144e-01 1.010302594305337109e+01 -8.911200149848511618e-04 3.345226563018869346e-04 2.451296967082558075e-03
1.610000000000001152e-01 1.010362290311707412e+01 -9.190629662796246779e-04 3.221029025766021080e-04 2.446726103243378452e-03
1.620000000000001161e-01 1.010425618555177074e+01 -9.469635796633868365e-04 3.136811449667620180e-04 2.442198782352094158e-03
1.630000000000001170e-01 1.010492935911035239e+01 -9.735454642769535019e-04 3.003719056953012148e-04 2.438991562228085431e-03
1.640000000000001179e-01 1.010564196019037375e+01 -9.997183933173859564e-04 2.871173132960281541e-04 2.436183839194072925e-03
1.650000000000001188e-01 1.010636832115429229e+01 -1.042538500163175171e-03 3.161775362446376213e-04 2.416804522844069516e-03
1.660000000000001197e-01 1.010711961334193809e+01 -1.081555641505278255e-03 3.302634538594759542e-04 2.401269599779011325e-03
1.670000000000001206e-01 1.010789060614021828e+01 -1.120177365476335155e-03 3.491845671961450823e-04 2.386159272426752707e-03
1.680000000000001215e-01 1.010868109591055131e+01 -1.157461942196002028e-03 3.669721718629771062e-04 2.372410609722481849e-03
1.690000000000001223e-01 1.010949037224971825e+01 -1.193222500252435689e-03 3.839461610854934953e-04 2.360197854463893814e-03
1.700000000000001232e-01 1.011032108775864025e+01 -1.228563825266393858e-03 3.978483163443963331e-04 2.348410291844013793e-03
1.710000000000001241e-01 1.011116717572084056e+01 -1.261683600677577111e-03 4.155956384772623198e-04 2.338841328921480688e-03
1.720000000000001250e-01 1.011203242901937749e+01 -1.293034623449666005e-03 4.277813249127383321e-04 2.331030389633836040e-03
1.730000000000001259e-01 1.011292611095490379e+01 -1.324783297442162213e-03 4.311013619158596179e-04 2.322813534800835956e-03
1.740000000000001268e-01 1.011385086089510033e+01 -1.356469654495452313e-03 4.317197142989180874e-04 2.314647690818572023e-03
1.750000000000001277e-01 1.011480282073383741e+01 -1.385620302032440458e-03 4.336604632953584490e-04 2.309002518979976284e-03
1.760000000000001286e-01 1.011578484640071807e+01 -1.414916075005598958e-03 4.328904081249396706e-04 2.303193829399727104e-03
1.770000000000001295e-01 1.011679471976796130e+01 -1.444011514065399442e-03 4.341381468221691513e-04 2.297577810856544969e-03
1.780000000000001303e-01 1.011783790286708751e+01 -1.472760889378064725e-03 4.295777902518544029e-04 2.292288845837543200e-03
1.790000000000001312e-01 1.011891316797766116e+01 -1.501023309313622225e-03 4.257581987399689655e-04 2.287470447239054166e-03
1.800000000000001321e-01 1.012001675680872381e+01 -1.529084026455511825e-03 4.254951953928600046e-04 2.282835116246633832e-03
1.810000000000001330e-01 1.012115448189631728e+01 -1.556533145128637758e-03 4.188080575351714029e-04 2.278794085243212447e-03
1.820000000000001339e-01 1.012232073856859849e+01 -1.582922894457478198e-03 4.166662221762708687e-04 2.275776103523868485e-03
1.830000000000001348e-01 1.012351371929451815e+01 -1.609559298023170368e-03 4.165785721035025063e-04 2.272487553307362285e-03
1.840000000000001357e-01 1.012473251486854764e+01 -1.634844441602781567e-03 4.160488675732962154e-04 2.270522050521959524e-03
1.850000000000001366e-01 1.012597517514117662e+01 -1.660832988139651807e-03 4.181727155106703189e-04 2.267834045726625433e-03
1.860000000000001374e-01 1.012724460081395073e+01 -1.684682357689173482e-03 4.152566849150685861e-04 2.267249330322580747e-03
1.870000000000001383e-01 1.012853698624484799e+01 -1.706627430099985849e-03 4.142419992027165324e-04 2.268526708792871060e-03
1.880000000000001392e-01 1.012984894320242013e+01 -1.728637344508086870e-03 4.166803869359511636e-04 2.269706117263040231e-03
1.890000000000001401e-01 1.013118712667971266e+01 -1.750124595802565741e-03 4.119411185100341211e-04 2.271377475380917561e-03
1.900000000000001410e-01 1.013254781534437399e+01 -1.769011840056974958e-03 4.083231753956501932e-04 2.275612967178747888e-03
1.910000000000001419e-01 1.013393195326717411e+01 -1.787762985839584694e-03 4.036250630394630935e-04 2.279942421070848407e-03
1.920000000000001428e-01 1.013533793258376647e+01 -1.806634785682805812e-03 4.006554690904407315e-04 2.284108587144316211e-03
1.930000000000001437e-01 1.013675678971594607e+01 -1.824055559871747261e-03 4.051984276921510690e-04 2.289665082909352750e-03
1.940000000000001446e-01 1.013819530952164705e+01 -1.841290873911802283e-03 4.027710682108249108e-04 2.295350998123678148e-03
1.950000000000001454e-01 1.013966557411322178e+01 -1.858104177767129321e-03 3.878395861923967722e-04 2.301406724964971933e-03
1.960000000000001463e-01 1.014115831464774686e+01 -1.874834506716929836e-03 3.820939721918465738e-04 2.307488361369212666e-03
1.970000000000001472e-01 1.014268000888330157e+01 -1.889751158115786584e-03 3.680569225610818510e-04 2.315323695738483959e-03
1.980000000000001481e-01 1.014422797705920942e+01 -1.903998144967155096e-03 3.560299690593005800e-04 2.323767681990377386e-03
1.990000000000001490e-01 1.014580172543951875e+01 -1.918075110754011636e-03 3.443267304446861240e-04 2.332326523551291747e-03
2.000000000000001499e-01 1.014739930966140768e+01 -1.943992097165890640e-03 3.464078752769537452e-04 2.329040092475856503e-03
2.010000000000001508e-01 1.014900839382217868e+01 -1.973967776596791297e-03 3.648836158258008180e-04 2.321699904188599846e-03
2.020000000000001517e-01 1.015063565784936550e+01 -2.003314598880106493e-03 3.760505716932809918e-04 2.314983674731823423e-03
2.030000000000001525e-01 1.015227649785859931e+01 -2.031769743794155716e-03 3.909297345603430368e-04 2.309145188614475895e-03
2.040000000000001534e-01 1.015392862629996706e+01 -2.058663695870375284e-03 4.065352545026246732e-04 2.304846020453172294e-03
2.050000000000001543e-01 1.015559924021280835e+01 -2.085466337029965797e-03 4.148524241886757807e-04 2.300620590544007540e-03
2.060000000000001552e-01 1.015728903283043927e+01 -2.110982609876357278e-03 4.211899922454431268e-04 2.297653242692176447e-03
2.070000000000001561e-01 1.015900189309443036e+01 -2.135487697053357024e-03 4.226274330622675421e-04 2.295666060733801694e-03
2.080000000000001570e-01 1.016074045467247799e+01 -2.159654459503868983e-03 4.210928814562318705e-04 2.293988740219965895e-03
2.090000000000001579e-01 1.016250221680798127e+01 -2.183753289250281362e-03 4.219911537470060446e-04 2.292344536018485653e-03
2.100000000000001588e-01 1.016428914322769117e+01 -2.207815247366950399e-03 4.208888276570504385e-04 2.290711263979233400e-03
2.110000000000001597e-01 1.016610699715103650e+01 -2.231586453753896249e-03 4.137325304085712196e-04 2.289338288417284550e-03
2.120000000000001605e-01 1.016794886805908860e+01 -2.255421443420173918e-03 4.135505353680727324e-04 2.287876865356700245e-03
2.130000000000001614e-01 1.016981300072247230e+01 -2.278719345162334708e-03 4.145866817786350578e-04 2.286920563100362791e-03
2.140000000000001623e-01 1.017170250631397721e+01 -2.302323101961077385e-03 4.128175104561632343e-04 2.285631431734230605e-03
2.150000000000001632e-01 1.017362865898245516e+01 -2.323971916596265230e-03 3.978192481183112639e-04 2.286268334868291237e-03
2.160000000000001641e-01 1.017558438692613088e+01 -2.345131146414282906e-03 3.894032027385715619e-04 2.287366720285543761e-03
2.170000000000001650e-01 1.017756928780169901e+01 -2.366340039676183976e-03 3.814391641080543127e-04 2.288388771038479298e-03
2.180000000000001659e-01 1.017958459873511146e+01 -2.387275464245220292e-03 3.719645308327694695e-04 2.289660896445916850e-03
2.190000000000001668e-01 1.018162921075725436e+01 -2.408161366522286288e-03 3.635493443793864562e-04 2.290962914918677831e-03
2.200000000000001676e-01 1.018370534844243025e+01 -2.428550386759118461e-03 3.524127015832245399e-04 2.292742807937295148e-03
2.210000000000001685e-01 1.018581330074147395e+01 -2.448713442747043820e-03 3.407611437033410823e-04 2.294735765027732573e-03
2.220000000000001694e-01 1.018795538151626268e+01 -2.468713009882611206e-03 3.266322350938873770e-04 2.296869428778555190e-03
2.230000000000001703e-01 1.019012776644884966e+01 -2.488455749181165549e-03 3.160708165941862602e-04 2.299236093286621124e-03
2.240000000000001712e-01 1.019232575612376124e+01 -2.508310382133288694e-03 3.103207072217063246e-04 2.301472870395086020e-03
2.250000000000001721e-01 1.019453704885010659e+01 -2.541034431545640109e-03 3.297417052002915398e-04 2.290888254706240947e-03
2.260000000000001730e-01 1.019676486535432680e+01 -2.570581243632743922e-03 3.427647394125292110e-04 2.283502104021676443e-03
2.270000000000001739e-01 1.019900369849351307e+01 -2.598503871087370475e-03 3.596707319011012254e-04 2.277745158929300132e-03
2.280000000000001747e-01 1.020125853952306372e+01 -2.625865951463778655e-03 3.710249219131315189e-04 2.272554829053131248e-03
2.290000000000001756e-01 1.020353030650406900e+01 -2.651582209448003630e-03 3.798152284427182279e-04 2.269012068826526014e-03
2.300000000000001765e-01 1.020581465625039286e+01 -2.677023667201751042e-03 3.926739208778961404e-04 2.265744960380565963e-03
2.310000000000001774e-01 1.020811046644879205e+01 -2.701019793259352986e-03 4.052095948601577846e-04 2.263918521640048177e-03
2.320000000000001783e-01 1.021042396906827854e+01 -2.725498860318741837e-03 4.119962408322568916e-04 2.261604322984536210e-03
2.330000000000001792e-01 1.021275234683620958e+01 -2.753063858789580719e-03 4.246860908585360465e-04 2.256236368563076765e-03
2.340000000000001801e-01 1.021509623890725926e+01 -2.778683890882828553e-03 4.347918198331483276e-04 2.252828443395774646e-03
2.350000000000001810e-01 1.021746128503643547e+01 -2.804759767860305706e-03 4.397136386840986601e-04 2.248979777367261616e-03
2.360000000000001819e-01 1.021984787828037433e+01 -2.830853025796299053e-03 4.442597818574375336e-04 2.245128449020829513e-03
2.370000000000001827e-01 1.022225836802647336e+01 -2.855966007594771313e-03 4.454762614957397636e-04 2.242265314609085541e-03
2.380000000000001836e-01 1.022469228850004619e+01 -2.880956650418376331e-03 4.470361768455504044e-04 2.239529534226096172e-03
2.390000000000001845e-01 1.022714933896854106e+01 -2.905182112127009577e-03 4.481316436321393891e-04 2.237552648890596060e-03
2.400000000000001854e-01 1.022962951376873164e+01 -2.929878231947153234e-03 4.497034317565711155e-04 2.235108649434945898e-03
2.410000000000001863e-01 1.023213236447465846e+01 -2.954330077222873299e-03 4.514793712960553894e-04 2.232908645346142439e-03
2.420000000000001872e-01 1.023465382675338375e+01 -2.978414887112061735e-03 4.569526083867667988e-04 2.231081639332545014e-03
2.430000000000001881e-01 1.023719439437923029e+01 -3.001700130852652439e-03 4.611325050061176010e-04 2.230046630531141907e-03
2.440000000000001890e-01 1.023975203180507165e+01 -3.023542670158222041e-03 4.659052443168583760e-04 2.230439417434808801e-03
2.450000000000001898e-01 1.024232932051296530e+01 -3.045493558988122094e-03 4.682048510944785899e-04 2.230708491218935836e-03
2.460000000000001907e-01 1.024492808337447514e+01 -3.067252280384634260e-03 4.684894188747941099e-04 2.231157222570757503e-03
2.470000000000001916e-01 1.024754648784761990e+01 -3.087923485253990432e-03 4.695190121092262213e-04 2.232669969675357864e-03
2.480000000000001925e-01 1.025018831030195443e+01 -3.108912091167108718e-03 4.670896368325783837e-04 2.233854911623679718e-03
2.490000000000001934e-01 1.025285387727793918e+01 -3.129784469872198913e-03 4.642174938874533453e-04 2.235147781027091354e-03
2.500000000000001665e-01 1.025553767685974549e+01 -3.149343539793706889e-03 4.655439579873948269e-04 2.237748696268111216e-03
2.510000000000001674e-01 1.025824413923591472e+01 -3.168563509857512655e-03 4.621011336882851865e-04 2.240675873729512050e-03
2.520000000000001683e-01 1.026096831412544397e+01 -3.185277348955955091e-03 4.611024594267034045e-04 2.246089844592309443e-03
2.530000000000001692e-01 1.026371245075668881e+01 -3.202646783398644097e-03 4.585101521538017914e-04 2.250826371780931170e-03
2.540000000000001701e-01 1.026647045235641897e+01 -3.220170702530204647e-03 4.621691028000403031e-04 2.255387384668482154e-03
2.550000000000001710e-01 1.026924296429300831e+01 -3.236535251335621605e-03 4.640233147462824621e-04 2.261079404713441186e-03
2.560000000000001719e-01 1.027203660439753996e+01 -3.253021772006723343e-03 4.593816674750761039e-04 2.266629457217985734e-03
2.570000000000001728e-01 1.027486242892364565e+01 -3.267396458207445613e-03 4.415719321017542651e-04 2.274267616685361586e-03
2.580000000000001736e-01 1.027771837635682317e+01 -3.282855070401138799e-03 4.269076372236195981e-04 2.280803098004831764e-03
2.590000000000001745e-01 1.028059923441006696e+01 -3.297071319170744030e-03 4.162132659269596191e-04 2.288545472098511661e-03
2.600000000000001754e-01 1.028351086789250957e+01 -3.310867959572671645e-03 3.992344771300612022e-04 2.296674380240809610e-03
2.610000000000001763e-01 1.028645078177227568e+01 -3.324186024732003145e-03 3.842721449658936285e-04 2.305244017205147159e-03
2.620000000000001772e-01 1.028941007621965475e+01 -3.349567019588934550e-03 3.902725722098551210e-04 2.301767474456512842e-03
2.630000000000001781e-01 1.029238330122956491e+01 -3.377274264476412546e-03 4.040492545662605073e-04 2.295985935099338193e-03
2.640000000000001790e-01 1.029537328398219742e+01 -3.403019968927709082e-03 4.130372162951950754e-04 2.292167362409966089e-03
2.650000000000001799e-01 1.029837814502717386e+01 -3.429018524798231170e-03 4.241574798217943691e-04 2.288091900739016703e-03
2.660000000000001807e-01 1.030139677261557196e+01 -3.453698411700523337e-03 4.350708233024193697e-04 2.285325266870816621e-03
2.670000000000001816e-01 1.030442589576252210e+01 -3.477580299164939864e-03 4.484571522147986870e-04 2.283348297080506611e-03
2.680000000000001825e-01 1.030747101054126347e+01 -3.500530305492825876e-03 4.554155267514612727e-04 2.282294915718335610e-03
2.690000000000001834e-01 1.031053332283771162e+01 -3.523662128922573026e-03 4.613498324744177460e-04 2.281050694559084036e-03
2.700000000000001843e-01 1.031361446492149447e+01 -3.546202486238679563e-03 4.650604024558288585e-04 2.280378770418656827e-03
2.710000000000001852e-01 1.031671029431707964e+01 -3.567721210406787306e-03 4.718918148216171872e-04 2.280711075149241800e-03
2.720000000000001861e-01 1.031982691866150681e+01 -3.589457285937602046e-03 4.728329415104363075e-04 2.280806858915282453e-03
2.730000000000001870e-01 1.032296444905283828e+01 -3.610914890401819340e-03 4.733844990703526233e-04 2.281168394102300791e-03
2.740000000000001878e-01 1.032611965283237332e+01 -3.631852216526459173e-03 4.766484369914162321e-04 2.282026349255837725e-03
2.750000000000001887e-01 1.032929302207204181e+01 -3.652976671101137822e-03 4.796074314326491048e-04 2.282678484392772645e-03
2.760000000000001896e-01 1.033248536353659830e+01 -3.673704874040275778e-03 4.813634094837839633e-04 2.283708053472127512e-03
2.770000000000001905e-01 1.033570096119756165e+01 -3.694424264997307489e-03 4.788266040339534020e-04 2.284734100889672121e-03
2.780000000000001914e-01 1.033894482560244121e+01 -3.714332685731072496e-03 4.704682808515129808e-04 2.286551755860758914e-03
2.790000000000001923e-01 1.034221151872245770e+01 -3.733104748738756001e-03 4.664116287222720703e-04 2.289499281683814690e-03
2.800000000000001932e-01 1.034550463125637165e+01 -3.751547602517037606e-03 4.584350686030820750e-04 2.292767340489580783e-03
2.810000000000001941e-01 1.034882325618455390e+01 -3.770193504315937777e-03 4.515685761336922510e-04 2.295823973964545954e-03
2.820000000000001950e-01 1.035216810115969643e+01 -3.788426859862786995e-03 4.435818847202512363e-04 2.299284563608183091e-03
2.830000000000001958e-01 1.035553863110176209e+01 -3.806399954688528559e-03 4.358700126228698575e-04 2.302996279367838187e-03
2.840000000000001967e-01 1.035893583012696340e+01 -3.824378801503023912e-03 4.271797763017210099e-04 2.306690528199318180e-03
2.850000000000001976e-01 1.036235512779376577e+01 -3.842474218533795897e-03 4.231765517314169979e-04 2.310250317527409118e-03
2.860000000000001985e-01 1.036579303803165786e+01 -3.860992169514652472e-03 4.230819316225690845e-04 2.313381426288386739e-03
2.870000000000001994e-01 1.036925066565279785e+01 -3.878543732796916384e-03 4.209161116569249371e-04 2.317453742681687984e-03
2.880000000000002003e-01 1.037271147795549453e+01 -3.906765170021021111e-03 4.459528673243402797e-04 2.310900747593660001e-03
2.890000000000002012e-01 1.037618142813812305e+01 -3.931140841712543049e-03 4.611906590840202103e-04 2.308205254551407102e-03
2.900000000000002021e-01 1.037966179711143511e+01 -3.954993285416574453e-03 4.746243121045209262e-04 2.306035937042654523e-03
2.910000000000002029e-01 1.038315685860782622e+01 -3.978662410234985736e-03 4.836009138438693289e-04 2.304039471570327839e-03
2.920000000000002038e-01 1.038667000836191434e+01 -4.001361023161876217e-03 4.882112690737577462e-04 2.303005673007512029e-03
2.930000000000002047e-01 1.039019885656400177e+01 -4.024070267695261174e-03 4.952220656078299560e-04 2.301949939252928654e-03
2.940000000000002056e-01 1.039374424443854750e+01 -4.045785807440635713e-03 5.003979328949111419e-04 2.301874433336996255e-03
2.950000000000002065e-01 1.039730860425002845e+01 -4.067134872376620622e-03 5.027750608956656903e-04 2.302152705163750760e-03
2.960000000000002074e-01 1.040088563628537521e+01 -4.088699056222121035e-03 5.116670208753599722e-04 2.302198731491746607e-03
2.970000000000002083e-01 1.040448434652689969e+01 -4.109595512691274592e-03 5.108852711668025390e-04 2.302897172501006031e-03
2.980000000000002092e-01 1.040810032364577964e+01 -4.129350700315983537e-03 5.133735814360296593e-04 2.304728801344164447e-03
2.990000000000002101e-01 1.041173723475219148e+01 -4.149476231859221959e-03 5.125651254473777285e-04 2.306170333234775025e-03
3.000000000000002109e-01 1.041539695816629063e+01 -4.168905876644081639e-03 5.091824625449341626e-04 2.308278821904356619e-03
3.010000000000002118e-01 1.041907524390756912e+01 -4.188464507075983015e-03 5.101787657974966167e-04 2.310225762478163893e-03
3.020000000000002127e-01 1.042276608556929673e+01 -4.207919524669872721e-03 5.170778629422553146e-04 2.312244847677630537e-03
3.030000000000002136e-01 1.042647315649217710e+01 -4.226808999554810750e-03 5.197380766744485320e-04 2.314795586748071704e-03
3.040000000000002145e-01 1.043020139800475121e+01 -4.244984585376719577e-03 5.167430728026042863e-04 2.318030005734363509e-03
3.050000000000002154e-01 1.043394313041490662e+01 -4.263182282414602897e-03 5.214498722591956459e-04 2.321213554073055588e-03
3.060000000000002163e-01 1.043770045959520765e+01 -4.281314727228216488e-03 5.239855469271886834e-04 2.324437258875803117e-03
3.070000000000002172e-01 1.044146844162507115e+01 -4.299593765385770379e-03 5.316117355222667665e-04 2.327492914788374841e-03
3.080000000000002180e-01 1.044524548769745387e+01 -4.317869433943845488e-03 5.408233615611284309e-04 2.330529325886898217e-03
3.090000000000002189e-01 1.044904010973252717e+01 -4.335096746093063287e-03 5.404747110197604190e-04 2.334582715700477158e-03
3.100000000000002198e-01 1.045284496637521343e+01 -4.352050030810467561e-03 5.471933881242068906e-04 2.338884251290899389e-03
3.110000000000002207e-01 1.045665470852318713e+01 -4.369176089735039500e-03 5.594339417613457960e-04 2.342972493107210469e-03
3.120000000000002216e-01 1.046047786584025197e+01 -4.384704102572888236e-03 5.615467855080479367e-04 2.348617727103678374e-03
3.130000000000002225e-01 1.046430825846924151e+01 -4.400354233571423038e-03 5.699616045818801241e-04 2.354103535551885142e-03
3.140000000000002234e-01 1.046815530974339659e+01 -4.415752911262116331e-03 5.687016371070385823e-04 2.359807965548340290e-03
3.150000000000002243e-01 1.047201653802284937e+01 -4.430633809109959381e-03 5.694055296571708114e-04 2.366010221823528284e-03
3.160000000000002252e-01 1.047590291454451794e+01 -4.445154183291303782e-03 5.587776616227373844e-04 2.372550551060992590e-03
3.170000000000002260e-01 1.047980559286956748e+01 -4.459204828556204148e-03 5.565265035066685462e-04 2.379529896582032161e-03
3.180000000000002269e-01 1.048371908992362656e+01 -4.470785683636572388e-03 5.572886295774938381e-04 2.388919103800758986e-03
3.190000000000002278e-01 1.048764591705820770e+01 -4.482735098796496002e-03 5.559079642153503739e-04 2.397887416436329019e-03
3.200000000000002287e-01 1.049158991168627608e+01 -4.494222144735370364e-03 5.502275166669890610e-04 2.407265118965518438e-03
3.210000000000002296e-01 1.049555568177418152e+01 -4.505232061247172771e-03 5.394619733417324939e-04 2.417071843384396845e-03
3.220000000000002305e-01 1.049953800552228422e+01 -4.516800755400447558e-03 5.344770072977468242e-04 2.426281777345897037e-03
3.230000000000002314e-01 1.050354592937527443e+01 -4.528822443213574404e-03 5.208985902233715867e-04 2.435009704652411205e-03
3.240000000000002323e-01 1.050757362020253716e+01 -4.539336107900759226e-03 5.116452806380282492e-04 2.445205025887266063e-03
3.250000000000002331e-01 1.051161969924598871e+01 -4.549066733884193046e-03 5.029876904326371564e-04 2.456150513381493827e-03
3.260000000000002340e-01 1.051568435415601321e+01 -4.558712387205101670e-03 4.940574771806005919e-04 2.467140252972637674e-03
3.270000000000002349e-01 1.051976486562264590e+01 -4.567996536590131218e-03 4.874850699574453938e-04 2.478446502093780649e-03
3.280000000000002358e-01 1.052385489003495245e+01 -4.590071594885206455e-03 5.000471825786587804e-04 2.476980189162501355e-03
3.290000000000002367e-01 1.052796132264481521e+01 -4.609520287096405440e-03 5.030876772336408467e-04 2.478142561139522453e-03
3.300000000000002376e-01 1.053207164015177710e+01 -4.628942588713355448e-03 5.186250817514640940e-04 2.479322365031674108e-03
3.310000000000002385e-01 1.053619224100901519e+01 -4.647178801068208367e-03 5.265779438301202570e-04 2.481673261908719751e-03
3.320000000000002394e-01 1.054031444743036872e+01 -4.664225796063152171e-03 5.420193747096273967e-04 2.485191607670590372e-03
3.330000000000002403e-01 1.054444384998842921e+01 -4.680994364923772577e-03 5.515918068632816307e-04 2.488966496538898114e-03
3.340000000000002411e-01 1.054857654018031177e+01 -4.696710751820079924e-03 5.640205599375201079e-04 2.493760847432067908e-03
3.350000000000002420e-01 1.055272103030960018e+01 -4.712419297712907955e-03 5.679291684244939728e-04 2.498546036783900505e-03
3.360000000000002429e-01 1.055687713613635026e+01 -4.727917654316284198e-03 5.718118275662058617e-04 2.503518134454856686e-03
3.370000000000002438e-01 1.056104550034249101e+01 -4.743425387108830132e-03 5.750611809680790387e-04 2.508451982322722814e-03
3.380000000000002447e-01 1.056522309189472253e+01 -4.758696385106722312e-03 5.811048328752035225e-04 2.513604524969769924e-03
3.390000000000002456e-01 1.056941190849388512e+01 -4.773641898755372551e-03 5.848252995927800263e-04 2.519063643086848735e-03
3.400000000000002465e-01 1.057360703303968918e+01 -4.787828561648043227e-03 5.927040158439800949e-04 2.525250246528834824e-03
3.410000000000002474e-01 1.057780740317774892e+01 -4.800706359928971247e-03 6.003362218692321131e-04 2.532707586378039801e-03
3.420000000000002482e-01 1.058201733860492233e+01 -4.813651984328846251e-03 6.037165571554405086e-04 2.540065769546307091e-03
3.430000000000002491e-01 1.058623355793936938e+01 -4.826301965392892218e-03 6.100826309458455554e-04 2.547692908425945851e-03
3.440000000000002500e-01 1.059046028287005825e+01 -4.837652337106900131e-03 6.109274064180257938e-04 2.556577847381321777e-03
3.450000000000002509e-01 1.059469521640195921e+01 -4.849663554438889482e-03 6.147300225379254829e-04 2.564759155704600477e-03
3.460000000000002518e-01 1.059894098489290748e+01 -4.861386646023760187e-03 6.156181550754950479e-04 2.573177029147817683e-03
3.470000000000002527e-01 1.060319616793985453e+01 -4.872237386802115260e-03 6.170543398550621880e-04 2.582413490538417594e-03
3.480000000000002536e-01 1.060746552519541375e+01 -4.883293924926022413e-03 6.139366693668083311e-04 2.591394397858586690e-03
3.490000000000002545e-01 1.061174908018338137e+01 -4.893508557706167245e-03 6.099535697385478905e-04 2.601166222345695483e-03
3.500000000000002554e-01 1.061603928360211313e+01 -4.903372169695219274e-03 6.131687509634553557e-04 2.611262533762878993e-03
3.510000000000002562e-01 1.062034717476475620e+01 -4.913771447485311764e-03 6.058802848422379511e-04 2.620790595810705038e-03
3.520000000000002571e-01 1.062467374094365979e+01 -4.924463202703356288e-03 5.978970237997659892e-04 2.629993796769375912e-03
3.530000000000002580e-01 1.062901920488748608e+01 -4.934593743467290475e-03 5.891297996410017196e-04 2.639727153322485483e-03
3.540000000000002589e-01 1.063337555991844496e+01 -4.944210694721832243e-03 5.878556637629516954e-04 2.649937254911620670e-03
3.550000000000002598e-01 1.063774256091459058e+01 -4.957656188271803051e-03 5.906551921261828444e-04 2.656316128735665937e-03
3.560000000000002607e-01 1.064211408725169328e+01 -4.975133292317913437e-03 6.036069552152198772e-04 2.658675223769500860e-03
3.570000000000002616e-01 1.064649185842242041e+01 -4.991810220696426582e-03 6.140390499692971807e-04 2.661838563402746903e-03
3.580000000000002625e-01 1.065087294434552234e+01 -5.009273541785911124e-03 6.281876186839761150e-04 2.664224977131384245e-03
3.590000000000002633e-01 1.065525405868828734e+01 -5.026061807186401990e-03 6.449474644213996563e-04 2.667294412124964539e-03
3.600000000000002642e-01 1.065964606022197358e+01 -5.041980598660160233e-03 6.499790649739196555e-04 2.671228074158859926e-03
3.610000000000002651e-01 1.066404818984160663e+01 -5.057268570131574943e-03 6.551389504985309989e-04 2.675791029611601212e-03
3.620000000000002660e-01 1.066845912099264204e+01 -5.072833817570941185e-03 6.619026665355279629e-04 2.680067444067519688e-03
3.630000000000002669e-01 1.067287798431248902e+01 -5.090045474937889003e-03 6.711821550909116696e-04 2.682694237337975452e-03
3.640000000000002678e-01 1.067730620219309756e+01 -5.105291339394105350e-03 6.770734587855627498e-04 2.687275793019404738e-03
3.650000000000002687e-01 1.068175868940394047e+01 -5.121357142117666586e-03 6.688699312747629216e-04 2.691033445218252683e-03
3.660000000000002696e-01 1.068622876624986162e+01 -5.136331916806109385e-03 6.662550708849534348e-04 2.695869897380889692e-03
3.670000000000002705e-01 1.069071058686744813e+01 -5.151485363687416906e-03 6.696647461009097232e-04 2.700520242491244623e-03
3.680000000000002713e-01 1.069520931224426263e+01 -5.166794218718467543e-03 6.680688419039623044e-04 2.705017626268999432e-03
3.690000000000002722e-01 1.069972155287310578e+01 -5.181533721560718612e-03 6.692930927175736941e-04 2.710084571348612709e-03
3.700000000000002731e-01 1.070424452361112344e+01 -5.194909630705814990e-03 6.719388926881529611e-04 2.716493078126896825e-03
3.710000000000002740e-01 1.070877786611144344e+01 -5.207919545806231031e-03 6.745770454862276208e-04 2.723245514481268791e-03
3.720000000000002749e-01 1.071332580150825997e+01 -5.220583656744718498e-03 6.726482599281914665e-04 2.730335086681915085e-03
3.730000000000002758e-01 1.071788395666382065e+01 -5.234132998794428088e-03 6.759778432337444631e-04 2.736540170748401942e-03
3.740000000000002767e-01 1.072245670106868154e+01 -5.246856186440751121e-03 6.741117815798666063e-04 2.743564884319071948e-03
3.750000000000002776e-01 1.072703396010573762e+01 -5.259448673438102927e-03 6.821896363820223116e-04 2.750711445316989315e-03
3.760000000000002784e-01 1.073161798545524270e+01 -5.271705293123652748e-03 6.876799436185696349e-04 2.758184188499584761e-03
3.770000000000002793e-01 1.073621419003039712e+01 -5.283291174474662871e-03 6.870865993202461552e-04 2.766315863877398529e-03
3.780000000000002802e-01 1.074081228599305682e+01 -5.295059928283513823e-03 6.969639656238153791e-04 2.774252274585727041e-03
3.790000000000002811e-01 1.074541115674838920e+01 -5.306711062544637418e-03 7.078403072122525438e-04 2.782284090382830880e-03
3.800000000000002820e-01 1.075000714644282240e+01 -5.317253917338054560e-03 7.212642229048544032e-04 2.791383090737868319e-03
3.810000000000002829e-01 1.075460770307058489e+01 -5.327636278254090953e-03 7.270796504916044248e-04 2.800611244967703833e-03
3.820000000000002838e-01 1.075921055784004210e+01 -5.337451852819117409e-03 7.345970833619076823e-04 2.810393313163302154e-03
3.830000000000002847e-01 1.076382487103146701e+01 -5.346377551870691754e-03 7.320643604457792789e-04 2.821046566145095011e-03
3.840000000000002855e-01 1.076845088167254261e+01 -5.355028653084375166e-03 7.290180120087799351e-04 2.831958977307319578e-03
3.850000000000002864e-01 1.077308663076876449e+01 -5.363230797212763766e-03 7.274817009908776319e-04 2.843298820381422263e-03
3.860000000000002873e-01 1.077772608806585275e+01 -5.371065529016747463e-03 7.316082319284910804e-04 2.854967947033055630e-03
3.870000000000002882e-01 1.078237512002668375e+01 -5.378195401123172549e-03 7.291634402921765359e-04 2.867311347558507140e-03
3.880000000000002891e-01 1.078704016180432923e+01 -5.384240655685140070e-03 7.191988780396556258e-04 2.880702883063851385e-03
3.890000000000002900e-01 1.079171973662612771e+01 -5.389781822141176924e-03 7.102070003426946485e-04 2.894546980122057744e-03
3.900000000000002909e-01 1.079641526141230834e+01 -5.396647176036293257e-03 7.011223898556661824e-04 2.907029060988519566e-03
3.910000000000002918e-01 1.080112546118596306e+01 -5.401402806587594918e-03 6.912030329328730516e-04 2.921590621603518175e-03
3.920000000000002927e-01 1.080584806548961119e+01 -5.405212492362713485e-03 6.826081887145877061e-04 2.937053519766275392e-03
3.930000000000002935e-01 1.081059182011455988e+01 -5.409270728569627248e-03 6.655161036209344266e-04 2.952219175745827897e-03
3.940000000000002944e-01 1.081534063216573571e+01 -5.428340142818783957e-03 6.795280916429514637e-04 2.952413296283510832e-03
3.950000000000002953e-01 1.082010146396257433e+01 -5.445865663591941200e-03 6.850338667533251852e-04 2.954173463557819342e-03
3.960000000000002962e-01 1.082486702003061652e+01 -5.461829256279717576e-03 6.962731882375304548e-04 2.957498517819493692e-03
3.970000000000002971e-01 1.082963724065279187e+01 -5.476364123781273484e-03 7.061435016059150124e-04 2.962245049798510003e-03
3.980000000000002980e-01 1.083440531132072593e+01 -5.490454254128366435e-03 7.223835861943118941e-04 2.967431174723215038e-03
3.990000000000002989e-01 1.083917731891966341e+01 -5.504930587809960321e-03 7.329229888724825975e-04 2.972231671880005716e-03
4.000000000000002998e-01 1.084396085297050227e+01 -5.518749560827218743e-03 7.352155099883518966e-04 2.977692563320346198e-03
4.010000000000003006e-01 1.084874911599609248e+01 -5.532812759089989450e-03 7.445497334997780089e-04 2.982901691702948433e-03
4.020000000000003015e-01 1.085354557304481382e+01 -5.546450876155911355e-03 7.499938274345748640e-04 2.988537795869509496e-03
4.030000000000003024e-01 1.085834525316674970e+01 -5.559176088156560051e-03 7.594959662206813775e-04 2.995079889352821739e-03
4.040000000000003033e-01 1.086315746144725303e+01 -5.571006644099534000e-03 7.587983635962067264e-04 3.002500303823023992e-03
4.050000000000003042e-01 1.086797455461675455e+01 -5.581309501229348401e-03 7.642163317278299547e-04 3.011437972323096658e-03
4.060000000000003051e-01 1.087279783101350716e+01 -5.591704315992765233e-03 7.684279192401470213e-04 3.020278586440364090e-03
4.070000000000003060e-01 1.087762400678863806e+01 -5.600954922130351246e-03 7.747791469994592256e-04 3.030253494117820991e-03
4.080000000000003069e-01 1.088246603890465281e+01 -5.609998723522392761e-03 7.679666075076432841e-04 3.040415492583565821e-03
4.090000000000003078e-01 1.088731973056988878e+01 -5.618268808372729912e-03 7.645771431367591811e-04 3.051320948003263724e-03
4.100000000000003086e-01 1.089219265455879970e+01 -5.626552281939550641e-03 7.536282930286240453e-04 3.062191442469112696e-03
4.110000000000003095e-01 1.089707980075460014e+01 -5.633901113631932175e-03 7.467549178314918795e-04 3.073980528973951042e-03
4.120000000000003104e-01 1.090197983817806815e+01 -5.642803602506953238e-03 7.427661790389466015e-04 3.084193876635863991e-03
4.130000000000003113e-01 1.090689735493390700e+01 -5.650242961290044726e-03 7.327262054511981051e-04 3.095856858642321002e-03
4.140000000000003122e-01 1.091182836151578428e+01 -5.657677302799899582e-03 7.266707209226154485e-04 3.107500360867530755e-03
4.150000000000003131e-01 1.091676987811795563e+01 -5.664892394096120685e-03 7.233757919247732135e-04 3.119346368717933193e-03
4.160000000000003140e-01 1.092172065367576828e+01 -5.672630216655700879e-03 7.218546588430531027e-04 3.130669664499487973e-03
4.170000000000003149e-01 1.092667253862815535e+01 -5.682897003689133322e-03 7.310120513020577221e-04 3.139467436084416360e-03
4.180000000000003157e-01 1.093162855253847177e+01 -5.698033252575566282e-03 7.420193422591515875e-04 3.143422382226385408e-03
4.190000000000003166e-01 1.093658033429548837e+01 -5.714704075529213230e-03 7.629223185126087284e-04 3.145871994048794404e-03
4.200000000000003175e-01 1.094152285593922258e+01 -5.731069290405955453e-03 7.885476466717453517e-04 3.148652872092124258e-03
4.210000000000003184e-01 1.094645884133641545e+01 -5.745524055955776588e-03 8.095386587629108122e-04 3.153342374587100438e-03
4.220000000000003193e-01 1.095138912741080262e+01 -5.759289260877927669e-03 8.290031864907586312e-04 3.158701217263362986e-03
4.230000000000003202e-01 1.095632593952988287e+01 -5.773068337479989390e-03 8.362562183997310911e-04 3.164025036320657850e-03
4.240000000000003211e-01 1.096127367110334561e+01 -5.787727906069919069e-03 8.399963326071865563e-04 3.168449115297299317e-03
4.250000000000003220e-01 1.096622463102499623e+01 -5.801687615110726060e-03 8.507276934601043505e-04 3.173543777807576183e-03
4.260000000000003229e-01 1.097118461964458191e+01 -5.814660980488563745e-03 8.546723609028769250e-04 3.179589931598588663e-03
4.270000000000003237e-01 1.097616720597552664e+01 -5.827195902920586680e-03 8.446095719758595424e-04 3.186061981301569531e-03
4.280000000000003246e-01 1.098116824736874975e+01 -5.838886036848338346e-03 8.378446436252337537e-04 3.193355590901160185e-03
4.290000000000003255e-01 1.098618880959610955e+01 -5.850606071095287158e-03 8.300438437354833165e-04 3.200600480911107437e-03
4.300000000000003264e-01 1.099123150740667398e+01 -5.862013489314188246e-03 8.193156787497544655e-04 3.208129186154666870e-03
4.310000000000003273e-01 1.099628021125090704e+01 -5.873134920946512967e-03 8.244310767134528997e-04 3.215906561714436396e-03
4.320000000000003282e-01 1.100134261361548837e+01 -5.884341320153922868e-03 8.219389555725918964e-04 3.223570293990476749e-03
4.330000000000003291e-01 1.100641655218754700e+01 -5.894619993798237527e-03 8.206814217396147734e-04 3.232130618568485655e-03
4.340000000000003300e-01 1.101149979374953247e+01 -5.904897365039345203e-03 8.216558030538709256e-04 3.240657939360248093e-03
4.350000000000003308e-01 1.101658509590351187e+01 -5.915221977289407407e-03 8.299198233100088529e-04 3.249106285500215352e-03
4.360000000000003317e-01 1.102167639997731463e+01 -5.925781746157309307e-03 8.344776723545489078e-04 3.257280713097730155e-03
4.370000000000003326e-01 1.102677073168570132e+01 -5.935981435072568146e-03 8.416497266858780080e-04 3.265777617614261039e-03
4.380000000000003335e-01 1.103187218399139091e+01 -5.944525732800990878e-03 8.430734271113998063e-04 3.275903926942243163e-03
4.390000000000003344e-01 1.103697733622399113e+01 -5.953174751439016359e-03 8.480225188387978050e-04 3.285889170064031171e-03
4.400000000000003353e-01 1.104208216786879149e+01 -5.961844326273689487e-03 8.570126814733333709e-04 3.295826877125821591e-03
4.410000000000003362e-01 1.104718418170520167e+01 -5.969338046371275124e-03 8.673242099610954312e-04 3.306896197335156169e-03
4.420000000000003371e-01 1.105228839569946331e+01 -5.977104941206916669e-03 8.728909469452750952e-04 3.317656065554722231e-03
4.430000000000003380e-01 1.105739342266451786e+01 -5.981971721300223532e-03 8.769447562456747503e-04 3.331252530185435743e-03
4.440000000000003388e-01 1.106249659997696178e+01 -5.987341367645504508e-03 8.841640552015861410e-04 3.344291972358385753e-03
4.450000000000003397e-01 1.106759806195022833e+01 -5.991572532052460813e-03 8.901105587859085497e-04 3.358421533848076311e-03
4.460000000000003406e-01 1.107269542963617681e+01 -5.994899114559484009e-03 8.975314286110000137e-04 3.373405755763045355e-03
4.470000000000003415e-01 1.107779673093064332e+01 -5.998896932438124198e-03 8.975956379716149361e-04 3.387654122932280600e-03
4.480000000000003424e-01 1.108291274344685640e+01 -6.002123742597452113e-03 8.861112263843767128e-04 3.402604209452657954e-03
4.490000000000003433e-01 1.108803935990636091e+01 -6.004873196308416552e-03 8.782567368038982775e-04 3.417975402837334416e-03
4.500000000000003442e-01 1.109317462793219633e+01 -6.007166921362331463e-03 8.718988955269159347e-04 3.433740397400607443e-03
4.510000000000003451e-01 1.109832009355786120e+01 -6.008353944413545762e-03 8.628883187486767817e-04 3.450549285660855017e-03
4.520000000000003459e-01 1.110347073270285279e+01 -6.022187826249821192e-03 8.715486812582344880e-04 3.454711603001244490e-03
4.530000000000003468e-01 1.110862649010888958e+01 -6.038531427073174328e-03 8.827740210363759985e-04 3.456360544483645571e-03
4.540000000000003477e-01 1.111378616690363685e+01 -6.054090259449067084e-03 8.944134647017971604e-04 3.458785470199531465e-03
4.550000000000003486e-01 1.111895431226041886e+01 -6.067891504429125810e-03 8.997461476471201036e-04 3.462951039132653418e-03
4.560000000000003495e-01 1.112412801137886298e+01 -6.080882101200667765e-03 9.071829827565483159e-04 3.467898011631236413e-03
4.570000000000003504e-01 1.112930372838677151e+01 -6.093308999229144277e-03 9.175919913206129902e-04 3.473380772157098114e-03
4.580000000000003513e-01 1.113448044667190118e+01 -6.105385606138655392e-03 9.286673210089886957e-04 3.479193276005671225e-03
4.590000000000003522e-01 1.113965849441523304e+01 -6.117573787294187590e-03 9.395260439623281251e-04 3.484860289610770042e-03
4.600000000000003531e-01 1.114484446153714714e+01 -6.129406685599942707e-03 9.434395636858392345e-04 3.490858869540648148e-03
4.610000000000003539e-01 1.115003769955545643e+01 -6.140943221725977258e-03 9.477052034166898176e-04 3.497127821390767950e-03
4.620000000000003548e-01 1.115523581630116112e+01 -6.151643587160249282e-03 9.535268414555542194e-04 3.504201876528011388e-03
4.630000000000003557e-01 1.116044105044190715e+01 -6.161751473643050162e-03 9.565173328970211913e-04 3.511846858416810182e-03
4.640000000000003566e-01 1.116566092104514851e+01 -6.171153771576883516e-03 9.512831683355224208e-04 3.520190623670310139e-03
4.650000000000003575e-01 1.117089870383425776e+01 -6.180045865315492333e-03 9.422630762062457824e-04 3.529057920405977503e-03
4.660000000000003584e-01 1.117615657640718752e+01 -6.187713441395625846e-03 9.298408684658698853e-04 3.539172386889815041e-03
4.670000000000003593e-01 1.118142711439151959e+01 -6.195188502310764074e-03 9.246505179786842013e-04 3.549472350565493432e-03
4.680000000000003602e-01 1.118671778538798200e+01 -6.202123043549672907e-03 9.114520470872630037e-04 3.560306632416045808e-03
4.690000000000003610e-01 1.119201897042886884e+01 -6.209025900191021512e-03 9.078408593041860028e-04 3.571163066357560534e-03
4.700000000000003619e-01 1.119733949536486328e+01 -6.215493115541943087e-03 8.949681795475013246e-04 3.582455156482290681e-03
4.710000000000003628e-01 1.120266875782341920e+01 -6.221780737507254591e-03 8.925182789513378540e-04 3.593893427043759643e-03
4.720000000000003637e-01 1.120801126904448886e+01 -6.228437744140270967e-03 8.859265230706141539e-04 3.604960848026088089e-03
4.730000000000003646e-01 1.121337512595090757e+01 -6.234467664077487058e-03 8.706107576587690175e-04 3.616651386456002423e-03
4.740000000000003655e-01 1.121875797323479240e+01 -6.240451303842591869e-03 8.576040199577633985e-04 3.628382089445580157e-03
4.750000000000003664e-01 1.122413800865500910e+01 -6.250335361791376464e-03 8.702999415746764597e-04 3.636214234736997227e-03
4.760000000000003673e-01 1.122952221639817161e+01 -6.264692497324760023e-03 8.804847541622543017e-04 3.639600922514158159e-03
4.770000000000003681e-01 1.123489818866556611e+01 -6.277879382539217415e-03 9.019071151447153462e-04 3.644148676619323336e-03
4.780000000000003690e-01 1.124027921731569002e+01 -6.290931933241260786e-03 9.099032831173517119e-04 3.648817692084983019e-03
4.790000000000003699e-01 1.124565339388706597e+01 -6.302482767375375793e-03 9.283061959994209564e-04 3.654957930845418018e-03
4.800000000000003708e-01 1.125101327049810074e+01 -6.312556154312108647e-03 9.526795432773446648e-04 3.662532668542166966e-03
4.810000000000003717e-01 1.125636674196775999e+01 -6.323527764685907271e-03 9.700562950266528039e-04 3.669166909752256348e-03
4.820000000000003726e-01 1.126171209482800073e+01 -6.333113882393930083e-03 9.877610221531926693e-04 3.677139661027591881e-03
4.830000000000003735e-01 1.126705378437661764e+01 -6.344356151412756245e-03 1.002666602795843770e-03 3.683406961784074871e-03
4.840000000000003744e-01 1.127239617106917180e+01 -6.354875942671132406e-03 1.012489250116974972e-03 3.690338478654746086e-03
4.850000000000003753e-01 1.127775142184750834e+01 -6.366912370676490983e-03 1.011661592339951031e-03 3.695711070249257761e-03
4.860000000000003761e-01 1.128311916724961783e+01 -6.378605251741039338e-03 1.010859849631547645e-03 3.701378001336770498e-03
4.870000000000003770e-01 1.128848958532299918e+01 -6.389466253905677628e-03 1.019048180524333158e-03 3.707831563678994947e-03
4.880000000000003779e-01 1.129387565445998476e+01 -6.399566320061941121e-03 1.013497183076358249e-03 3.715014656334287690e-03
4.890000000000003788e-01 1.129927312923842386e+01 -6.408638504997628271e-03 1.011163726558524101e-03 3.723202855329811860e-03
4.900000000000003797e-01 1.130467288187505126e+01 -6.418121061681386283e-03 1.018368425053988932e-03 3.730949478236870575e-03
4.910000000000003806e-01 1.131008296447329720e+01 -6.427266035597631669e-03 1.017183437351696154e-03 3.739006394020085670e-03
4.920000000000003815e-01 1.131548847226949128e+01 -6.435513159405009502e-03 1.030005363210922779e-03 3.747925476929537137e-03
4.930000000000003824e-01 1.132090675441118677e+01 -6.444122199555678450e-03 1.025840057860193284e-03 3.756455164202740071e-03
4.940000000000003832e-01 1.132632315244325127e+01 -6.450090931757658345e-03 1.033692899693151694e-03 3.767573677490441107e-03
4.950000000000003841e-01 1.133174352440259192e+01 -6.455785008332713334e-03 1.035413048992071469e-03 3.778938606178638884e-03
4.960000000000003850e-01 1.133716942166782893e+01 -6.461485977973350191e-03 1.035588712736338311e-03 3.790262766404345340e-03
4.970000000000003859e-01 1.134259292756568271e+01 -6.464966423567313110e-03 1.041460525713526659e-03 3.803744522966094003e-03
4.980000000000003868e-01 1.134801701528871654e+01 -6.468347809057416707e-03 1.044260086023595345e-03 3.817272560825457281e-03
4.990000000000003877e-01 1.135343449564593499e+01 -6.471513905912169851e-03 1.054033548693718292e-03 3.830953512844880067e-03
5.000000000000003331e-01 1.135884708782646157e+01 -6.473170695481243221e-03 1.060578514954655695e-03 3.846071995623875830e-03
5.010000000000003340e-01 1.136425925086933830e+01 -6.474671426126526845e-03 1.062508383249799286e-03 3.861277318867692432e-03
5.020000000000003348e-01 1.136966526451663384e+01 -6.475364539002266377e-03 1.069350891706728583e-03 3.877227475012681116e-03
5.030000000000003357e-01 1.137505776602330343e+01 -6.474625687112232041e-03 1.082124180442642879e-03 3.894522533692729854e-03
5.040000000000003366e-01 1.138045216119505021e+01 -6.475024354895293939e-03 1.080629183148514201e-03 3.910623974361483214e-03
5.050000000000003375e-01 1.138585264697770150e+01 -6.473907690741321878e-03 1.073421908090034342e-03 3.928160563770021103e-03
5.060000000000003384e-01 1.139126118363742890e+01 -6.471128654822414644e-03 1.062591995095011482e-03 3.947273779507083288e-03
5.070000000000003393e-01 1.139668321201334500e+01 -6.466923975190498955e-03 1.044895599274399747e-03 3.967740677924254909e-03
5.080000000000003402e-01 1.140211891379646225e+01 -6.462333738220656272e-03 1.026631955103403555e-03 3.988517658983368325e-03
5.090000000000003411e-01 1.140755473737996439e+01 -6.472743892730002321e-03 1.036920309227860534e-03 3.994269397641108353e-03
5.100000000000003419e-01 1.141297990132555107e+01 -6.484442642905357407e-03 1.059278697318682266e-03 3.998723240907310628e-03
5.110000000000003428e-01 1.141840184646028078e+01 -6.494233544844983663e-03 1.072288410115272705e-03 4.005025065588808421e-03
5.120000000000003437e-01 1.142381847905153691e+01 -6.502659730124232818e-03 1.086027138868100872e-03 4.012661452705207354e-03
5.130000000000003446e-01 1.142923750956297013e+01 -6.511704868712850022e-03 1.092674357279629568e-03 4.019645267363181583e-03
5.140000000000003455e-01 1.143465347090028672e+01 -6.521382678531597275e-03 1.105421341215009033e-03 4.025966985251100069e-03
5.150000000000003464e-01 1.144007810137892278e+01 -6.531559367922632614e-03 1.106928889286571543e-03 4.031731164072601195e-03
5.160000000000003473e-01 1.144550596898940498e+01 -6.540602438923161233e-03 1.112734828440965773e-03 4.038565269562940582e-03
5.170000000000003482e-01 1.145093606835746769e+01 -6.550524653935269927e-03 1.120425285872556943e-03 4.044477816059176278e-03
5.180000000000003491e-01 1.145637323169408184e+01 -6.559526669055021006e-03 1.122363332440872927e-03 4.051287956865422604e-03
5.190000000000003499e-01 1.146182851538830683e+01 -6.569725701730690266e-03 1.114442007505701999e-03 4.056921297172912805e-03
5.200000000000003508e-01 1.146729793602503022e+01 -6.578814133279780978e-03 1.109393496556382135e-03 4.063686129005035334e-03
5.210000000000003517e-01 1.147278008969705887e+01 -6.586205679299223133e-03 1.104052007270578568e-03 4.072156753585189429e-03
5.220000000000003526e-01 1.147827606210102935e+01 -6.592866302867706786e-03 1.096893898897222976e-03 4.081344852639715547e-03
5.230000000000003535e-01 1.148379422403598404e+01 -6.598384830398625403e-03 1.080222895443934752e-03 4.091684816486505089e-03
5.240000000000003544e-01 1.148934088619099469e+01 -6.603842300851679899e-03 1.057180145841028936e-03 4.102093849723003130e-03
5.250000000000003553e-01 1.149488971869561915e+01 -6.609221775488116624e-03 1.060389270863659750e-03 4.112564504425377312e-03
5.260000000000003562e-01 1.150045383999548676e+01 -6.614793040214666554e-03 1.050671740347058382e-03 4.122834285117195179e-03
5.270000000000003570e-01 1.150603891890398423e+01 -6.620960220747065111e-03 1.035881312249600089e-03 4.132505698722973436e-03
5.280000000000003579e-01 1.151163887716366219e+01 -6.626561506376957289e-03 1.026603246698995497e-03 4.142737583150273364e-03
5.290000000000003588e-01 1.151725029470102690e+01 -6.631108992414019160e-03 1.019691455049303447e-03 4.153981528034485227e-03
5.300000000000003597e-01 1.152286452219153823e+01 -6.635053106566272431e-03 1.020825616054947017e-03 4.165812267877114228e-03
5.310000000000003606e-01 1.152846573103174066e+01 -6.651644469648526625e-03 1.050435629446094810e-03 4.165035787230222074e-03
5.320000000000003615e-01 1.153405039207682670e+01 -6.664491531397252408e-03 1.079830486311215629e-03 4.168005953669007280e-03
5.330000000000003624e-01 1.153962758789555387e+01 -6.678378966500190216e-03 1.101183147773013814e-03 4.169949171323220419e-03
5.340000000000003633e-01 1.154520124883450904e+01 -6.691192469299827618e-03 1.117531530344655945e-03 4.172965289827189860e-03
5.350000000000003642e-01 1.155077346913157577e+01 -6.703165683003169291e-03 1.130945385936448118e-03 4.176839975751463034e-03
5.360000000000003650e-01 1.155634411549440976e+01 -6.714337852098511451e-03 1.143691489264513951e-03 4.181491653387399594e-03
5.370000000000003659e-01 1.156190839438303719e+01 -6.724410494898436577e-03 1.160131606271009100e-03 4.187232470190150636e-03
5.380000000000003668e-01 1.156748495104595875e+01 -6.734750282066002784e-03 1.158193619144441515e-03 4.192693591425385169e-03
5.390000000000003677e-01 1.157307289412278806e+01 -6.744282318990266374e-03 1.156339242160961574e-03 4.198961826519963768e-03
5.400000000000003686e-01 1.157867701886545397e+01 -6.753455894210064724e-03 1.149331151544147854e-03 4.205593099069913389e-03
5.410000000000003695e-01 1.158429535362221863e+01 -6.761907360474095179e-03 1.143572603709441630e-03 4.212927064757345311e-03
5.420000000000003704e-01 1.158991773667478853e+01 -6.771686846716562166e-03 1.149303794146660715e-03 4.218919138782884284e-03
5.430000000000003713e-01 1.159554505694921822e+01 -6.780750532260058396e-03 1.153430257830365992e-03 4.225620638311184535e-03
5.440000000000003721e-01 1.160117582392899571e+01 -6.789586194524441058e-03 1.158819214746950425e-03 4.232546330281796061e-03
5.450000000000003730e-01 1.160682155842733287e+01 -6.797905758062328975e-03 1.152171259725166298e-03 4.239975802942785171e-03
5.460000000000003739e-01 1.161248329344894969e+01 -6.806135948378576675e-03 1.144400926761756157e-03 4.247487252505879364e-03
5.470000000000003748e-01 1.161815273895687284e+01 -6.813535881161319162e-03 1.144090373238175994e-03 4.255825067513372036e-03
5.480000000000003757e-01 1.162383080500990928e+01 -6.820016334678925124e-03 1.141950281642479387e-03 4.265069158916108376e-03
5.490000000000003766e-01 1.162949928730182769e+01 -6.826626860991909414e-03 1.158144569073500836e-03 4.274138906733810674e-03
5.500000000000003775e-01 1.163516636056306197e+01 -6.832713799757940236e-03 1.165640538523661333e-03 4.283682468238254187e-03
5.510000000000003784e-01 1.164083231385707684e+01 -6.838189334034957406e-03 1.172236040020088049e-03 4.293781364546991539e-03
5.520000000000003793e-01 1.164649044209681961e+01 -6.843416866765755259e-03 1.185288627022989573e-03 4.304059299614525734e-03
5.530000000000003801e-01 1.165214164559744248e+01 -6.848212144541372150e-03 1.197008643918502126e-03 4.314719909241458880e-03
5.540000000000003810e-01 1.165779445974149731e+01 -6.851892935618165460e-03 1.199078791563335834e-03 4.326439528531198474e-03
5.550000000000003819e-01 1.166344631654576069e+01 -6.854910382439726238e-03 1.203053578176337471e-03 4.338764752635314477e-03
5.560000000000003828e-01 1.166910749302474315e+01 -6.857572875421211363e-03 1.196396396438756567e-03 4.351396680883086454e-03
5.570000000000003837e-01 1.167477077486304005e+01 -6.859445952923296300e-03 1.196164114626399946e-03 4.364769757065166747e-03
5.580000000000003846e-01 1.168042958089288774e+01 -6.860518050903815362e-03 1.201712021056119267e-03 4.378899114953855795e-03
5.590000000000003855e-01 1.168611304847360621e+01 -6.861743157732163277e-03 1.178275577013692364e-03 4.392843798588276678e-03
5.600000000000003864e-01 1.169180638412873030e+01 -6.862531360914115273e-03 1.169195705790027594e-03 4.407181807227447679e-03
5.610000000000003872e-01 1.169750675423993869e+01 -6.862342496515917364e-03 1.161972385307531372e-03 4.422449588741209602e-03
5.620000000000003881e-01 1.170322173109877717e+01 -6.861296227518121765e-03 1.146319368679638712e-03 4.438526208894970695e-03
5.630000000000003890e-01 1.170893812164941394e+01 -6.872125190115049333e-03 1.155734639478275295e-03 4.442717858242490638e-03
5.640000000000003899e-01 1.171463779090038315e+01 -6.885353861574779709e-03 1.185684610605571530e-03 4.444526922712415881e-03
5.650000000000003908e-01 1.172034442735796844e+01 -6.898213407816153504e-03 1.191576950230863359e-03 4.446722518492531202e-03
5.660000000000003917e-01 1.172605378977282520e+01 -6.909047123301269994e-03 1.199684708444514331e-03 4.450967488146463473e-03
5.670000000000003926e-01 1.173176907606157293e+01 -6.920455613095373784e-03 1.205169324347639750e-03 4.454641767925857088e-03
5.680000000000003935e-01 1.173748525701714840e+01 -6.930658878093140865e-03 1.214477922517673628e-03 4.459522308639669863e-03
5.690000000000003944e-01 1.174321210163610907e+01 -6.941267388310730889e-03 1.214422769350061680e-03 4.463997995511281847e-03
5.700000000000003952e-01 1.174894287035343687e+01 -6.952390715938355607e-03 1.221621998610550146e-03 4.467960066108944694e-03
5.710000000000003961e-01 1.175466166701586346e+01 -6.960834073346898812e-03 1.242037410920314791e-03 4.474579161971825939e-03
5.720000000000003970e-01 1.176038231463285832e+01 -6.968959142569051447e-03 1.248311525574184212e-03 4.481501951458040540e-03
5.730000000000003979e-01 1.176610699805680227e+01 -6.978050318575829310e-03 1.253366894631885615e-03 4.487536318090980941e-03
5.740000000000003988e-01 1.177182220410430347e+01 -6.987466373872819325e-03 1.272260326371621453e-03 4.493303242214408827e-03
5.750000000000003997e-01 1.177754596463614511e+01 -6.995690518538755925e-03 1.271929986697107468e-03 4.500322851090875903e-03
5.760000000000004006e-01 1.178328397200911937e+01 -7.003631495946624659e-03 1.265624122972372652e-03 4.507678133573397340e-03
5.770000000000004015e-01 1.178902985241820289e+01 -7.010725463823056121e-03 1.264845054739530301e-03 4.515903853804743850e-03
5.780000000000004023e-01 1.179479037631701743e+01 -7.016777388459558874e-03 1.256253489645018685e-03 4.525208815494938253e-03
5.790000000000004032e-01 1.180055140841657035e+01 -7.021768435074273763e-03 1.260736335521353037e-03 4.535576494558375520e-03
5.800000000000004041e-01 1.180633445484228616e+01 -7.026114336065594594e-03 1.243067910349784748e-03 4.546598028658335039e-03
5.810000000000004050e-01 1.181213132486539408e+01 -7.029363924333949069e-03 1.232493901226035075e-03 4.558718111445249528e-03
5.820000000000004059e-01 1.181792240985428499e+01 -7.032639796053667680e-03 1.241554807162752183e-03 4.570803991099956463e-03
5.830000000000004068e-01 1.182372756963106042e+01 -7.036964285205688646e-03 1.231804508430262707e-03 4.581850468340381392e-03
5.840000000000004077e-01 1.182954209360779174e+01 -7.041328835394037276e-03 1.226804858662714458e-03 4.592861368741318027e-03
5.850000000000004086e-01 1.183536477810934251e+01 -7.044596858087081616e-03 1.221912356536313839e-03 4.604970373782974954e-03
5.860000000000004095e-01 1.184118833670459203e+01 -7.059531201179866135e-03 1.235972605930343339e-03 4.605503918785672918e-03
5.870000000000004103e-01 1.184700132499265024e+01 -7.071995974170480585e-03 1.259007686112273254e-03 4.608559858422297574e-03
5.880000000000004112e-01 1.185281358245075012e+01 -7.084667454321800020e-03 1.272409996221921316e-03 4.611470464699712196e-03
5.890000000000004121e-01 1.185861677421141458e+01 -7.097205345212578669e-03 1.294013584548117483e-03 4.614567500365850290e-03
5.900000000000004130e-01 1.186441886494131381e+01 -7.109054465214823329e-03 1.306963735315589195e-03 4.618401687972869055e-03
5.910000000000004139e-01 1.187022485907666969e+01 -7.120489366411480829e-03 1.314495231055606665e-03 4.622707058204046822e-03
5.920000000000004148e-01 1.187602064794162082e+01 -7.131464364098283326e-03 1.335675499147148670e-03 4.627520005459869086e-03
5.930000000000004157e-01 1.188182262003916456e+01 -7.141042660376788198e-03 1.339070562833048761e-03 4.633789192604993723e-03
5.940000000000004166e-01 1.188763440803530891e+01 -7.150651732985069398e-03 1.338863736840723018e-03 4.640097648299416032e-03
5.950000000000004174e-01 1.189346057441324511e+01 -7.159830246676602596e-03 1.333663868740398752e-03 4.646875511207346383e-03
5.960000000000004183e-01 1.189930918691866069e+01 -7.169495150074135098e-03 1.320882644658561561e-03 4.653213422664775369e-03
5.970000000000004192e-01 1.190515136635963778e+01 -7.178049101482324862e-03 1.335869660505233786e-03 4.660682034035592246e-03
5.980000000000004201e-01 1.191099917949608233e+01 -7.187111140069099915e-03 1.339298003624542557e-03 4.667645157609884993e-03
5.990000000000004210e-01 1.191684967825875319e+01 -7.195291263266197397e-03 1.344792500595344727e-03 4.675482244607902411e-03
6.000000000000004219e-01 1.192270251309592055e+01 -7.204070048056769419e-03 1.351235210889405007e-03 4.682728712782438692e-03
6.010000000000004228e-01 1.192854051127634030e+01 -7.211318325275304503e-03 1.373320144855558894e-03 4.691477324011715348e-03
6.020000000000004237e-01 1.193438393576693102e+01 -7.218354248067318166e-03 1.374929757476597500e-03 4.700419581413848441e-03
6.030000000000004245e-01 1.194022848370503453e+01 -7.225276854224441277e-03 1.380728916120924250e-03 4.709472231036977014e-03
6.040000000000004254e-01 1.194606324974674294e+01 -7.231241748182170095e-03 1.396475706473764358e-03 4.719444735371954025e-03
6.050000000000004263e-01 1.195191425803522201e+01 -7.235883982419544398e-03 1.384875693940479553e-03 4.730709419054214548e-03
6.060000000000004272e-01 1.195776240901455623e+01 -7.238783727186275108e-03 1.390632747852053874e-03 4.743682116346269358e-03
6.070000000000004281e-01 1.196361448352509704e+01 -7.242417370498046431e-03 1.390342859957229699e-03 4.755885228622252700e-03
6.080000000000004290e-01 1.196947687630886747e+01 -7.245593664284334830e-03 1.383200880513903337e-03 4.768516963298745880e-03
6.090000000000004299e-01 1.197533190233746403e+01 -7.246513531951262986e-03 1.391487503354708020e-03 4.783325308953805845e-03
6.100000000000004308e-01 1.198119879515303765e+01 -7.248438613579274471e-03 1.381545798005653393e-03 4.797086888912491243e-03
6.110000000000004317e-01 1.198704770257918817e+01 -7.247858883045300328e-03 1.398951456894782265e-03 4.813322706679445083e-03
6.120000000000004325e-01 1.199288843185636999e+01 -7.246647458800413617e-03 1.405918181618591618e-03 4.830162918360616543e-03
6.130000000000004334e-01 1.199872846165286866e+01 -7.245274677807072954e-03 1.405244881308403797e-03 4.847149643376721939e-03
6.140000000000004343e-01 1.200457160806947954e+01 -7.244380010271433794e-03 1.401233593660555603e-03 4.863643590347273629e-03
6.150000000000004352e-01 1.201043760907321811e+01 -7.243100099465371415e-03 1.377099095726796833e-03 4.880511022108988822e-03
6.160000000000004361e-01 1.201630433088820560e+01 -7.239735305514371361e-03 1.373013490526885788e-03 4.899423901933153136e-03
6.170000000000004370e-01 1.202217848083929574e+01 -7.237245691186766465e-03 1.363095740096620205e-03 4.917435689476298485e-03
6.180000000000004379e-01 1.202806189506804913e+01 -7.232999049970644315e-03 1.349584821217263489e-03 4.937170201200553887e-03
6.190000000000004388e-01 1.203395482052925658e+01 -7.227617509511144629e-03 1.334692048303690211e-03 4.958000391646012230e-03
6.200000000000004396e-01 1.203983631219695205e+01 -7.245862525809131961e-03 1.364370858113661024e-03 4.955309542252968845e-03
6.210000000000004405e-01 1.204570495496590254e+01 -7.255776172413874216e-03 1.387133403463380356e-03 4.960976307089759625e-03
6.220000000000004414e-01 1.205156664178200820e+01 -7.264688268366094152e-03 1.403001452260434039e-03 4.967668470768705005e-03
6.230000000000004423e-01 1.205743728078564558e+01 -7.272792138471866931e-03 1.402153134834487926e-03 4.975200177001152385e-03
6.240000000000004432e-01 1.206330129036166632e+01 -7.279674270283654700e-03 1.415664694262920228e-03 4.983973729382282919e-03
6.250000000000004441e-01 1.206917003551137668e+01 -7.286517689468710590e-03 1.417772539758346828e-03 4.992765214998990536e-03
6.260000000000004450e-01 1.207504745006544589e+01 -7.294076337939966841e-03 1.416661783870762185e-03 5.000836241004587637e-03
6.270000000000004459e-01 1.208092013638211526e+01 -7.301137184337535765e-03 1.428450867668162524e-03 5.009388808847847242e-03
6.280000000000004468e-01 1.208680428722814248e+01 -7.307032159989976759e-03 1.422881313962751602e-03 5.019108158310899535e-03
6.290000000000004476e-01 1.209269173788513108e+01 -7.314210613862052145e-03 1.426759956873461209e-03 5.027536082967774995e-03
6.300000000000004485e-01 1.209859771320699728e+01 -7.320581918604659837e-03 1.414606596738451731e-03 5.036776079431955558e-03
6.310000000000004494e-01 1.210451748966263175e+01 -7.327771850022262064e-03 1.407995394387799755e-03 5.045189119505672989e-03
6.320000000000004503e-01 1.211046019945765195e+01 -7.332443442800884621e-03 1.389733647780677823e-03 5.056120725172467099e-03
6.330000000000004512e-01 1.211643249157361168e+01 -7.336012430001753216e-03 1.363720314042021244e-03 5.068172293771349389e-03
6.340000000000004521e-01 1.212239986659368185e+01 -7.340711746271736879e-03 1.373336726201572142e-03 5.079107315588643999e-03
6.350000000000004530e-01 1.212838667317933705e+01 -7.343513166675313605e-03 1.356706581020111421e-03 5.091949751892332378e-03
6.360000000000004539e-01 1.213437863999903499e+01 -7.346852691488024896e-03 1.354885871790089021e-03 5.104257735115369683e-03
6.370000000000004547e-01 1.214039311301385737e+01 -7.349772960494465289e-03 1.335299945672079568e-03 5.116997863218481803e-03
6.380000000000004556e-01 1.214642435217205652e+01 -7.354067187071313023e-03 1.322828028872170998e-03 5.128353680904796513e-03
6.390000000000004565e-01 1.215247191706988339e+01 -7.358351730135171027e-03 1.310786832308297352e-03 5.139702363790688011e-03
6.400000000000004574e-01 1.215850579190640168e+01 -7.362398730195242845e-03 1.328523893676949140e-03 5.151225826694963948e-03
6.410000000000004583e-01 1.216451767937854456e+01 -7.382546829045693454e-03 1.370659356902819564e-03 5.146705104330718226e-03
6.420000000000004592e-01 1.217051473689339147e+01 -7.396962193863526776e-03 1.399904679016611593e-03 5.147924061189256689e-03
6.430000000000004601e-01 1.217649498272054842e+01 -7.409740343760517177e-03 1.429494516603567987e-03 5.150740468692160609e-03
6.440000000000004610e-01 1.218244275437833224e+01 -7.420612705909566086e-03 1.472841048125748085e-03 5.155433364117694393e-03
6.450000000000004619e-01 1.218835462984678664e+01 -7.433076155251286919e-03 1.521200686796889655e-03 5.158502887612870062e-03
6.460000000000004627e-01 1.219425655600809932e+01 -7.443345364798290183e-03 1.541419203485602969e-03 5.163730829908670487e-03
6.470000000000004636e-01 1.220011953945043892e+01 -7.451975789385710883e-03 1.588992347046113210e-03 5.170547452080878972e-03
6.480000000000004645e-01 1.220598829829289222e+01 -7.459483763485656900e-03 1.590724921032353641e-03 5.178442044066255100e-03
6.490000000000004654e-01 1.221185569852955055e+01 -7.466457094125161786e-03 1.599056857466835124e-03 5.186818974950391410e-03
6.500000000000004663e-01 1.221773974239058091e+01 -7.473012351698986137e-03 1.588968490668622550e-03 5.195563966729325328e-03
6.510000000000004672e-01 1.222362723910949356e+01 -7.477414318534876363e-03 1.589917599622232662e-03 5.206407128239523736e-03
6.520000000000004681e-01 1.222952195250013752e+01 -7.481409753598732525e-03 1.586696362954775029e-03 5.217607275196373476e-03
6.530000000000004690e-01 1.223542785502112551e+01 -7.485846570789292560e-03 1.579944049801299162e-03 5.228318158002895517e-03
6.540000000000004698e-01 1.224135831332610991e+01 -7.490816652990562631e-03 1.560358348006164221e-03 5.238445900241572688e-03
6.550000000000004707e-01 1.224728849256929131e+01 -7.494149092240842865e-03 1.563969849059443536e-03 5.250161258578039773e-03
6.560000000000004716e-01 1.225324619971762630e+01 -7.498006818192885607e-03 1.540299669857895896e-03 5.261326525320573697e-03
6.570000000000004725e-01 1.225919914649345799e+01 -7.500133460534953896e-03 1.547186684703262712e-03 5.274190549378207638e-03
6.580000000000004734e-01 1.226516541012333406e+01 -7.501160009262032753e-03 1.534896379385965355e-03 5.288157500327940463e-03
6.590000000000004743e-01 1.227111724492784717e+01 -7.500434855064344250e-03 1.548600050551232274e-03 5.303855427037816248e-03
6.600000000000004752e-01 1.227706394167910631e+01 -7.499699352337174489e-03 1.553002601078034943e-03 5.319537446593925085e-03
6.610000000000004761e-01 1.228298691280535948e+01 -7.499093877821391176e-03 1.576122751568217496e-03 5.335032978925065977e-03
6.620000000000004770e-01 1.228891250031947635e+01 -7.497311130498342593e-03 1.571723616381472469e-03 5.351656220835277790e-03
6.630000000000004778e-01 1.229482216576558429e+01 -7.495365383855789529e-03 1.585699937747852770e-03 5.368398925003918000e-03
6.640000000000004787e-01 1.230072503524421812e+01 -7.493503773915062560e-03 1.590634295281230515e-03 5.384981346797863486e-03
6.650000000000004796e-01 1.230661225653339841e+01 -7.489992074578254166e-03 1.602770785397965303e-03 5.403144599279752040e-03
6.660000000000004805e-01 1.231249004621090037e+01 -7.485400383824607207e-03 1.607610706322641636e-03 5.422311719109001484e-03
6.670000000000004814e-01 1.231838153487341536e+01 -7.479357517239641588e-03 1.587868854724653993e-03 5.442866760540053875e-03
6.680000000000004823e-01 1.232429116246154166e+01 -7.472395992779047938e-03 1.562768404652749646e-03 5.464286278699776421e-03
6.690000000000004832e-01 1.233021017309734546e+01 -7.466474564899783055e-03 1.547463929095982231e-03 5.484620143322327043e-03
6.700000000000004841e-01 1.233615013919340342e+01 -7.461236304257379270e-03 1.521270208199421159e-03 5.504264063801512716e-03
6.710000000000004849e-01 1.234208629323631357e+01 -7.477883102449647129e-03 1.541729059539500429e-03 5.502085332667225673e-03
6.720000000000004858e-01 1.234801482261243599e+01 -7.490293033737991865e-03 1.561763657615565168e-03 5.504171114845303817e-03
6.730000000000004867e-01 1.235392536955029819e+01 -7.499068013193731057e-03 1.588521075331537739e-03 5.509918340121352891e-03
6.740000000000004876e-01 1.235983045423888882e+01 -7.506612620674852840e-03 1.601527932084218994e-03 5.516911395041030480e-03
6.750000000000004885e-01 1.236574115280087405e+01 -7.512580350417822836e-03 1.601881788432594697e-03 5.525496835218779955e-03
6.760000000000004894e-01 1.237165835703879857e+01 -7.518196607079006416e-03 1.600992369154483758e-03 5.534414727831189068e-03
6.770000000000004903e-01 1.237758845239953231e+01 -7.523906657592298666e-03 1.593811296858553897e-03 5.543229838427715488e-03
6.780000000000004912e-01 1.238351288388694904e+01 -7.529343900295491776e-03 1.604912412878765904e-03 5.552288984066652659e-03
6.790000000000004921e-01 1.238945008534044412e+01 -7.533913154809606695e-03 1.596711701314528810e-03 5.562201070709783639e-03
6.800000000000004929e-01 1.239540608716707304e+01 -7.541461953048124098e-03 1.585460126419203572e-03 5.569117917824575187e-03
6.810000000000004938e-01 1.240139262619659277e+01 -7.547522235320196574e-03 1.560983205800463638e-03 5.577506271718771919e-03
6.820000000000004947e-01 1.240738478953890578e+01 -7.551138490418793890e-03 1.558975148105787821e-03 5.588298055246146423e-03
6.830000000000004956e-01 1.241338078324585759e+01 -7.556017955435827618e-03 1.560024248484019951e-03 5.597783064346185770e-03
6.840000000000004965e-01 1.241939546462990585e+01 -7.559849075620178084e-03 1.545167691571918724e-03 5.608280275061619524e-03
6.850000000000004974e-01 1.242541855960828379e+01 -7.562945655321974374e-03 1.539850676944033540e-03 5.619494384287589649e-03
6.860000000000004983e-01 1.243145439724652768e+01 -7.564826318753165545e-03 1.528988680509275021e-03 5.631908326933336879e-03
6.870000000000004992e-01 1.243749408802702483e+01 -7.565840625812130307e-03 1.526149845314976952e-03 5.645108801596851640e-03
6.880000000000005000e-01 1.244354371100896550e+01 -7.568398012798026146e-03 1.518775030857353985e-03 5.656723378406390210e-03
6.890000000000005009e-01 1.244957305772486045e+01 -7.568382938125870624e-03 1.539036222230925205e-03 5.670847356614771261e-03
6.900000000000005018e-01 1.245558111361254561e+01 -7.580818451945554350e-03 1.572762564260394604e-03 5.672534157618979410e-03
6.910000000000005027e-01 1.246156917671201647e+01 -7.594950325108582902e-03 1.606887225637718998e-03 5.672533776332137033e-03
6.920000000000005036e-01 1.246753443235411041e+01 -7.607618925562286555e-03 1.642363283468350338e-03 5.673985050932870214e-03
6.930000000000005045e-01 1.247346385634059196e+01 -7.618929794905054086e-03 1.689505808423501752e-03 5.676851274363139965e-03
6.940000000000005054e-01 1.247938520060793088e+01 -7.628968998708225355e-03 1.707624731369301527e-03 5.681021829059939264e-03
6.950000000000005063e-01 1.248530212359666436e+01 -7.636936003301900838e-03 1.720013014568425730e-03 5.687303681353676928e-03
6.960000000000005071e-01 1.249122884456610549e+01 -7.645271734381669550e-03 1.718550764940534638e-03 5.693254647288019214e-03
6.970000000000005080e-01 1.249716720486250665e+01 -7.651447964462840777e-03 1.713087668061683520e-03 5.701392531086200630e-03
6.980000000000005089e-01 1.250310221096206931e+01 -7.658152040883649432e-03 1.723145941320993087e-03 5.709030645886896405e-03
6.990000000000005098e-01 1.250905156905475124e+01 -7.664630586044750456e-03 1.715272493362817070e-03 5.716907033584032495e-03
7.000000000000005107e-01 1.251500030267120245e+01 -7.670450761468167698e-03 1.721717145016960458e-03 5.725451367526443631e-03
7.010000000000005116e-01 1.252097039246835486e+01 -7.677882677353764680e-03 1.707792880201353287e-03 5.732418715101159253e-03
7.020000000000005125e-01 1.252697557176265697e+01 -7.684956096240281968e-03 1.679776801938172130e-03 5.739806203813892053e-03
7.030000000000005134e-01 1.253301320098130844e+01 -7.691211295209529446e-03 1.653582076558054829e-03 5.748051518677947495e-03
7.040000000000005143e-01 1.253904985348953538e+01 -7.693607594864123114e-03 1.656955086637186894e-03 5.760155476071992901e-03
7.050000000000005151e-01 1.254509543665266413e+01 -7.697101136913270247e-03 1.651517973784516480e-03 5.771150337526589208e-03
7.060000000000005160e-01 1.255113606115115132e+01 -7.697059153887324777e-03 1.656434655400134369e-03 5.785647302251221979e-03
7.070000000000005169e-01 1.255717776586104328e+01 -7.697442596615593387e-03 1.655737886723633763e-03 5.799686387497681589e-03
7.080000000000005178e-01 1.256322666315253578e+01 -7.697956921476034088e-03 1.649059629983539756e-03 5.813579139320922129e-03
7.090000000000005187e-01 1.256926687400401121e+01 -7.696099308091654267e-03 1.655888456616218252e-03 5.829809875680373732e-03
7.100000000000005196e-01 1.257529032830133886e+01 -7.693496429702274819e-03 1.670042132374628674e-03 5.846730384742461484e-03
7.110000000000005205e-01 1.258129912682341534e+01 -7.690196853066300596e-03 1.681398330989825572e-03 5.864306926135852589e-03
7.120000000000005214e-01 1.258728559635969724e+01 -7.685209333101124946e-03 1.698739796819222908e-03 5.883512748152557731e-03
7.130000000000005222e-01 1.259326389129432400e+01 -7.679875096639024977e-03 1.701580162012264995e-03 5.903011586254607902e-03
7.140000000000005231e-01 1.259924555202590390e+01 -7.673630419881785451e-03 1.691969688301877932e-03 5.923340997438048851e-03
7.150000000000005240e-01 1.260523914004018842e+01 -7.667001497586838597e-03 1.673413483302326442e-03 5.944000485520775992e-03
7.160000000000005249e-01 1.261124049231385769e+01 -7.657364797648801881e-03 1.656012523979532615e-03 5.967586391866989796e-03
7.170000000000005258e-01 1.261724389713609540e+01 -7.645103654597477233e-03 1.641698832359764909e-03 5.993709579907692889e-03
7.180000000000005267e-01 1.262322383807782344e+01 -7.655139056648059548e-03 1.675198114920013748e-03 5.997542068574014326e-03
7.190000000000005276e-01 1.262919676000753100e+01 -7.665628183568910792e-03 1.692706253861357701e-03 6.000902819969013494e-03
7.200000000000005285e-01 1.263517033202459849e+01 -7.675253796982924905e-03 1.701681779915428273e-03 6.005107682674729226e-03
7.210000000000005294e-01 1.264112558784282037e+01 -7.682129366327630771e-03 1.726873548105758993e-03 6.012030075264919969e-03
7.220000000000005302e-01 1.264707594245578903e+01 -7.689010646213677649e-03 1.738656033245010793e-03 6.018898711077816377e-03
7.230000000000005311e-01 1.265302032459469039e+01 -7.694346111133375417e-03 1.749963972232014726e-03 6.027282675696408673e-03
7.240000000000005320e-01 1.265898444324931482e+01 -7.700175486598650337e-03 1.736056831974221865e-03 6.035167224363240795e-03
7.250000000000005329e-01 1.266495533212860991e+01 -7.705324220117278078e-03 1.734435340822189364e-03 6.043708391708087040e-03
7.260000000000005338e-01 1.267096111881707543e+01 -7.714345084307312056e-03 1.708558395841792282e-03 6.048413156442258333e-03
7.270000000000005347e-01 1.267697495549195352e+01 -7.723058305750876533e-03 1.709221630872784052e-03 6.053414505427606902e-03
7.280000000000005356e-01 1.268300669891077348e+01 -7.728852302342496122e-03 1.697108883522539108e-03 6.061310772740784863e-03
7.290000000000005365e-01 1.268904643776265040e+01 -7.736039272617116491e-03 1.696300420740197434e-03 6.067763743193724767e-03
7.300000000000005373e-01 1.269509294352953077e+01 -7.740134349059619827e-03 1.693628582179247492e-03 6.077244392160092469e-03
7.310000000000005382e-01 1.270116598894844628e+01 -7.744848190332645835e-03 1.671802771417133307e-03 6.086072512716338666e-03
7.320000000000005391e-01 1.270724647841518440e+01 -7.749767971408866828e-03 1.669278504670751971e-03 6.094675938097924781e-03
7.330000000000005400e-01 1.271333825690448727e+01 -7.752591597612277022e-03 1.660813108309408884e-03 6.105357261433018087e-03
7.340000000000005409e-01 1.271943705847667516e+01 -7.754860609317434754e-03 1.656059037129539550e-03 6.116596362549619852e-03
7.350000000000005418e-01 1.272554321954864065e+01 -7.756420555167094569e-03 1.650259483201606606e-03 6.128574595739498011e-03
7.360000000000005427e-01 1.273161597469028017e+01 -7.775847887936858382e-03 1.703092746297339699e-03 6.122778918785173538e-03
7.370000000000005436e-01 1.273767983694938266e+01 -7.793097836943032805e-03 1.729235577840540147e-03 6.119249497848734676e-03
7.380000000000005445e-01 1.274371012797045921e+01 -7.807799077805836242e-03 1.777508056729285892e-03 6.118347018656185646e-03
7.390000000000005453e-01 1.274971608619103591e+01 -7.821411200756534995e-03 1.815452980179833517e-03 6.118602062171791048e-03
7.400000000000005462e-01 1.275571939919248443e+01 -7.833186476903375092e-03 1.829873475454856999e-03 6.120754037684645286e-03
7.410000000000005471e-01 1.276170803775758067e+01 -7.842872215305466896e-03 1.854233650209228743e-03 6.124993078778089538e-03
7.420000000000005480e-01 1.276768320815262214e+01 -7.851511751714225842e-03 1.876341356672752217e-03 6.130251716017302496e-03
7.430000000000005489e-01 1.277367926518348185e+01 -7.859187978558281398e-03 1.863130947698578635e-03 6.136493212785146083e-03
7.440000000000005498e-01 1.277966859300537195e+01 -7.867680626070620853e-03 1.878352804180520585e-03 6.141932935725106894e-03
7.450000000000005507e-01 1.278567416100298537e+01 -7.874589759664972835e-03 1.869021762051547089e-03 6.148950348736748062e-03
7.460000000000005516e-01 1.279169767857609230e+01 -7.881390848035480651e-03 1.857873274928551616e-03 6.156063680350046946e-03
7.470000000000005524e-01 1.279773984774842965e+01 -7.886833381349321256e-03 1.844664209011968523e-03 6.164546542653844517e-03
7.480000000000005533e-01 1.280380484734238422e+01 -7.893790748209663852e-03 1.828791154255096293e-03 6.171527713449976617e-03
7.490000000000005542e-01 1.280988424636772649e+01 -7.899785760811343927e-03 1.820386735469074757e-03 6.179464108291709765e-03
7.500000000000005551e-01 1.281597429166091828e+01 -7.906451250469435227e-03 1.816405957277642674e-03 6.186730240170708502e-03
7.510000000000005560e-01 1.282206467774027558e+01 -7.911103303112983556e-03 1.820717223755681860e-03 6.195939588597217974e-03
7.520000000000005569e-01 1.282815413036862573e+01 -7.911844307318373348e-03 1.822391678968228457e-03 6.208997777016964613e-03
7.530000000000005578e-01 1.283422664616912634e+01 -7.912158615482507706e-03 1.839642814981896912e-03 6.222405919564365923e-03
7.540000000000005587e-01 1.284028690897925351e+01 -7.909108266068495124e-03 1.848845455941324628e-03 6.239081992070209456e-03
7.550000000000005596e-01 1.284632900527315691e+01 -7.904500610391619261e-03 1.862404316488220843e-03 6.257225180915059783e-03
7.560000000000005604e-01 1.285235535170750865e+01 -7.899614971223382215e-03 1.873268536871645212e-03 6.275585909493132906e-03
7.570000000000005613e-01 1.285836751701299541e+01 -7.892618454186988916e-03 1.880453148700228158e-03 6.295970269468917357e-03
7.580000000000005622e-01 1.286437456726787509e+01 -7.883253729585105660e-03 1.876203474705418969e-03 6.318641349196774636e-03
7.590000000000005631e-01 1.287039467738529019e+01 -7.877010668585506664e-03 1.856900551170406061e-03 6.338126811091948296e-03
7.600000000000005640e-01 1.287644802740010519e+01 -7.866509460988662869e-03 1.813159446173667408e-03 6.361793971138675688e-03
7.610000000000005649e-01 1.288251441953472742e+01 -7.855094004178369421e-03 1.788701869556135610e-03 6.386282021324738919e-03
7.620000000000005658e-01 1.288858673388020826e+01 -7.859820547155766876e-03 1.787506201674933168e-03 6.394592944177346708e-03
7.630000000000005667e-01 1.289464466362552031e+01 -7.871730473017621993e-03 1.813800727705570243e-03 6.395728180737155107e-03
7.640000000000005675e-01 1.290068973659551865e+01 -7.880227867030343419e-03 1.835154897031999327e-03 6.400285356088327576e-03
7.650000000000005684e-01 1.290672413101309424e+01 -7.886746925410111422e-03 1.852352507834527720e-03 6.406825763793899328e-03
7.660000000000005693e-01 1.291274491164807081e+01 -7.890841528993899900e-03 1.870060894017325226e-03 6.415762216646141332e-03
7.670000000000005702e-01 1.291876556163469125e+01 -7.891790580358217302e-03 1.871140593737776261e-03 6.427784706138827721e-03
7.680000000000005711e-01 1.292479231343116908e+01 -7.895805000132573304e-03 1.869053203654748307e-03 6.436698983648946396e-03
7.690000000000005720e-01 1.293082948985175840e+01 -7.898256272238132411e-03 1.861079851648813829e-03 6.447133041417568884e-03
7.700000000000005729e-01 1.293685462104259543e+01 -7.902379874831087087e-03 1.877248683994057338e-03 6.455853483507888353e-03
7.710000000000005738e-01 1.294286399408012045e+01 -7.907296819363788046e-03 1.897923781838764881e-03 6.463755375920024124e-03
7.720000000000005747e-01 1.294889352950324302e+01 -7.911792614844193744e-03 1.882257191721626449e-03 6.472042645126406188e-03
7.730000000000005755e-01 1.295492326847864817e+01 -7.915301314654059339e-03 1.885562339248907093e-03 6.481288962010791320e-03
7.740000000000005764e-01 1.296099060303662753e+01 -7.916279099117176296e-03 1.848944541137811579e-03 6.493040701457689079e-03
7.750000000000005773e-01 1.296707448941108431e+01 -7.915975382776819363e-03 1.832089008320037654e-03 6.506047930204143792e-03
7.760000000000005782e-01 1.297318082957444396e+01 -7.916348173396202045e-03 1.810008010036555023e-03 6.518348006456451023e-03
7.770000000000005791e-01 1.297927586101614850e+01 -7.915402635114374488e-03 1.820371193409839675e-03 6.531939866272932355e-03
7.780000000000005800e-01 1.298540283733617251e+01 -7.914024114316926123e-03 1.787047794292912634e-03 6.545940453965649018e-03
7.790000000000005809e-01 1.299153902177224218e+01 -7.911414652321384702e-03 1.775230216251715357e-03 6.561154532519189800e-03
7.800000000000005818e-01 1.299765067972756860e+01 -7.929639885994724247e-03 1.817981930668302604e-03 6.555643722104897465e-03
7.810000000000005826e-01 1.300374431441268008e+01 -7.943012529921088943e-03 1.849377844809606958e-03 6.555012881794885192e-03
7.820000000000005835e-01 1.300981663252828646e+01 -7.952564636273020890e-03 1.880246520666642093e-03 6.558245713509514366e-03
7.830000000000005844e-01 1.301589832424419058e+01 -7.963395492172342660e-03 1.881703776268228712e-03 6.560252425013248477e-03
7.840000000000005853e-01 1.302195446725487749e+01 -7.971682863126508534e-03 1.915539852439598900e-03 6.564801072800270469e-03
7.850000000000005862e-01 1.302799952901045444e+01 -7.980663305222407064e-03 1.935601549645454486e-03 6.568670474166433092e-03
7.860000000000005871e-01 1.303404778670531172e+01 -7.989436711081555550e-03 1.941179016224271400e-03 6.572740246914419993e-03
7.870000000000005880e-01 1.304008669684646726e+01 -7.994750699398119401e-03 1.955840558242579255e-03 6.580250297399854904e-03
7.880000000000005889e-01 1.304612199056640520e+01 -8.000090077658441809e-03 1.964796357720502082e-03 6.587715259211163014e-03
7.890000000000005898e-01 1.305217259359429249e+01 -8.007598007945503082e-03 1.956994980058211764e-03 6.592998453947671207e-03
7.900000000000005906e-01 1.305824581091108527e+01 -8.015659930333218081e-03 1.942442613540439761e-03 6.597710050858155914e-03
7.910000000000005915e-01 1.306431233737360209e+01 -8.020150813811204385e-03 1.953624351294385234e-03 6.605963322652293190e-03
7.920000000000005924e-01 1.307041047633669528e+01 -8.027135972598537644e-03 1.928997009505346166e-03 6.611730171569027772e-03
7.930000000000005933e-01 1.307651419058749021e+01 -8.032607492422452408e-03 1.928893241627529717e-03 6.618980497951110903e-03
7.940000000000005942e-01 1.308261064607202151e+01 -8.035878001847617316e-03 1.939422517316312725e-03 6.628385013077377381e-03
7.950000000000005951e-01 1.308869308634792006e+01 -8.040674566515379137e-03 1.958234290616830617e-03 6.636229855175175031e-03
7.960000000000005960e-01 1.309476995151426415e+01 -8.044279447354637375e-03 1.967414281010545357e-03 6.645235574587500180e-03
7.970000000000005969e-01 1.310081600922959133e+01 -8.045993575870052580e-03 1.999935860542872632e-03 6.656089916965823167e-03
7.980000000000005977e-01 1.310684043396954124e+01 -8.046359261327740153e-03 2.021934521377832805e-03 6.668252592273674062e-03
7.990000000000005986e-01 1.311285783356501788e+01 -8.043676156743661057e-03 2.026276561267014234e-03 6.683423294756840431e-03
8.000000000000005995e-01 1.311883882988437300e+01 -8.038315712168302499e-03 2.057319392813188388e-03 6.701225246857691296e-03
8.010000000000006004e-01 1.312480690943989003e+01 -8.031084093594587775e-03 2.063004538077551492e-03 6.720864718793941039e-03
8.020000000000006013e-01 1.313079454062303419e+01 -8.022381569136089255e-03 2.034750385991929492e-03 6.741955932527068582e-03
8.030000000000006022e-01 1.313678433889876374e+01 -8.011820295686160678e-03 2.022022019956619746e-03 6.764906032636666157e-03
8.040000000000006031e-01 1.314280391006452575e+01 -7.999271897288363908e-03 1.979700731526347346e-03 6.789834422158138108e-03
8.050000000000006040e-01 1.314885087062424773e+01 -7.985972898122539049e-03 1.939012338400557950e-03 6.815532857775632655e-03
8.060000000000006048e-01 1.315489177428038658e+01 -8.009449341411038412e-03 1.968545685272186582e-03 6.804600144575988392e-03
8.070000000000006057e-01 1.316091527400276284e+01 -8.020111543001747639e-03 1.996611820625490002e-03 6.806514691021784552e-03
8.080000000000006066e-01 1.316692751605381240e+01 -8.026689669096389451e-03 2.014447618046835004e-03 6.812536207478975085e-03
8.090000000000006075e-01 1.317295888052962738e+01 -8.032131085193463041e-03 2.000766609378481012e-03 6.819733749183825786e-03
8.100000000000006084e-01 1.317903076206328983e+01 -8.038476720901133188e-03 1.966595187238684428e-03 6.826070882075515982e-03
8.110000000000006093e-01 1.318508674377292422e+01 -8.044334732326342136e-03 1.988353022691947275e-03 6.832874542907742266e-03
8.120000000000006102e-01 1.319114040719246184e+01 -8.047210871923504705e-03 1.993547452385890928e-03 6.842651221046618451e-03
8.130000000000006111e-01 1.319721560973745156e+01 -8.052354474374514778e-03 1.977151929384792992e-03 6.850158096978649358e-03
8.140000000000006120e-01 1.320329448234529579e+01 -8.057297258683293259e-03 1.978424650839060925e-03 6.857856967480603291e-03
8.150000000000006128e-01 1.320938694006015268e+01 -8.062198718651648194e-03 1.969741003794756723e-03 6.865597103317263791e-03
8.160000000000006137e-01 1.321549981452186273e+01 -8.067650751311926730e-03 1.954776289601877284e-03 6.872791311741240083e-03
8.170000000000006146e-01 1.322161418546840395e+01 -8.072645059632803724e-03 1.958274113091589344e-03 6.880407682975314167e-03
8.180000000000006155e-01 1.322775980072409041e+01 -8.075128747951333674e-03 1.929513492264868513e-03 6.890516127093268377e-03
8.190000000000006164e-01 1.323390973364984546e+01 -8.077045274928917884e-03 1.927112349173865091e-03 6.901143064318385895e-03
8.200000000000006173e-01 1.324004972806673130e+01 -8.076212540796476325e-03 1.936218123910635192e-03 6.914447878133291557e-03
8.210000000000006182e-01 1.324618966970283296e+01 -8.077201192146546069e-03 1.937259556044892625e-03 6.925891964519413982e-03
8.220000000000006191e-01 1.325230007572431390e+01 -8.085537131892693227e-03 1.975131110411752419e-03 6.930025551629361361e-03
8.230000000000006199e-01 1.325840478452786186e+01 -8.101275570769264980e-03 1.996566767221300345e-03 6.926820020750432821e-03
8.240000000000006208e-01 1.326448565448812644e+01 -8.118614632654088531e-03 2.037744672389509709e-03 6.922093719986750597e-03
8.250000000000006217e-01 1.327056290860144294e+01 -8.134285172440264972e-03 2.057031059123765743e-03 6.919109048650316958e-03
8.260000000000006226e-01 1.327663118719108937e+01 -8.148957434092708035e-03 2.080678844446282733e-03 6.917143081312405323e-03
8.270000000000006235e-01 1.328267473230275897e+01 -8.161380340929330970e-03 2.117835229259729460e-03 6.917430835587540586e-03
8.280000000000006244e-01 1.328872189039953611e+01 -8.172699524584849801e-03 2.125541427807711020e-03 6.918798508816294095e-03
8.290000000000006253e-01 1.329478282502919484e+01 -8.180893780934932885e-03 2.119959151276201020e-03 6.923320041719444908e-03
8.300000000000006262e-01 1.330085615829903745e+01 -8.189880837444466280e-03 2.116547567601859484e-03 6.927064674878325237e-03
8.310000000000006271e-01 1.330693464427882233e+01 -8.196116664352699407e-03 2.117630684567812713e-03 6.933542775468047419e-03
8.320000000000006279e-01 1.331304605261248852e+01 -8.200191769738268688e-03 2.088783436072078059e-03 6.942170949043221725e-03
8.330000000000006288e-01 1.331913421851069579e+01 -8.202743288925905957e-03 2.114577390718640898e-03 6.952249436845497899e-03
8.340000000000006297e-01 1.332520710072330239e+01 -8.206136658276814294e-03 2.133254445670213634e-03 6.961446429829462428e-03
8.350000000000006306e-01 1.333128023361458681e+01 -8.209825585393622921e-03 2.136692694109206675e-03 6.970319569311090452e-03
8.360000000000006315e-01 1.333736633189929854e+01 -8.214265855556667287e-03 2.128167570844928871e-03 6.978460074519704341e-03
8.370000000000006324e-01 1.334346848321640522e+01 -8.216195340302502245e-03 2.114044023195827890e-03 6.989119639140384081e-03
8.380000000000006333e-01 1.334956858476900976e+01 -8.218324793455781055e-03 2.118223240851238934e-03 6.999573214474818367e-03
8.390000000000006342e-01 1.335567265833276274e+01 -8.218194909488578045e-03 2.114121345735601662e-03 7.012312804387728880e-03
8.400000000000006350e-01 1.336178039765156100e+01 -8.220965774987879643e-03 2.113226456189613162e-03 7.022180828996009254e-03
8.410000000000006359e-01 1.336790422767522557e+01 -8.221167048468052199e-03 2.097337024803485120e-03 7.034643137813587077e-03
8.420000000000006368e-01 1.337400825541998017e+01 -8.218714394890948294e-03 2.114686650136345103e-03 7.049768863069924216e-03
8.430000000000006377e-01 1.338011566024948351e+01 -8.214133149100088377e-03 2.106728319596750526e-03 7.067014793496527100e-03
8.440000000000006386e-01 1.338623284385639423e+01 -8.207430466849612721e-03 2.090246859938898333e-03 7.086351219202975497e-03
8.450000000000006395e-01 1.339238629623776866e+01 -8.201039257653813461e-03 2.047586876279377729e-03 7.105358120676685645e-03
8.460000000000006404e-01 1.339854823376241555e+01 -8.192511848189160811e-03 2.030574323542273102e-03 7.126476278682321655e-03
8.470000000000006413e-01 1.340470965469057241e+01 -8.180005155305076700e-03 2.018584227148218987e-03 7.151495441683486561e-03
8.480000000000006422e-01 1.341088387677353566e+01 -8.167614903771125770e-03 1.993392820807871404e-03 7.176342434409581708e-03
8.490000000000006430e-01 1.341700599018272655e+01 -8.186058090979737162e-03 2.063944681788849184e-03 7.170399071197147180e-03
8.500000000000006439e-01 1.342312073637863001e+01 -8.196478014013590732e-03 2.081731818110126378e-03 7.172490016042545012e-03
8.510000000000006448e-01 1.342921970919238461e+01 -8.205713980164813792e-03 2.106741166410214250e-03 7.175755253957487659e-03
8.520000000000006457e-01 1.343532928760228273e+01 -8.217081044017911923e-03 2.107502634119792079e-03 7.176885082520350831e-03
8.530000000000006466e-01 1.344141885132292913e+01 -8.227640754707908621e-03 2.138077034061512671e-03 7.178797985989968274e-03
8.540000000000006475e-01 1.344750367053432250e+01 -8.236967650995196538e-03 2.152148439601830193e-03 7.181920593417637569e-03
8.550000000000006484e-01 1.345357785212102009e+01 -8.245984995648618712e-03 2.171803408951027484e-03 7.185344558007023159e-03
8.560000000000006493e-01 1.345969374934767693e+01 -8.257202737425172953e-03 2.141305510768331741e-03 7.186605964716586553e-03
8.570000000000006501e-01 1.346581241022844289e+01 -8.265306969287504468e-03 2.146646088521546314e-03 7.190989488805339148e-03
8.580000000000006510e-01 1.347192296299266978e+01 -8.271196269478604118e-03 2.160643505251708812e-03 7.197583126843093773e-03
8.590000000000006519e-01 1.347803959848916122e+01 -8.275123151854121839e-03 2.158487655362681390e-03 7.206136608555016414e-03
8.600000000000006528e-01 1.348415903650292869e+01 -8.276776375778650829e-03 2.157338362011186617e-03 7.216932538184515737e-03
8.610000000000006537e-01 1.349028996269415792e+01 -8.276323742215241017e-03 2.145397550986005361e-03 7.229789873177846354e-03
8.620000000000006546e-01 1.349639049225018361e+01 -8.270822135936890807e-03 2.170292579911199671e-03 7.247709923083345621e-03
8.630000000000006555e-01 1.350250078020477318e+01 -8.266651070396858342e-03 2.156363115807292258e-03 7.264313037536416356e-03
8.640000000000006564e-01 1.350861598930929475e+01 -8.262849759441344075e-03 2.147640654919775668e-03 7.280577165546112291e-03
8.650000000000006573e-01 1.351476554955747389e+01 -8.259892251449419895e-03 2.110332003270277632e-03 7.296054056808705043e-03
8.660000000000006581e-01 1.352090244752281833e+01 -8.268147167287635130e-03 2.131249201943189592e-03 7.300449254066428140e-03
8.670000000000006590e-01 1.352704409995906687e+01 -8.281201869667383433e-03 2.139549433418848692e-03 7.300160902633702140e-03
8.680000000000006599e-01 1.353316848269052564e+01 -8.292195737474840345e-03 2.167813006016074129e-03 7.302040654061087502e-03
8.690000000000006608e-01 1.353929032294835189e+01 -8.303488182504634163e-03 2.181647924678384309e-03 7.303684760392512368e-03
8.700000000000006617e-01 1.354539487842568768e+01 -8.312202235197848482e-03 2.207646757862054970e-03 7.307953222810749730e-03
8.710000000000006626e-01 1.355148022986509382e+01 -8.318343742784168118e-03 2.232992303378028912e-03 7.314787629197290302e-03
8.720000000000006635e-01 1.355757704577769651e+01 -8.325391025229210776e-03 2.228575112626517488e-03 7.320714247991013876e-03
8.730000000000006644e-01 1.356366920113036123e+01 -8.334136500098903930e-03 2.241981147434185181e-03 7.324932083112635842e-03
8.740000000000006652e-01 1.356976997430401788e+01 -8.343566501719884565e-03 2.242793328063236169e-03 7.328432776813738510e-03
8.750000000000006661e-01 1.357587051243398157e+01 -8.351794377122504290e-03 2.251256247158809135e-03 7.333098503596537435e-03
8.760000000000006670e-01 1.358197856970003237e+01 -8.359122713542298244e-03 2.251065447491505667e-03 7.338631532617607110e-03
8.770000000000006679e-01 1.358808565688500991e+01 -8.368728872449307868e-03 2.261641687471763543e-03 7.341883165421453881e-03
8.780000000000006688e-01 1.359418664114478759e+01 -8.374570489629433803e-03 2.273586229851758470e-03 7.348861811489615023e-03
8.790000000000006697e-01 1.360029122578516692e+01 -8.379379334358326784e-03 2.274794693978997653e-03 7.356836772486023343e-03
8.800000000000006706e-01 1.360638287424228743e+01 -8.381003247643601523e-03 2.289354790523088351e-03 7.367932477913668489e-03
8.810000000000006715e-01 1.361244877823407506e+01 -8.380071397915347595e-03 2.314167406127711976e-03 7.381556137272796483e-03
8.820000000000006724e-01 1.361853087087031078e+01 -8.378679796465433524e-03 2.296587160229719357e-03 7.395614258775390880e-03
8.830000000000006732e-01 1.362460196271681667e+01 -8.374302688683844462e-03 2.303210842177950621e-03 7.412602732051888632e-03
8.840000000000006741e-01 1.363066005694104987e+01 -8.364806963763533193e-03 2.306712739530331763e-03 7.434611762011894380e-03
8.850000000000006750e-01 1.363669447751158081e+01 -8.353045968732430993e-03 2.318625398201490384e-03 7.458764118410692381e-03
8.860000000000006759e-01 1.364270763216771165e+01 -8.340426783018219450e-03 2.327272126887382567e-03 7.483653144402464645e-03
8.870000000000006768e-01 1.364873035076839258e+01 -8.322693662997173586e-03 2.299975062316241686e-03 7.513556324010592022e-03
8.880000000000006777e-01 1.365478885745758930e+01 -8.305266432757661688e-03 2.246759743560942935e-03 7.543110484023840545e-03
8.890000000000006786e-01 1.366084876589632913e+01 -8.282833606742513732e-03 2.222925168002688745e-03 7.577588533490308038e-03
8.900000000000006795e-01 1.366692782688948071e+01 -8.259030233543010122e-03 2.179969240391424132e-03 7.613368001443622697e-03
8.910000000000006803e-01 1.367297827246951414e+01 -8.268126535364862459e-03 2.217680955331436873e-03 7.616326885236573800e-03
8.920000000000006812e-01 1.367902709815698792e+01 -8.280335885448400143e-03 2.231510197974620122e-03 7.616225942388799713e-03
8.930000000000006821e-01 1.368506725097669019e+01 -8.289352760331960418e-03 2.249199940629689060e-03 7.619347021273463298e-03
8.940000000000006830e-01 1.369109885938504334e+01 -8.296206493718946348e-03 2.264598085365795641e-03 7.624655625047127919e-03
8.950000000000006839e-01 1.369714394293803572e+01 -8.303296519315482918e-03 2.258212966323102158e-03 7.629756850799764532e-03
8.960000000000006848e-01 1.370319152564485599e+01 -8.308191517280487035e-03 2.260608810460222259e-03 7.637107586046246004e-03
8.970000000000006857e-01 1.370923694553699868e+01 -8.313830225935063545e-03 2.268410333792374167e-03 7.643738355777492284e-03
8.980000000000006866e-01 1.371530002787285163e+01 -8.322077887075656627e-03 2.258995551222702652e-03 7.647813139754447431e-03
8.990000000000006875e-01 1.372137991061223694e+01 -8.328162018431520264e-03 2.248279279046208612e-03 7.654125764326819188e-03
9.000000000000006883e-01 1.372751086324686298e+01 -8.333345455907959637e-03 2.202392821281918406e-03 7.661399556833648795e-03
9.010000000000006892e-01 1.373364917044814781e+01 -8.334175996380303875e-03 2.195868795095472226e-03 7.673061005966754118e-03
9.020000000000006901e-01 1.373977768750622808e+01 -8.333647468412518425e-03 2.205130410332255611e-03 7.686076767018611838e-03
9.030000000000006910e-01 1.374592746756981931e+01 -8.333631446722021552e-03 2.183851383130784585e-03 7.698602981961299302e-03
9.040000000000006919e-01 1.375207760720514827e+01 -8.331508734399414168e-03 2.181369099070459144e-03 7.713249691583063533e-03
9.050000000000006928e-01 1.375823974059409593e+01 -8.329491456276054764e-03 2.167358067328388829e-03 7.727797318010570793e-03
9.060000000000006937e-01 1.376438061824333126e+01 -8.347289678938047200e-03 2.206412029702725999e-03 7.722575695236687417e-03
9.070000000000006946e-01 1.377050166207516035e+01 -8.369239849531135214e-03 2.248196017702036933e-03 7.713256117995053764e-03
9.080000000000006954e-01 1.377657799982303999e+01 -8.384518373081106465e-03 2.308180625201472144e-03 7.710616003500300741e-03
9.090000000000006963e-01 1.378264083557311359e+01 -8.399730514932431114e-03 2.336894764858828133e-03 7.708043546635548818e-03
9.100000000000006972e-01 1.378869277987708841e+01 -8.414007142737135736e-03 2.362062838762314654e-03 7.706410390181141212e-03
9.110000000000006981e-01 1.379473299894719318e+01 -8.423135985071475776e-03 2.382916914966707114e-03 7.709911225137425043e-03
9.120000000000006990e-01 1.380080604896209628e+01 -8.432584381692861258e-03 2.359534366789758225e-03 7.713100061866920952e-03
9.130000000000006999e-01 1.380688678051499885e+01 -8.437663813349640871e-03 2.356932260447077918e-03 7.720677500281507635e-03
9.140000000000007008e-01 1.381296212985840377e+01 -8.446939143783187276e-03 2.371589800378264001e-03 7.724053889563205037e-03
9.150000000000007017e-01 1.381906643447583605e+01 -8.455916488488037300e-03 2.351611871055760486e-03 7.727775744760917963e-03
9.160000000000007025e-01 1.382519149858785390e+01 -8.466167547710502089e-03 2.341103435692649254e-03 7.730283776681471861e-03
9.170000000000007034e-01 1.383134315949257953e+01 -8.478035300013052680e-03 2.326374395287421695e-03 7.731237008358481620e-03
9.180000000000007043e-01 1.383749415396843219e+01 -8.488669997307051948e-03 2.337675521454396152e-03 7.733439335256381622e-03
9.190000000000007052e-01 1.384366183795313354e+01 -8.496450534292184290e-03 2.328766549590828919e-03 7.738499729183893200e-03
9.200000000000007061e-01 1.384981445336278405e+01 -8.500478220266531257e-03 2.347862810616023130e-03 7.747346902800094672e-03
9.210000000000007070e-01 1.385595458606036523e+01 -8.504241907083978300e-03 2.364109209502798445e-03 7.756473898788271079e-03
9.220000000000007079e-01 1.386207988705069738e+01 -8.503035086365559603e-03 2.377734096033409794e-03 7.770576714707819362e-03
9.230000000000007088e-01 1.386819052962265886e+01 -8.500244507400129407e-03 2.389601935438651764e-03 7.786212398148775922e-03
9.240000000000007097e-01 1.387425729849071487e+01 -8.491102760847926700e-03 2.424333892791910583e-03 7.808149343717330111e-03
9.250000000000007105e-01 1.388033502544402786e+01 -8.480097129240783682e-03 2.402370175927794060e-03 7.831902103952646799e-03
9.260000000000007114e-01 1.388643458368561312e+01 -8.468493411111267105e-03 2.368935169526010381e-03 7.856221605285495374e-03
9.270000000000007123e-01 1.389256414816588503e+01 -8.452921103339965450e-03 2.323356623068055862e-03 7.884468043284765040e-03
9.280000000000007132e-01 1.389869936115472626e+01 -8.449603981436673225e-03 2.314390992595441107e-03 7.900502355154707945e-03
9.290000000000007141e-01 1.390485624910125040e+01 -8.461245611070792108e-03 2.304357664546655485e-03 7.901657159797114208e-03
9.300000000000007150e-01 1.391100014123414041e+01 -8.475555318083013989e-03 2.331663185192997534e-03 7.900236233672055380e-03
9.310000000000007159e-01 1.391714174266303594e+01 -8.487634934418160013e-03 2.346033505522633275e-03 7.901089434602303826e-03
9.320000000000007168e-01 1.392327985308260452e+01 -8.494400519674439806e-03 2.356290100105863303e-03 7.907264265422953367e-03
9.330000000000007176e-01 1.392942894825580602e+01 -8.499507706114498365e-03 2.350412532912996358e-03 7.915079916483514291e-03
9.340000000000007185e-01 1.393559419764565099e+01 -8.504029289602017469e-03 2.338779899757044076e-03 7.923456371344171287e-03
9.350000000000007194e-01 1.394174521106400810e+01 -8.512470137705108880e-03 2.361456719347999195e-03 7.927881728300452402e-03
9.360000000000007203e-01 1.394790783679196977e+01 -8.518850953949464247e-03 2.356225225987796171e-03 7.934321041874832850e-03
9.370000000000007212e-01 1.395406167382552987e+01 -8.523749669841181389e-03 2.369912636281086907e-03 7.942212664705012096e-03
9.380000000000007221e-01 1.396021809222242283e+01 -8.529037532350116843e-03 2.372619135457157066e-03 7.949689498390442866e-03
9.390000000000007230e-01 1.396634691367446734e+01 -8.527011218929356554e-03 2.398189766884837107e-03 7.964413894159977012e-03
9.400000000000007239e-01 1.397246922394945834e+01 -8.525354845473542484e-03 2.403044570482548367e-03 7.978735904778860161e-03
9.410000000000007248e-01 1.397860569821319210e+01 -8.525144962187499939e-03 2.388670698453740013e-03 7.991581674716639536e-03
9.420000000000007256e-01 1.398473919567932988e+01 -8.522580290617972482e-03 2.389082824480189687e-03 8.006733810071876151e-03
9.430000000000007265e-01 1.399085801696120868e+01 -8.520531004956213850e-03 2.401709723077419256e-03 8.021335747366336449e-03
9.440000000000007274e-01 1.399700909542956140e+01 -8.518003650293960727e-03 2.366925181941238743e-03 8.036405811303232866e-03
9.450000000000007283e-01 1.400313029662249420e+01 -8.528814387897112881e-03 2.407613194964311476e-03 8.038278515810933292e-03
9.460000000000007292e-01 1.400926249667667989e+01 -8.542483806343745267e-03 2.410283752158057236e-03 8.037422031100098854e-03
9.470000000000007301e-01 1.401538291579072748e+01 -8.555048254890618153e-03 2.434629140843025397e-03 8.037748630964675414e-03
9.480000000000007310e-01 1.402148314975962506e+01 -8.565162564120196165e-03 2.464928595222612429e-03 8.040572080450595141e-03
9.490000000000007319e-01 1.402759319633188362e+01 -8.575777525219985264e-03 2.465730952961431299e-03 8.042945437394248553e-03
9.500000000000007327e-01 1.403370786460925856e+01 -8.584455825735522877e-03 2.469787548360576762e-03 8.047301557582433110e-03
9.510000000000007336e-01 1.403983416222984104e+01 -8.586693660205058434e-03 2.460396039622581368e-03 8.058109077036858595e-03
9.520000000000007345e-01 1.404597677313016035e+01 -8.595742352703900774e-03 2.453131452384588879e-03 8.062124247357705872e-03
9.530000000000007354e-01 1.405213476452835764e+01 -8.603139243993956214e-03 2.445147845796673963e-03 8.067771077479669872e-03
9.540000000000007363e-01 1.405830718616046582e+01 -8.608587292406813182e-03 2.436165660298630561e-03 8.075367238783322937e-03
9.550000000000007372e-01 1.406448550393071883e+01 -8.616000725529949014e-03 2.437682955276932253e-03 8.080996220156878851e-03
9.560000000000007381e-01 1.407066818812617726e+01 -8.621011069766501209e-03 2.438326874308080136e-03 8.089009457004097195e-03
9.570000000000007390e-01 1.407687134933479278e+01 -8.627822671414396571e-03 2.424661462798870237e-03 8.095218582972654037e-03
9.580000000000007399e-01 1.408307410421672046e+01 -8.632966342476141794e-03 2.430211460548467248e-03 8.103062026600606552e-03
9.590000000000007407e-01 1.408929488890144732e+01 -8.636414225691561170e-03 2.415629540964695648e-03 8.112599095371904670e-03
9.600000000000007416e-01 1.409550969858704939e+01 -8.641202016346126447e-03 2.426392330744063519e-03 8.120746101586173368e-03
9.610000000000007425e-01 1.410171279828113278e+01 -8.639787460867754884e-03 2.436687766784363315e-03 8.135058446036722013e-03
9.620000000000007434e-01 1.410788614831451326e+01 -8.633621110451732139e-03 2.460271077071245205e-03 8.154035177836171586e-03
9.630000000000007443e-01 1.411402113316272455e+01 -8.626603722329383855e-03 2.491618874118094878e-03 8.173777038585105723e-03
9.640000000000007452e-01 1.412013180048394112e+01 -8.620627828295958361e-03 2.509960507079390946e-03 8.192390114547943095e-03
9.650000000000007461e-01 1.412625555187914728e+01 -8.613265065478437066e-03 2.489513670272280876e-03 8.212331295118929092e-03
9.660000000000007470e-01 1.413241199051103791e+01 -8.604102283726655642e-03 2.447663651836018417e-03 8.234014397810950417e-03
9.670000000000007478e-01 1.413859112318777989e+01 -8.592046579250132987e-03 2.412913902508161124e-03 8.258529435066710653e-03
9.680000000000007487e-01 1.414476578244465799e+01 -8.587004619114067816e-03 2.412345362235966684e-03 8.276032688142885563e-03
9.690000000000007496e-01 1.415095013752470976e+01 -8.600583244507062353e-03 2.416228164455289096e-03 8.274968652259606303e-03
9.700000000000007505e-01 1.415710611277782149e+01 -8.619436539854294366e-03 2.463461286742560374e-03 8.268655913424712359e-03
9.710000000000007514e-01 1.416323941363186378e+01 -8.631081608124582458e-03 2.497780754082292928e-03 8.269570738341074437e-03
9.720000000000007523e-01 1.416937174033641433e+01 -8.643470646829021220e-03 2.511143942278470931e-03 8.269747958237150254e-03
9.730000000000007532e-01 1.417550937519913923e+01 -8.654682757499221682e-03 2.517047894774327235e-03 8.271101886985295429e-03
9.740000000000007541e-01 1.418165467589455275e+01 -8.662357388017126111e-03 2.517056692603601362e-03 8.275971300065297284e-03
9.750000000000007550e-01 1.418783801383057686e+01 -8.671501914615699011e-03 2.488163978591596479e-03 8.279364609259780641e-03
9.760000000000007558e-01 1.419403680241755517e+01 -8.677126840861242030e-03 2.478338253882932107e-03 8.286340414236878851e-03
9.770000000000007567e-01 1.420024917896135008e+01 -8.683968793880166709e-03 2.471592250085249270e-03 8.292136508979744067e-03
9.780000000000007576e-01 1.420650314272340253e+01 -8.687766802893398879e-03 2.433803040840948687e-03 8.300977039325590709e-03
9.790000000000007585e-01 1.421276732124461617e+01 -8.687340023393632510e-03 2.423161502179995569e-03 8.314008763527003243e-03
9.800000000000007594e-01 1.421904226437701446e+01 -8.685910556339415320e-03 2.410967423941123497e-03 8.327993513629004460e-03
9.810000000000007603e-01 1.422531009966437843e+01 -8.681239214367600376e-03 2.413403927003635041e-03 8.345149501135630879e-03
9.820000000000007612e-01 1.423154397012556416e+01 -8.673283077720592496e-03 2.439412616534861536e-03 8.365514798066903471e-03
9.830000000000007621e-01 1.423775279441379205e+01 -8.665601847806498823e-03 2.456777559578611145e-03 8.385537869644715814e-03
9.840000000000007629e-01 1.424393924444430048e+01 -8.694946587877420627e-03 2.508496557368981514e-03 8.368631332111551441e-03
9.850000000000007638e-01 1.425009350784989159e+01 -8.714041437559438830e-03 2.559778031968329426e-03 8.362005659660061430e-03
9.860000000000007647e-01 1.425621960461941740e+01 -8.728186359941792274e-03 2.602089590415990542e-03 8.360358347317823832e-03
9.870000000000007656e-01 1.426233424274254347e+01 -8.737243407126255024e-03 2.622605284000184556e-03 8.363767352983723230e-03
9.880000000000007665e-01 1.426846046533817614e+01 -8.747386820579334740e-03 2.621164224946665941e-03 8.366066292966139323e-03
9.890000000000007674e-01 1.427460818802318521e+01 -8.757114184743310797e-03 2.609391499734239200e-03 8.368740657666191851e-03
9.900000000000007683e-01 1.428077003958513913e+01 -8.763809462247458201e-03 2.601957900293534395e-03 8.374417442570131903e-03
9.910000000000007692e-01 1.428696216266366470e+01 -8.773364435676139772e-03 2.581241357150571014e-03 8.377204612069793360e-03
9.920000000000007701e-01 1.429317647512968037e+01 -8.777229899104944250e-03 2.562917433089274138e-03 8.385627913298632566e-03
9.930000000000007709e-01 1.429941318366880054e+01 -8.782328827447781136e-03 2.545620288327608491e-03 8.392791598729517494e-03
9.940000000000007718e-01 1.430565776083136420e+01 -8.787624342131296340e-03 2.543047179567638205e-03 8.399697978395728390e-03
9.950000000000007727e-01 1.431188078574658284e+01 -8.789960158980458446e-03 2.566935243761813909e-03 8.409466121143674075e-03
9.960000000000007736e-01 1.431808759939886500e+01 -8.795354870791048663e-03 2.588541218508898234e-03 8.416119596973976880e-03
9.970000000000007745e-01 1.432428840576078599e+01 -8.801513383404891561e-03 2.600707021483895237e-03 8.421900521897625336e-03
9.980000000000007754e-01 1.433046982952383175e+01 -8.806541068795466914e-03 2.625117305749710001e-03 8.428709286722412680e-03
9.990000000000007763e-01 1.433666269901405244e+01 -8.808188429033188965e-03 2.615318938812501853e-03 8.438809843884542347e-03
1.000000000000000666e+00 1.434284294193378706e+01 -8.803774920621804806e-03 2.623532000887180554e-03 8.454946004134614168e-03
1.001000000000000556e+00 1.434900458067029305e+01 -8.793904267762994026e-03 2.632265531257001884e-03 8.476474640058174331e-03
1.002000000000000446e+00 1.435516488939911284e+01 -8.782071672608837351e-03 2.621762943789051822e-03 8.499893816704757327e-03
1.003000000000000336e+00 1.436137197930236731e+01 -8.770493371061465274e-03 2.563403467806995087e-03 8.523005658515414237e-03
1.004000000000000226e+00 1.436758757676711085e+01 -8.755228998758333298e-03 2.539631534014794717e-03 8.549739083711002316e-03
1.005000000000000115e+00 1.437381731860304690e+01 -8.739319049134287518e-03 2.509577213198234055e-03 8.577065138842709935e-03
1.006000000000000005e+00 1.438003295302788587e+01 -8.752589499703183201e-03 2.536955074864215981e-03 8.575226227478607161e-03
1.006999999999999895e+00 1.438622603334523120e+01 -8.766751547338455519e-03 2.573671229993121368e-03 8.572510089929402666e-03
1.007999999999999785e+00 1.439238980789921030e+01 -8.780715717680912663e-03 2.616941163701817091e-03 8.569992100387375730e-03
1.008999999999999675e+00 1.439857358858829173e+01 -8.794853075569517703e-03 2.611072386488087066e-03 8.567336444702932513e-03
1.009999999999999565e+00 1.440480771908968549e+01 -8.804855697276316867e-03 2.570725195882552633e-03 8.568844976207464631e-03
1.010999999999999455e+00 1.441105959195064123e+01 -8.814889316515714043e-03 2.563016455559971249e-03 8.570272023582924115e-03
1.011999999999999345e+00 1.441734028397289613e+01 -8.820001471035629828e-03 2.539309448780733072e-03 8.576591100904459863e-03
1.012999999999999234e+00 1.442362697417333806e+01 -8.822522357883447880e-03 2.535832157441523377e-03 8.585469103974575564e-03
1.013999999999999124e+00 1.442993759729347047e+01 -8.831026331080932268e-03 2.520403210948513051e-03 8.588331865478693317e-03
1.014999999999999014e+00 1.443627159171695951e+01 -8.839034017769776055e-03 2.505039594280744977e-03 8.591650634058055347e-03
1.015999999999998904e+00 1.444261982288809421e+01 -8.844415817876991395e-03 2.496184646742291915e-03 8.597573104014441872e-03
1.016999999999998794e+00 1.444898445848543922e+01 -8.849293297241878076e-03 2.484657699896863914e-03 8.603970917859202552e-03
1.017999999999998684e+00 1.445535158548839405e+01 -8.849051411979089871e-03 2.481924409024258843e-03 8.615432259846771829e-03
1.018999999999998574e+00 1.446171647130810456e+01 -8.846462705459972806e-03 2.481576885749464320e-03 8.629180577110847142e-03
1.019999999999998463e+00 1.446807149715536056e+01 -8.843907494594821506e-03 2.488881647338819780e-03 8.642833566724215238e-03
1.020999999999998353e+00 1.447440974558987037e+01 -8.840664680227780167e-03 2.502416245717972373e-03 8.657102011628612856e-03
1.021999999999998243e+00 1.448069604711223768e+01 -8.859835092461623360e-03 2.573533570094313147e-03 8.648999689180593767e-03
1.022999999999998133e+00 1.448696681062637737e+01 -8.876617465813875160e-03 2.605853951674187360e-03 8.643295933070756568e-03
1.023999999999998023e+00 1.449321684415486367e+01 -8.888952925813691647e-03 2.638919397327393196e-03 8.642065498688605157e-03
1.024999999999997913e+00 1.449944618080358261e+01 -8.902597445405563067e-03 2.673260796686621407e-03 8.639538686251510904e-03
1.025999999999997803e+00 1.450565687888583710e+01 -8.914792367314034599e-03 2.704094285059539110e-03 8.638463329116746747e-03
1.026999999999997693e+00 1.451184876135062574e+01 -8.922058411877724707e-03 2.730175947089090796e-03 8.642290912010224674e-03
1.027999999999997582e+00 1.451805588602717556e+01 -8.930882287799498873e-03 2.723757611249674401e-03 8.644539395183708369e-03
1.028999999999997472e+00 1.452429277623804005e+01 -8.936910868663742666e-03 2.700020657799255194e-03 8.649603633240873432e-03
1.029999999999997362e+00 1.453057763886397424e+01 -8.941172786960525226e-03 2.656310161026329691e-03 8.656481061914135869e-03
1.030999999999997252e+00 1.453686017775415351e+01 -8.940010552500383956e-03 2.657471662321116146e-03 8.668798128449966070e-03
1.031999999999997142e+00 1.454315857746744278e+01 -8.943225319107298704e-03 2.644825605818027642e-03 8.676761850234382747e-03
1.032999999999997032e+00 1.454947146160252380e+01 -8.945618303003645411e-03 2.632734167922624879e-03 8.685559453305739114e-03
1.033999999999996922e+00 1.455582244419397142e+01 -8.948318453228696137e-03 2.597335861781078017e-03 8.694058969441267881e-03
1.034999999999996811e+00 1.456214063638668499e+01 -8.946996777684701821e-03 2.628804584971134242e-03 8.706549962187410535e-03
1.035999999999996701e+00 1.456845829636974265e+01 -8.946795513518283893e-03 2.629135530460617598e-03 8.717896568617046829e-03
1.036999999999996591e+00 1.457474697071946501e+01 -8.947113671240560992e-03 2.658439321518204709e-03 8.728708881422667445e-03
1.037999999999996481e+00 1.458103534862187622e+01 -8.945461302055946265e-03 2.657083399644733293e-03 8.741455347374246093e-03
1.038999999999996371e+00 1.458731851232882804e+01 -8.945791616477658664e-03 2.662627909525847741e-03 8.752215057117696678e-03
1.039999999999996261e+00 1.459357624119088293e+01 -8.940929318716088481e-03 2.683200456661198607e-03 8.768129836051245102e-03
1.040999999999996151e+00 1.459983651096121804e+01 -8.935870165859571140e-03 2.675600395524457137e-03 8.784212539818040538e-03
1.041999999999996041e+00 1.460605001478950626e+01 -8.925556999567414371e-03 2.712053171279189476e-03 8.805500092113421884e-03
1.042999999999995930e+00 1.461225860838595025e+01 -8.913091942523185957e-03 2.704498346079196175e-03 8.828882200642696604e-03
1.043999999999995820e+00 1.461847228982321489e+01 -8.901572823511614760e-03 2.687891386246974920e-03 8.851280926057549653e-03
1.044999999999995710e+00 1.462472980406847967e+01 -8.889526693504840385e-03 2.632012448240067873e-03 8.874157786080199770e-03
1.045999999999995600e+00 1.463098635625228461e+01 -8.903341301900893554e-03 2.646789118095951507e-03 8.871221316198163453e-03
1.046999999999995490e+00 1.463723226057640225e+01 -8.919166000778395650e-03 2.673261676660749694e-03 8.866308339459845478e-03
1.047999999999995380e+00 1.464347549204593335e+01 -8.932104979601477798e-03 2.688873510070381376e-03 8.864288995112939648e-03
1.048999999999995270e+00 1.464970711574805406e+01 -8.941069143992464927e-03 2.709445441871750557e-03 8.866217384099987081e-03
1.049999999999995159e+00 1.465593648027312668e+01 -8.948972304187809840e-03 2.719607779115198326e-03 8.869153620453157014e-03
1.050999999999995049e+00 1.466218777933697481e+01 -8.957366013021940757e-03 2.706066949173803818e-03 8.871570674655727615e-03
1.051999999999994939e+00 1.466846087629560103e+01 -8.963954760966837826e-03 2.690857802340625854e-03 8.875806722496335302e-03
1.052999999999994829e+00 1.467478693282091484e+01 -8.969638895425326164e-03 2.643582370111509372e-03 8.880996153838532567e-03
1.053999999999994719e+00 1.468112440829827392e+01 -8.973977523850058119e-03 2.636502046490980106e-03 8.887599277079339874e-03
1.054999999999994609e+00 1.468751409488956661e+01 -8.977610872318736793e-03 2.587924281026049780e-03 8.894952347662661921e-03
1.055999999999994499e+00 1.469393657466089032e+01 -8.980861600959906543e-03 2.558381829636198479e-03 8.902729181183540244e-03
1.056999999999994388e+00 1.470033280393239927e+01 -8.978167630050024745e-03 2.581938358541067263e-03 8.916408435312321579e-03
1.057999999999994278e+00 1.470670247416657972e+01 -8.974419422207091310e-03 2.604749188026644555e-03 8.931072511648515191e-03
1.058999999999994168e+00 1.471304504827946857e+01 -8.969695303589880417e-03 2.627121190701025774e-03 8.946639169612122244e-03
1.059999999999994058e+00 1.471935397978265314e+01 -8.961714409585140942e-03 2.652782906400573751e-03 8.965404444685916296e-03
1.060999999999993948e+00 1.472566058190802352e+01 -8.954108640770444202e-03 2.647506515400068969e-03 8.983746787203365780e-03
1.061999999999993838e+00 1.473190609080969082e+01 -8.968764141768245310e-03 2.723255240100938210e-03 8.979890878017445996e-03
1.062999999999993728e+00 1.473813851196803881e+01 -8.983422588000257447e-03 2.751001429652268071e-03 8.976124222038341094e-03
1.063999999999993618e+00 1.474435237037160285e+01 -8.995205027906991863e-03 2.781346624342959789e-03 8.975279647508637923e-03
1.064999999999993507e+00 1.475052574675135553e+01 -9.004815349805921423e-03 2.831438970053239482e-03 8.976659909277215701e-03
1.065999999999993397e+00 1.475669296167005839e+01 -9.010876236745462772e-03 2.843661318042594796e-03 8.981643766406720297e-03
1.066999999999993287e+00 1.476289742512661896e+01 -9.019628656567670044e-03 2.815165200007109514e-03 8.983986656271510454e-03
1.067999999999993177e+00 1.476913826695320964e+01 -9.028800982706199421e-03 2.787959156115517659e-03 8.985979534619917622e-03
1.068999999999993067e+00 1.477539001965269705e+01 -9.030370978428858136e-03 2.778618278941446390e-03 8.995590899062979803e-03
1.069999999999992957e+00 1.478166131851319776e+01 -9.031980919436456007e-03 2.760682058935749056e-03 9.005150696269892396e-03
1.070999999999992847e+00 1.478795462455679299e+01 -9.035013289205261894e-03 2.741707245610024851e-03 9.013272174798213354e-03
1.071999999999992736e+00 1.479428058978958482e+01 -9.038835095477575771e-03 2.712869862685745453e-03 9.020646045898398149e-03
1.072999999999992626e+00 1.480061338897686163e+01 -9.047940864457341623e-03 2.715141677180536381e-03 9.022780355324907728e-03
1.073999999999992516e+00 1.480693610224577839e+01 -9.052813097318024999e-03 2.730099828401267442e-03 9.029088162179524368e-03
1.074999999999992406e+00 1.481324437881692546e+01 -9.054688968270149796e-03 2.746412397123074167e-03 9.038331419547797688e-03
1.075999999999992296e+00 1.481955650232435673e+01 -9.056307650359685796e-03 2.744184142928419307e-03 9.047775954387889119e-03
1.076999999999992186e+00 1.482584993327802003e+01 -9.055936231525006305e-03 2.762505277861702566e-03 9.059155583320460670e-03
1.077999999999992076e+00 1.483210471518551721e+01 -9.053289611125359473e-03 2.798507703628183921e-03 9.072721001173140315e-03
1.078999999999991966e+00 1.483830887192472936e+01 -9.042428113241986892e-03 2.838271374029834732e-03 9.094373274312799252e-03
1.079999999999991855e+00 1.484446656012770838e+01 -9.038049235866816786e-03 2.880361032887799808e-03 9.109434032539241721e-03
1.080999999999991745e+00 1.485061127034352602e+01 -9.028438721162556496e-03 2.883728505344917287e-03 9.129687442278598339e-03
1.081999999999991635e+00 1.485676945443573160e+01 -9.014195397287858014e-03 2.856011305082270524e-03 9.154533165284329047e-03
1.082999999999991525e+00 1.486293587108470682e+01 -8.993235320137835109e-03 2.826818671162620311e-03 9.186011348254056672e-03
1.083999999999991415e+00 1.486910461619369528e+01 -8.976121356898373801e-03 2.807376247909913400e-03 9.213565810485642091e-03
1.084999999999991305e+00 1.487528681094938676e+01 -8.978393468509697495e-03 2.796198712818213916e-03 9.221728114986626340e-03
1.085999999999991195e+00 1.488144961194858240e+01 -8.985642950377436752e-03 2.822841951181797801e-03 9.224949406033432220e-03
1.086999999999991084e+00 1.488757925315835884e+01 -8.989814890450321602e-03 2.860173680673884153e-03 9.231250412311590992e-03
1.087999999999990974e+00 1.489372766358582290e+01 -8.996108615289735017e-03 2.847698187825677824e-03 9.235460470188475851e-03
1.088999999999990864e+00 1.489990872303712521e+01 -9.002067874484195875e-03 2.821008423181878277e-03 9.240024968141413719e-03
1.089999999999990754e+00 1.490610666986600386e+01 -9.010021367855681682e-03 2.812074538977039559e-03 9.242589878304901738e-03
1.090999999999990644e+00 1.491232823560169329e+01 -9.017522258677789296e-03 2.795956522988351026e-03 9.245600210177881695e-03
1.091999999999990534e+00 1.491854850416787315e+01 -9.025835581035725891e-03 2.805567014855871871e-03 9.247772049972565606e-03
1.092999999999990424e+00 1.492477230639404695e+01 -9.032417534008517143e-03 2.808615307834714733e-03 9.251609682947914415e-03
1.093999999999990314e+00 1.493103747365814904e+01 -9.042215299402085738e-03 2.777048035299996276e-03 9.252205270082566879e-03
1.094999999999990203e+00 1.493735938745107816e+01 -9.049481517966983385e-03 2.727567725037859797e-03 9.255287270296791088e-03
1.095999999999990093e+00 1.494371403522986519e+01 -9.051788057131077495e-03 2.697140278344051581e-03 9.263329418968803061e-03
1.096999999999989983e+00 1.495009565386484951e+01 -9.053742179925647338e-03 2.672123544941326645e-03 9.271697026764523508e-03
1.097999999999989873e+00 1.495646640306451225e+01 -9.053562012874822110e-03 2.682812813212082440e-03 9.282136763039247965e-03
1.098999999999989763e+00 1.496283889794410982e+01 -9.052332726313104885e-03 2.679837846715537111e-03 9.293584024706912430e-03
1.099999999999989653e+00 1.496919007610550878e+01 -9.057404716962766736e-03 2.706226555563804106e-03 9.298701731703863660e-03
1.100999999999989543e+00 1.497550412648688933e+01 -9.073359279272849229e-03 2.759308897892295484e-03 9.292939783623561933e-03
1.101999999999989432e+00 1.498174910549462524e+01 -9.088761102942467807e-03 2.843782095206560945e-03 9.287721654509358687e-03
1.102999999999989322e+00 1.498795011303121250e+01 -9.099412123193147822e-03 2.898404586605892591e-03 9.287290739155525110e-03
1.103999999999989212e+00 1.499413416510969199e+01 -9.112052935572238430e-03 2.928000857092742312e-03 9.284898263203457056e-03
1.104999999999989102e+00 1.500030749943016062e+01 -9.121956475863101169e-03 2.948622155394474767e-03 9.285259851406844900e-03
1.105999999999988992e+00 1.500649517358586493e+01 -9.125177111581074182e-03 2.937502955876759511e-03 9.292338536080073375e-03
1.106999999999988882e+00 1.501274223398929664e+01 -9.131120294965594866e-03 2.884059891533891432e-03 9.296769044678826477e-03
1.107999999999988772e+00 1.501900583773637265e+01 -9.135394599620703590e-03 2.871790852544684955e-03 9.302924383658289775e-03
1.108999999999988662e+00 1.502527661166893935e+01 -9.141827273568643372e-03 2.871053341001945577e-03 9.306961648432796053e-03
1.109999999999988551e+00 1.503156915712132857e+01 -9.144332766117764522e-03 2.851787313728544604e-03 9.314989537928865596e-03
1.110999999999988441e+00 1.503788921838202874e+01 -9.146060791731774886e-03 2.825999531031603285e-03 9.323906298559858988e-03
1.111999999999988331e+00 1.504419504426950915e+01 -9.145652876722608349e-03 2.839826989242198729e-03 9.335023455251206109e-03
1.112999999999988221e+00 1.505051055935455118e+01 -9.145808288320452645e-03 2.830293203278429898e-03 9.345651956506006303e-03
1.113999999999988111e+00 1.505680714228612871e+01 -9.147343328339028329e-03 2.850760396761495979e-03 9.354960154333659406e-03
1.114999999999988001e+00 1.506309124126391019e+01 -9.146930565294926485e-03 2.862831587513443854e-03 9.366271222072191163e-03
1.115999999999987891e+00 1.506934936928312041e+01 -9.144150720160825266e-03 2.886022700950606826e-03 9.379973347997628760e-03
1.116999999999987780e+00 1.507563129143209935e+01 -9.136248198498521031e-03 2.854326049519585393e-03 9.398862900917485594e-03
1.117999999999987670e+00 1.508188574493596867e+01 -9.127103795482292142e-03 2.872650291612963841e-03 9.419022835537315536e-03
1.118999999999987560e+00 1.508813572962128013e+01 -9.116590640304530688e-03 2.866605954993070235e-03 9.440601809568641145e-03
1.119999999999987450e+00 1.509439031214924931e+01 -9.106033014481785051e-03 2.851450486512608143e-03 9.462249686417173802e-03
1.120999999999987340e+00 1.510066079995187494e+01 -9.090283850759016404e-03 2.819796048133392519e-03 9.489071116686145085e-03
1.121999999999987230e+00 1.510694620553390166e+01 -9.071011415075143011e-03 2.785605833048416732e-03 9.519393495673546604e-03
1.122999999999987120e+00 1.511321520549953945e+01 -9.063373094083729958e-03 2.794373128445940685e-03 9.538090245178706267e-03
1.123999999999987010e+00 1.511947936456807540e+01 -9.073528077821546925e-03 2.809369009285600863e-03 9.539036180524511008e-03
1.124999999999986899e+00 1.512567939727917476e+01 -9.085155199623651950e-03 2.885122488524283907e-03 9.538492106136439025e-03
1.125999999999986789e+00 1.513184404159572694e+01 -9.092954221322457203e-03 2.928309904770286937e-03 9.541747659926016339e-03
1.126999999999986679e+00 1.513800026608122451e+01 -9.100434232344327065e-03 2.944209746846752560e-03 9.545288138653273621e-03
1.127999999999986569e+00 1.514416188881265413e+01 -9.104039374153128153e-03 2.942416642723511347e-03 9.552657628744574622e-03
1.128999999999986459e+00 1.515027499610223138e+01 -9.107858053236810719e-03 2.994750763659553144e-03 9.559741507156662224e-03
1.129999999999986349e+00 1.515639635710140354e+01 -9.106803250103387773e-03 2.985442250931233735e-03 9.571751718417944796e-03
1.130999999999986239e+00 1.516254695760881432e+01 -9.110979952092177619e-03 2.960379444681391498e-03 9.578556724116659218e-03
1.131999999999986128e+00 1.516870514347863974e+01 -9.118831667889942122e-03 2.960645798064525519e-03 9.581681727826770953e-03
1.132999999999986018e+00 1.517491825502731650e+01 -9.121800843979741349e-03 2.908689295302977276e-03 9.589701544892536428e-03
1.133999999999985908e+00 1.518115959653294134e+01 -9.124452934025601564e-03 2.883111428400770421e-03 9.598026641836013978e-03
1.134999999999985798e+00 1.518744631066414641e+01 -9.126324005381040994e-03 2.839609874175967608e-03 9.607124333910173689e-03
1.135999999999985688e+00 1.519376681935862017e+01 -9.128319613728064219e-03 2.807810919254305482e-03 9.616096684297909328e-03
1.136999999999985578e+00 1.520012071125096575e+01 -9.128489237420467015e-03 2.774597345074880303e-03 9.626887819146796171e-03
1.137999999999985468e+00 1.520642929553807221e+01 -9.136688375488321440e-03 2.828104088381865749e-03 9.629630654317400743e-03
1.138999999999985357e+00 1.521273418687919055e+01 -9.156276811305173735e-03 2.851385470186838800e-03 9.621034347035080023e-03
1.139999999999985247e+00 1.521900772759189024e+01 -9.176935353568161507e-03 2.903394640868462578e-03 9.611401306615236992e-03
1.140999999999985137e+00 1.522525847192872028e+01 -9.196057231714746885e-03 2.945312894884708280e-03 9.603312654975390897e-03
1.141999999999985027e+00 1.523146823538133177e+01 -9.211765072673969504e-03 3.002001620062486401e-03 9.598567886888641210e-03
1.142999999999984917e+00 1.523766418664342304e+01 -9.226678401861664047e-03 3.030727139770393597e-03 9.594585146781459475e-03
1.143999999999984807e+00 1.524387713448039960e+01 -9.239180341433882518e-03 3.026232504457314690e-03 9.592986169169679528e-03
1.144999999999984697e+00 1.525011941749571776e+01 -9.250066598458587738e-03 3.007783583140436964e-03 9.592969087081978583e-03
1.145999999999984587e+00 1.525641235078799518e+01 -9.257802555585439505e-03 2.964869263308014466e-03 9.596098957319061651e-03
1.146999999999984476e+00 1.526267999010090470e+01 -9.263601852654252539e-03 2.995962539744729397e-03 9.601122260811632836e-03
1.147999999999984366e+00 1.526897010716264624e+01 -9.268629783569811917e-03 2.978512721828271634e-03 9.606897269367692740e-03
1.148999999999984256e+00 1.527526692620361715e+01 -9.274170485064884076e-03 2.977351444093981683e-03 9.612138189251448819e-03
1.149999999999984146e+00 1.528154564648590430e+01 -9.276428764975560085e-03 2.997708482688406575e-03 9.620653776539362170e-03
1.150999999999984036e+00 1.528780248873235337e+01 -9.273529666087090839e-03 3.016687419638022782e-03 9.634319751395403059e-03
1.151999999999983926e+00 1.529404269716333253e+01 -9.266684888321677360e-03 3.026476457342511250e-03 9.651905504456211732e-03
1.152999999999983816e+00 1.530026297905531507e+01 -9.258320110471431053e-03 3.038038218488893494e-03 9.670975374398956340e-03
1.153999999999983705e+00 1.530648218388659743e+01 -9.247792300450332487e-03 3.028587469167978025e-03 9.692184170482261510e-03
1.154999999999983595e+00 1.531268671303461559e+01 -9.230615266054833720e-03 3.026086118036666259e-03 9.719997585164468282e-03
1.155999999999983485e+00 1.531885795823475505e+01 -9.214053780234156624e-03 3.042808580094704188e-03 9.747176510454669610e-03
1.156999999999983375e+00 1.532498128754415312e+01 -9.201734928805119229e-03 3.078405619407045823e-03 9.770040058195037999e-03
1.157999999999983265e+00 1.533111850179020585e+01 -9.185250494063438437e-03 3.048036248010702748e-03 9.797008397544926944e-03
1.158999999999983155e+00 1.533729004809487328e+01 -9.167107287382353017e-03 2.995560982714922868e-03 9.825582295288515233e-03
1.159999999999983045e+00 1.534347641460881384e+01 -9.147128761344694783e-03 2.960762247404139305e-03 9.855936810012417421e-03
1.160999999999982935e+00 1.534967353524596412e+01 -9.141911085281268987e-03 2.944790448130991597e-03 9.871553348917844195e-03
1.161999999999982824e+00 1.535588027647682630e+01 -9.152909082971444690e-03 2.946167852109266364e-03 9.871027574322861070e-03
1.162999999999982714e+00 1.536205840699862080e+01 -9.161061367627034574e-03 2.982930845832534178e-03 9.873356215344896228e-03
1.163999999999982604e+00 1.536823682926607404e+01 -9.167186990046581954e-03 2.988764722593338988e-03 9.877727757077884099e-03
1.164999999999982494e+00 1.537441692905060719e+01 -9.173071057491748864e-03 2.992971272958593748e-03 9.882351604031216694e-03
1.165999999999982384e+00 1.538060327348149769e+01 -9.175074262290035254e-03 2.988729831399535020e-03 9.890838124669076165e-03
1.166999999999982274e+00 1.538678690694155904e+01 -9.177455328701534035e-03 2.993821868640189968e-03 9.898916269855785946e-03
1.167999999999982164e+00 1.539295470487967421e+01 -9.177230864869248897e-03 3.009432926754077378e-03 9.909525800430253953e-03
1.168999999999982053e+00 1.539912093951652494e+01 -9.178984346326400992e-03 3.012749709475669516e-03 9.918075938199825275e-03
1.169999999999981943e+00 1.540530541096188699e+01 -9.185213812199277683e-03 3.000742366837227948e-03 9.922068178660736412e-03
1.170999999999981833e+00 1.541150022783174123e+01 -9.186918822074792434e-03 2.992101952220556360e-03 9.930493601403848902e-03
1.171999999999981723e+00 1.541768568679035489e+01 -9.184413159274944574e-03 2.998954200661279115e-03 9.943019685554291276e-03
1.172999999999981613e+00 1.542386615931799909e+01 -9.180759093256531111e-03 3.000286565612332590e-03 9.956572650110235081e-03
1.173999999999981503e+00 1.543005191744448545e+01 -9.178093409207986955e-03 2.992335282721624370e-03 9.969027457155475030e-03
1.174999999999981393e+00 1.543623166743615549e+01 -9.170044955278530349e-03 2.990294963608494325e-03 9.986778456170530144e-03
1.175999999999981283e+00 1.544240703324100572e+01 -9.171780053226986223e-03 2.996414248376755990e-03 9.994706653455422488e-03
1.176999999999981172e+00 1.544857367291231753e+01 -9.183872093585078097e-03 3.017232422273264866e-03 9.992311517443432101e-03
1.177999999999981062e+00 1.545469820031298092e+01 -9.197776192520573657e-03 3.073248791857191575e-03 9.988102466063493792e-03
1.178999999999980952e+00 1.546079420266622506e+01 -9.205384387261596538e-03 3.109382034017451127e-03 9.990227605948075532e-03
1.179999999999980842e+00 1.546689315346256599e+01 -9.216884382423618655e-03 3.117933586082689140e-03 9.988499169504918423e-03
1.180999999999980732e+00 1.547298041755407105e+01 -9.224950720333443058e-03 3.137686628828380633e-03 9.990235356291737520e-03
1.181999999999980622e+00 1.547909266666457917e+01 -9.230964363148602692e-03 3.118715252640485991e-03 9.994049872881202723e-03
1.182999999999980512e+00 1.548523174815084680e+01 -9.235167768523389747e-03 3.096086282255761796e-03 9.999694401673397612e-03
1.183999999999980401e+00 1.549140979201225754e+01 -9.235601590828713611e-03 3.057557729417971146e-03 1.000916227389449763e-02
1.184999999999980291e+00 1.549759853037695834e+01 -9.234761677904178290e-03 3.046023313203381766e-03 1.001993190686218012e-02
1.185999999999980181e+00 1.550381641932436061e+01 -9.240884189805146851e-03 3.022995242402874358e-03 1.002377473361419809e-02
1.186999999999980071e+00 1.551003436134309688e+01 -9.246905247547225482e-03 3.028963228810958863e-03 1.002772712100908140e-02
1.187999999999979961e+00 1.551626314996259026e+01 -9.251382602019119286e-03 3.022593982525733150e-03 1.003321477763423862e-02
1.188999999999979851e+00 1.552248785802076014e+01 -9.260473965374627428e-03 3.035765907204746386e-03 1.003408182677323519e-02
1.189999999999979741e+00 1.552866857358199937e+01 -9.265684928823172614e-03 3.084969367583947561e-03 1.003879220021077108e-02
1.190999999999979631e+00 1.553483082117726610e+01 -9.267953143131224536e-03 3.105705547864490157e-03 1.004640613365684679e-02
1.191999999999979520e+00 1.554097289098475443e+01 -9.268161523548982400e-03 3.126091716060656195e-03 1.005602668911534901e-02
1.192999999999979410e+00 1.554708961036376813e+01 -9.265989835107683176e-03 3.149270456093981180e-03 1.006797968103220579e-02
1.193999999999979300e+00 1.555318780174035531e+01 -9.256143699132374919e-03 3.157952322545194007e-03 1.008755222258379304e-02
1.194999999999979190e+00 1.555927023894609107e+01 -9.246344356698913552e-03 3.163907150963155696e-03 1.010700911219985544e-02
1.195999999999979080e+00 1.556535592238935095e+01 -9.229975737258901136e-03 3.144292293999019494e-03 1.013296112178020333e-02
1.196999999999978970e+00 1.557145197977641438e+01 -9.213243291540461344e-03 3.117185904477036418e-03 1.015920173903280682e-02
1.197999999999978860e+00 1.557758122281017599e+01 -9.186803030730968447e-03 3.057559996969357388e-03 1.019517071668446517e-02
1.198999999999978749e+00 1.558377018105294631e+01 -9.160395611267153210e-03 2.971437368496827186e-03 1.023110952889261412e-02
1.199999999999978639e+00 1.558993306557525926e+01 -9.188035867136649590e-03 3.025151344823699337e-03 1.021313376519416595e-02
1.200999999999978529e+00 1.559609752770815483e+01 -9.195950899279265248e-03 3.031488766383700142e-03 1.021494499518369771e-02
1.201999999999978419e+00 1.560225428766401556e+01 -9.202950319605853607e-03 3.046190363745118063e-03 1.021773779024358689e-02
1.202999999999978309e+00 1.560839485331368337e+01 -9.208253602653211634e-03 3.067687952985405364e-03 1.022227552032558412e-02
1.203999999999978199e+00 1.561452123059723363e+01 -9.208777540303301687e-03 3.082400256753046672e-03 1.023161234887800045e-02
1.204999999999978089e+00 1.562062172432901441e+01 -9.205937660331254060e-03 3.105443928550466817e-03 1.024430535233883562e-02
1.205999999999977979e+00 1.562672303019361131e+01 -9.207112286779900109e-03 3.105806422183004720e-03 1.025301048758794561e-02
1.206999999999977868e+00 1.563282397171106020e+01 -9.209442790764143377e-03 3.108501273315255470e-03 1.026057797153950672e-02
1.207999999999977758e+00 1.563893447312259433e+01 -9.213153488976128652e-03 3.102652077441998141e-03 1.026676874267409313e-02
1.208999999999977648e+00 1.564507613967080957e+01 -9.217089548244284530e-03 3.075423000029043480e-03 1.027270450449629599e-02
1.209999999999977538e+00 1.565125010020658891e+01 -9.217551383704950668e-03 3.043590847925606996e-03 1.028206950184711900e-02
1.210999999999977428e+00 1.565746118033451850e+01 -9.214060897584802970e-03 3.002980769655211671e-03 1.029533415537476140e-02
1.211999999999977318e+00 1.566369577950447933e+01 -9.212613660269651158e-03 2.978014490308820636e-03 1.030650406232592672e-02
1.212999999999977208e+00 1.566991336334652551e+01 -9.209050539145892736e-03 2.991466697099711206e-03 1.031974359502336666e-02
1.213999999999977097e+00 1.567616739914627821e+01 -9.206434094796930173e-03 2.952398295044230542e-03 1.033198201639235793e-02
1.214999999999976987e+00 1.568237040651612091e+01 -9.230822161501476761e-03 3.027814791658782131e-03 1.031728626133994291e-02
1.215999999999976877e+00 1.568854635932044772e+01 -9.248259478827815933e-03 3.072306674501004004e-03 1.030951088781105994e-02
1.216999999999976767e+00 1.569470257132425672e+01 -9.263623037483873987e-03 3.107411033674871079e-03 1.030378895861265749e-02
1.217999999999976657e+00 1.570082330143434213e+01 -9.277324111974625739e-03 3.156594001889221832e-03 1.029968813415759778e-02
1.218999999999976547e+00 1.570694057364513085e+01 -9.291682593732626325e-03 3.174410382943899586e-03 1.029488542238807432e-02
1.219999999999976437e+00 1.571302996093328375e+01 -9.299103125248908003e-03 3.209715837096015906e-03 1.029692546776516358e-02
1.220999999999976326e+00 1.571914283042504934e+01 -9.310868194818295099e-03 3.197998703052701633e-03 1.029454847139245864e-02
1.221999999999976216e+00 1.572525680770465506e+01 -9.320293495139689993e-03 3.206316215533969866e-03 1.029443331061394989e-02
1.222999999999976106e+00 1.573138675655336804e+01 -9.329698106669623639e-03 3.199749257956638684e-03 1.029426345560461274e-02
1.223999999999975996e+00 1.573753159250424538e+01 -9.336875207495759846e-03 3.192039256618423373e-03 1.029637225497398965e-02
1.224999999999975886e+00 1.574369116433931026e+01 -9.342427944534069384e-03 3.182856109469188455e-03 1.030011684377219426e-02
1.225999999999975776e+00 1.574984530774778513e+01 -9.345747994698932332e-03 3.191604586224066481e-03 1.030606804531754815e-02
1.226999999999975666e+00 1.575599297950439848e+01 -9.348622389048941508e-03 3.200950632435592760e-03 1.031242288764980947e-02
1.227999999999975556e+00 1.576213283887869743e+01 -9.349544776693443499e-03 3.209685402394493042e-03 1.032068618978959629e-02
1.228999999999975445e+00 1.576825772949270110e+01 -9.348929611440843016e-03 3.224038997437167833e-03 1.033042676983608570e-02
1.229999999999975335e+00 1.577436247005119263e+01 -9.344048393066106337e-03 3.239307834574578146e-03 1.034432456742875352e-02
1.230999999999975225e+00 1.578044707513159750e+01 -9.335395671525359429e-03 3.250790591120489292e-03 1.036187361038794393e-02
1.231999999999975115e+00 1.578650931001720359e+01 -9.323317562731810171e-03 3.261082677125722029e-03 1.038272029432601995e-02
1.232999999999975005e+00 1.579253903976463924e+01 -9.311589835303325097e-03 3.281860087867672499e-03 1.040307577924610462e-02
1.233999999999974895e+00 1.579858629619331545e+01 -9.293981844901518310e-03 3.246725416225311814e-03 1.042920455160806052e-02
1.234999999999974785e+00 1.580463760580480326e+01 -9.276913881010647595e-03 3.225604269522838047e-03 1.045462567627892907e-02
1.235999999999974674e+00 1.581072774422301030e+01 -9.260094664916018042e-03 3.169956246708970776e-03 1.047966923175985832e-02
1.236999999999974564e+00 1.581685442499732730e+01 -9.235532534330109095e-03 3.108851760013114224e-03 1.051235055808640018e-02
1.237999999999974454e+00 1.582295094238674515e+01 -9.238715441536021061e-03 3.142198052118166246e-03 1.051727825722465620e-02
1.238999999999974344e+00 1.582905678813067674e+01 -9.244394936005866092e-03 3.138549192074284455e-03 1.051971156443260412e-02
1.239999999999974234e+00 1.583515994605363986e+01 -9.246601139813785675e-03 3.143443216850665134e-03 1.052559673032995788e-02
1.240999999999974124e+00 1.584123672960089735e+01 -9.250497125862375963e-03 3.173713578604884372e-03 1.052972599180838388e-02
1.241999999999974014e+00 1.584729287462284475e+01 -9.252255955859590292e-03 3.196110933912189173e-03 1.053590986479384893e-02
1.242999999999973904e+00 1.585332024906229975e+01 -9.256342691841676698e-03 3.228968252386674523e-03 1.053966922636925471e-02
1.243999999999973793e+00 1.585932396763143259e+01 -9.258385216238756987e-03 3.254666647105913801e-03 1.054540568380928772e-02
1.244999999999973683e+00 1.586533044693007355e+01 -9.259170800262683104e-03 3.252691501621728792e-03 1.055237803411012212e-02
1.245999999999973573e+00 1.587135513723640656e+01 -9.259306534622009990e-03 3.234616228288996267e-03 1.056000589257412824e-02
1.246999999999973463e+00 1.587738770839855640e+01 -9.256372782902673804e-03 3.223801620752838118e-03 1.057074353365959445e-02
1.247999999999973353e+00 1.588343239503689830e+01 -9.249057135869254848e-03 3.204370497527354172e-03 1.058587148488552947e-02
1.248999999999973243e+00 1.588949759344239610e+01 -9.240730314149441654e-03 3.175531908651645779e-03 1.060200466120319457e-02
1.249999999999973133e+00 1.589557052141462457e+01 -9.232921632227455988e-03 3.159993659998985849e-03 1.061761877085161225e-02
1.250999999999973022e+00 1.590166756847911600e+01 -9.221911197840571353e-03 3.124864133349137055e-03 1.063642148609674799e-02
1.251999999999972912e+00 1.590777195415416934e+01 -9.212183013728739156e-03 3.107797338675402643e-03 1.065391126336051597e-02
1.252999999999972802e+00 1.591389717829214590e+01 -9.203609173787791198e-03 3.078385035811231907e-03 1.067022530334962166e-02
1.253999999999972692e+00 1.591999358018093069e+01 -9.211199368812355431e-03 3.114797480027558380e-03 1.067044683935828436e-02
1.254999999999972582e+00 1.592607801965772651e+01 -9.223472735096370848e-03 3.139033258300548759e-03 1.066607106460045959e-02
1.255999999999972472e+00 1.593211695622059310e+01 -9.226505882190502369e-03 3.187569319323920944e-03 1.067097187543342672e-02
1.256999999999972362e+00 1.593817109057857095e+01 -9.234449155059290537e-03 3.180314797081432165e-03 1.067101676345053388e-02
1.257999999999972252e+00 1.594419153708740922e+01 -9.236952707702346041e-03 3.216506198864084107e-03 1.067654000658186178e-02
1.258999999999972141e+00 1.595021249969506982e+01 -9.238206594985304623e-03 3.217243987324697532e-03 1.068331727825174403e-02
1.259999999999972031e+00 1.595620528926980342e+01 -9.239097080784828414e-03 3.246307506051235997e-03 1.069045045509802241e-02
1.260999999999971921e+00 1.596221163216474537e+01 -9.243670379614148114e-03 3.237327484672196387e-03 1.069387504391685999e-02
1.261999999999971811e+00 1.596820884998263423e+01 -9.249736319558141823e-03 3.252518501669274947e-03 1.069578652235143520e-02
1.262999999999971701e+00 1.597418285497145618e+01 -9.259322513590999976e-03 3.285317524769054004e-03 1.069414038316194963e-02
1.263999999999971591e+00 1.598015996756756785e+01 -9.270154226830399150e-03 3.293041630718732474e-03 1.069123644294141424e-02
1.264999999999971481e+00 1.598613545604357888e+01 -9.278500792835472910e-03 3.303012316824435746e-03 1.069079603076708747e-02
1.265999999999971370e+00 1.599211385024737986e+01 -9.283326751960406867e-03 3.304932548159432784e-03 1.069385965918826474e-02
1.266999999999971260e+00 1.599807402798650635e+01 -9.288181824361103206e-03 3.328004085234610027e-03 1.069687661967123199e-02
1.267999999999971150e+00 1.600404224568122302e+01 -9.289080138358050617e-03 3.320862443641379655e-03 1.070386117629132557e-02
1.268999999999971040e+00 1.600999108243397728e+01 -9.284642175426176258e-03 3.335805422671915543e-03 1.071621601476030819e-02
1.269999999999970930e+00 1.601595082143098381e+01 -9.280023307462871227e-03 3.320284310456346130e-03 1.072876842775346770e-02
1.270999999999970820e+00 1.602187569592044625e+01 -9.267010797186720286e-03 3.342136307724280844e-03 1.074969260217243511e-02
1.271999999999970710e+00 1.602779767420034673e+01 -9.249030655989608218e-03 3.327052376089122132e-03 1.077554283435399815e-02
1.272999999999970600e+00 1.603372553842237380e+01 -9.230124215828134152e-03 3.302259993801065843e-03 1.080227730139345262e-02
1.273999999999970489e+00 1.603968566030714626e+01 -9.207915120600471126e-03 3.247793235828008718e-03 1.083229852470618711e-02
1.274999999999970379e+00 1.604571078537446738e+01 -9.184192404921156377e-03 3.159067337600043185e-03 1.086381612705922609e-02
1.275999999999970269e+00 1.605177191299030071e+01 -9.155134671933939580e-03 3.094007056100611316e-03 1.090064464762237166e-02
1.276999999999970159e+00 1.605777407457075867e+01 -9.155271376631289940e-03 3.153109796173324611e-03 1.090832274958078267e-02
1.277999999999970049e+00 1.606373304962959025e+01 -9.162457016165732535e-03 3.203481957334148797e-03 1.090896967004886288e-02
1.278999999999969939e+00 1.606963856459409712e+01 -9.168323463156147907e-03 3.262808498649284045e-03 1.091091704785288226e-02
1.279999999999969829e+00 1.607549188096743364e+01 -9.172126382973875766e-03 3.318810009637350109e-03 1.091487895577004409e-02
1.280999999999969718e+00 1.608132058394199149e+01 -9.175016745224829143e-03 3.346313770666986889e-03 1.091975146346979390e-02
1.281999999999969608e+00 1.608713773501260036e+01 -9.178915636307172915e-03 3.361764565698300428e-03 1.092362259279634068e-02
1.282999999999969498e+00 1.609295182844737226e+01 -9.187069897816282221e-03 3.372976463044376899e-03 1.092325494756835221e-02
1.283999999999969388e+00 1.609875835777574693e+01 -9.192570388448964569e-03 3.386041060074299058e-03 1.092557225933303913e-02
1.284999999999969278e+00 1.610456962634314948e+01 -9.194144107199523144e-03 3.382875539796973210e-03 1.093180433760898920e-02
1.285999999999969168e+00 1.611042892401844639e+01 -9.196197096573564822e-03 3.336899421276649791e-03 1.093757458023764464e-02
1.286999999999969058e+00 1.611633538397764553e+01 -9.193824855093452389e-03 3.287364895894312813e-03 1.094781221599768276e-02
1.287999999999968948e+00 1.612226965345073282e+01 -9.188381306140988233e-03 3.254111833053704647e-03 1.096119208967841208e-02
1.288999999999968837e+00 1.612826151347176307e+01 -9.182644577358005378e-03 3.190784556327756760e-03 1.097493534841155818e-02
1.289999999999968727e+00 1.613428109815201950e+01 -9.175814060006151976e-03 3.156229379749722966e-03 1.098979976587585380e-02
1.290999999999968617e+00 1.614030991195535591e+01 -9.173167228228994163e-03 3.144353424892575022e-03 1.100049496917363673e-02
1.291999999999968507e+00 1.614630960931889803e+01 -9.182864587112839899e-03 3.183167223570728538e-03 1.099888519632221361e-02
1.292999999999968397e+00 1.615226642651378341e+01 -9.193433032544480119e-03 3.236615837659091374e-03 1.099643613899368814e-02
1.293999999999968287e+00 1.615818087813762105e+01 -9.203037637794281647e-03 3.288586013956646195e-03 1.099496496173644165e-02
1.294999999999968177e+00 1.616406261911652109e+01 -9.211984482091709753e-03 3.330243503191668980e-03 1.099416145317789334e-02
1.295999999999968066e+00 1.616993120448342225e+01 -9.220443120583727073e-03 3.351857753682569233e-03 1.099385211068268885e-02
1.296999999999967956e+00 1.617580058852076519e+01 -9.221030657238156111e-03 3.351646619895216547e-03 1.100139593273079947e-02
1.297999999999967846e+00 1.618168498407121803e+01 -9.224837336340181021e-03 3.340441785887344334e-03 1.100572579263634984e-02
1.298999999999967736e+00 1.618757711486592399e+01 -9.230296221986688393e-03 3.338165427280725267e-03 1.100840804674207106e-02
1.299999999999967626e+00 1.619346411637335592e+01 -9.235205747328962406e-03 3.348204239897029783e-03 1.101164050532441215e-02
1.300999999999967516e+00 1.619935239728271270e+01 -9.240019549512878266e-03 3.351738640156098209e-03 1.101499156396297009e-02
1.301999999999967406e+00 1.620524884011062738e+01 -9.243994460070514840e-03 3.347551632155831847e-03 1.101921377744491046e-02
1.302999999999967295e+00 1.621115721034367141e+01 -9.248029600523781368e-03 3.339659367479756724e-03 1.102340640401915442e-02
1.303999999999967185e+00 1.621703962997151649e+01 -9.252747379763059943e-03 3.370327751917978620e-03 1.102691451627845105e-02
1.304999999999967075e+00 1.622294186213069977e+01 -9.257210896983374820e-03 3.354978737800089900e-03 1.103070490606897561e-02
1.305999999999966965e+00 1.622881967010247806e+01 -9.255239213322231581e-03 3.377431241543949955e-03 1.104090761765337374e-02
1.306999999999966855e+00 1.623468211637703362e+01 -9.254434775031007004e-03 3.391988500475440899e-03 1.104990009140362564e-02
1.307999999999966745e+00 1.624056171492451028e+01 -9.252019055521691626e-03 3.372420508045030629e-03 1.106047786430915288e-02
1.308999999999966635e+00 1.624638193866740821e+01 -9.232975265941373993e-03 3.412751523043450891e-03 1.108755007764470821e-02
1.309999999999966525e+00 1.625224118924877459e+01 -9.216635348258866989e-03 3.357384766892484995e-03 1.111183647357095843e-02
1.310999999999966414e+00 1.625807440023681494e+01 -9.190016278170983280e-03 3.356805290130633959e-03 1.114628274086913728e-02
1.311999999999966304e+00 1.626393294979988013e+01 -9.167184865087600609e-03 3.308635302022404356e-03 1.117692953699595849e-02
1.312999999999966194e+00 1.626980307019666228e+01 -9.161941328465301668e-03 3.291820931683160298e-03 1.119005125055664261e-02
1.313999999999966084e+00 1.627566634421301117e+01 -9.169776656520078895e-03 3.306502640171182783e-03 1.119017068782499243e-02
1.314999999999965974e+00 1.628151044485626997e+01 -9.174523932050787645e-03 3.330423288791989345e-03 1.119340461808670910e-02
1.315999999999965864e+00 1.628732589971397715e+01 -9.178062146323674383e-03 3.362607288616493648e-03 1.119783357070227268e-02
1.316999999999965754e+00 1.629312278601349107e+01 -9.182369625226302276e-03 3.385483325712387512e-03 1.120146551514264802e-02
1.317999999999965643e+00 1.629891905485007086e+01 -9.187968637841685202e-03 3.391699801261886457e-03 1.120378575868016466e-02
1.318999999999965533e+00 1.630474945719089419e+01 -9.193623547845069383e-03 3.363221207021743070e-03 1.120607372456703527e-02
1.319999999999965423e+00 1.631061028850139749e+01 -9.201293583484282737e-03 3.340462272980982208e-03 1.120640075960943963e-02
1.320999999999965313e+00 1.631646372438860126e+01 -9.205133998998988459e-03 3.351698111795215623e-03 1.121058797680089987e-02
1.321999999999965203e+00 1.632232184468559666e+01 -9.206435245193950873e-03 3.348314948198555935e-03 1.121733421604450241e-02
1.322999999999965093e+00 1.632818611524782071e+01 -9.204752661875417394e-03 3.340482099651367540e-03 1.122708871866592850e-02
1.323999999999964983e+00 1.633407442367989049e+01 -9.205684044247187947e-03 3.317375612177410338e-03 1.123425556939014816e-02
1.324999999999964873e+00 1.633994541780143095e+01 -9.202336072538518791e-03 3.331341950998056162e-03 1.124566273161260385e-02
1.325999999999964762e+00 1.634583048068083855e+01 -9.198815614403102123e-03 3.313752734995503366e-03 1.125719649864605730e-02
1.326999999999964652e+00 1.635170841695336463e+01 -9.196869398830881392e-03 3.318933126304796088e-03 1.126714453708988622e-02
1.327999999999964542e+00 1.635758451585179074e+01 -9.208738335782194750e-03 3.332639437356087198e-03 1.126333257282933001e-02
1.328999999999964432e+00 1.636342019497240230e+01 -9.224496311376530894e-03 3.388817190764972093e-03 1.125571292515697812e-02
1.329999999999964322e+00 1.636925172544617624e+01 -9.234216171492577035e-03 3.402685697718638852e-03 1.125423496064339307e-02
1.330999999999964212e+00 1.637506286468062555e+01 -9.237986357761072617e-03 3.426847123311758600e-03 1.125876162162066547e-02
1.331999999999964102e+00 1.638087016408087493e+01 -9.238173438487051053e-03 3.430874038237673868e-03 1.126691274211999785e-02
1.332999999999963991e+00 1.638668388192236236e+01 -9.231854568883353027e-03 3.418136727395921712e-03 1.128159391715184874e-02
1.333999999999963881e+00 1.639251964176093779e+01 -9.230008392494704755e-03 3.394248553919277517e-03 1.129183234614113997e-02
1.334999999999963771e+00 1.639835566467743178e+01 -9.230579512731023478e-03 3.394556596237035401e-03 1.129965452775076248e-02
1.335999999999963661e+00 1.640415769837197146e+01 -9.228212002613278911e-03 3.426178308073591153e-03 1.131035330334339943e-02
1.336999999999963551e+00 1.640996114317396959e+01 -9.230063028521208121e-03 3.426618226523082608e-03 1.131680294079570083e-02
1.337999999999963441e+00 1.641573492051913163e+01 -9.230385806347937011e-03 3.456608461185891462e-03 1.132475273327478854e-02
1.338999999999963331e+00 1.642150297209618159e+01 -9.229757137752240062e-03 3.461705560702280429e-03 1.133366687909788569e-02
1.339999999999963221e+00 1.642726185558013796e+01 -9.227344532435477822e-03 3.468461048479110423e-03 1.134436078041296987e-02
1.340999999999963110e+00 1.643303518638338900e+01 -9.223146051304392801e-03 3.449815248053350603e-03 1.135684023490508496e-02
1.341999999999963000e+00 1.643878903077404630e+01 -9.223495476848557126e-03 3.469651086191264874e-03 1.136475883657546947e-02
1.342999999999962890e+00 1.644455631350392011e+01 -9.218084528969789498e-03 3.450801799095976757e-03 1.137842597108332417e-02
1.343999999999962780e+00 1.645031705038649861e+01 -9.209050604013814534e-03 3.448313721435315726e-03 1.139567473530387134e-02
1.344999999999962670e+00 1.645607442581406943e+01 -9.197355197547342140e-03 3.439979769976521037e-03 1.141551291561921158e-02
1.345999999999962560e+00 1.646181120500799722e+01 -9.179183943911968166e-03 3.442404749984180265e-03 1.144170431196210765e-02
1.346999999999962450e+00 1.646756554133956740e+01 -9.160809827573774058e-03 3.406473496003587301e-03 1.146794377730972654e-02
1.347999999999962339e+00 1.647332503659942660e+01 -9.139018359982176501e-03 3.379523100122983417e-03 1.149746401983493468e-02
1.348999999999962229e+00 1.647909612146566261e+01 -9.135222104658139927e-03 3.364137238422130680e-03 1.150894505795179747e-02
1.349999999999962119e+00 1.648486701496593199e+01 -9.150532490246068851e-03 3.379638989976688213e-03 1.150132443851704586e-02
1.350999999999962009e+00 1.649060314397012661e+01 -9.160405451330693241e-03 3.424276447136069892e-03 1.149909087675211015e-02
1.351999999999961899e+00 1.649627512374964411e+01 -9.163300848704777554e-03 3.491321069187277790e-03 1.150373889207197305e-02
1.352999999999961789e+00 1.650195227136998710e+01 -9.168127572570714673e-03 3.490979952227721977e-03 1.150641067541004724e-02
1.353999999999961679e+00 1.650765152221869769e+01 -9.172851049962901099e-03 3.473600201252310254e-03 1.150917827206011934e-02
1.354999999999961569e+00 1.651334623351884190e+01 -9.174679968347575557e-03 3.479968668203369322e-03 1.151483434226443538e-02
1.355999999999961458e+00 1.651906408759676381e+01 -9.179059285903450049e-03 3.461205207981536691e-03 1.151797335781134558e-02
1.356999999999961348e+00 1.652479336207600014e+01 -9.182892584058247737e-03 3.453618104821924023e-03 1.152169060161619199e-02
1.357999999999961238e+00 1.653056377110221220e+01 -9.187796995554340165e-03 3.417387969342275747e-03 1.152437913054928792e-02
1.358999999999961128e+00 1.653633030039399188e+01 -9.187817808075929987e-03 3.421288516296253773e-03 1.153195227317141934e-02
1.359999999999961018e+00 1.654214828479172894e+01 -9.190316312430196755e-03 3.372331914693132981e-03 1.153707493302670063e-02
1.360999999999960908e+00 1.654793622533486541e+01 -9.188107447357434995e-03 3.400166904220963335e-03 1.154687203432684488e-02
1.361999999999960798e+00 1.655372992824079148e+01 -9.185299439132463967e-03 3.391596533206395897e-03 1.155725362384162069e-02
1.362999999999960687e+00 1.655955134922499639e+01 -9.184040598202953404e-03 3.362619613998047569e-03 1.156608751175466562e-02
1.363999999999960577e+00 1.656534093805597863e+01 -9.215337036894671874e-03 3.425748205912432232e-03 1.154247818219810741e-02
1.364999999999960467e+00 1.657111467549477268e+01 -9.236301277136215598e-03 3.462563838342157946e-03 1.152923665816340051e-02
1.365999999999960357e+00 1.657686760466388520e+01 -9.251212091746733451e-03 3.498282922634213948e-03 1.152202515692067955e-02
1.366999999999960247e+00 1.658260875741293461e+01 -9.264275079335295912e-03 3.523122330285890710e-03 1.151663638513347222e-02
1.367999999999960137e+00 1.658834029126026621e+01 -9.272071623860849918e-03 3.540537776529245270e-03 1.151648540925937804e-02
1.368999999999960027e+00 1.659406197131030680e+01 -9.276577592306710016e-03 3.554897542266120467e-03 1.151955647447251013e-02
1.369999999999959917e+00 1.659980755682316200e+01 -9.282926514821578101e-03 3.537341001966377851e-03 1.152073241680848410e-02
1.370999999999959806e+00 1.660556849808298452e+01 -9.277989242411672707e-03 3.517047982589156449e-03 1.153318119115802863e-02
1.371999999999959696e+00 1.661134662777994819e+01 -9.274702292837904219e-03 3.496572595874230041e-03 1.154395071827652060e-02
1.372999999999959586e+00 1.661709121244341603e+01 -9.271758675670744784e-03 3.527174012202911532e-03 1.155432792756669845e-02
1.373999999999959476e+00 1.662283603624227268e+01 -9.269258562323001369e-03 3.524434763466343865e-03 1.156420776966487172e-02
1.374999999999959366e+00 1.662859690177147698e+01 -9.265041250979662302e-03 3.504175721775366903e-03 1.157579230686115249e-02
1.375999999999959256e+00 1.663434707808649549e+01 -9.258381052703738498e-03 3.508204737685231486e-03 1.158983354010372467e-02
1.376999999999959146e+00 1.664010605768213225e+01 -9.250756303190192306e-03 3.491776707553432765e-03 1.160486432778464784e-02
1.377999999999959035e+00 1.664583056165276886e+01 -9.244313574320973254e-03 3.519809603684354721e-03 1.161873451513213001e-02
1.378999999999958925e+00 1.665157664002409277e+01 -9.235393976073789229e-03 3.489315604749885363e-03 1.163509803708756042e-02
1.379999999999958815e+00 1.665730230248136579e+01 -9.219986089804566021e-03 3.494323632531548540e-03 1.165793071978491954e-02
1.380999999999958705e+00 1.666302251696668790e+01 -9.203263322786129144e-03 3.483048837464012074e-03 1.168203986240220517e-02
1.381999999999958595e+00 1.666875116168327864e+01 -9.184203368951151039e-03 3.455558652360414887e-03 1.170841026384412432e-02
1.382999999999958485e+00 1.667445169728081922e+01 -9.159588996757036042e-03 3.459053399216456895e-03 1.174019258607398621e-02
1.383999999999958375e+00 1.668012936160250348e+01 -9.140150322205048763e-03 3.462486000520787269e-03 1.176666375561716445e-02
1.384999999999958264e+00 1.668579691308120161e+01 -9.135976473835337799e-03 3.468424995137208214e-03 1.177779649878866325e-02
1.385999999999958154e+00 1.669144089591135582e+01 -9.142016967016977982e-03 3.498034136862763002e-03 1.177868930856250211e-02
1.386999999999958044e+00 1.669707373622145496e+01 -9.149624757282114051e-03 3.516784447182973172e-03 1.177799100569768866e-02
1.387999999999957934e+00 1.670267194932563015e+01 -9.152301116367833611e-03 3.554088012192646584e-03 1.178212823959866665e-02
1.388999999999957824e+00 1.670826739751883849e+01 -9.157567888111754414e-03 3.562119694903413333e-03 1.178360186106675207e-02
1.389999999999957714e+00 1.671386266791601827e+01 -9.160065628700721913e-03 3.564795231520947322e-03 1.178773776959467397e-02
1.390999999999957604e+00 1.671946442407325151e+01 -9.163530270217913609e-03 3.561774112984673890e-03 1.179080860863381160e-02
1.391999999999957494e+00 1.672508022749806500e+01 -9.169602227345986442e-03 3.553798802532493958e-03 1.179118162535928993e-02
1.392999999999957383e+00 1.673074952774398838e+01 -9.179786429777790288e-03 3.510486183854409289e-03 1.178747474109575859e-02
1.393999999999957273e+00 1.673645440291251774e+01 -9.178996605316605897e-03 3.474121436787250619e-03 1.179476266036151404e-02
1.394999999999957163e+00 1.674217254642239538e+01 -9.179057871736225754e-03 3.460914361858576788e-03 1.180122449468639680e-02
1.395999999999957053e+00 1.674789922984080448e+01 -9.178519954090191835e-03 3.451836535681096496e-03 1.180828392321959033e-02
1.396999999999956943e+00 1.675362701284932854e+01 -9.174804638315801203e-03 3.447021629791744562e-03 1.181851100412900646e-02
1.397999999999956833e+00 1.675937111848979910e+01 -9.173179447326908209e-03 3.429073806856343387e-03 1.182666113721791111e-02
1.398999999999956723e+00 1.676508512469711576e+01 -9.174273794552545436e-03 3.460267587235887898e-03 1.183208412507499863e-02
1.399999999999956612e+00 1.677079388067437549e+01 -9.189136497102954812e-03 3.480380519843227424e-03 1.182377296655878589e-02
1.400999999999956502e+00 1.677646653374778651e+01 -9.205309385303924244e-03 3.532656311892897263e-03 1.181420855983078035e-02
1.401999999999956392e+00 1.678210960968578647e+01 -9.218811893909209174e-03 3.575735955909256289e-03 1.180735208132336657e-02
1.402999999999956282e+00 1.678770301132411547e+01 -9.229732607990676074e-03 3.636330969661677459e-03 1.180310685081956829e-02
1.403999999999956172e+00 1.679331356787576368e+01 -9.236429470678016521e-03 3.625872919029800648e-03 1.180312037765218931e-02
1.404999999999956062e+00 1.679896203772669594e+01 -9.245333801381932712e-03 3.596863950449674316e-03 1.180097886029182232e-02
1.405999999999955952e+00 1.680462156702602883e+01 -9.247353208396568922e-03 3.587823909063680636e-03 1.180570676430786441e-02
1.406999999999955842e+00 1.681030592159265069e+01 -9.247897300025448644e-03 3.563542733403585530e-03 1.181188699838023673e-02
1.407999999999955731e+00 1.681600802801482075e+01 -9.248172230508564309e-03 3.546065808338503059e-03 1.181830639201103018e-02
1.408999999999955621e+00 1.682168818068898730e+01 -9.248259860585670428e-03 3.568107186419120641e-03 1.182483492992257058e-02
1.409999999999955511e+00 1.682736636292841226e+01 -9.251030837643796703e-03 3.572848598218840779e-03 1.182861374041731424e-02
1.410999999999955401e+00 1.683302337528292014e+01 -9.250194436199630013e-03 3.593182081691745702e-03 1.183594835157107152e-02
1.411999999999955291e+00 1.683866921964703423e+01 -9.245607289268138393e-03 3.599762925154055201e-03 1.184703486004270827e-02
1.412999999999955181e+00 1.684430764787197177e+01 -9.239500205477885891e-03 3.601071980540344192e-03 1.185967322799232060e-02
1.413999999999955071e+00 1.684995378194345861e+01 -9.231819644867782920e-03 3.585685573380941599e-03 1.187391770056338280e-02
1.414999999999954960e+00 1.685558833191257833e+01 -9.219690616732055186e-03 3.585140647612337569e-03 1.189262555180709523e-02
1.415999999999954850e+00 1.686123829957934106e+01 -9.207226930811407764e-03 3.557259264048673666e-03 1.191170493585587409e-02
1.416999999999954740e+00 1.686686664393075219e+01 -9.189365484475206167e-03 3.561021133064076402e-03 1.193621105106806163e-02
1.417999999999954630e+00 1.687244630206220108e+01 -9.165495750318426380e-03 3.585837618869531715e-03 1.196669950860327833e-02
1.418999999999954520e+00 1.687802530790793654e+01 -9.144145584911507474e-03 3.565139739176055589e-03 1.199467090848890978e-02
1.419999999999954410e+00 1.688362846511108728e+01 -9.126504271244737301e-03 3.523347068093993575e-03 1.201890536324938356e-02
1.420999999999954300e+00 1.688925894842324027e+01 -9.102293735005777611e-03 3.471810422852788028e-03 1.204968418694453598e-02
1.421999999999954190e+00 1.689489196936570181e+01 -9.082106129396113128e-03 3.449085186934571293e-03 1.207638247613838749e-02
1.422999999999954079e+00 1.690051061323813641e+01 -9.080388084679607077e-03 3.461744212245003796e-03 1.208462039100493927e-02
1.423999999999953969e+00 1.690608480407711411e+01 -9.084710337546857833e-03 3.510519498569158320e-03 1.208686140018746212e-02
1.424999999999953859e+00 1.691165721725906224e+01 -9.089522006303503779e-03 3.517108824355382260e-03 1.208865219626236408e-02
1.425999999999953749e+00 1.691723366059583000e+01 -9.093919756143339569e-03 3.517476419375572746e-03 1.209087965252406138e-02
1.426999999999953639e+00 1.692279106575069036e+01 -9.099584913457896967e-03 3.542179758597534950e-03 1.209184385984899378e-02
1.427999999999953529e+00 1.692836401398366064e+01 -9.104198935871549506e-03 3.531250702901273311e-03 1.209387504614065079e-02
1.428999999999953419e+00 1.693393281012825113e+01 -9.109981903674629553e-03 3.541185759084136339e-03 1.209471706955560395e-02
1.429999999999953308e+00 1.693948976112992000e+01 -9.116641873961597517e-03 3.559690872292733607e-03 1.209467834406343159e-02
1.430999999999953198e+00 1.694503331258622580e+01 -9.126539665616873603e-03 3.582988209311067235e-03 1.209138693349919025e-02
1.431999999999953088e+00 1.695058499520612472e+01 -9.135383777747569864e-03 3.583701157848657656e-03 1.208912849545125921e-02
1.432999999999952978e+00 1.695614311436737154e+01 -9.140726560994584179e-03 3.582607399747762475e-03 1.209033309738858503e-02
1.433999999999952868e+00 1.696173016363478325e+01 -9.144313060445262778e-03 3.557263793033548296e-03 1.209330934953886140e-02
1.434999999999952758e+00 1.696730932741906628e+01 -9.145911275623501077e-03 3.566747491340475570e-03 1.209831095153740023e-02
1.435999999999952648e+00 1.697289983295465632e+01 -9.145756845742689101e-03 3.555251310152648947e-03 1.210508794083635896e-02
1.436999999999952538e+00 1.697850408739872208e+01 -9.142597094338664188e-03 3.538342650272904844e-03 1.211489859377996338e-02
1.437999999999952427e+00 1.698403932170004182e+01 -9.150238368263187080e-03 3.615004066943440161e-03 1.211397733090617025e-02
1.438999999999952317e+00 1.698955216292471349e+01 -9.163495156880439863e-03 3.650653932208779151e-03 1.210751912241254252e-02
1.439999999999952207e+00 1.699504690883550850e+01 -9.171499978474292533e-03 3.676754067679274471e-03 1.210635684804879479e-02
1.440999999999952097e+00 1.700055920004506405e+01 -9.179584382641011939e-03 3.667293173085469857e-03 1.210517052847931256e-02
1.441999999999951987e+00 1.700604834575662139e+01 -9.186197602494172720e-03 3.697051890936831064e-03 1.210546714211043449e-02
1.442999999999951877e+00 1.701154587345995495e+01 -9.192365894465134857e-03 3.694838191131574745e-03 1.210620880710727709e-02
1.443999999999951767e+00 1.701706046620254043e+01 -9.193139525124294220e-03 3.678546782538816284e-03 1.211233085692606237e-02
1.444999999999951656e+00 1.702259029531536783e+01 -9.194484384825436438e-03 3.664655271998036243e-03 1.211786389288941820e-02
1.445999999999951546e+00 1.702809780527051231e+01 -9.196275426435904232e-03 3.688765471291419185e-03 1.212286868410019681e-02
1.446999999999951436e+00 1.703359314682589343e+01 -9.198605321749663694e-03 3.703263766368546789e-03 1.212727875996838858e-02
1.447999999999951326e+00 1.703910412576529509e+01 -9.204419504553041850e-03 3.693440565151374574e-03 1.212817875350103054e-02
1.448999999999951216e+00 1.704462467884233234e+01 -9.209389437025032599e-03 3.688836359987783531e-03 1.212990047204802121e-02
1.449999999999951106e+00 1.705014048918551239e+01 -9.211621169736687945e-03 3.695810826556638132e-03 1.213430661715266846e-02
1.450999999999950996e+00 1.705563503250531454e+01 -9.206647444008914799e-03 3.712104124206767192e-03 1.214586084821981521e-02
1.451999999999950886e+00 1.706111784572899737e+01 -9.195012508828015116e-03 3.712199285145189806e-03 1.216404257685930156e-02
1.452999999999950775e+00 1.706657241804477110e+01 -9.179947911445477185e-03 3.725375595671745824e-03 1.218560065808938289e-02
1.453999999999950665e+00 1.707200962411689460e+01 -9.162882083395350319e-03 3.725676011271848720e-03 1.220907313459236587e-02
1.454999999999950555e+00 1.707739887457495698e+01 -9.137793885734447549e-03 3.748543427672069647e-03 1.224044695377692581e-02
1.455999999999950445e+00 1.708277345415183746e+01 -9.109857090016153236e-03 3.735277513135674965e-03 1.227455156416139628e-02
1.456999999999950335e+00 1.708817541404562235e+01 -9.080725799066607581e-03 3.678765905281716417e-03 1.230974159186935292e-02
1.457999999999950225e+00 1.709356191863335539e+01 -9.050693179319431111e-03 3.664188591586388030e-03 1.234563294856362570e-02
1.458999999999950115e+00 1.709895512452550648e+01 -9.019432354470599544e-03 3.626226462319512289e-03 1.238261899172136971e-02
1.459999999999950004e+00 1.710437895086313631e+01 -9.011681637649470236e-03 3.587855300019636776e-03 1.239605915240267302e-02
1.460999999999949894e+00 1.710974104990107492e+01 -9.012187198903976251e-03 3.650088160965370490e-03 1.240121863893337353e-02
1.461999999999949784e+00 1.711509313071855587e+01 -9.015832334523753849e-03 3.663751517042800748e-03 1.240320210282120153e-02
1.462999999999949674e+00 1.712044998634509341e+01 -9.025400826773251686e-03 3.668545200235713913e-03 1.239925355374915834e-02
1.463999999999949564e+00 1.712583827794348679e+01 -9.033169145281785481e-03 3.644877546888405581e-03 1.239708333229416239e-02
1.464999999999949454e+00 1.713122580574009746e+01 -9.038170476735968295e-03 3.650642680125298911e-03 1.239764483911885706e-02
1.465999999999949344e+00 1.713665342222686050e+01 -9.048244254280161589e-03 3.620627767517118831e-03 1.239313629509319371e-02
1.466999999999949233e+00 1.714211119720589593e+01 -9.055558690454759349e-03 3.597783711419324723e-03 1.239139262509570023e-02
1.467999999999949123e+00 1.714755766914695911e+01 -9.059261300655317359e-03 3.612789359592137248e-03 1.239322461851900987e-02
1.468999999999949013e+00 1.715303143426684329e+01 -9.064333830290052796e-03 3.590568710405875330e-03 1.239365432018421642e-02
1.469999999999948903e+00 1.715850203565958410e+01 -9.069175109302645560e-03 3.598573716561841856e-03 1.239426413749133808e-02
1.470999999999948793e+00 1.716394567548253747e+01 -9.070614747968126085e-03 3.626974925014753853e-03 1.239818741071565741e-02
1.471999999999948683e+00 1.716937011798831136e+01 -9.070963848576528085e-03 3.646521342802631557e-03 1.240312594145325138e-02
1.472999999999948573e+00 1.717478070975233351e+01 -9.069635145246760302e-03 3.659043381224616823e-03 1.240967511097415890e-02
1.473999999999948463e+00 1.718020351258042311e+01 -9.068321203871581790e-03 3.645518375781980555e-03 1.241626030009359595e-02
1.474999999999948352e+00 1.718562248773595158e+01 -9.080782208487146734e-03 3.661807052958675202e-03 1.240918016949117686e-02
1.475999999999948242e+00 1.719099136662130789e+01 -9.091525994518618106e-03 3.722647109162308468e-03 1.240392105481068728e-02
1.476999999999948132e+00 1.719636400268501220e+01 -9.102675383590918753e-03 3.730039319886612956e-03 1.239836172853356171e-02
1.477999999999948022e+00 1.720172326768173576e+01 -9.111209235584442900e-03 3.751944238860875636e-03 1.239547011660586777e-02
1.478999999999947912e+00 1.720710155829133470e+01 -9.118117457004141363e-03 3.739826847405206683e-03 1.239427219404364011e-02
1.479999999999947802e+00 1.721251559249858332e+01 -9.121019486295773790e-03 3.706985279047154622e-03 1.239714015065050516e-02
1.480999999999947692e+00 1.721794862755335487e+01 -9.121751751524919544e-03 3.688716696753368413e-03 1.240222992212588679e-02
1.481999999999947581e+00 1.722341522761428578e+01 -9.124232161588785237e-03 3.657632100657870131e-03 1.240563764964869829e-02
1.482999999999947471e+00 1.722885494554096653e+01 -9.125567806137113019e-03 3.685849879456370298e-03 1.241018155205389495e-02
1.483999999999947361e+00 1.723427001433300632e+01 -9.126869842030201768e-03 3.711801049990411799e-03 1.241473898234969446e-02
1.484999999999947251e+00 1.723965454738531378e+01 -9.125378246234373131e-03 3.740845193926912310e-03 1.242203104376845245e-02
1.485999999999947141e+00 1.724502587954881605e+01 -9.123355075901467062e-03 3.752022912399193347e-03 1.242981577715947424e-02
1.486999999999947031e+00 1.725038769752694634e+01 -9.121013559346288768e-03 3.759195581215998838e-03 1.243791272691031555e-02
1.487999999999946921e+00 1.725571424017251587e+01 -9.108918402670506884e-03 3.782375757100974942e-03 1.245570058404125470e-02
1.488999999999946811e+00 1.726104546786708482e+01 -9.099194144472256759e-03 3.767966449903304912e-03 1.247109809066845182e-02
1.489999999999946700e+00 1.726637191027771223e+01 -9.081836071141170461e-03 3.755393660513762707e-03 1.249412541046606047e-02
1.490999999999946590e+00 1.727170611874232975e+01 -9.059123531158352199e-03 3.724915066540834124e-03 1.252252365025145406e-02
1.491999999999946480e+00 1.727698258435216161e+01 -9.026573887707589269e-03 3.750108277875729632e-03 1.256070222469349122e-02
1.492999999999946370e+00 1.728226409002367348e+01 -8.991020355094286182e-03 3.709514683582420397e-03 1.260180860647911426e-02
1.493999999999946260e+00 1.728754205754694340e+01 -8.956953455114819232e-03 3.678985931844897320e-03 1.264134093330726745e-02
1.494999999999946150e+00 1.729282406042056408e+01 -8.924869743453665155e-03 3.642866869832981497e-03 1.267879572477356026e-02
1.495999999999946040e+00 1.729807166833020560e+01 -8.900664644650321811e-03 3.653056735008805567e-03 1.270834041408376927e-02
1.496999999999945929e+00 1.730331336231689932e+01 -8.903660087702904707e-03 3.661966101009186264e-03 1.271075198064096357e-02
1.497999999999945819e+00 1.730852849439680341e+01 -8.901616716151384071e-03 3.686484636247289517e-03 1.271825720049677387e-02
1.498999999999945709e+00 1.731372537369477271e+01 -8.908930080555864731e-03 3.712050782586561251e-03 1.271644048051633752e-02
1.499999999999945599e+00 1.731894773196326653e+01 -8.919427629318551001e-03 3.697069360824730214e-03 1.271147113187895243e-02
1.500999999999945489e+00 1.732423049073519294e+01 -8.931262078084581044e-03 3.648503306158170853e-03 1.270522246147458463e-02
1.501999999999945379e+00 1.732950219693499250e+01 -8.940058545178182839e-03 3.668352345378629933e-03 1.270203043324116821e-02
1.502999999999945269e+00 1.733478475780233552e+01 -8.948266775089126421e-03 3.665705907746103984e-03 1.269947631071829779e-02
1.503999999999945159e+00 1.734010155172296663e+01 -8.958676122967261859e-03 3.641882202336148636e-03 1.269476383259080833e-02
1.504999999999945048e+00 1.734544594475479329e+01 -8.969502528595700921e-03 3.625109496769045661e-03 1.268966544643366189e-02
1.505999999999944938e+00 1.735078135037428737e+01 -8.976565385554562820e-03 3.641159766060480391e-03 1.268831276328343319e-02
1.506999999999944828e+00 1.735608560227754893e+01 -8.979715782330767102e-03 3.675463879069208392e-03 1.269082439705488535e-02
1.507999999999944718e+00 1.736135964868823578e+01 -8.980569266212112128e-03 3.706522855525262033e-03 1.269558505785907572e-02
1.508999999999944608e+00 1.736662294884469659e+01 -8.981602421101667413e-03 3.718302264640852353e-03 1.270014144008637866e-02
1.509999999999944498e+00 1.737187370170537193e+01 -8.977952960771968041e-03 3.727200100096634064e-03 1.270933649686925224e-02
1.510999999999944388e+00 1.737712383792996818e+01 -9.009177059677596355e-03 3.759040835081349508e-03 1.268377529372420078e-02
1.511999999999944277e+00 1.738235126247233708e+01 -9.026510079844680956e-03 3.799085537475772878e-03 1.267221570869972447e-02
1.512999999999944167e+00 1.738759096630628775e+01 -9.045263881755754784e-03 3.805560047805084042e-03 1.265932609173054356e-02
1.513999999999944057e+00 1.739282330063223725e+01 -9.058917213452413394e-03 3.826582887502918626e-03 1.265160633180969357e-02
1.514999999999943947e+00 1.739806618847601172e+01 -9.067212158784096823e-03 3.824324315009628231e-03 1.264930708980265862e-02
1.515999999999943837e+00 1.740333608453135739e+01 -9.075945806738965754e-03 3.806049751393297126e-03 1.264662547475011063e-02
1.516999999999943727e+00 1.740860141514031412e+01 -9.077823051859394005e-03 3.812492442902663120e-03 1.265082127797112141e-02
1.517999999999943617e+00 1.741389253340732424e+01 -9.081295186396252245e-03 3.790176919386132465e-03 1.265342723713278050e-02
1.518999999999943507e+00 1.741917997731408718e+01 -9.082033755927327451e-03 3.794589849164382162e-03 1.265877203481802216e-02
1.519999999999943396e+00 1.742446601651104388e+01 -9.079544678649468376e-03 3.793505481692775044e-03 1.266733490270391393e-02
1.520999999999943286e+00 1.742974901325134951e+01 -9.075120629975728589e-03 3.792123889670094214e-03 1.267782543223921338e-02
1.521999999999943176e+00 1.743501717612519997e+01 -9.070097333063811829e-03 3.801934459213354711e-03 1.268887885788515940e-02
1.522999999999943066e+00 1.744026894062395172e+01 -9.064010717425175639e-03 3.812246218673421422e-03 1.270092310876804950e-02
1.523999999999942956e+00 1.744547921213745312e+01 -9.052079722456848887e-03 3.841808208955452275e-03 1.271871395835777116e-02
1.524999999999942846e+00 1.745068107120045653e+01 -9.041974830403552710e-03 3.840115767400141544e-03 1.273461995364514460e-02
1.525999999999942736e+00 1.745583023580357462e+01 -9.024982542172210742e-03 3.875817939054115868e-03 1.275729494658871602e-02
1.526999999999942625e+00 1.746093171314337056e+01 -9.007119245622682846e-03 3.905641905826748306e-03 1.278071966305279264e-02
1.527999999999942515e+00 1.746602135952456081e+01 -8.986369163402910254e-03 3.896722782212660996e-03 1.280694342311611625e-02
1.528999999999942405e+00 1.747114262312571853e+01 -8.960000130581020905e-03 3.838736529423299182e-03 1.283872703850651685e-02
1.529999999999942295e+00 1.747626553456008835e+01 -8.925490491604542997e-03 3.802579057234717341e-03 1.287854515693069753e-02
1.530999999999942185e+00 1.748139063552691752e+01 -8.894654608448696043e-03 3.769553641619530215e-03 1.291459058263693359e-02
1.531999999999942075e+00 1.748651642605948098e+01 -8.883125145863238550e-03 3.757334613299781814e-03 1.293133191425865393e-02
1.532999999999941965e+00 1.749162355318910755e+01 -8.884073882549019252e-03 3.776946752922442918e-03 1.293561241573330800e-02
1.533999999999941855e+00 1.749673286954489626e+01 -8.888742205244585040e-03 3.779425849455878353e-03 1.293618361747864501e-02
1.534999999999941744e+00 1.750185655148601782e+01 -8.895786255778930299e-03 3.772104314657369686e-03 1.293442033231491026e-02
1.535999999999941634e+00 1.750703058794129063e+01 -8.901069992369189596e-03 3.727033537096377178e-03 1.293443820930026238e-02
1.536999999999941524e+00 1.751222819234839889e+01 -8.907143777260668333e-03 3.709539370152410004e-03 1.293368601798510105e-02
1.537999999999941414e+00 1.751746804584902506e+01 -8.912503455529734164e-03 3.672649954903565994e-03 1.293367261910493594e-02
1.538999999999941304e+00 1.752265266274833166e+01 -8.912622753720678137e-03 3.728005854414073728e-03 1.293886819062809064e-02
1.539999999999941194e+00 1.752785508617259325e+01 -8.919291317781968473e-03 3.716867893520386587e-03 1.293749884603015259e-02
1.540999999999941084e+00 1.753305514712398505e+01 -8.922916473173374968e-03 3.722855521781569949e-03 1.293912533617449893e-02
1.541999999999940973e+00 1.753826522747286987e+01 -8.925681188552397199e-03 3.715600839667581451e-03 1.294159337097366622e-02
1.542999999999940863e+00 1.754347530300128355e+01 -8.923343859825655366e-03 3.713268331411972989e-03 1.294913764308629200e-02
1.543999999999940753e+00 1.754864639569403195e+01 -8.919893906564545574e-03 3.748801213816143132e-03 1.295777846522543075e-02
1.544999999999940643e+00 1.755383636461507990e+01 -8.919673892055260747e-03 3.729704971007311368e-03 1.296319039862312873e-02
1.545999999999940533e+00 1.755899247437378463e+01 -8.930930301064222282e-03 3.774820542359492298e-03 1.295714774430924837e-02
1.546999999999940423e+00 1.756412953667279098e+01 -8.951908160284717531e-03 3.814845861278372274e-03 1.294146236167605796e-02
1.547999999999940313e+00 1.756924737751328536e+01 -8.969726879381519774e-03 3.851886038887138847e-03 1.292898886630416445e-02
1.548999999999940202e+00 1.757434711077508638e+01 -8.987142612974070854e-03 3.887409351173050365e-03 1.291695418618386132e-02
1.549999999999940092e+00 1.757942553813273179e+01 -8.998794852898202648e-03 3.920367495252792892e-03 1.291069653985362810e-02
1.550999999999939982e+00 1.758449174257105696e+01 -9.004550414312745624e-03 3.938345975987573092e-03 1.291032095263922388e-02
1.551999999999939872e+00 1.758956507279889081e+01 -9.007103162076207301e-03 3.933772934242357397e-03 1.291314874074771420e-02
1.552999999999939762e+00 1.759467191000772601e+01 -9.008871589161516341e-03 3.902034380326314250e-03 1.291677541227485675e-02
1.553999999999939652e+00 1.759980605829153433e+01 -9.008139106487943540e-03 3.873990822679628312e-03 1.292292170485408870e-02
1.554999999999939542e+00 1.760495638383817507e+01 -9.006257681834292303e-03 3.855932135193548480e-03 1.293026168328765581e-02
1.555999999999939432e+00 1.761013737046759076e+01 -9.002597131236082101e-03 3.821610501820397326e-03 1.293940645691626923e-02
1.556999999999939321e+00 1.761532863310792862e+01 -8.996256344876520789e-03 3.804993704538652682e-03 1.295124285843369215e-02
1.557999999999939211e+00 1.762050151147819221e+01 -8.987509217310066939e-03 3.814630847046477508e-03 1.296546334648497611e-02
1.558999999999939101e+00 1.762567853997312284e+01 -8.980544320153074217e-03 3.803515825222449770e-03 1.297789861311333948e-02
1.559999999999938991e+00 1.763078974612107430e+01 -8.965034042313985846e-03 3.853827894362522183e-03 1.299879440748080012e-02
1.560999999999938881e+00 1.763585389858398500e+01 -8.952243105703127160e-03 3.888090642792428955e-03 1.301689059910618625e-02
1.561999999999938771e+00 1.764085156786500619e+01 -8.938084306714857291e-03 3.940415025693668610e-03 1.303622813487525893e-02
1.562999999999938661e+00 1.764580131602680879e+01 -8.922243596499616902e-03 3.972495434697013994e-03 1.305713188118111032e-02
1.563999999999938550e+00 1.765073810330244086e+01 -8.903019000892546317e-03 3.966231725260475557e-03 1.308131144930921828e-02
1.564999999999938440e+00 1.765568950605826615e+01 -8.879423317894919593e-03 3.928020562069634708e-03 1.310975268810047473e-02
1.565999999999938330e+00 1.766065735481690879e+01 -8.853243439777528853e-03 3.885394681134883219e-03 1.314067090330795461e-02
1.566999999999938220e+00 1.766563442191636923e+01 -8.833710016477556992e-03 3.856642917017115424e-03 1.316495759913176126e-02
1.567999999999938110e+00 1.767060417567315156e+01 -8.833595718002854730e-03 3.863841961220530058e-03 1.316988963455587892e-02
1.568999999999938000e+00 1.767558287538324890e+01 -8.835408119669306906e-03 3.856708409571961774e-03 1.317296095676451055e-02
1.569999999999937890e+00 1.768058377998642783e+01 -8.843774508386517338e-03 3.842869905207593403e-03 1.316956138185698504e-02
1.570999999999937780e+00 1.768563297220927311e+01 -8.850043251849983722e-03 3.800851029004705811e-03 1.316831941729996319e-02
1.571999999999937669e+00 1.769071316401707961e+01 -8.857074678147270480e-03 3.776882870340770443e-03 1.316634042893155727e-02
1.572999999999937559e+00 1.769580719881144759e+01 -8.860246167256276978e-03 3.766211372888291636e-03 1.316826578067003053e-02
1.573999999999937449e+00 1.770089731539482258e+01 -8.864223255546969937e-03 3.774106672171977095e-03 1.316940311476851207e-02
1.574999999999937339e+00 1.770598592190608755e+01 -8.866335370403873734e-03 3.777728859138903411e-03 1.317240186669312550e-02
1.575999999999937229e+00 1.771106099773543363e+01 -8.866672149691313953e-03 3.791596320345237692e-03 1.317712446716026546e-02
1.576999999999937119e+00 1.771611797476353090e+01 -8.868825295826859856e-03 3.811848267729595063e-03 1.317997704835605598e-02
1.577999999999937009e+00 1.772117490449361910e+01 -8.869522061414412961e-03 3.812592331326213058e-03 1.318425633863050221e-02
1.578999999999936898e+00 1.772621461766539497e+01 -8.864827187947730766e-03 3.825114016171858242e-03 1.319390221240967706e-02
1.579999999999936788e+00 1.773126769985072926e+01 -8.863261314267272678e-03 3.810179128932982690e-03 1.320043644257393699e-02
1.580999999999936678e+00 1.773631866562263326e+01 -8.859736715418776304e-03 3.808770943514772772e-03 1.320890101273821185e-02
1.581999999999936568e+00 1.774138364002262236e+01 -8.881871300715252562e-03 3.816896900726155298e-03 1.319186633944071166e-02
1.582999999999936458e+00 1.774640302290042726e+01 -8.901834123439115662e-03 3.882451245634214662e-03 1.317713465345553107e-02
1.583999999999936348e+00 1.775144196864745538e+01 -8.921596621288867962e-03 3.882650874260745039e-03 1.316271876502132093e-02
1.584999999999936238e+00 1.775645106826435082e+01 -8.936647967933425071e-03 3.927548351037984595e-03 1.315307944340586392e-02
1.585999999999936128e+00 1.776145129204992656e+01 -8.950091178380404494e-03 3.949867392804663063e-03 1.314506221138715680e-02
1.586999999999936017e+00 1.776644624096815051e+01 -8.957223936253399729e-03 3.962275018029459348e-03 1.314334723648202981e-02
1.587999999999935907e+00 1.777145904775650465e+01 -8.960705022432851816e-03 3.947898234078711308e-03 1.314531677791624768e-02
1.588999999999935797e+00 1.777647543257716123e+01 -8.961946847351829476e-03 3.945562026695246388e-03 1.314953600657411958e-02
1.589999999999935687e+00 1.778148769626400139e+01 -8.955630327220341982e-03 3.943366640380184876e-03 1.316129460162127930e-02
1.590999999999935577e+00 1.778652652768412779e+01 -8.951068165833358722e-03 3.912236745706959215e-03 1.317130075553037301e-02
1.591999999999935467e+00 1.779154428013760381e+01 -8.942765842511345500e-03 3.925013389035324554e-03 1.318498234403201082e-02
1.592999999999935357e+00 1.779653099389424398e+01 -8.931950870678745380e-03 3.945237114038574466e-03 1.320106913745544390e-02
1.593999999999935246e+00 1.780150980400079419e+01 -8.922934335518058202e-03 3.944124228967844925e-03 1.321526360189701453e-02
1.594999999999935136e+00 1.780643030903744162e+01 -8.911603252926498034e-03 3.991098216279071256e-03 1.323164280272941251e-02
1.595999999999935026e+00 1.781132668804600527e+01 -8.896311603230655160e-03 3.999932594666999117e-03 1.325183998840968359e-02
1.596999999999934916e+00 1.781618143333937354e+01 -8.877537739276747039e-03 4.022792445908479272e-03 1.327535198165311590e-02
1.597999999999934806e+00 1.782099938713081499e+01 -8.857146281891442249e-03 4.039192490449988390e-03 1.330032151322042312e-02
1.598999999999934696e+00 1.782580272829792278e+01 -8.833133945968369566e-03 4.029792778860580987e-03 1.332876579062791840e-02
1.599999999999934586e+00 1.783060382491480311e+01 -8.811637695489602309e-03 4.010541078609273016e-03 1.335456973427109374e-02
1.600999999999934476e+00 1.783543569744209378e+01 -8.787836438932336916e-03 3.955963911641666511e-03 1.338257577388855465e-02
1.601999999999934365e+00 1.784027806610009392e+01 -8.761373192911373758e-03 3.919004534911233600e-03 1.341310288901365055e-02
1.602999999999934255e+00 1.784513774869810021e+01 -8.747581107252318938e-03 3.887898509246031503e-03 1.343087298697565046e-02
1.603999999999934145e+00 1.785001415538300407e+01 -8.754635495032291395e-03 3.878228810128435747e-03 1.342782311253910323e-02
1.604999999999934035e+00 1.785491515229039194e+01 -8.761863553394257445e-03 3.860866646006379591e-03 1.342468148159028062e-02
1.605999999999933925e+00 1.785980839764751593e+01 -8.762750839020011159e-03 3.869505481896023599e-03 1.342789456204006998e-02
1.606999999999933815e+00 1.786470861543334721e+01 -8.763703385824231362e-03 3.863485599992957931e-03 1.343107512069434059e-02
1.607999999999933705e+00 1.786960309982316275e+01 -8.763310151587476796e-03 3.868825761771931340e-03 1.343563483466937193e-02
1.608999999999933594e+00 1.787447826449567145e+01 -8.766904474366331648e-03 3.891739801857628869e-03 1.343623508740805078e-02
1.609999999999933484e+00 1.787932112205880841e+01 -8.768083517073917837e-03 3.925225953936958140e-03 1.343924190912617646e-02
1.610999999999933374e+00 1.788413883796767223e+01 -8.768531085873384340e-03 3.950815177009566609e-03 1.344295927087593538e-02
1.611999999999933264e+00 1.788894203121645177e+01 -8.766451717302291974e-03 3.963258468522756067e-03 1.344916890254329450e-02
1.612999999999933154e+00 1.789374547817927663e+01 -8.762869124133454771e-03 3.959422161308590385e-03 1.345684338609155241e-02
1.613999999999933044e+00 1.789855354480122074e+01 -8.757467352214595713e-03 3.949400730270488658e-03 1.346631764123685550e-02
1.614999999999932934e+00 1.790336405839844502e+01 -8.751031125960128873e-03 3.940517528735842587e-03 1.347680972637973172e-02
1.615999999999932824e+00 1.790817983076914288e+01 -8.746467144767131399e-03 3.930694774069274158e-03 1.348541032172675957e-02
1.616999999999932713e+00 1.791299427014469714e+01 -8.731734461722984175e-03 3.917295086168726126e-03 1.350420720747880568e-02
1.617999999999932603e+00 1.791783166177930298e+01 -8.729710226189364014e-03 3.892318591583527471e-03 1.351035822955842618e-02
1.618999999999932493e+00 1.792265881042944287e+01 -8.736603911312965098e-03 3.909455261173075402e-03 1.350770233834916109e-02
1.619999999999932383e+00 1.792746524801621888e+01 -8.747175294172508664e-03 3.940737707396495260e-03 1.350146577850509094e-02
1.620999999999932273e+00 1.793226948162303813e+01 -8.759667967232763128e-03 3.955434360413510528e-03 1.349338917038273543e-02
1.621999999999932163e+00 1.793709221316457203e+01 -8.772856708225792999e-03 3.950125166691895173e-03 1.348464950952730189e-02
1.622999999999932053e+00 1.794192804383069273e+01 -8.782354986976029579e-03 3.946524320855330017e-03 1.347960840158206157e-02
1.623999999999931942e+00 1.794676236746873954e+01 -8.787688434410618685e-03 3.953364796363807374e-03 1.347870385048694809e-02
1.624999999999931832e+00 1.795159311675379854e+01 -8.791502730565708273e-03 3.960753445506708798e-03 1.347930872309125241e-02
1.625999999999931722e+00 1.795639159273076046e+01 -8.789151388603201956e-03 3.990675411641277440e-03 1.348604294658998191e-02
1.626999999999931612e+00 1.796115791898807501e+01 -8.780387487217485715e-03 4.014061229902939759e-03 1.349913323644266576e-02
1.627999999999931502e+00 1.796588428977216978e+01 -8.767182627507537351e-03 4.040811843412768500e-03 1.351660406585755356e-02
1.628999999999931392e+00 1.797059596847381258e+01 -8.755553516314797460e-03 4.043874814672001120e-03 1.353245164130014756e-02
1.629999999999931282e+00 1.797526886486155817e+01 -8.745428906247819378e-03 4.072532518502224030e-03 1.354676890121119318e-02
1.630999999999931172e+00 1.797992555949754134e+01 -8.732913152332925921e-03 4.076218516349754128e-03 1.356343416168720797e-02
1.631999999999931061e+00 1.798457037801508562e+01 -8.717229875833334626e-03 4.072411358289054414e-03 1.358324290988925480e-02
1.632999999999930951e+00 1.798920232441231093e+01 -8.698408715943010960e-03 4.066462318717704860e-03 1.360616275991104705e-02
1.633999999999930841e+00 1.799383404904365946e+01 -8.676480452063881424e-03 4.044755820715348685e-03 1.363216214087500759e-02
1.634999999999930731e+00 1.799844069695398474e+01 -8.651994433050100644e-03 4.045346522724821772e-03 1.366068260731758029e-02
1.635999999999930621e+00 1.800304817731931450e+01 -8.629129851269989535e-03 4.021649485940225963e-03 1.368751874731555761e-02
1.636999999999930511e+00 1.800768722564419733e+01 -8.606391941927608522e-03 3.967343617044786705e-03 1.371417658468881799e-02
1.637999999999930401e+00 1.801236581074959275e+01 -8.582940272717901053e-03 3.904355167322473563e-03 1.374150469456686743e-02
1.638999999999930290e+00 1.801709223070761112e+01 -8.565010400007634292e-03 3.838590441989265731e-03 1.376329919252472500e-02
1.639999999999930180e+00 1.802184523338634392e+01 -8.569312713154433880e-03 3.816310034421635522e-03 1.376292304134458903e-02
1.640999999999930070e+00 1.802652249736633649e+01 -8.581491498534024945e-03 3.904227518541450795e-03 1.375469353642824744e-02
1.641999999999929960e+00 1.803116806877918776e+01 -8.583091193720462572e-03 3.937519780869194394e-03 1.375714497426135628e-02
1.642999999999929850e+00 1.803579129832662176e+01 -8.587389534102315286e-03 3.964159986668321783e-03 1.375696669786766885e-02
1.643999999999929740e+00 1.804040982306092289e+01 -8.590704288006902403e-03 3.972179553705769764e-03 1.375783104839432662e-02
1.644999999999929630e+00 1.804502278108786584e+01 -8.597314342762471182e-03 3.984356315819522973e-03 1.375543748029039136e-02
1.645999999999929519e+00 1.804962947643934612e+01 -8.599920548645062154e-03 3.993225197164778847e-03 1.375709065248781164e-02
1.646999999999929409e+00 1.805422774871299296e+01 -8.601303253826736786e-03 4.003030980179895018e-03 1.375999743968611515e-02
1.647999999999929299e+00 1.805886285065882646e+01 -8.601380898812642853e-03 3.966278952979145414e-03 1.376426016171586678e-02
1.648999999999929189e+00 1.806348078219799902e+01 -8.595588315014770706e-03 3.977656775842211209e-03 1.377441768706652060e-02
1.649999999999929079e+00 1.806809554973558107e+01 -8.587656142264966236e-03 3.972888604682912189e-03 1.378670004235273486e-02
1.650999999999928969e+00 1.807271744077115372e+01 -8.580106933156418994e-03 3.958215897583773971e-03 1.379858774919296045e-02
1.651999999999928859e+00 1.807735310017956110e+01 -8.572306634327410066e-03 3.936647225920032397e-03 1.381071055779262320e-02
1.652999999999928749e+00 1.808199676092183239e+01 -8.581468098205195794e-03 3.937807355933901909e-03 1.380594713548685334e-02
1.653999999999928638e+00 1.808663773189853430e+01 -8.602855496021539344e-03 3.961884519319631287e-03 1.378905337210419892e-02
1.654999999999928528e+00 1.809126716925747758e+01 -8.617544236702483554e-03 3.988106877759205540e-03 1.377890386809766700e-02
1.655999999999928418e+00 1.809587916386310269e+01 -8.628030131198290154e-03 4.016035525573176390e-03 1.377296250788069033e-02
1.656999999999928308e+00 1.810047185510786250e+01 -8.638015742255157267e-03 4.045324497495351654e-03 1.376752170503061680e-02
1.657999999999928198e+00 1.810509733958590672e+01 -8.647478298473572356e-03 4.021993820429344002e-03 1.376261101074477064e-02
1.658999999999928088e+00 1.810969403970344871e+01 -8.651155074467417258e-03 4.054454956925431994e-03 1.376341298248037921e-02
1.659999999999927978e+00 1.811426816547687579e+01 -8.654245849269380161e-03 4.080120075842295566e-03 1.376471462687208804e-02
1.660999999999927867e+00 1.811882368983386371e+01 -8.656471271211061205e-03 4.100946914223144515e-03 1.376681535003246824e-02
1.661999999999927757e+00 1.812337087158354620e+01 -8.654239601479011765e-03 4.107057851796517764e-03 1.377333144122026842e-02
1.662999999999927647e+00 1.812791094702325267e+01 -8.644984186707374910e-03 4.104908747000904704e-03 1.378686337919513873e-02
1.663999999999927537e+00 1.813245371253962190e+01 -8.635303334984837167e-03 4.092537818615607850e-03 1.380080994258047096e-02
1.664999999999927427e+00 1.813696322702245567e+01 -8.621953762559669832e-03 4.112439279725904617e-03 1.381833418806586999e-02
1.665999999999927317e+00 1.814143508817627648e+01 -8.606069054517450495e-03 4.134207900696639654e-03 1.383827049068679302e-02
1.666999999999927207e+00 1.814590097491446130e+01 -8.588069385857275209e-03 4.122182647672454139e-03 1.386021998883917548e-02
1.667999999999927097e+00 1.815035532941531571e+01 -8.562626706727216944e-03 4.108272205872809738e-03 1.388955337968605930e-02
1.668999999999926986e+00 1.815481847008231142e+01 -8.538713453651558885e-03 4.075572786655845894e-03 1.391729863460249884e-02
1.669999999999926876e+00 1.815930255982321384e+01 -8.512553382097599181e-03 4.028463641195179773e-03 1.394722532084706479e-02
1.670999999999926766e+00 1.816381214110264253e+01 -8.484173979962700632e-03 3.974592700534013492e-03 1.397933827241039546e-02
1.671999999999926656e+00 1.816837086465650586e+01 -8.457367894823437926e-03 3.898644340960107091e-03 1.400986665209237939e-02
1.672999999999926546e+00 1.817293545407775213e+01 -8.477784250390673834e-03 3.913194829144405959e-03 1.399323129487786178e-02
1.673999999999926436e+00 1.817749593734579605e+01 -8.498945691599783456e-03 3.938462423555859002e-03 1.397591186709250775e-02
1.674999999999926326e+00 1.818203810732254411e+01 -8.518614499558018957e-03 3.976444522809962842e-03 1.396008975740421418e-02
1.675999999999926215e+00 1.818655303410882240e+01 -8.535090502109765609e-03 4.020163715831470697e-03 1.394743770109691493e-02
1.676999999999926105e+00 1.819106451341874831e+01 -8.543722295122567131e-03 4.032242985196663951e-03 1.394263253256632085e-02
1.677999999999925995e+00 1.819556719619032847e+01 -8.548433928100515958e-03 4.045751156520347239e-03 1.394180190052475739e-02
1.678999999999925885e+00 1.820007490208933731e+01 -8.552663519133960057e-03 4.044957620125119724e-03 1.394150404226479449e-02
1.679999999999925775e+00 1.820455857070360395e+01 -8.546826877754444204e-03 4.063158263487810437e-03 1.395129256850807624e-02
1.680999999999925665e+00 1.820904729570540681e+01 -8.543441909524655820e-03 4.054716907721793440e-03 1.395864784795221303e-02
1.681999999999925555e+00 1.821356196596227051e+01 -8.540021247541810037e-03 4.025350990678114652e-03 1.396604873997057787e-02
1.682999999999925445e+00 1.821811377824203149e+01 -8.537021744256863276e-03 3.985209464495882703e-03 1.397304631542140192e-02
1.683999999999925334e+00 1.822266661429327783e+01 -8.530466069660468803e-03 3.977630018414123753e-03 1.398357934714992631e-02
1.684999999999925224e+00 1.822719727074410301e+01 -8.514666142824530576e-03 3.984009691999353814e-03 1.400337078130443544e-02
1.685999999999925114e+00 1.823175583285636847e+01 -8.503907054204073307e-03 3.945344941938610378e-03 1.401817354184264376e-02
1.686999999999925004e+00 1.823631803733246315e+01 -8.506494475827599405e-03 3.944289999732921576e-03 1.401974058292865602e-02
1.687999999999924894e+00 1.824083476329894893e+01 -8.516537930985937019e-03 3.999811964500157510e-03 1.401395109149919903e-02
1.688999999999924784e+00 1.824533337017639312e+01 -8.528624563873056161e-03 4.030017686428867194e-03 1.400622606696463879e-02
1.689999999999924674e+00 1.824983662706336673e+01 -8.539786994048897614e-03 4.036530107075280913e-03 1.399954687572109273e-02
1.690999999999924563e+00 1.825436401616397930e+01 -8.552446277690610096e-03 4.025057177078043488e-03 1.399147955934021588e-02
1.691999999999924453e+00 1.825891117925273477e+01 -8.561242396232765506e-03 4.014079307477297354e-03 1.398734416574985012e-02
1.692999999999924343e+00 1.826346909713995359e+01 -8.569900611679637584e-03 4.011982724460816732e-03 1.398338806182810971e-02
1.693999999999924233e+00 1.826801215885292251e+01 -8.577923590572229459e-03 4.034861877603308430e-03 1.398007775966275852e-02
1.694999999999924123e+00 1.827254260066115421e+01 -8.583384161864047665e-03 4.052942353632347713e-03 1.397934591899387471e-02
1.695999999999924013e+00 1.827707358225357126e+01 -8.587329537093112489e-03 4.056347944676063147e-03 1.398014820490759390e-02
1.696999999999923903e+00 1.828155069476720485e+01 -8.582018515942020295e-03 4.104906002308434873e-03 1.399012050122039157e-02
1.697999999999923793e+00 1.828597208321379952e+01 -8.578252097014640865e-03 4.156863650419964640e-03 1.399849013311306109e-02
1.698999999999923682e+00 1.829033775713000409e+01 -8.570247295621854708e-03 4.204573379417283693e-03 1.401102051970328291e-02
1.699999999999923572e+00 1.829465937253159424e+01 -8.555965508453658094e-03 4.234350106863507199e-03 1.402973119000187723e-02
1.700999999999923462e+00 1.829896625919935715e+01 -8.542084621992707474e-03 4.235197954229797182e-03 1.404796476277007065e-02
1.701999999999923352e+00 1.830327482640215209e+01 -8.525199695947741074e-03 4.216632493152808192e-03 1.406912404386846671e-02
1.702999999999923242e+00 1.830758426190131871e+01 -8.505611710667678946e-03 4.196176211501053896e-03 1.409290231882657889e-02
1.703999999999923132e+00 1.831188014240761675e+01 -8.484157241605391059e-03 4.188276735307357862e-03 1.411847282143932625e-02
1.704999999999923022e+00 1.831619442850279356e+01 -8.453065287143762818e-03 4.138779191966951432e-03 1.415364890010424245e-02
1.705999999999922911e+00 1.832056711246301006e+01 -8.425998816084681250e-03 4.053314855868175512e-03 1.418476317688801246e-02
1.706999999999922801e+00 1.832497745168475589e+01 -8.396236167217128663e-03 3.985896945471299399e-03 1.421853859941979784e-02
1.707999999999922691e+00 1.832943255006293271e+01 -8.393785757559854219e-03 3.938687379383040352e-03 1.422504962199536670e-02
1.708999999999922581e+00 1.833388099489056344e+01 -8.408528926046860905e-03 3.960084098416123341e-03 1.421439928870218798e-02
1.709999999999922471e+00 1.833829039527504534e+01 -8.420179150557342493e-03 4.010778766075443966e-03 1.420686473143892813e-02
1.710999999999922361e+00 1.834268908855422353e+01 -8.432810413437330163e-03 4.034117134259140522e-03 1.419837151075120478e-02
1.711999999999922251e+00 1.834703892329055819e+01 -8.441554214676742079e-03 4.091719478342085298e-03 1.419375608742183895e-02
1.712999999999922141e+00 1.835138845390323326e+01 -8.448343161390819631e-03 4.098812548715751944e-03 1.419115543337753395e-02
1.713999999999922030e+00 1.835574322423645555e+01 -8.452964353836217581e-03 4.098194020613926680e-03 1.419079401555817244e-02
1.714999999999921920e+00 1.836008950526416328e+01 -8.450222026466754424e-03 4.103940998759022032e-03 1.419783000969168131e-02
1.715999999999921810e+00 1.836445024193980657e+01 -8.450657015755792811e-03 4.089920340112497554e-03 1.420172391779206747e-02
1.716999999999921700e+00 1.836881869018958469e+01 -8.448304961925426695e-03 4.079856712147314837e-03 1.420843043220333148e-02
1.717999999999921590e+00 1.837321243416658234e+01 -8.444403225735521920e-03 4.050659248737866966e-03 1.421670453234085557e-02
1.718999999999921480e+00 1.837756294374742083e+01 -8.431242616210294846e-03 4.080733035371804027e-03 1.423415862750986027e-02
1.719999999999921370e+00 1.838191194743105328e+01 -8.420851331282999327e-03 4.071847647650552945e-03 1.424882741302272576e-02
1.720999999999921259e+00 1.838625364048517952e+01 -8.428963426078591933e-03 4.087270371952353085e-03 1.424505472217080411e-02
1.721999999999921149e+00 1.839058379439838831e+01 -8.448994824901991801e-03 4.118840911693202184e-03 1.422947463418435671e-02
1.722999999999921039e+00 1.839490730774538463e+01 -8.466048742921299455e-03 4.142535395924977840e-03 1.421693822287318706e-02
1.723999999999920929e+00 1.839922873647478596e+01 -8.472703078874696536e-03 4.151274349473363379e-03 1.421486017965496729e-02
1.724999999999920819e+00 1.840358890929409696e+01 -8.483420072192842179e-03 4.123247252881838756e-03 1.420879606489648152e-02
1.725999999999920709e+00 1.840801327539368515e+01 -8.492602935017228710e-03 4.068236835429044768e-03 1.420431440272460280e-02
1.726999999999920599e+00 1.841244855463679997e+01 -8.495485276020054571e-03 4.060206032905234325e-03 1.420614008229298744e-02
1.727999999999920488e+00 1.841685537541584239e+01 -8.496268302968861333e-03 4.089447523926441688e-03 1.421004070614247106e-02
1.728999999999920378e+00 1.842122821091744100e+01 -8.496361876140123143e-03 4.123526374541507805e-03 1.421457292110797806e-02
1.729999999999920268e+00 1.842557298123118059e+01 -8.496284289553953512e-03 4.151513975814365848e-03 1.421920880920573768e-02
1.730999999999920158e+00 1.842986788772078555e+01 -8.493983079392187358e-03 4.199076589787232444e-03 1.422595368216228104e-02
1.731999999999920048e+00 1.843410549320931224e+01 -8.490671877854532104e-03 4.253066389327835387e-03 1.423358388553532840e-02
1.732999999999919938e+00 1.843822569614611240e+01 -8.482573858384466134e-03 4.362370921584311431e-03 1.424577871449857550e-02
1.733999999999919828e+00 1.844232480620974357e+01 -8.467592713463307011e-03 4.368482649832134204e-03 1.426473113818782328e-02
1.734999999999919718e+00 1.844642862856450094e+01 -8.449993430417235968e-03 4.346171075659866628e-03 1.428621178146708554e-02
1.735999999999919607e+00 1.845054470173413463e+01 -8.427455537837460695e-03 4.311382368203766843e-03 1.431255797011921939e-02
1.736999999999919497e+00 1.845470137413444078e+01 -8.400868372408359930e-03 4.244195972102210446e-03 1.434288501433728623e-02
1.737999999999919387e+00 1.845891437437902383e+01 -8.373084180046031291e-03 4.160083935462988505e-03 1.437434574233027382e-02
1.738999999999919277e+00 1.846317623166316224e+01 -8.343001085050455456e-03 4.081143800912040431e-03 1.440802318284017079e-02
1.739999999999919167e+00 1.846748359132043404e+01 -8.327024055187478430e-03 4.019664397915675286e-03 1.442755416376167998e-02
1.740999999999919057e+00 1.847183112747564238e+01 -8.332536289443165378e-03 3.985000134234834013e-03 1.442565345987998314e-02
1.741999999999918947e+00 1.847612942171398487e+01 -8.343846323208135851e-03 4.045552084865643161e-03 1.441796339836473248e-02
1.742999999999918836e+00 1.848040138680804745e+01 -8.352560126544951793e-03 4.080595032482372056e-03 1.441283855181766695e-02
1.743999999999918726e+00 1.848465482359826240e+01 -8.361362340882900687e-03 4.107925550667952327e-03 1.440758035227708740e-02
1.744999999999918616e+00 1.848886014763455421e+01 -8.368240836658449866e-03 4.162916800366636694e-03 1.440417278220137813e-02
1.745999999999918506e+00 1.849306208217712921e+01 -8.377553788339367133e-03 4.175619245764363927e-03 1.439834854113315570e-02
1.746999999999918396e+00 1.849725809983953440e+01 -8.386767849616144632e-03 4.190750187210962041e-03 1.439264084886639032e-02
1.747999999999918286e+00 1.850146374042789077e+01 -8.393310660631101219e-03 4.187670072274727109e-03 1.438959290525940009e-02
1.748999999999918176e+00 1.850569066458646361e+01 -8.399059163617180954e-03 4.172135005044338638e-03 1.438731078230050600e-02
1.749999999999918066e+00 1.850993613076046529e+01 -8.390324108561520236e-03 4.144857934559842763e-03 1.439952868684438343e-02
1.750999999999917955e+00 1.851419765232001069e+01 -8.385249673731293846e-03 4.123728114185893495e-03 1.440805608504723556e-02
1.751999999999917845e+00 1.851845884984118129e+01 -8.375187605603299362e-03 4.113990084432698341e-03 1.442151394550885389e-02
1.752999999999917735e+00 1.852270218216223796e+01 -8.361350707496341059e-03 4.118018386439671261e-03 1.443866321992990677e-02
1.753999999999917625e+00 1.852691271121043926e+01 -8.357514868177765704e-03 4.146985819976471005e-03 1.444576678253701660e-02
1.754999999999917515e+00 1.853108352984741813e+01 -8.366613522346568951e-03 4.195794885367689839e-03 1.443996246720372599e-02
1.755999999999917405e+00 1.853524740103621227e+01 -8.377171067589776754e-03 4.213299878795644104e-03 1.443274302914928156e-02
1.756999999999917295e+00 1.853943462575653101e+01 -8.382640652142036783e-03 4.195415931823298292e-03 1.443070383267526686e-02
1.757999999999917184e+00 1.854366205243160337e+01 -8.386552762597487137e-03 4.159126087525121668e-03 1.443028485228224113e-02
1.758999999999917074e+00 1.854793479859311489e+01 -8.392081909738512840e-03 4.119335748226992527e-03 1.442830082961551151e-02
1.759999999999916964e+00 1.855223632758373853e+01 -8.390253476956856249e-03 4.088724486333218666e-03 1.443369343329363452e-02
1.760999999999916854e+00 1.855657129183611431e+01 -8.392227991841512066e-03 4.057263739465728422e-03 1.443530872099891595e-02
1.761999999999916744e+00 1.856085118277285417e+01 -8.391082638760788415e-03 4.111191702020927652e-03 1.443998865311532480e-02
1.762999999999916634e+00 1.856510274661129856e+01 -8.390405157877868850e-03 4.138841319433485613e-03 1.444416796843769717e-02
1.763999999999916524e+00 1.856932986651026241e+01 -8.388977515019775677e-03 4.161857616055926468e-03 1.444904753545002071e-02
1.764999999999916414e+00 1.857348983898639005e+01 -8.385113366218211600e-03 4.225140890090562512e-03 1.445627691569338104e-02
1.765999999999916303e+00 1.857761041209579744e+01 -8.382105764792575561e-03 4.261532655385187260e-03 1.446257148965832302e-02
1.766999999999916193e+00 1.858169290600769941e+01 -8.379069797672960077e-03 4.296575885770996875e-03 1.446881144226384690e-02
1.767999999999916083e+00 1.858575174827175047e+01 -8.365751288445823913e-03 4.306909024394758173e-03 1.448522014409312636e-02
1.768999999999915973e+00 1.858979731364195587e+01 -8.350596774171620967e-03 4.305031403966225884e-03 1.450336689552336744e-02
1.769999999999915863e+00 1.859386243705161590e+01 -8.334489692587697743e-03 4.269366282927665804e-03 1.452244645024120678e-02
1.770999999999915753e+00 1.859790248367855270e+01 -8.302151723591645605e-03 4.262105096654845993e-03 1.455772547611247636e-02
1.771999999999915643e+00 1.860194914293891699e+01 -8.276564257771127503e-03 4.229904997406833816e-03 1.458623335989291808e-02
1.772999999999915532e+00 1.860603707785589123e+01 -8.250999466420843101e-03 4.163064549446609044e-03 1.461468766456178354e-02
1.773999999999915422e+00 1.861016735642990483e+01 -8.219341341445886989e-03 4.089062767432285334e-03 1.464920798222542689e-02
1.774999999999915312e+00 1.861433034532371522e+01 -8.204264638416060643e-03 4.041275744605667478e-03 1.466719102784009611e-02
1.775999999999915202e+00 1.861848086189741025e+01 -8.208984832714712188e-03 4.058468259019683277e-03 1.466545675448753354e-02
1.776999999999915092e+00 1.862262128441963327e+01 -8.221190119237357583e-03 4.080767597014338041e-03 1.465631951142650630e-02
1.777999999999914982e+00 1.862668971212310609e+01 -8.224732530288924107e-03 4.156304826816102985e-03 1.465583810875258249e-02
1.778999999999914872e+00 1.863073994053046079e+01 -8.230353880182625717e-03 4.180125472827931135e-03 1.465331109871772543e-02
1.779999999999914762e+00 1.863477661435388200e+01 -8.237963802200222105e-03 4.201289978779011378e-03 1.464882751269180189e-02
1.780999999999914651e+00 1.863879867326948059e+01 -8.244322880179216079e-03 4.222263964580624113e-03 1.464561231350010838e-02
1.781999999999914541e+00 1.864281534558427467e+01 -8.249754306988982613e-03 4.233081992194904011e-03 1.464334446676381074e-02
1.782999999999914431e+00 1.864682010054274386e+01 -8.253976042593791015e-03 4.249221084124598855e-03 1.464228587828736092e-02
1.783999999999914321e+00 1.865084091274287914e+01 -8.257732882706900895e-03 4.236920682571618940e-03 1.464168021908730452e-02
1.784999999999914211e+00 1.865488071176005391e+01 -8.253301496234521570e-03 4.213502479059749381e-03 1.464927800573266950e-02
1.785999999999914101e+00 1.865895378298145957e+01 -8.246066635453203758e-03 4.172995414047548507e-03 1.465972086492955961e-02
1.786999999999913991e+00 1.866304776459271864e+01 -8.232844676883526239e-03 4.138863065624458562e-03 1.467617396071269932e-02
1.787999999999913880e+00 1.866716057177922750e+01 -8.218085800585960346e-03 4.105278614077100333e-03 1.469418233013804719e-02
1.788999999999913770e+00 1.867126697905325727e+01 -8.214507063005631327e-03 4.108099788975853872e-03 1.470106602115170066e-02
1.789999999999913660e+00 1.867537043912852468e+01 -8.227383271290874753e-03 4.123923196023468116e-03 1.469160988676769010e-02
1.790999999999913550e+00 1.867947917573735239e+01 -8.239671382399588184e-03 4.130934773571875995e-03 1.468287512393834371e-02
1.791999999999913440e+00 1.868358851600836701e+01 -8.248165992567503893e-03 4.138825721552887374e-03 1.467801187754524082e-02
1.792999999999913330e+00 1.868766306009811018e+01 -8.252441504564077268e-03 4.177897414820906652e-03 1.467738846403928224e-02
1.793999999999913220e+00 1.869171838885380055e+01 -8.257937369547699649e-03 4.202608613857331324e-03 1.467555755034587704e-02
1.794999999999913110e+00 1.869573649650455849e+01 -8.258981650828674248e-03 4.240874000070733729e-03 1.467815846244995351e-02
1.795999999999912999e+00 1.869975361699095728e+01 -8.263151381550393540e-03 4.246030895151598275e-03 1.467762355951250652e-02
1.796999999999912889e+00 1.870374992490962640e+01 -8.264020404706369505e-03 4.267712486037252007e-03 1.468033593697968923e-02
1.797999999999912779e+00 1.870774452145293409e+01 -8.261853821026270833e-03 4.267257277718577296e-03 1.468603810081392513e-02
1.798999999999912669e+00 1.871170225178817148e+01 -8.257262297163600606e-03 4.299531961926214563e-03 1.469407608360828212e-02
1.799999999999912559e+00 1.871565785885928790e+01 -8.252886904769413112e-03 4.297279833652994929e-03 1.470180470874257218e-02
1.800999999999912449e+00 1.871960169463881485e+01 -8.242406557787886057e-03 4.298570778260936420e-03 1.471552580616965547e-02
1.801999999999912339e+00 1.872350938870604864e+01 -8.228449975759149354e-03 4.320755908525358152e-03 1.473254243284293288e-02
1.802999999999912228e+00 1.872741080726962082e+01 -8.221368943529948348e-03 4.319950379957769593e-03 1.474254055086857140e-02
1.803999999999912118e+00 1.873125604304881975e+01 -8.199115714177548572e-03 4.353879934978618568e-03 1.476747508282733913e-02
1.804999999999912008e+00 1.873508876327553452e+01 -8.175011040138586288e-03 4.342290813423816537e-03 1.479411425492898127e-02
1.805999999999911898e+00 1.873893096475272912e+01 -8.150383410628419048e-03 4.308181933433812352e-03 1.482119343008486169e-02
1.806999999999911788e+00 1.874280852587316915e+01 -8.126007745202751265e-03 4.248446624762730606e-03 1.484795318532665040e-02
1.807999999999911678e+00 1.874672231346444207e+01 -8.099284092181606096e-03 4.185496500908684678e-03 1.487701698828864869e-02
1.808999999999911568e+00 1.875069359250745649e+01 -8.069038847518535118e-03 4.097759804504115533e-03 1.490956351317535011e-02
1.809999999999911457e+00 1.875461435362894491e+01 -8.079083925540027356e-03 4.158322804051602095e-03 1.490188331709095884e-02
1.810999999999911347e+00 1.875854518784783309e+01 -8.096369232697556498e-03 4.165535013809376977e-03 1.488703237376134796e-02
1.811999999999911237e+00 1.876246382468570317e+01 -8.106515184107199873e-03 4.187878346237117883e-03 1.487932475791415785e-02
1.812999999999911127e+00 1.876633727569688403e+01 -8.109813933622245924e-03 4.236362922441384155e-03 1.487842809565924872e-02
1.813999999999911017e+00 1.877021871073533532e+01 -8.115386031617460860e-03 4.233950993166174515e-03 1.487523180164260043e-02
1.814999999999910907e+00 1.877411023269807799e+01 -8.121719441574044157e-03 4.230197478831371899e-03 1.487127346901343135e-02
1.815999999999910797e+00 1.877802661538504481e+01 -8.129089371877023032e-03 4.212706684910210234e-03 1.486630433784069498e-02
1.816999999999910687e+00 1.878194032277919590e+01 -8.133840322019912292e-03 4.220132927868823144e-03 1.486396022817880469e-02
1.817999999999910576e+00 1.878587462137785025e+01 -8.139945381498776139e-03 4.205646782844425086e-03 1.486026252530800798e-02
1.818999999999910466e+00 1.878981781219572511e+01 -8.144439479776315743e-03 4.201248661901451492e-03 1.485815306777239428e-02
1.819999999999910356e+00 1.879375336397750829e+01 -8.140456905997250220e-03 4.204905124214074891e-03 1.486451351892488851e-02
1.820999999999910246e+00 1.879769692322035368e+01 -8.129677822284509664e-03 4.186118579439113835e-03 1.487770729143831835e-02
1.821999999999910136e+00 1.880168077830421325e+01 -8.116153554432622291e-03 4.132298470573055743e-03 1.489370553014164600e-02
1.822999999999910026e+00 1.880567296266581323e+01 -8.116868832487219090e-03 4.124684470887237178e-03 1.489557407826841949e-02
1.823999999999909916e+00 1.880963606544136368e+01 -8.131846959043231848e-03 4.168744183492778532e-03 1.488332230479258618e-02
1.824999999999909805e+00 1.881360164226862963e+01 -8.147350363804655923e-03 4.181773536538707300e-03 1.487067590933263857e-02
1.825999999999909695e+00 1.881757146413172066e+01 -8.157099807507717931e-03 4.187277944416690351e-03 1.486389338786670358e-02
1.826999999999909585e+00 1.882153256767675131e+01 -8.162068090543454432e-03 4.200964545512801337e-03 1.486198388632068400e-02
1.827999999999909475e+00 1.882548338933241538e+01 -8.166655119209872971e-03 4.215833463545801130e-03 1.486052840627377462e-02
1.828999999999909365e+00 1.882942262180494808e+01 -8.169438294522993887e-03 4.230205821990299514e-03 1.486092319711483992e-02
1.829999999999909255e+00 1.883334735983471120e+01 -8.168423293604391844e-03 4.243685263841272259e-03 1.486512986052429541e-02
1.830999999999909145e+00 1.883725822257458304e+01 -8.165680738136048625e-03 4.254817998264203219e-03 1.487105517928753902e-02
1.831999999999909035e+00 1.884115554301482831e+01 -8.164262772786652633e-03 4.266942332541386051e-03 1.487565325197151567e-02
1.832999999999908924e+00 1.884505185214967327e+01 -8.160506526075332265e-03 4.264197391230377041e-03 1.488255944708955121e-02
1.833999999999908814e+00 1.884894448315301219e+01 -8.152826430841281224e-03 4.260195427502361243e-03 1.489334866603160036e-02
1.834999999999908704e+00 1.885280405287258532e+01 -8.140958852136954971e-03 4.281389132563824529e-03 1.490825635442770761e-02
1.835999999999908594e+00 1.885664926908302164e+01 -8.122334096178095153e-03 4.277117885741775483e-03 1.492984881711931916e-02
1.836999999999908484e+00 1.886048762051587246e+01 -8.105919766328901002e-03 4.267568333478072642e-03 1.494916029599287211e-02
1.837999999999908374e+00 1.886429121485459248e+01 -8.084671260005405966e-03 4.281076921285388234e-03 1.497322629617569255e-02
1.838999999999908264e+00 1.886804054503618744e+01 -8.063278090438340956e-03 4.313947908843384499e-03 1.499733659763030809e-02
1.839999999999908153e+00 1.887178300979335432e+01 -8.040404621842228011e-03 4.297939864675342364e-03 1.502288090347177196e-02
1.840999999999908043e+00 1.887556446032750301e+01 -8.014724085086842933e-03 4.233273550938153676e-03 1.505122533316717408e-02
1.841999999999907933e+00 1.887937871024577774e+01 -7.987010930031202341e-03 4.172761011756476526e-03 1.508158130227825987e-02
1.842999999999907823e+00 1.888319047184710087e+01 -7.981390248677172269e-03 4.169628647354045245e-03 1.508987796081585203e-02
1.843999999999907713e+00 1.888700684081757686e+01 -7.998984605057376379e-03 4.182615634581384606e-03 1.507507386029472568e-02
1.844999999999907603e+00 1.889075424489467281e+01 -8.010522915562104385e-03 4.263118838466153915e-03 1.506636565630296853e-02
1.845999999999907493e+00 1.889449092950274078e+01 -8.024830775370710503e-03 4.288146167302735526e-03 1.505493596093858931e-02
1.846999999999907383e+00 1.889822050232328010e+01 -8.035548055854432187e-03 4.305975235315114696e-03 1.504713307521125809e-02
1.847999999999907272e+00 1.890193902983903484e+01 -8.044254456344990256e-03 4.325726940590246539e-03 1.504137852758018548e-02
1.848999999999907162e+00 1.890568218801611167e+01 -8.049506174400724440e-03 4.306347997323902582e-03 1.503917628565747469e-02
1.849999999999907052e+00 1.890945379480734090e+01 -8.054366797470350475e-03 4.282760006241118772e-03 1.503743076318709952e-02
1.850999999999906942e+00 1.891326378888671655e+01 -8.063799609396009316e-03 4.253805530020353387e-03 1.503115455865508196e-02
1.851999999999906832e+00 1.891712022736005849e+01 -8.073383797047277086e-03 4.216945323705338297e-03 1.502473141107066486e-02
1.852999999999906722e+00 1.892099685961377986e+01 -8.076477172058097245e-03 4.199844918336729030e-03 1.502477323393353568e-02
1.853999999999906612e+00 1.892486873433479744e+01 -8.076618136243225721e-03 4.204743415225649372e-03 1.502769483170801265e-02
1.854999999999906501e+00 1.892873007840894317e+01 -8.069593622120127888e-03 4.208249547974394003e-03 1.503768256321552817e-02
1.855999999999906391e+00 1.893258955554771816e+01 -8.071255267033132855e-03 4.211778128258141310e-03 1.503899573715851250e-02
1.856999999999906281e+00 1.893643864128221210e+01 -8.080325651450169164e-03 4.231239916956229183e-03 1.503298138004510905e-02
1.857999999999906171e+00 1.894028160650345782e+01 -8.090104305495744025e-03 4.247139084250024094e-03 1.502633676743513752e-02
1.858999999999906061e+00 1.894414042728429592e+01 -8.098157051203461534e-03 4.239336270365360107e-03 1.502151629287385402e-02
1.859999999999905951e+00 1.894801121492703189e+01 -8.105006139416040881e-03 4.234218496680078672e-03 1.501799024089026796e-02
1.860999999999905841e+00 1.895185018122213094e+01 -8.113525702035766229e-03 4.274559406936710715e-03 1.501283583350716822e-02
1.861999999999905731e+00 1.895567330337035372e+01 -8.113711760850289903e-03 4.290589612627510388e-03 1.501603237310834317e-02
1.862999999999905620e+00 1.895945703730684784e+01 -8.112597344103978855e-03 4.328863407609863032e-03 1.502051969203178731e-02
1.863999999999905510e+00 1.896321291127611275e+01 -8.112200223016521883e-03 4.356326253751610644e-03 1.502427364261851861e-02
1.864999999999905400e+00 1.896692593056326714e+01 -8.109716434334732563e-03 4.396697147180337120e-03 1.503003428892575426e-02
1.865999999999905290e+00 1.897059785115290609e+01 -8.102790545868538211e-03 4.430869956229594245e-03 1.504014014501361789e-02
1.866999999999905180e+00 1.897427119560291686e+01 -8.098251994652864300e-03 4.424907544642090601e-03 1.504779061637109838e-02
1.867999999999905070e+00 1.897796744272259772e+01 -8.089077795307694774e-03 4.392830675626832604e-03 1.506001380557620700e-02
1.868999999999904960e+00 1.898168161946043853e+01 -8.077920714441810118e-03 4.363743976601008184e-03 1.507415253869142518e-02
1.869999999999904849e+00 1.898538912347935792e+01 -8.064201548282436821e-03 4.356697529363042637e-03 1.509076594499942844e-02
1.870999999999904739e+00 1.898910657641611976e+01 -8.044441337655403035e-03 4.326988400893558295e-03 1.511328922915941911e-02
1.871999999999904629e+00 1.899281273889413768e+01 -8.025050558408854465e-03 4.318888080390938591e-03 1.513531723017978899e-02
1.872999999999904519e+00 1.899653454373625650e+01 -8.007134228208683674e-03 4.285329386089869325e-03 1.515576778212983193e-02
1.873999999999904409e+00 1.900026096590505986e+01 -7.980024560530249444e-03 4.253602391726882259e-03 1.518530199099051188e-02
1.874999999999904299e+00 1.900400550624943108e+01 -7.948860039656741733e-03 4.204319695285525099e-03 1.521882615772270422e-02
1.875999999999904189e+00 1.900769918010283988e+01 -7.940313397626587097e-03 4.246639544217790593e-03 1.522969397773712812e-02
1.876999999999904079e+00 1.901135191628473109e+01 -7.953198878630250018e-03 4.300462696739035945e-03 1.521918003408894056e-02
1.877999999999903968e+00 1.901494580187965155e+01 -7.954668688406800123e-03 4.360783093486335013e-03 1.522010686223348834e-02
1.878999999999903858e+00 1.901851266451230771e+01 -7.955305929134286191e-03 4.388443296478132527e-03 1.522189956075501761e-02
1.879999999999903748e+00 1.902209574545508630e+01 -7.957939234249884058e-03 4.374858291471290378e-03 1.522172899522926046e-02
1.880999999999903638e+00 1.902569498789826241e+01 -7.964836967620392977e-03 4.365594524444283558e-03 1.521733289991417798e-02
1.881999999999903528e+00 1.902931551087000628e+01 -7.964539726642468065e-03 4.344016754898601118e-03 1.522018828865356888e-02
1.882999999999903418e+00 1.903299050173003337e+01 -7.971697889983895419e-03 4.296707029956801233e-03 1.521567391694188948e-02
1.883999999999903308e+00 1.903670104041017908e+01 -7.968020131553441021e-03 4.257481451407738038e-03 1.522203026304628712e-02
1.884999999999903197e+00 1.904044853232287693e+01 -7.967436891488382730e-03 4.219944978790529308e-03 1.522528741836958778e-02
1.885999999999903087e+00 1.904417677815653676e+01 -7.962619939233230026e-03 4.234374105573403269e-03 1.523272752822341439e-02
1.886999999999902977e+00 1.904786123122954677e+01 -7.954388161418367992e-03 4.269935088408349094e-03 1.524350611729480449e-02
1.887999999999902867e+00 1.905153183508116399e+01 -7.945981563960875793e-03 4.275377712343660097e-03 1.525438513350742264e-02
1.888999999999902757e+00 1.905518054933367367e+01 -7.948841993629107705e-03 4.300127741119430524e-03 1.525397713376343452e-02
1.889999999999902647e+00 1.905881976457719418e+01 -7.964869736345501355e-03 4.325654492824990843e-03 1.524050197697758048e-02
1.890999999999902537e+00 1.906247263177027307e+01 -7.981941647634962361e-03 4.329074454556072066e-03 1.522612078552273984e-02
1.891999999999902426e+00 1.906614426988537048e+01 -7.993353042629996671e-03 4.321714927532587999e-03 1.521752067750158088e-02
1.892999999999902316e+00 1.906984768242642758e+01 -8.008089582876267570e-03 4.304677041819162525e-03 1.520575084223358200e-02
1.893999999999902206e+00 1.907354754864024926e+01 -8.010986896886023237e-03 4.311120683064344553e-03 1.520587091346496840e-02
1.894999999999902096e+00 1.907722879880789790e+01 -8.015851613665228928e-03 4.334601446016586937e-03 1.520403423981978204e-02
1.895999999999901986e+00 1.908090326923878166e+01 -8.019575495107379715e-03 4.345105064223621361e-03 1.520333471647309850e-02
1.896999999999901876e+00 1.908457675485084337e+01 -8.019680278088083328e-03 4.346194666026372347e-03 1.520626853768593072e-02
1.897999999999901766e+00 1.908824714580489612e+01 -8.017791721912742933e-03 4.347400767859993867e-03 1.521122149021405037e-02
1.898999999999901656e+00 1.909191358110432191e+01 -8.015675502777238129e-03 4.349240203351452741e-03 1.521640883948766586e-02
1.899999999999901545e+00 1.909555382016048597e+01 -8.011599280552443580e-03 4.371360224388380622e-03 1.522352259768528643e-02
1.900999999999901435e+00 1.909916651561076151e+01 -8.005412923096017971e-03 4.392717472820479793e-03 1.523270026639920310e-02
1.901999999999901325e+00 1.910278079779213911e+01 -7.995104054428828905e-03 4.380821873051225085e-03 1.524594333488386855e-02
1.902999999999901215e+00 1.910640313233730225e+01 -7.984275232999629018e-03 4.361940687836487335e-03 1.525966494030863568e-02
1.903999999999901105e+00 1.911000982991161123e+01 -7.971436988199692361e-03 4.364739413890711059e-03 1.527532996967848056e-02
1.904999999999900995e+00 1.911360001107056661e+01 -7.949880649257373005e-03 4.359699490301998520e-03 1.529964425104567149e-02
1.905999999999900885e+00 1.911720730484750064e+01 -7.927880028390923289e-03 4.320586251456894761e-03 1.532433934650185951e-02
1.906999999999900774e+00 1.912085154423260747e+01 -7.906579750246106944e-03 4.262340365139278067e-03 1.534826997203041742e-02
1.907999999999900664e+00 1.912451650675536641e+01 -7.883547223329821080e-03 4.218584700570880003e-03 1.537384317432033930e-02
1.908999999999900554e+00 1.912816284117120347e+01 -7.879029408649594265e-03 4.232694992812533960e-03 1.538089733616945960e-02
1.909999999999900444e+00 1.913175867390796725e+01 -7.892096499125032458e-03 4.296263762361250335e-03 1.537041938054501712e-02
1.910999999999900334e+00 1.913531593588787416e+01 -7.903477836088143929e-03 4.346215856181232309e-03 1.536166771401815262e-02
1.911999999999900224e+00 1.913885400922897162e+01 -7.913098650737694986e-03 4.375025309640236462e-03 1.535475125097070410e-02
1.912999999999900114e+00 1.914239005935495186e+01 -7.923031952090084373e-03 4.386981826109845328e-03 1.534757533295518991e-02
1.913999999999900004e+00 1.914589815452906407e+01 -7.926464302427183375e-03 4.418369128314969876e-03 1.534690303040483171e-02
1.914999999999899893e+00 1.914943947113244960e+01 -7.932355999099178698e-03 4.391039395713653912e-03 1.534382908570566632e-02
1.915999999999899783e+00 1.915299824687488695e+01 -7.933697978730025815e-03 4.374922236292677971e-03 1.534535004164979712e-02
1.916999999999899673e+00 1.915661242724180369e+01 -7.939525612700285701e-03 4.325345245783544096e-03 1.534245068168489656e-02
1.917999999999899563e+00 1.916029020764866431e+01 -7.944981690621924497e-03 4.267201283761304365e-03 1.533997979720904889e-02
1.918999999999899453e+00 1.916397739769574571e+01 -7.946604836703605179e-03 4.259414789622203990e-03 1.534132176428568313e-02
1.919999999999899343e+00 1.916770133426214073e+01 -7.945730331142012923e-03 4.221793764746987684e-03 1.534515986035394318e-02
1.920999999999899233e+00 1.917144857823985404e+01 -7.942487530421980454e-03 4.195243552708670040e-03 1.535135325113416542e-02
1.921999999999899122e+00 1.917519337538750079e+01 -7.947174464616537509e-03 4.202377316969787419e-03 1.534961678152879649e-02
1.922999999999899012e+00 1.917892982006270230e+01 -7.967367813856891107e-03 4.230923138655379862e-03 1.533242829863236054e-02
1.923999999999898902e+00 1.918262132925611141e+01 -7.978732488512113238e-03 4.287223295103009466e-03 1.532415267392982748e-02
1.924999999999898792e+00 1.918632184137974406e+01 -7.984510997960235501e-03 4.283998874327586692e-03 1.532156044654825119e-02
1.925999999999898682e+00 1.918995713413860571e+01 -7.983786906696528282e-03 4.348494147834875909e-03 1.532548652403768578e-02
1.926999999999898572e+00 1.919354570232506418e+01 -7.986453942788225221e-03 4.397885756329751247e-03 1.532605779791454750e-02
1.927999999999898462e+00 1.919710883228833964e+01 -7.986535617369942830e-03 4.423405654094485218e-03 1.532923526970491127e-02
1.928999999999898352e+00 1.920063753520887317e+01 -7.981932070277624608e-03 4.453229149744091647e-03 1.533709242307166806e-02
1.929999999999898241e+00 1.920414111451111339e+01 -7.975257507234748480e-03 4.471678204994536734e-03 1.534702804301267369e-02
1.930999999999898131e+00 1.920764404317474572e+01 -7.970169730734959559e-03 4.467241067102627541e-03 1.535539320754828081e-02
1.931999999999898021e+00 1.921111880917288417e+01 -7.963816976524784944e-03 4.489050978386333393e-03 1.536494632307935405e-02
1.932999999999897911e+00 1.921459566328622159e+01 -7.956898433389409872e-03 4.480044320051985648e-03 1.537497096866731819e-02
1.933999999999897801e+00 1.921808201970787522e+01 -7.945906674379504472e-03 4.459550252725879779e-03 1.538894028294752157e-02
1.934999999999897691e+00 1.922155548762706800e+01 -7.932415799136956214e-03 4.458947879944170911e-03 1.540526168187008639e-02
1.935999999999897581e+00 1.922503409342562719e+01 -7.917078512443782856e-03 4.438472713884596133e-03 1.542328819376782498e-02
1.936999999999897470e+00 1.922851974007533116e+01 -7.897044972002975269e-03 4.411398322299009064e-03 1.544586434424851003e-02
1.937999999999897360e+00 1.923196409658321926e+01 -7.875671152593561805e-03 4.431314644705459591e-03 1.546966070595442305e-02
1.938999999999897250e+00 1.923540951374724983e+01 -7.856371762537029194e-03 4.410954598506456117e-03 1.549127324578832010e-02
1.939999999999897140e+00 1.923886520473315898e+01 -7.838861002632049879e-03 4.383170016722906515e-03 1.551096529679582732e-02
1.940999999999897030e+00 1.924233946703768439e+01 -7.818323980284478877e-03 4.344061675759068250e-03 1.553354425804417613e-02
1.941999999999896920e+00 1.924581580933083202e+01 -7.809147627579047547e-03 4.332805334431409118e-03 1.554467928227041239e-02
1.942999999999896810e+00 1.924927505376574288e+01 -7.818328666747925357e-03 4.359084231837067822e-03 1.553746793823016122e-02
1.943999999999896700e+00 1.925271816076062592e+01 -7.829842882533580989e-03 4.386735887650542592e-03 1.552800410292551683e-02
1.944999999999896589e+00 1.925609742801108126e+01 -7.830236760949509101e-03 4.450969510494166836e-03 1.552968028509495862e-02
1.945999999999896479e+00 1.925945067241386965e+01 -7.833051222133458058e-03 4.479806819345066859e-03 1.552894194161491027e-02
1.946999999999896369e+00 1.926281030723906440e+01 -7.835208840820350601e-03 4.475574015625604501e-03 1.552887798744232405e-02
1.947999999999896259e+00 1.926618349496519755e+01 -7.837575927361332961e-03 4.464388201228179642e-03 1.552864188462169462e-02
1.948999999999896149e+00 1.926957406488334357e+01 -7.839281434892141423e-03 4.448711516746127817e-03 1.552910902258442319e-02
1.949999999999896039e+00 1.927299533945002352e+01 -7.841479795208461737e-03 4.420205228528506849e-03 1.552913512245254063e-02
1.950999999999895929e+00 1.927644779964574440e+01 -7.843455877331049000e-03 4.390995681610174520e-03 1.552942689656736097e-02
1.951999999999895818e+00 1.927993422385664246e+01 -7.840078605906946468e-03 4.353654395008881711e-03 1.553508776497293867e-02
1.952999999999895708e+00 1.928342570260060285e+01 -7.829552580698123307e-03 4.338073836737737707e-03 1.554786432167538576e-02
1.953999999999895598e+00 1.928691024918973085e+01 -7.819354301742341765e-03 4.334807712614340350e-03 1.556024254891175129e-02
1.954999999999895488e+00 1.929044295769690009e+01 -7.810319632955175714e-03 4.277611125785929155e-03 1.557144591179563699e-02
1.955999999999895378e+00 1.929399689360471726e+01 -7.813680398392532436e-03 4.259744490575369594e-03 1.557023312474202850e-02
1.956999999999895268e+00 1.929754029767465440e+01 -7.826489061630172162e-03 4.283084991693032750e-03 1.555959166335973802e-02
1.957999999999895158e+00 1.930107153249827334e+01 -7.837900575146806992e-03 4.306665751527861963e-03 1.555043828272486064e-02
1.958999999999895048e+00 1.930456827248108098e+01 -7.843481785750528248e-03 4.346741802942888713e-03 1.554720855411740633e-02
1.959999999999894937e+00 1.930806580222719049e+01 -7.847745699999025479e-03 4.350215953889518747e-03 1.554538584453857286e-02
1.960999999999894827e+00 1.931152461588487768e+01 -7.848453428192675788e-03 4.389639770505488273e-03 1.554717478892203054e-02
1.961999999999894717e+00 1.931495096208529816e+01 -7.845143308790809497e-03 4.418797108370326951e-03 1.555300703151616011e-02
1.962999999999894607e+00 1.931832614546248550e+01 -7.839932439217227669e-03 4.464749062029886931e-03 1.556073842342493678e-02
1.963999999999894497e+00 1.932169614152822135e+01 -7.836253385901626248e-03 4.466257320165778824e-03 1.556695199408121566e-02
1.964999999999894387e+00 1.932506826697355251e+01 -7.831522640945842023e-03 4.459397195614677595e-03 1.557420050123958094e-02
1.965999999999894277e+00 1.932844079355012923e+01 -7.825949443620269438e-03 4.453422867043551822e-03 1.558229415120636341e-02
1.966999999999894166e+00 1.933180751622649751e+01 -7.817606777229717599e-03 4.450884100861434226e-03 1.559316277282484300e-02
1.967999999999894056e+00 1.933516756986632501e+01 -7.803757956441378929e-03 4.443704316613880656e-03 1.560949797003175973e-02
1.968999999999893946e+00 1.933852527573161240e+01 -7.787425422934373016e-03 4.429719557646987112e-03 1.562829677943342391e-02
1.969999999999893836e+00 1.934189149963244958e+01 -7.773887044284790403e-03 4.407663143447606256e-03 1.564430742028437640e-02
1.970999999999893726e+00 1.934527187834240891e+01 -7.761408126907801998e-03 4.381029416948471235e-03 1.565928255969643509e-02
1.971999999999893616e+00 1.934863428712502298e+01 -7.745144080151638612e-03 4.382735297537570553e-03 1.567804969019210432e-02
1.972999999999893506e+00 1.935197251589995915e+01 -7.723098028090973413e-03 4.384869253154803984e-03 1.570256782235928197e-02
1.973999999999893395e+00 1.935532178654121793e+01 -7.699096116032043240e-03 4.349825474773259641e-03 1.572897898868257094e-02
1.974999999999893285e+00 1.935865390467481717e+01 -7.670378457485720579e-03 4.338260323886482771e-03 1.576001466303267665e-02
1.975999999999893175e+00 1.936197977719022845e+01 -7.639610147453909997e-03 4.313737632042633288e-03 1.579301996277457376e-02
1.976999999999893065e+00 1.936522956943034401e+01 -7.653833831359130487e-03 4.404041591243562821e-03 1.578112797471542886e-02
1.977999999999892955e+00 1.936844808358264913e+01 -7.667583313600213023e-03 4.449069161295094409e-03 1.576985684614294614e-02
1.978999999999892845e+00 1.937161818655540557e+01 -7.679277088696454673e-03 4.509174115940015742e-03 1.576073333389685707e-02
1.979999999999892735e+00 1.937475587367667984e+01 -7.684865288541591587e-03 4.547178167267323066e-03 1.575773879909199079e-02
1.980999999999892625e+00 1.937791219935254006e+01 -7.690781325385409421e-03 4.534455649525192915e-03 1.575446617161328777e-02
1.981999999999892514e+00 1.938110825800432480e+01 -7.696293342478624337e-03 4.500234690693885424e-03 1.575167235397307089e-02
1.982999999999892404e+00 1.938435860065143501e+01 -7.699585664617264111e-03 4.449243017507048190e-03 1.575119162401159012e-02
1.983999999999892294e+00 1.938765113148854624e+01 -7.701276278869916697e-03 4.408745441758687295e-03 1.575243017507183679e-02
1.984999999999892184e+00 1.939096446528437667e+01 -7.696534746807298828e-03 4.383200950976867856e-03 1.576009372559808788e-02
1.985999999999892074e+00 1.939431378885474189e+01 -7.689137434766398632e-03 4.339813864401183968e-03 1.577038011103927551e-02
1.986999999999891964e+00 1.939767538473374842e+01 -7.677910043999609975e-03 4.316314164993080744e-03 1.578443391131680376e-02
1.987999999999891854e+00 1.940103230768649212e+01 -7.660948804097138590e-03 4.304025851353436918e-03 1.580412583253407860e-02
1.988999999999891743e+00 1.940443016344879013e+01 -7.647384421953614536e-03 4.249528659655606860e-03 1.582038135233997458e-02
1.989999999999891633e+00 1.940778748253526942e+01 -7.680210356221411558e-03 4.322891269742118112e-03 1.579031890192980278e-02
1.990999999999891523e+00 1.941112208044431497e+01 -7.698726101796360757e-03 4.364128192750805005e-03 1.577461556087510208e-02
1.991999999999891413e+00 1.941437114403897723e+01 -7.708606528680381383e-03 4.459542934018121026e-03 1.576754099757833941e-02
1.992999999999891303e+00 1.941757248213449927e+01 -7.712176419911096620e-03 4.510838324389063875e-03 1.576677657592990764e-02
1.993999999999891193e+00 1.942075138482369923e+01 -7.708003070013447894e-03 4.529100380813489563e-03 1.577374023496387265e-02
1.994999999999891083e+00 1.942393373957755287e+01 -7.703990476071165099e-03 4.521635722217520574e-03 1.578052316867525895e-02
1.995999999999890973e+00 1.942710587906232433e+01 -7.699902505825968572e-03 4.527763021054505115e-03 1.578738961779081393e-02
1.996999999999890862e+00 1.943027049351331215e+01 -7.697913358199980766e-03 4.533298907212168077e-03 1.579215978127858008e-02
1.997999999999890752e+00 1.943346890141656758e+01 -7.690685271206095831e-03 4.492277367950666712e-03 1.580217454683048930e-02
1.998999999999890642e+00 1.943667752985303565e+01 -7.680251997772486079e-03 4.471623561304411028e-03 1.581536218463463692e-02
1.999999999999890532e+00 1.943988126813223971e+01 -7.663274811641878140e-03 4.459536532437817849e-03 1.583503138305893468e-02
2.000999999999890644e+00 1.944306438876414589e+01 -7.645051341712399626e-03 4.461930709806221848e-03 1.585587807540605673e-02
2.001999999999890534e+00 1.944623481172303059e+01 -7.620185909916459693e-03 4.449762951031759756e-03 1.588330836784697039e-02
2.002999999999890424e+00 1.944937535224216774e+01 -7.592386925814566083e-03 4.451846406677418926e-03 1.591359682504118328e-02
2.003999999999890314e+00 1.945248164358522658e+01 -7.571547123288988046e-03 4.465255780230145688e-03 1.593685232429083165e-02
2.004999999999890203e+00 1.945558269803567342e+01 -7.548872059312213868e-03 4.447817608865375395e-03 1.596187599830707279e-02
2.005999999999890093e+00 1.945871712599321413e+01 -7.524030669353542339e-03 4.389602711812833763e-03 1.598900829533470361e-02
2.006999999999889983e+00 1.946186486918012548e+01 -7.498290432163282060e-03 4.350547245251926154e-03 1.601697227947642549e-02
2.007999999999889873e+00 1.946500786820070417e+01 -7.503416484415249832e-03 4.360417463836564755e-03 1.601409020688319626e-02
2.008999999999889763e+00 1.946811637905664227e+01 -7.530145963830183441e-03 4.421635107892076498e-03 1.598966178745662992e-02
2.009999999999889653e+00 1.947118150623686361e+01 -7.547026089764679278e-03 4.481898909543340602e-03 1.597510851192623232e-02
2.010999999999889543e+00 1.947418498179883173e+01 -7.555620417322249545e-03 4.552144855354133164e-03 1.596882991729143761e-02
2.011999999999889432e+00 1.947717675295264073e+01 -7.564699677415560528e-03 4.572928523606563031e-03 1.596208717713488642e-02
2.012999999999889322e+00 1.948014604742176559e+01 -7.565313922012520745e-03 4.596019452887659465e-03 1.596382596010774077e-02
2.013999999999889212e+00 1.948315513763695961e+01 -7.568956774523306549e-03 4.559866559329285238e-03 1.596258292617155211e-02
2.014999999999889102e+00 1.948620308058653094e+01 -7.569220420410372949e-03 4.521277470839036791e-03 1.596476795156546655e-02
2.015999999999888992e+00 1.948930854354870590e+01 -7.566715280762897206e-03 4.461252318587943105e-03 1.596978003116520869e-02
2.016999999999888882e+00 1.949244791879340966e+01 -7.557544754597262521e-03 4.418169509893505459e-03 1.598148764411483000e-02
2.017999999999888772e+00 1.949560423099738671e+01 -7.547710751339609461e-03 4.391398547362557539e-03 1.599385937172187466e-02
2.018999999999888662e+00 1.949880221771728728e+01 -7.537224537062667262e-03 4.339237817162097666e-03 1.600689550826949956e-02
2.019999999999888551e+00 1.950205498041422203e+01 -7.529741965999285289e-03 4.276979269064533004e-03 1.601694435991165427e-02
2.020999999999888441e+00 1.950530159848623768e+01 -7.544894934499624291e-03 4.298276862483974177e-03 1.600445490077970559e-02
2.021999999999888331e+00 1.950856271383538854e+01 -7.571043651704536213e-03 4.309928302553680222e-03 1.598107485950059706e-02
2.022999999999888221e+00 1.951181308856639518e+01 -7.595821033554076181e-03 4.345446302547431756e-03 1.595911977722458408e-02
2.023999999999888111e+00 1.951504017560764481e+01 -7.618474946008861604e-03 4.391387904759229410e-03 1.593931594077986971e-02
2.024999999999888001e+00 1.951823064071983538e+01 -7.637802882448397300e-03 4.447337770257831467e-03 1.592285408767699431e-02
2.025999999999887891e+00 1.952140250546977285e+01 -7.647350642167344281e-03 4.475485892229874585e-03 1.591620506674785301e-02
2.026999999999887780e+00 1.952454994994878135e+01 -7.648608741943872975e-03 4.501164262935374201e-03 1.591787995299603561e-02
2.027999999999887670e+00 1.952766912462140780e+01 -7.647313132691056260e-03 4.528138460064599392e-03 1.592213575618065327e-02
2.028999999999887560e+00 1.953077514996246578e+01 -7.640352846412851694e-03 4.534327505354879793e-03 1.593207870260807124e-02
2.029999999999887450e+00 1.953388162718047738e+01 -7.635516216504504607e-03 4.529038998492899461e-03 1.593992747853803862e-02
2.030999999999887340e+00 1.953699692582444669e+01 -7.637269432360942537e-03 4.521970788391631649e-03 1.594119632492946650e-02
2.031999999999887230e+00 1.954011415550807840e+01 -7.632410371148408944e-03 4.515180687516703005e-03 1.594906434366611184e-02
2.032999999999887120e+00 1.954324472489188125e+01 -7.622158220658045193e-03 4.491588836855194868e-03 1.596228892673470096e-02
2.033999999999887009e+00 1.954633762748455084e+01 -7.606280069065657692e-03 4.513377476396069135e-03 1.598105110332547971e-02
2.034999999999886899e+00 1.954943886193721525e+01 -7.587112506798779181e-03 4.485878054134364960e-03 1.600307735330498693e-02
2.035999999999886789e+00 1.955251761902777119e+01 -7.560015301215380554e-03 4.481258210659441396e-03 1.603298359277862892e-02
2.036999999999886679e+00 1.955561348354852669e+01 -7.531116787268763227e-03 4.435252266513265221e-03 1.606462008230997995e-02
2.037999999999886569e+00 1.955875447624769592e+01 -7.502443028207812954e-03 4.361450329038581326e-03 1.609595995454032175e-02
2.038999999999886459e+00 1.956192200613826770e+01 -7.477186757208128913e-03 4.309656866636343668e-03 1.612382904878983947e-02
2.039999999999886349e+00 1.956510060817830876e+01 -7.479393071541470643e-03 4.300791031500414245e-03 1.612426139458267293e-02
2.040999999999886239e+00 1.956821775550825393e+01 -7.499013507537963599e-03 4.381866177592794523e-03 1.610727400673841320e-02
2.041999999999886128e+00 1.957125819260003396e+01 -7.512289146337329526e-03 4.471852054557294565e-03 1.609664093620953584e-02
2.042999999999886018e+00 1.957423376980533547e+01 -7.521957208198554005e-03 4.546380002897048959e-03 1.608957481819612428e-02
2.043999999999885908e+00 1.957715386405570968e+01 -7.529623564053586002e-03 4.609529313679380444e-03 1.608445744701835975e-02
2.044999999999885798e+00 1.958003682882942798e+01 -7.537977003164327700e-03 4.655012229446028188e-03 1.607864107061048389e-02
2.045999999999885688e+00 1.958294498810735362e+01 -7.541730241810359892e-03 4.633570963884711680e-03 1.607746312116439466e-02
2.046999999999885578e+00 1.958590170873078407e+01 -7.545300061136860775e-03 4.588579437706418601e-03 1.607652330881534711e-02
2.047999999999885468e+00 1.958890495957987454e+01 -7.546985963849508865e-03 4.543735114759031406e-03 1.607751645700098569e-02
2.048999999999885357e+00 1.959196568634452618e+01 -7.545983069441343331e-03 4.485256304789709929e-03 1.608122801136319807e-02
2.049999999999885247e+00 1.959507220120135784e+01 -7.543128290811376355e-03 4.436613433979710516e-03 1.608679441355052170e-02
2.050999999999885137e+00 1.959821802487910603e+01 -7.536454820337727158e-03 4.390631142589544213e-03 1.609614982985094547e-02
2.051999999999885027e+00 1.960138376945429428e+01 -7.539477323341163030e-03 4.373732748152906781e-03 1.609582169711429311e-02
2.052999999999884917e+00 1.960455642155130107e+01 -7.558409955329008049e-03 4.385757858322218532e-03 1.607964501554006581e-02
2.053999999999884807e+00 1.960775547254299411e+01 -7.581425714683232009e-03 4.382374722990189930e-03 1.605945714201084326e-02
2.054999999999884697e+00 1.961090508613481376e+01 -7.594133282429571356e-03 4.444519690609926958e-03 1.604954479777119525e-02
2.055999999999884587e+00 1.961407266641059621e+01 -7.612001926986011573e-03 4.444421651203555972e-03 1.603448685679614849e-02
2.056999999999884476e+00 1.961723075299961394e+01 -7.626588757207538108e-03 4.468502168189810234e-03 1.602267727687629872e-02
2.057999999999884366e+00 1.962037937160059897e+01 -7.637325786522999004e-03 4.488707185537967569e-03 1.601467135594448685e-02
2.058999999999884256e+00 1.962348017600605132e+01 -7.639996423330743316e-03 4.539192017878392396e-03 1.601468235558646883e-02
2.059999999999884146e+00 1.962653490837423220e+01 -7.639278345203831880e-03 4.584545977022952759e-03 1.601806456926088348e-02
2.060999999999884036e+00 1.962954426383004503e+01 -7.632217739454451831e-03 4.622862283641628565e-03 1.602780129684848454e-02
2.061999999999883926e+00 1.963256821839184951e+01 -7.624856536179444762e-03 4.600901974374957577e-03 1.603786531096960608e-02
2.062999999999883816e+00 1.963558791230392941e+01 -7.617928087314466794e-03 4.598234175234565228e-03 1.604751715637892442e-02
2.063999999999883705e+00 1.963862315135857983e+01 -7.610636083455803516e-03 4.575397028805385305e-03 1.605755717428870161e-02
2.064999999999883595e+00 1.964167864913952144e+01 -7.600755662481749851e-03 4.545257881540142562e-03 1.607016838525721428e-02
2.065999999999883485e+00 1.964474267347953429e+01 -7.592851565381545688e-03 4.528827225368695954e-03 1.608074473083980632e-02
2.066999999999883375e+00 1.964779565838046693e+01 -7.573240233900615202e-03 4.520255332967972571e-03 1.610292684630564367e-02
2.067999999999883265e+00 1.965084169826462102e+01 -7.544225876120304666e-03 4.498185991966221001e-03 1.613442165939931588e-02
2.068999999999883155e+00 1.965392007927647455e+01 -7.512212463217246561e-03 4.433831451363709486e-03 1.616882902599204100e-02
2.069999999999883045e+00 1.965703517544375245e+01 -7.479808500969788339e-03 4.364712333691890718e-03 1.620357409343194804e-02
2.070999999999882935e+00 1.966015078625319035e+01 -7.467387282026467961e-03 4.351776472588571483e-03 1.621832204431702604e-02
2.071999999999882824e+00 1.966324432526304733e+01 -7.480036114302529050e-03 4.386497104445546448e-03 1.620805197777535830e-02
2.072999999999882714e+00 1.966628260945497431e+01 -7.492330130139225955e-03 4.454045938212249436e-03 1.619813966550344778e-02
2.073999999999882604e+00 1.966929298672161153e+01 -7.503492629993152759e-03 4.493115363355931931e-03 1.618935359557516912e-02
2.074999999999882494e+00 1.967225803123630712e+01 -7.510730330575540216e-03 4.545685815879948501e-03 1.618446200874886290e-02
2.075999999999882384e+00 1.967517622303785529e+01 -7.519666417362014244e-03 4.601474615813838653e-03 1.617784033634511731e-02
2.076999999999882274e+00 1.967801945149045295e+01 -7.519219173019090971e-03 4.675990720421433974e-03 1.618049750676709211e-02
2.077999999999882164e+00 1.968087899105418259e+01 -7.523063567468651902e-03 4.663524003739011325e-03 1.617883005744791269e-02
2.078999999999882053e+00 1.968378383557683264e+01 -7.523887689169338720e-03 4.619043166519286835e-03 1.618018817131497422e-02
2.079999999999881943e+00 1.968673229564822336e+01 -7.518767069370357534e-03 4.570306997979644778e-03 1.618747660020338625e-02
2.080999999999881833e+00 1.968974403545255925e+01 -7.516619287930928657e-03 4.504879483595039709e-03 1.619181432496656983e-02
2.081999999999881723e+00 1.969280298968286758e+01 -7.510162853844867988e-03 4.451208623536537408e-03 1.620043469417388471e-02
2.082999999999881613e+00 1.969585238660341275e+01 -7.494277537149437486e-03 4.444880616604259850e-03 1.621839871840973640e-02
2.083999999999881503e+00 1.969891124071287436e+01 -7.489184456405864783e-03 4.430330346944258597e-03 1.622553023348889331e-02
2.084999999999881393e+00 1.970198529498036422e+01 -7.501553977266909104e-03 4.427499709777052775e-03 1.621523085482078769e-02
2.085999999999881283e+00 1.970504587874133406e+01 -7.519316711801468309e-03 4.458732950831620009e-03 1.619956674354218473e-02
2.086999999999881172e+00 1.970809725394746081e+01 -7.537461752105972627e-03 4.486086545979223010e-03 1.618352477625558533e-02
2.087999999999881062e+00 1.971114801274137562e+01 -7.548326710034882620e-03 4.497567916120073089e-03 1.617472446501715816e-02
2.088999999999880952e+00 1.971422659197468619e+01 -7.562375285400638539e-03 4.483796052090075271e-03 1.616274254770973945e-02
2.089999999999880842e+00 1.971732163404954363e+01 -7.574351513599311518e-03 4.479309438741865650e-03 1.615280217628089696e-02
2.090999999999880732e+00 1.972036517292408320e+01 -7.583362664293125457e-03 4.539823789753561281e-03 1.614571255343706657e-02
2.091999999999880622e+00 1.972335974008351656e+01 -7.589514750152139520e-03 4.594947590718780582e-03 1.614139001228237849e-02
2.092999999999880512e+00 1.972632185522717663e+01 -7.586726471383887886e-03 4.624611327723816660e-03 1.614597321035031799e-02
2.093999999999880401e+00 1.972928324047516213e+01 -7.581903136809226354e-03 4.620517888823722288e-03 1.615260940254571384e-02
2.094999999999880291e+00 1.973226762529341727e+01 -7.577042298843330269e-03 4.592657480588193362e-03 1.615934697766535297e-02
2.095999999999880181e+00 1.973524092906109217e+01 -7.564395742140448721e-03 4.591091974465542382e-03 1.617387685377665724e-02
2.096999999999880071e+00 1.973824835200363736e+01 -7.553462717881622573e-03 4.546039775336432193e-03 1.618675353838169156e-02
2.097999999999879961e+00 1.974126717136371312e+01 -7.536251836285218046e-03 4.517432476209465135e-03 1.620591381307900924e-02
2.098999999999879851e+00 1.974428260795680856e+01 -7.513875616921806763e-03 4.498439023826362668e-03 1.623020069638212229e-02
2.099999999999879741e+00 1.974724704507583795e+01 -7.488225778454903232e-03 4.523788659425519339e-03 1.625769905539346458e-02
2.100999999999879631e+00 1.975017893575812167e+01 -7.455648830249357595e-03 4.523758147965635523e-03 1.629204431012169774e-02
2.101999999999879520e+00 1.975314209670503729e+01 -7.424894894984621595e-03 4.461733948068999887e-03 1.632450265846431547e-02
2.102999999999879410e+00 1.975614733988022920e+01 -7.391395868917617802e-03 4.386152693725710490e-03 1.635966407561219998e-02
2.103999999999879300e+00 1.975914869919418493e+01 -7.368668408862964411e-03 4.367309094907232889e-03 1.638402436168844359e-02
2.104999999999879190e+00 1.976213001833217575e+01 -7.372416276480935927e-03 4.391097138490112663e-03 1.638195719385289462e-02
2.105999999999879080e+00 1.976506339944904056e+01 -7.380746816395164674e-03 4.447365699530356382e-03 1.637532310514495243e-02
2.106999999999878970e+00 1.976794164425564304e+01 -7.390551104564897084e-03 4.512306297962415808e-03 1.636726665039561768e-02
2.107999999999878860e+00 1.977076518336811617e+01 -7.397654339906959385e-03 4.574115227433831442e-03 1.636194393464812658e-02
2.108999999999878749e+00 1.977353475530910387e+01 -7.398609818824260567e-03 4.629037877836557693e-03 1.636274884925481218e-02
2.109999999999878639e+00 1.977626375693716199e+01 -7.401505972218855832e-03 4.672504344160741639e-03 1.636156053106821093e-02
2.110999999999878529e+00 1.977898265863469618e+01 -7.404039502898879938e-03 4.685137805364687075e-03 1.636069268125342827e-02
2.111999999999878419e+00 1.978172145084876732e+01 -7.404956538595207360e-03 4.666164324524067764e-03 1.636145037105986647e-02
2.112999999999878309e+00 1.978451463871913063e+01 -7.404609434977343571e-03 4.611421564614031840e-03 1.636355018511420276e-02
2.113999999999878199e+00 1.978740312529763301e+01 -7.408416582781830739e-03 4.519930004279450186e-03 1.636157230634911058e-02
2.114999999999878089e+00 1.979030936854528022e+01 -7.392293689040620001e-03 4.486050441393408909e-03 1.637956751817746387e-02
2.115999999999877978e+00 1.979325811824415737e+01 -7.382981833130879655e-03 4.434232134253728551e-03 1.639077913154864119e-02
2.116999999999877868e+00 1.979626696935557106e+01 -7.371885084531924759e-03 4.363033973118234099e-03 1.640380671550233788e-02
2.117999999999877758e+00 1.979926637944312873e+01 -7.383995001409478405e-03 4.384584913851814932e-03 1.639370931498286901e-02
2.118999999999877648e+00 1.980223066781805841e+01 -7.406205771777981707e-03 4.441917396848301704e-03 1.637357099268583679e-02
2.119999999999877538e+00 1.980516277416627702e+01 -7.423852497262419491e-03 4.491746149043808999e-03 1.635802325417181832e-02
2.120999999999877428e+00 1.980808204051168531e+01 -7.440645479259357098e-03 4.521379133851068099e-03 1.634334759353599231e-02
2.121999999999877318e+00 1.981098637515162508e+01 -7.453718293623064033e-03 4.549383653683287780e-03 1.633239199851816911e-02
2.122999999999877208e+00 1.981386117676923320e+01 -7.463631905193064686e-03 4.588830287584950984e-03 1.632456700892618434e-02
2.123999999999877097e+00 1.981670291681064811e+01 -7.470875797111071678e-03 4.629135755696163132e-03 1.631933042470287351e-02
2.124999999999876987e+00 1.981950278879298821e+01 -7.476475297245770320e-03 4.676603314905662841e-03 1.631561959596529096e-02
2.125999999999876877e+00 1.982228646326611354e+01 -7.480002344799374300e-03 4.696327871674043850e-03 1.631387292069120393e-02
2.126999999999876767e+00 1.982513072886042949e+01 -7.476942173733051693e-03 4.632676579417109412e-03 1.631871568724213920e-02
2.127999999999876657e+00 1.982800716980569788e+01 -7.468893376451492261e-03 4.592452431183093042e-03 1.632860045834701526e-02
2.128999999999876547e+00 1.983086824248917068e+01 -7.451945073490885869e-03 4.590872390018087452e-03 1.634735356327637196e-02
2.129999999999876437e+00 1.983372001109298211e+01 -7.432995090951828934e-03 4.581226487140406881e-03 1.636808697424783909e-02
2.130999999999876326e+00 1.983654294351445202e+01 -7.412429718503435461e-03 4.589497297033520717e-03 1.639035236097426129e-02
2.131999999999876216e+00 1.983934068173969223e+01 -7.391942203949040252e-03 4.594203978708830821e-03 1.641240730881462703e-02
2.132999999999876106e+00 1.984210243087350634e+01 -7.360791233584729025e-03 4.599042099770622553e-03 1.644498514416973742e-02
2.133999999999875996e+00 1.984484856118909235e+01 -7.323086240767202534e-03 4.576955925181187476e-03 1.648400631357261475e-02
2.134999999999875886e+00 1.984761976646128900e+01 -7.285597241675135192e-03 4.514391969478482279e-03 1.652271353324750655e-02
2.135999999999875776e+00 1.985038585766671204e+01 -7.248052181910510580e-03 4.481960976487472589e-03 1.656133314580094176e-02
2.136999999999875666e+00 1.985316355769986885e+01 -7.231697387923588689e-03 4.453997354766783996e-03 1.657872124239079259e-02
2.137999999999875556e+00 1.985594540717552547e+01 -7.238604750434749976e-03 4.456755274778121875e-03 1.657288668186346695e-02
2.138999999999875445e+00 1.985870347979096096e+01 -7.249709748681595900e-03 4.491637133246115243e-03 1.656289699420100681e-02
2.139999999999875335e+00 1.986143325099875057e+01 -7.258535346732076197e-03 4.528764138942465399e-03 1.655520778981163510e-02
2.140999999999875225e+00 1.986413226392743425e+01 -7.268794294030816484e-03 4.569781365347130343e-03 1.654607653796990804e-02
2.141999999999875115e+00 1.986682431075753996e+01 -7.278611705999060363e-03 4.586564875893350476e-03 1.653736558990619859e-02
2.142999999999875005e+00 1.986946829989788910e+01 -7.277805682889440346e-03 4.633816542540305887e-03 1.653920037387474756e-02
2.143999999999874895e+00 1.987210302320319144e+01 -7.278677973966605173e-03 4.643954668664260731e-03 1.653931004613479541e-02
2.144999999999874785e+00 1.987475598246134112e+01 -7.285142173979889182e-03 4.632182915830210593e-03 1.653378628888943144e-02
2.145999999999874674e+00 1.987744231545754303e+01 -7.281675703750749989e-03 4.595342707548837752e-03 1.653822876092720870e-02
2.146999999999874564e+00 1.988018984495248986e+01 -7.281458513594793631e-03 4.533929018647961558e-03 1.653951288307248593e-02
2.147999999999874454e+00 1.988298177447092030e+01 -7.268443670611379227e-03 4.476514152180943208e-03 1.655362350580425954e-02
2.148999999999874344e+00 1.988581602700542561e+01 -7.258354872078728523e-03 4.424102337573418073e-03 1.656484952327184901e-02
2.149999999999874234e+00 1.988866356746739683e+01 -7.263288048203171178e-03 4.415747586231950385e-03 1.656114545138229546e-02
2.150999999999874124e+00 1.989149515710764859e+01 -7.286033196164405819e-03 4.454443555912642079e-03 1.653975074963828784e-02
2.151999999999874014e+00 1.989431972402845972e+01 -7.307391358013888387e-03 4.482824437202766014e-03 1.651984580785362602e-02
2.152999999999873904e+00 1.989713669312258304e+01 -7.322600014951613154e-03 4.505630920828290406e-03 1.650612804104512402e-02
2.153999999999873793e+00 1.989995298227731269e+01 -7.337590064255831296e-03 4.521300909526185935e-03 1.649266012839704573e-02
2.154999999999873683e+00 1.990275111222725002e+01 -7.348392777021894341e-03 4.550262827084560792e-03 1.648338766904773600e-02
2.155999999999873573e+00 1.990552381729277087e+01 -7.356723782806759426e-03 4.584018717285906486e-03 1.647654807181699044e-02
2.156999999999873463e+00 1.990827290281964679e+01 -7.360703712629405697e-03 4.611618185753489467e-03 1.647401996872403795e-02
2.157999999999873353e+00 1.991101942848036543e+01 -7.364208956433659393e-03 4.617683295715013271e-03 1.647193276111498864e-02
2.158999999999873243e+00 1.991378124812288775e+01 -7.367428011551440878e-03 4.605608369029129054e-03 1.647012214101932839e-02
2.159999999999873133e+00 1.991654686920507089e+01 -7.368292610214251769e-03 4.602671528031106706e-03 1.647067141173018390e-02
2.160999999999873022e+00 1.991933984066036700e+01 -7.351751265071051165e-03 4.558779809774939594e-03 1.648872305730338106e-02
2.161999999999872912e+00 1.992209612056400658e+01 -7.336530352340965393e-03 4.580250448701385195e-03 1.650546088033050598e-02
2.162999999999872802e+00 1.992485604750631722e+01 -7.314286166522580152e-03 4.554359224211938090e-03 1.652919988470466506e-02
2.163999999999872692e+00 1.992756590666390082e+01 -7.284120267145380301e-03 4.574261109561786331e-03 1.656080902663889520e-02
2.164999999999872582e+00 1.993021905571241348e+01 -7.252608983097393221e-03 4.599459934584733574e-03 1.659367268295440512e-02
2.165999999999872472e+00 1.993284828078306603e+01 -7.219882491870783202e-03 4.590657421218231025e-03 1.662770542691245981e-02
2.166999999999872362e+00 1.993551810355067389e+01 -7.185766374334716551e-03 4.515943606726862021e-03 1.666310417029016541e-02
2.167999999999872252e+00 1.993820636373295230e+01 -7.149231301070320399e-03 4.460971118791907941e-03 1.670086157341371322e-02
2.168999999999872141e+00 1.994091833096840460e+01 -7.116367125507255809e-03 4.404399890054949696e-03 1.673490849383944476e-02
2.169999999999872031e+00 1.994357928303461236e+01 -7.137811852670394343e-03 4.476859786462638637e-03 1.671477341394365240e-02
2.170999999999871921e+00 1.994622903372323108e+01 -7.157704581860428739e-03 4.507953893241704868e-03 1.669629174439853092e-02
2.171999999999871811e+00 1.994884886039201177e+01 -7.169872593072615201e-03 4.550045924291925940e-03 1.668559076249053960e-02
2.172999999999871701e+00 1.995144754065526627e+01 -7.177256814865466683e-03 4.578576551610973044e-03 1.667972287023432310e-02
2.173999999999871591e+00 1.995403590519627102e+01 -7.181846178549505452e-03 4.593481637544754789e-03 1.667666723131141365e-02
2.174999999999871481e+00 1.995658516946057404e+01 -7.182940133239937817e-03 4.633675868936918373e-03 1.667713198492097246e-02
2.175999999999871370e+00 1.995915604035713287e+01 -7.189309629596582832e-03 4.618438733037752777e-03 1.667237114507593224e-02
2.176999999999871260e+00 1.996174807031385967e+01 -7.196451933308709373e-03 4.604421976581904788e-03 1.666684815152133861e-02
2.177999999999871150e+00 1.996437756288766607e+01 -7.203736755049008206e-03 4.574244181242605872e-03 1.666118017902759249e-02
2.178999999999871040e+00 1.996706371659862000e+01 -7.211766555917152252e-03 4.525612844963220957e-03 1.665477476015781236e-02
2.179999999999870930e+00 1.996976793661526983e+01 -7.202485249245047134e-03 4.498265232595219550e-03 1.666571285649075945e-02
2.180999999999870820e+00 1.997249083263452718e+01 -7.198157230323009963e-03 4.475261211065661819e-03 1.667169092733729319e-02
2.181999999999870710e+00 1.997522626556217062e+01 -7.209351407005314995e-03 4.473918479361870849e-03 1.666218651250746252e-02
2.182999999999870600e+00 1.997799658454040994e+01 -7.239344718886527551e-03 4.469025740647210830e-03 1.663400610726749676e-02
2.183999999999870489e+00 1.998072356823690399e+01 -7.259723793501635103e-03 4.532740097007589841e-03 1.661544556221690797e-02
2.184999999999870379e+00 1.998341808443587198e+01 -7.276628366396220050e-03 4.582112167428231166e-03 1.660036214767093149e-02
2.185999999999870269e+00 1.998611601498191703e+01 -7.292953374582396807e-03 4.595022828537339253e-03 1.658587126474089096e-02
2.186999999999870159e+00 1.998879207519757273e+01 -7.303106411592724494e-03 4.627046195937028865e-03 1.657750942920522413e-02
2.187999999999870049e+00 1.999143640279152478e+01 -7.307956457528953960e-03 4.663628863576897883e-03 1.657437864875681635e-02
2.188999999999869939e+00 1.999403299765136666e+01 -7.309468951973107503e-03 4.712874092131235509e-03 1.657447178683323086e-02
2.189999999999869829e+00 1.999662483826341486e+01 -7.311667115305349463e-03 4.719826503257147643e-03 1.657378830468886691e-02
2.190999999999869718e+00 1.999922799786914496e+01 -7.317842922839165078e-03 4.714683317109066331e-03 1.656907138414159472e-02
2.191999999999869608e+00 2.000185517080013753e+01 -7.323309680415373418e-03 4.696136749422801654e-03 1.656506385896706554e-02
2.192999999999869498e+00 2.000450406086620347e+01 -7.322647370376825400e-03 4.673757304310880052e-03 1.656717265955430507e-02
2.193999999999869388e+00 2.000718146205923276e+01 -7.317323925103973170e-03 4.639922732074690248e-03 1.657399305730215128e-02
2.194999999999869278e+00 2.000990352334403255e+01 -7.304287073916125410e-03 4.582225789116332708e-03 1.658856653588654598e-02
2.195999999999869168e+00 2.001261761935345973e+01 -7.280911687686449606e-03 4.566815678259269172e-03 1.661343892300627678e-02
2.196999999999869058e+00 2.001529411785286783e+01 -7.247395874063838027e-03 4.570897374655740440e-03 1.664838320445078887e-02
2.197999999999868947e+00 2.001795584255109262e+01 -7.213034265129827059e-03 4.551309566905039315e-03 1.668412797850033630e-02
2.198999999999868837e+00 2.002060084395905903e+01 -7.176244384209697069e-03 4.531242976243278486e-03 1.672220168979204197e-02
2.199999999999868727e+00 2.002326890805883508e+01 -7.144657075731882141e-03 4.476592975955835836e-03 1.675498317975573914e-02
2.200999999999868617e+00 2.002592925912071564e+01 -7.127726859900284685e-03 4.467375798019723211e-03 1.677310456740631686e-02
2.201999999999868507e+00 2.002854668259002935e+01 -7.135638286780951987e-03 4.518214817467245369e-03 1.676646384335198081e-02
2.202999999999868397e+00 2.003113118953797667e+01 -7.148913390366297242e-03 4.564406442418979075e-03 1.675455889349382332e-02
2.203999999999868287e+00 2.003369492246484995e+01 -7.156155913428639999e-03 4.592422986555354421e-03 1.674871201928256753e-02
2.204999999999868177e+00 2.003627179031532535e+01 -7.163207429006513034e-03 4.586339578531118018e-03 1.674310354568500983e-02
2.205999999999868066e+00 2.003882238126318072e+01 -7.162769631693435661e-03 4.612178683838066666e-03 1.674497358497270549e-02
2.206999999999867956e+00 2.004136371168500830e+01 -7.162943118748993886e-03 4.621612696921412709e-03 1.674623371240334738e-02
2.207999999999867846e+00 2.004391913988764529e+01 -7.166068262717854680e-03 4.610640060080865681e-03 1.674458041240292974e-02
2.208999999999867736e+00 2.004646839063080321e+01 -7.169931029436890473e-03 4.620680286278963482e-03 1.674217167870171649e-02
2.209999999999867626e+00 2.004904371263652152e+01 -7.176992625774699514e-03 4.601670620056393796e-03 1.673656411246905382e-02
2.210999999999867516e+00 2.005165902921847376e+01 -7.181315301721335163e-03 4.565998719769092350e-03 1.673370622325297957e-02
2.211999999999867406e+00 2.005427765056906964e+01 -7.178082024759756437e-03 4.559460674163883127e-03 1.673838350153972893e-02
2.212999999999867295e+00 2.005691589303630806e+01 -7.169147312565726619e-03 4.530904845327299139e-03 1.674875847854894600e-02
2.213999999999867185e+00 2.005957349051925220e+01 -7.173315644987990521e-03 4.515718162043849855e-03 1.674608980329493971e-02
2.214999999999867075e+00 2.006221164266126067e+01 -7.193747526444126475e-03 4.555595384435661213e-03 1.672724597071932259e-02
2.215999999999866965e+00 2.006485222750382746e+01 -7.215629518841562909e-03 4.575044676274767422e-03 1.670702607043750634e-02
2.216999999999866855e+00 2.006747255542258657e+01 -7.226779649891649192e-03 4.606451731132546988e-03 1.669755262699785039e-02
2.217999999999866745e+00 2.007011161762152440e+01 -7.239723860389873054e-03 4.600661661452037053e-03 1.668632325785698867e-02
2.218999999999866635e+00 2.007275996322869815e+01 -7.252439466867483323e-03 4.604093859693731208e-03 1.667533173868611385e-02
2.219999999999866525e+00 2.007537309714543738e+01 -7.259592461763177650e-03 4.646458545023947860e-03 1.666984422707560795e-02
2.220999999999866414e+00 2.007795027641145680e+01 -7.263340389993429985e-03 4.686161123974016268e-03 1.666768869990123414e-02
2.221999999999866304e+00 2.008050885599210034e+01 -7.263602561680589272e-03 4.705022981037050751e-03 1.666893572428787204e-02
2.222999999999866194e+00 2.008306544230915591e+01 -7.267709937967851627e-03 4.711123620912275808e-03 1.666627546614874583e-02
2.223999999999866084e+00 2.008560883551491116e+01 -7.271000786033226908e-03 4.727607580277975834e-03 1.666437074226202741e-02
2.224999999999865974e+00 2.008816306929530882e+01 -7.275416650997605476e-03 4.721182870599953223e-03 1.666131311123548661e-02
2.225999999999865864e+00 2.009072543528924015e+01 -7.274469564040622789e-03 4.712103570109285773e-03 1.666360732484596305e-02
2.226999999999865754e+00 2.009332054167432702e+01 -7.264915502654121712e-03 4.669809117567256737e-03 1.667453014779118892e-02
2.227999999999865643e+00 2.009593234402530371e+01 -7.250064152663221115e-03 4.638261801686532557e-03 1.669076009894546880e-02
2.228999999999865533e+00 2.009854425155385371e+01 -7.223402293705603536e-03 4.611494765155597572e-03 1.671877419770829293e-02
2.229999999999865423e+00 2.010116434904486127e+01 -7.189856580737043201e-03 4.569759089729487356e-03 1.675363735826327499e-02
2.230999999999865313e+00 2.010380391386278731e+01 -7.157596292631081270e-03 4.518031474705037909e-03 1.678715032649433572e-02
2.231999999999865203e+00 2.010644914729859778e+01 -7.118439686874916163e-03 4.473206251064448281e-03 1.682746676861792204e-02
2.232999999999865093e+00 2.010907593812922656e+01 -7.105139960062043653e-03 4.478349129433265713e-03 1.684189639492618060e-02
2.233999999999864983e+00 2.011166114656640147e+01 -7.111747515114535088e-03 4.526539077939622201e-03 1.683646584693569703e-02
2.234999999999864873e+00 2.011420347212606075e+01 -7.118313302829843044e-03 4.575987743170567730e-03 1.683114069606964427e-02
2.235999999999864762e+00 2.011671529217667143e+01 -7.127160581773147457e-03 4.615340531162467202e-03 1.682361939795059755e-02
2.236999999999864652e+00 2.011920129497535825e+01 -7.133742248488126117e-03 4.647739449801300063e-03 1.681840697214385255e-02
2.237999999999864542e+00 2.012168010198185542e+01 -7.134790825296407832e-03 4.655983818799244375e-03 1.681875160391813756e-02
2.238999999999864432e+00 2.012416628873001301e+01 -7.135206058662807958e-03 4.649019310505215184e-03 1.681974145794167680e-02
2.239999999999864322e+00 2.012660807704907029e+01 -7.129956549039151610e-03 4.688168229981870723e-03 1.682637921028410505e-02
2.240999999999864212e+00 2.012909108503999533e+01 -7.135146425646899868e-03 4.652138434721854107e-03 1.682263229527336534e-02
2.241999999999864102e+00 2.013161268316357067e+01 -7.140942208436544016e-03 4.619344084861213597e-03 1.681830839524446619e-02
2.242999999999863991e+00 2.013416457335433307e+01 -7.142427754862940188e-03 4.590537564100533215e-03 1.681830643890992391e-02
2.243999999999863881e+00 2.013676379755195356e+01 -7.140989557537640552e-03 4.541765359917153931e-03 1.682126314868796768e-02
2.244999999999863771e+00 2.013940101802637983e+01 -7.133032852810669393e-03 4.495812378384397671e-03 1.683076911712238707e-02
2.245999999999863661e+00 2.014205495833255100e+01 -7.137958774328797933e-03 4.484018468157632657e-03 1.682748672245108768e-02
2.246999999999863551e+00 2.014467334486083061e+01 -7.156379542752351781e-03 4.537993014472736959e-03 1.681081469668253142e-02
2.247999999999863441e+00 2.014727369743570762e+01 -7.176565061586775811e-03 4.576212486709768483e-03 1.679244975365253717e-02
2.248999999999863331e+00 2.014980182451536805e+01 -7.187976704587414889e-03 4.659849624926978851e-03 1.678282295981958078e-02
2.249999999999863221e+00 2.015231878150922995e+01 -7.203348935337128105e-03 4.686391941475231797e-03 1.676926627316259813e-02
2.250999999999863110e+00 2.015483843625537475e+01 -7.215379538620916161e-03 4.695724792476121262e-03 1.675904009192391575e-02
2.251999999999863000e+00 2.015733306140615966e+01 -7.224067706796223794e-03 4.729442556011311145e-03 1.675211789121265268e-02
2.252999999999862890e+00 2.015979017007436624e+01 -7.228339740144552709e-03 4.771231071937965910e-03 1.674953180356302668e-02
2.253999999999862780e+00 2.016223885521630876e+01 -7.228552550970909589e-03 4.779867409028390295e-03 1.675090678160686547e-02
2.254999999999862670e+00 2.016471255619108049e+01 -7.228828647977868053e-03 4.755127673206137155e-03 1.675215606316179592e-02
2.255999999999862560e+00 2.016721847098165554e+01 -7.229631085918447088e-03 4.723716295343399242e-03 1.675285975733261171e-02
2.256999999999862450e+00 2.016973927845976888e+01 -7.225188294039164988e-03 4.704380815925824494e-03 1.675876749782031008e-02
2.257999999999862339e+00 2.017224414935798293e+01 -7.212828342392381929e-03 4.707957444178330862e-03 1.677250745369564255e-02
2.258999999999862229e+00 2.017472642148461759e+01 -7.196310493043407350e-03 4.714038366408752553e-03 1.679028096603400744e-02
2.259999999999862119e+00 2.017721689199100510e+01 -7.180370907741259051e-03 4.689900401353749165e-03 1.680743135241970915e-02
2.260999999999862009e+00 2.017966902391172468e+01 -7.155068707885582288e-03 4.702936787166002094e-03 1.683386575499315821e-02
2.261999999999861899e+00 2.018209642982932905e+01 -7.124619478228975955e-03 4.697213560624600992e-03 1.686536718759798145e-02
2.262999999999861789e+00 2.018453743372966613e+01 -7.092094867801725620e-03 4.651090967464645808e-03 1.689884864420958255e-02
2.263999999999861679e+00 2.018697856237107402e+01 -7.057999055691825847e-03 4.616870414283939968e-03 1.693379249927650168e-02
2.264999999999861569e+00 2.018944560795434029e+01 -7.021935086276739207e-03 4.554889503010469548e-03 1.697066176017466427e-02
2.265999999999861458e+00 2.019187811874697047e+01 -7.016722600533103690e-03 4.584211807902921140e-03 1.697671668362652278e-02
2.266999999999861348e+00 2.019427096874527550e+01 -7.018538644104762095e-03 4.625688645799737667e-03 1.697583182483212993e-02
2.267999999999861238e+00 2.019663417520110471e+01 -7.017273843023447144e-03 4.654067387194232852e-03 1.697806598432605868e-02
2.268999999999861128e+00 2.019895945217740163e+01 -7.018370559439538435e-03 4.693093583142619006e-03 1.697796378560056593e-02
2.269999999999861018e+00 2.020126020818838697e+01 -7.017052655969214028e-03 4.716296644983875366e-03 1.698026619146604174e-02
2.270999999999860908e+00 2.020354346879999952e+01 -7.013274264711582412e-03 4.730013653099034848e-03 1.698501228144380995e-02
2.271999999999860798e+00 2.020583003847684367e+01 -7.011719678387447370e-03 4.725150001543295016e-03 1.698753898974166704e-02
2.272999999999860687e+00 2.020814549566346940e+01 -7.016084794430102987e-03 4.700627607804367357e-03 1.698419032702422338e-02
2.273999999999860577e+00 2.021042369791624083e+01 -7.007457541642539769e-03 4.729255288871117915e-03 1.699383863296366828e-02
2.274999999999860467e+00 2.021272351707085946e+01 -7.000998633437218073e-03 4.701179478818586117e-03 1.700132303160277469e-02
2.275999999999860357e+00 2.021506745359556589e+01 -7.000342584835757623e-03 4.656406060129321747e-03 1.700302524429386439e-02
2.276999999999860247e+00 2.021744838590510795e+01 -6.993246330139500644e-03 4.612314020597439723e-03 1.701114704543450762e-02
2.277999999999860137e+00 2.021987678202119554e+01 -6.988163821663269902e-03 4.559767705575686579e-03 1.701724071067495930e-02
2.278999999999860027e+00 2.022236197005583236e+01 -6.981801699047219568e-03 4.496613664410399093e-03 1.702463357524845733e-02
2.279999999999859916e+00 2.022478126546594623e+01 -7.010169479526197518e-03 4.590874069412322241e-03 1.699743239996490130e-02
2.280999999999859806e+00 2.022720264315148953e+01 -7.031683574864971975e-03 4.610305889321680839e-03 1.697714704316443529e-02
2.281999999999859696e+00 2.022961397578466958e+01 -7.047825460558255345e-03 4.636492827378203146e-03 1.696224012317383567e-02
2.282999999999859586e+00 2.023199435027779103e+01 -7.058742751421660799e-03 4.678368258300209803e-03 1.695250344792612746e-02
2.283999999999859476e+00 2.023434848109188522e+01 -7.066627345813307481e-03 4.712496531719116699e-03 1.694572665243655740e-02
2.284999999999859366e+00 2.023667964131403707e+01 -7.071924052500607426e-03 4.740763830348756168e-03 1.694144321566440348e-02
2.285999999999859256e+00 2.023899283292686846e+01 -7.073547188617364256e-03 4.760355575785975291e-03 1.694073837687109021e-02
2.286999999999859146e+00 2.024131758675203230e+01 -7.073679500714608048e-03 4.748925675550769165e-03 1.694146950609051044e-02
2.287999999999859035e+00 2.024365852783123998e+01 -7.072094123013435499e-03 4.731153043805754257e-03 1.694391094599109054e-02
2.288999999999858925e+00 2.024599810263187294e+01 -7.067300217698573896e-03 4.727725417065614145e-03 1.694956686075021687e-02
2.289999999999858815e+00 2.024832372293310812e+01 -7.060030023201608294e-03 4.734409721966432137e-03 1.695770996988191573e-02
2.290999999999858705e+00 2.025066694350937624e+01 -7.060041855933016711e-03 4.716821279664893188e-03 1.695859290502968464e-02
2.291999999999858595e+00 2.025301975921988884e+01 -7.048029226102041529e-03 4.695213515589440230e-03 1.697152735847413940e-02
2.292999999999858485e+00 2.025534536078890113e+01 -7.022276995917388527e-03 4.696675426905096325e-03 1.699821451167087688e-02
2.293999999999858375e+00 2.025765857752082866e+01 -6.991597111302471149e-03 4.678380379374945733e-03 1.702984672343467801e-02
2.294999999999858264e+00 2.025996018760007544e+01 -6.955541824036762417e-03 4.653931744789977128e-03 1.706685346152487029e-02
2.295999999999858154e+00 2.026226999281546171e+01 -6.913237112149340190e-03 4.603431896763077701e-03 1.711010545067598657e-02
2.296999999999858044e+00 2.026458704440613090e+01 -6.868566407427981538e-03 4.551514816758786899e-03 1.715571823449616590e-02
2.297999999999857934e+00 2.026690118675978880e+01 -6.830369684670935596e-03 4.516227331013035820e-03 1.719489699457769916e-02
2.298999999999857824e+00 2.026916201949860508e+01 -6.826255791086682963e-03 4.565423052270406630e-03 1.720012350106351132e-02
2.299999999999857714e+00 2.027136687487073630e+01 -6.836448502050060556e-03 4.631593129918840264e-03 1.719112746964349819e-02
2.300999999999857604e+00 2.027351657919334471e+01 -6.840285670686794064e-03 4.690581348078379578e-03 1.718851734721316485e-02
2.301999999999857494e+00 2.027563299708254618e+01 -6.839656983510769735e-03 4.723239094309297954e-03 1.719041334646816480e-02
2.302999999999857383e+00 2.027774414420921190e+01 -6.836318637392675181e-03 4.725171510726961822e-03 1.719508009236073165e-02
2.303999999999857273e+00 2.027988305757676812e+01 -6.835008693622364462e-03 4.696095326066136721e-03 1.719780699969435805e-02
2.304999999999857163e+00 2.028196924903716081e+01 -6.831304996847998093e-03 4.745113536455314654e-03 1.720293435054233433e-02
2.305999999999857053e+00 2.028406132679903706e+01 -6.830180397006546493e-03 4.738102635130292221e-03 1.720548659458745466e-02
2.306999999999856943e+00 2.028619763771176920e+01 -6.829047820924489393e-03 4.692736908192347151e-03 1.720808101481928129e-02
2.307999999999856833e+00 2.028835191401554283e+01 -6.827032445568170273e-03 4.672756141794542385e-03 1.721157716960272643e-02
2.308999999999856723e+00 2.029054506703037575e+01 -6.826342523760227030e-03 4.633189508927311115e-03 1.721372927523602200e-02
2.309999999999856612e+00 2.029278306128604825e+01 -6.827085907118217445e-03 4.589091651445713349e-03 1.721442867202654936e-02
2.310999999999856502e+00 2.029505407038484321e+01 -6.842417049111954030e-03 4.571407950316991320e-03 1.720060607701056829e-02
2.311999999999856392e+00 2.029729631159194625e+01 -6.866303850303722214e-03 4.624062643200687120e-03 1.717832684040143318e-02
2.312999999999856282e+00 2.029952032787067395e+01 -6.886950982418271056e-03 4.662934703690568145e-03 1.715936774368691589e-02
2.313999999999856172e+00 2.030172895811137224e+01 -6.900775911842985284e-03 4.692145671144701442e-03 1.714724834555314895e-02
2.314999999999856062e+00 2.030389645917716734e+01 -6.906856113002690818e-03 4.739355047207583112e-03 1.714283450692836996e-02
2.315999999999855952e+00 2.030602775760426937e+01 -6.910633912871516453e-03 4.779335485769492346e-03 1.714063689080718919e-02
2.316999999999855842e+00 2.030813580256695872e+01 -6.911580224128851396e-03 4.803535261439503129e-03 1.714117898495548173e-02
2.317999999999855731e+00 2.031024234151162133e+01 -6.911921322428838527e-03 4.805382377766221486e-03 1.714224531334907625e-02
2.318999999999855621e+00 2.031236722810927375e+01 -6.910872043097932536e-03 4.785985445445512486e-03 1.714462833615756215e-02
2.319999999999855511e+00 2.031449561132852111e+01 -6.910872212435760151e-03 4.782488993188406187e-03 1.714593034409373287e-02
2.320999999999855401e+00 2.031664905623809503e+01 -6.902940364064633245e-03 4.749495454490712705e-03 1.715513616821550194e-02
2.321999999999855291e+00 2.031880223306793809e+01 -6.890973777853591324e-03 4.737796948010529301e-03 1.716831557927872912e-02
2.322999999999855181e+00 2.032095408306023288e+01 -6.872731123266593092e-03 4.720881130971807740e-03 1.718773121223674677e-02
2.323999999999855071e+00 2.032305013896608514e+01 -6.858321549316934509e-03 4.762265643464666867e-03 1.720321250884706069e-02
2.324999999999854960e+00 2.032511952218348483e+01 -6.831968841099614331e-03 4.762585623699924775e-03 1.723056977546106802e-02
2.325999999999854850e+00 2.032721768604431389e+01 -6.799591849444228293e-03 4.701427988615167371e-03 1.726391944465039199e-02
2.326999999999854740e+00 2.032934215025495561e+01 -6.759663677792329163e-03 4.635199467150610299e-03 1.730475613530020260e-02
2.327999999999854630e+00 2.033148497171048419e+01 -6.724304109396742925e-03 4.581482653868166645e-03 1.734102345952523438e-02
2.328999999999854520e+00 2.033360255895275870e+01 -6.715463127282594695e-03 4.597875885008084577e-03 1.735085617091913432e-02
2.329999999999854410e+00 2.033567674380824641e+01 -6.722662216844211766e-03 4.648477361356496626e-03 1.734477748227556890e-02
2.330999999999854300e+00 2.033773982199203800e+01 -6.735798116134687243e-03 4.672719932343098216e-03 1.733285816956400827e-02
2.331999999999854190e+00 2.033977301735424348e+01 -6.737310077104190914e-03 4.704114714898715438e-03 1.733262639626299492e-02
2.332999999999854079e+00 2.034182784816943368e+01 -6.740734124727848671e-03 4.685903309537648061e-03 1.733055807542741023e-02
2.333999999999853969e+00 2.034387241679517189e+01 -6.739521183014099588e-03 4.694952557275891732e-03 1.733314312145415106e-02
2.334999999999853859e+00 2.034591550857371445e+01 -6.737978937232507251e-03 4.694887158689946619e-03 1.733604971565437872e-02
2.335999999999853749e+00 2.034791429182963896e+01 -6.724151847119993336e-03 4.725368591195485551e-03 1.735122422989475791e-02
2.336999999999853639e+00 2.034991439443718519e+01 -6.719635922370809783e-03 4.719533314824570641e-03 1.735708728238224627e-02
2.337999999999853529e+00 2.035193088564749431e+01 -6.723422557087513872e-03 4.706931346778401269e-03 1.735464508465926065e-02
2.338999999999853419e+00 2.035396179795679217e+01 -6.712347015620278093e-03 4.681434706322417164e-03 1.736708884509284914e-02
2.339999999999853308e+00 2.035605456918955625e+01 -6.712713440518729494e-03 4.619942207754650434e-03 1.736815575381236293e-02
2.340999999999853198e+00 2.035818881444230044e+01 -6.720877327454831580e-03 4.586632074710638059e-03 1.736149718325748215e-02
2.341999999999853088e+00 2.036033636146815340e+01 -6.748786206964984755e-03 4.601239181112026441e-03 1.733520289757856103e-02
2.342999999999852978e+00 2.036248165362061258e+01 -6.783050703603581318e-03 4.637758551144404058e-03 1.730267485503259040e-02
2.343999999999852868e+00 2.036464050423506933e+01 -6.812474433076392243e-03 4.653623818619639051e-03 1.727511132678494210e-02
2.344999999999852758e+00 2.036680824301934933e+01 -6.835621632638892720e-03 4.667882848358888281e-03 1.725391835478167282e-02
2.345999999999852648e+00 2.036899365050574673e+01 -6.856565657206327782e-03 4.671158170808932877e-03 1.723500946977793088e-02
2.346999999999852538e+00 2.037114297020243825e+01 -6.866246257680867424e-03 4.716926560989346748e-03 1.722735901434089070e-02
2.347999999999852427e+00 2.037326894537559596e+01 -6.873517984025246698e-03 4.747542810867534137e-03 1.722208255988118969e-02
2.348999999999852317e+00 2.037536662839280410e+01 -6.877410873931652339e-03 4.779727856723511685e-03 1.722012864545359456e-02
2.349999999999852207e+00 2.037745231698673365e+01 -6.883292200133572097e-03 4.797603606204025456e-03 1.721613266983758675e-02
2.350999999999852097e+00 2.037952070613987487e+01 -6.889617125407389991e-03 4.821227972266164258e-03 1.721163228441211987e-02
2.351999999999851987e+00 2.038160741965339540e+01 -6.893194962640720666e-03 4.806481449120198965e-03 1.720988782919819979e-02
2.352999999999851877e+00 2.038375452121294984e+01 -6.893662443052309304e-03 4.746560883497866375e-03 1.721129778488499767e-02
2.353999999999851767e+00 2.038591132239488246e+01 -6.889770338350402305e-03 4.732969156417780703e-03 1.721705279490461787e-02
2.354999999999851656e+00 2.038808733412085061e+01 -6.882242617454417677e-03 4.706230891486265500e-03 1.722643906544851083e-02
2.355999999999851546e+00 2.039018202574019867e+01 -6.875863980999968178e-03 4.781172361651913477e-03 1.723460082468611376e-02
2.356999999999851436e+00 2.039228446641808645e+01 -6.855989091350210216e-03 4.753548413462425556e-03 1.725617025082451864e-02
2.357999999999851326e+00 2.039443849550110244e+01 -6.829522135319886569e-03 4.675493052303901845e-03 1.728428500851526828e-02
2.358999999999851216e+00 2.039661389443654116e+01 -6.795491804249501923e-03 4.620092868810780386e-03 1.731988624155505682e-02
2.359999999999851106e+00 2.039880377774986897e+01 -6.771423445512666194e-03 4.581540132184854473e-03 1.734550173205620313e-02
2.360999999999850996e+00 2.040098003645753266e+01 -6.770985424856169541e-03 4.594726717192477647e-03 1.734757486820516156e-02
2.361999999999850886e+00 2.040309580012698731e+01 -6.777033344735429454e-03 4.661269675280778346e-03 1.734328847017936603e-02
2.362999999999850775e+00 2.040516626412653522e+01 -6.787696309087031324e-03 4.717232309539120053e-03 1.733445992876831224e-02
2.363999999999850665e+00 2.040722751739939866e+01 -6.793457821978789862e-03 4.732204549115350684e-03 1.733058874804098426e-02
2.364999999999850555e+00 2.040927871654695025e+01 -6.792299140858776806e-03 4.741099993307191195e-03 1.733363381499485392e-02
2.365999999999850445e+00 2.041132277183670496e+01 -6.783564272288929858e-03 4.739508982534220566e-03 1.734421708806327747e-02
2.366999999999850335e+00 2.041336074509688459e+01 -6.777499219930162820e-03 4.739525959750536498e-03 1.735210451416676139e-02
2.367999999999850225e+00 2.041539584182357103e+01 -6.776440235136727691e-03 4.741343508450280436e-03 1.735498148899537393e-02
2.368999999999850115e+00 2.041744033504618017e+01 -6.775632186980785204e-03 4.731138964371651295e-03 1.735759363695812268e-02
2.369999999999850004e+00 2.041951623697979201e+01 -6.775328598048691899e-03 4.699426664436846292e-03 1.735969834656601526e-02
2.370999999999849894e+00 2.042161656770992195e+01 -6.769407317860906721e-03 4.669076587730966628e-03 1.736741845176399332e-02
2.371999999999849784e+00 2.042375695972242511e+01 -6.766250922979121646e-03 4.625858910475965508e-03 1.737239910827054895e-02
2.372999999999849674e+00 2.042588560484664129e+01 -6.772909808509741496e-03 4.644264684293564031e-03 1.736754958979633973e-02
2.373999999999849564e+00 2.042799638370588156e+01 -6.796241070373605989e-03 4.685462211133336122e-03 1.734608590168095626e-02
2.374999999999849454e+00 2.043008050411154031e+01 -6.826536500118770417e-03 4.742416094460018966e-03 1.731764973277082412e-02
2.375999999999849344e+00 2.043215312155694718e+01 -6.851584546341840665e-03 4.778967100934963796e-03 1.729453711217133691e-02
2.376999999999849233e+00 2.043424368655357171e+01 -6.871752896602807692e-03 4.781187899978285583e-03 1.727634219467833604e-02
2.377999999999849123e+00 2.043634244310586112e+01 -6.885380815216800288e-03 4.786624262927384466e-03 1.726464671142872304e-02
2.378999999999849013e+00 2.043844392247717678e+01 -6.892596647338113634e-03 4.791117276022451542e-03 1.725932324334669699e-02
2.379999999999848903e+00 2.044050261152338877e+01 -6.894352654746520315e-03 4.835663608534539193e-03 1.725934052733390373e-02
2.380999999999848793e+00 2.044254939504439861e+01 -6.894226573457805374e-03 4.847443052447962530e-03 1.726109794438363335e-02
2.381999999999848683e+00 2.044459269128861223e+01 -6.895967149045552184e-03 4.852670904831930636e-03 1.726085536957816871e-02
2.382999999999848573e+00 2.044659586167174581e+01 -6.889244416559462368e-03 4.886074033425883388e-03 1.726890751517313333e-02
2.383999999999848463e+00 2.044865354082051923e+01 -6.886798369989974820e-03 4.829119221216557865e-03 1.727267793373067628e-02
2.384999999999848352e+00 2.045074345228577783e+01 -6.880872122288286818e-03 4.790960657029677550e-03 1.727991810761943595e-02
2.385999999999848242e+00 2.045285374996650063e+01 -6.875072730680822572e-03 4.764775049958027905e-03 1.728701818954434671e-02
2.386999999999848132e+00 2.045496470567912795e+01 -6.870320046925088887e-03 4.759364334297772926e-03 1.729305562079135050e-02
2.387999999999848022e+00 2.045702532536500939e+01 -6.859579416999552273e-03 4.798959731118103769e-03 1.730497552495054506e-02
2.388999999999847912e+00 2.045905442597652524e+01 -6.839035311453429272e-03 4.809934699937585406e-03 1.732656867692183508e-02
2.389999999999847802e+00 2.046112973493690390e+01 -6.816560934967812527e-03 4.741251974589149112e-03 1.734999912921545914e-02
2.390999999999847692e+00 2.046322823931234325e+01 -6.779573922903770443e-03 4.681069547464423129e-03 1.738787075374386218e-02
2.391999999999847581e+00 2.046534404818113728e+01 -6.756253383265732777e-03 4.640444514471699262e-03 1.741208645269108624e-02
2.392999999999847471e+00 2.046745470193818406e+01 -6.752878373506251454e-03 4.642224616459474963e-03 1.741644979996472345e-02
2.393999999999847361e+00 2.046952571754969341e+01 -6.754767584037014994e-03 4.683751972527662455e-03 1.741566670176577028e-02
2.394999999999847251e+00 2.047158088687887201e+01 -6.759609040563412628e-03 4.704439711384816002e-03 1.741205226657818045e-02
2.395999999999847141e+00 2.047360569245791950e+01 -6.756170332734093460e-03 4.731364753686598430e-03 1.741675307077625301e-02
2.396999999999847031e+00 2.047561607859941191e+01 -6.756394074275132687e-03 4.746007932782728665e-03 1.741779082208766080e-02
2.397999999999846921e+00 2.047757325931428340e+01 -6.743775384870692204e-03 4.786594669999194064e-03 1.743158849856329615e-02
2.398999999999846811e+00 2.047948944805418492e+01 -6.730884511754805545e-03 4.814695771853291263e-03 1.744561657381814984e-02
2.399999999999846700e+00 2.048139476984972518e+01 -6.720563501611180254e-03 4.815241706070920100e-03 1.745705773387455639e-02
2.400999999999846590e+00 2.048330532061911313e+01 -6.709412465435618533e-03 4.798861696047665437e-03 1.746933366506040960e-02
2.401999999999846480e+00 2.048526505706625045e+01 -6.706336792879368305e-03 4.746600345742051433e-03 1.747355839684810314e-02
2.402999999999846370e+00 2.048727890631833404e+01 -6.699832561509718246e-03 4.685983309426130020e-03 1.748119290960919309e-02
2.403999999999846260e+00 2.048932504797777199e+01 -6.695919920526260949e-03 4.649778261088310938e-03 1.748621932273329918e-02
2.404999999999846150e+00 2.049133885610125816e+01 -6.698074151335565649e-03 4.684266027849394096e-03 1.748513524294703289e-02
2.405999999999846040e+00 2.049331213782458860e+01 -6.715653376354844238e-03 4.742371653024399746e-03 1.746859321841106802e-02
2.406999999999845929e+00 2.049527825043862705e+01 -6.739610019142726512e-03 4.773497405104275455e-03 1.744569607425872776e-02
2.407999999999845819e+00 2.049724292103285350e+01 -6.765230707097814010e-03 4.800560112871366490e-03 1.742115522240537950e-02
2.408999999999845709e+00 2.049920427732426020e+01 -6.781388806015777732e-03 4.820032514609075974e-03 1.740608011656352011e-02
2.409999999999845599e+00 2.050120515247903441e+01 -6.794203670896181886e-03 4.793328516121975365e-03 1.739432056398569279e-02
2.410999999999845489e+00 2.050320833698201639e+01 -6.801353354966074329e-03 4.798168851984093743e-03 1.738816478616289629e-02
2.411999999999845379e+00 2.050520916406687277e+01 -6.802910772763372076e-03 4.802083687906989577e-03 1.738752363418939392e-02
2.412999999999845269e+00 2.050719621078539845e+01 -6.804313275305296123e-03 4.817266556779620408e-03 1.738694812362171285e-02
2.413999999999845159e+00 2.050917213068763090e+01 -6.804988890737112203e-03 4.829068988504664137e-03 1.738700052464653423e-02
2.414999999999845048e+00 2.051111938904686127e+01 -6.801717491925541627e-03 4.854459132695166691e-03 1.739090023128826712e-02
2.415999999999844938e+00 2.051308340690830789e+01 -6.796209599647570418e-03 4.832191738200949591e-03 1.739701455205904662e-02
2.416999999999844828e+00 2.051509061316919258e+01 -6.790174926908868619e-03 4.782968666024182275e-03 1.740369243196700916e-02
2.417999999999844718e+00 2.051711732196504201e+01 -6.781793934865130991e-03 4.755085139015700901e-03 1.741275187613215356e-02
2.418999999999844608e+00 2.051913560894622535e+01 -6.770219920228796873e-03 4.751932939045459825e-03 1.742500555574012441e-02
2.419999999999844498e+00 2.052111329179097510e+01 -6.746987164846208161e-03 4.769304320096457404e-03 1.744886783135715658e-02
2.420999999999844388e+00 2.052306001413484182e+01 -6.721316862198943066e-03 4.774594518332218353e-03 1.747511443841505419e-02
2.421999999999844277e+00 2.052501122722377147e+01 -6.695512240448702433e-03 4.744299151519053813e-03 1.750141541233878051e-02
2.422999999999844167e+00 2.052697014358576766e+01 -6.661869285547743387e-03 4.702952923551555371e-03 1.753548056183284673e-02
2.423999999999844057e+00 2.052891065457533060e+01 -6.628610166462316211e-03 4.688099176899378218e-03 1.756915688120641930e-02
2.424999999999843947e+00 2.053081306113914550e+01 -6.616597842673897778e-03 4.714191278858990974e-03 1.758166040062249941e-02
2.425999999999843837e+00 2.053269581382362929e+01 -6.615453957084454530e-03 4.732701272600664012e-03 1.758341375241059476e-02
2.426999999999843727e+00 2.053457484831458757e+01 -6.614672151784867921e-03 4.735637660826592238e-03 1.758491823079109950e-02
2.427999999999843617e+00 2.053639488003676661e+01 -6.604454031879021178e-03 4.784422309699982653e-03 1.759587866353924321e-02
2.428999999999843507e+00 2.053822248248601312e+01 -6.595097265047815578e-03 4.767494815801302972e-03 1.760601122102644495e-02
2.429999999999843396e+00 2.054005125683136512e+01 -6.589729402985930982e-03 4.760955057633928754e-03 1.761215843758508204e-02
2.430999999999843286e+00 2.054183148833805106e+01 -6.579459611767875249e-03 4.799228105081938811e-03 1.762318400702561974e-02
2.431999999999843176e+00 2.054355520503013111e+01 -6.565410302377956697e-03 4.841693610297910511e-03 1.763796408732778639e-02
2.432999999999843066e+00 2.054530748884889491e+01 -6.561024969612419371e-03 4.808741150848619243e-03 1.764309826124272479e-02
2.433999999999842956e+00 2.054711712648629529e+01 -6.560411624318622341e-03 4.750773986918237039e-03 1.764448203952934460e-02
2.434999999999842846e+00 2.054896418241655809e+01 -6.554411710039890170e-03 4.707355779777092596e-03 1.765128250461946852e-02
2.435999999999842736e+00 2.055082601019490696e+01 -6.543299612572888932e-03 4.681471834224021009e-03 1.766319068095257780e-02
2.436999999999842625e+00 2.055265835581404588e+01 -6.536344953703133315e-03 4.703999334564213514e-03 1.767092444630929612e-02
2.437999999999842515e+00 2.055448733115374083e+01 -6.556821991330150784e-03 4.727846651635201486e-03 1.765132149367046321e-02
2.438999999999842405e+00 2.055632029736496236e+01 -6.582029660067235770e-03 4.749063448845704076e-03 1.762704394733125707e-02
2.439999999999842295e+00 2.055815268990196643e+01 -6.607958420614116167e-03 4.775565883610047822e-03 1.760210910817334995e-02
2.440999999999842185e+00 2.055997732258712318e+01 -6.626249097181398200e-03 4.801616412024640838e-03 1.758482353625365202e-02
2.441999999999842075e+00 2.056182030605616973e+01 -6.639910342275628582e-03 4.796926873229084495e-03 1.757218380912580619e-02
2.442999999999841965e+00 2.056367500234499701e+01 -6.651114676850703594e-03 4.796418388023419160e-03 1.756196625080652315e-02
2.443999999999841855e+00 2.056553596096863856e+01 -6.657682267319996704e-03 4.796723643678445746e-03 1.755634775594005353e-02
2.444999999999841744e+00 2.056739063975319937e+01 -6.660054232720469952e-03 4.805375448159666246e-03 1.755488145904661110e-02
2.445999999999841634e+00 2.056921615919192092e+01 -6.660007930114866977e-03 4.834488491393310224e-03 1.755576147972223375e-02
2.446999999999841524e+00 2.057100077384846060e+01 -6.656012378523462787e-03 4.871397721983789127e-03 1.756051748571673884e-02
2.447999999999841414e+00 2.057278442660177831e+01 -6.651482919505036576e-03 4.867830166187326127e-03 1.756575454847632278e-02
2.448999999999841304e+00 2.057457676770290789e+01 -6.642467418194249185e-03 4.850126317064669401e-03 1.757543182313454216e-02
2.449999999999841194e+00 2.057634703186235470e+01 -6.627252612427279171e-03 4.856988452980468690e-03 1.759123518445935078e-02
2.450999999999841084e+00 2.057810245689365303e+01 -6.609897172809039642e-03 4.854472141510709701e-03 1.760911932770551150e-02
2.451999999999840973e+00 2.057984029205843157e+01 -6.589558180193467486e-03 4.851723015414922437e-03 1.762992677482592627e-02
2.452999999999840863e+00 2.058160970963203340e+01 -6.565326279276946855e-03 4.795908705675118802e-03 1.765458321563491417e-02
2.453999999999840753e+00 2.058339857478434354e+01 -6.540035843547006150e-03 4.751170691236868832e-03 1.768017789475605228e-02
2.454999999999840643e+00 2.058521714197579655e+01 -6.508725527568795868e-03 4.690158336115782603e-03 1.771170427325514593e-02
2.455999999999840533e+00 2.058701008632318974e+01 -6.492546786308594706e-03 4.699602438915406397e-03 1.772811518983061219e-02
2.456999999999840423e+00 2.058879257348552017e+01 -6.497657092512664628e-03 4.715169930182238484e-03 1.772337150243029000e-02
2.457999999999840313e+00 2.059060466318796756e+01 -6.500226100944019210e-03 4.688136398496624453e-03 1.772129623712664567e-02
2.458999999999840202e+00 2.059244163411796080e+01 -6.500823513665657943e-03 4.663852583672415536e-03 1.772130160347671485e-02
2.459999999999840092e+00 2.059424235654480029e+01 -6.492312631343761208e-03 4.691590204504276183e-03 1.773042079760579412e-02
2.460999999999839982e+00 2.059604886469948326e+01 -6.495421104905633146e-03 4.688912950222660046e-03 1.772792573889014553e-02
2.461999999999839872e+00 2.059781928515757699e+01 -6.492893261906837812e-03 4.722472803813113421e-03 1.773102968339354199e-02
2.462999999999839762e+00 2.059953696059067596e+01 -6.488970855471926959e-03 4.771295422372951768e-03 1.773548668121352478e-02
2.463999999999839652e+00 2.060120762466582178e+01 -6.473742308935295960e-03 4.803078233789473579e-03 1.775121193739298206e-02
2.464999999999839542e+00 2.060287598439628454e+01 -6.468110272023301459e-03 4.799750541560547472e-03 1.775734520001663250e-02
2.465999999999839432e+00 2.060456484985530778e+01 -6.454704782147924029e-03 4.765839323124676334e-03 1.777126833503801795e-02
2.466999999999839321e+00 2.060633333682219970e+01 -6.451057476612026380e-03 4.682570509720112954e-03 1.777550303721500691e-02
2.467999999999839211e+00 2.060814082804083114e+01 -6.447153366710895762e-03 4.639662148079455074e-03 1.778006286864314278e-02
2.468999999999839101e+00 2.060994596177300053e+01 -6.463012075656806091e-03 4.657878343487411102e-03 1.776499212353909937e-02
2.469999999999838991e+00 2.061175636780638598e+01 -6.489108402294970282e-03 4.678702368909522583e-03 1.773985843610963870e-02
2.470999999999838881e+00 2.061357814397435817e+01 -6.516194173828491858e-03 4.694418005856302971e-03 1.771389529005930330e-02
2.471999999999838771e+00 2.061539912654865958e+01 -6.542668981802342298e-03 4.721686407500931548e-03 1.768861620397653087e-02
2.472999999999838661e+00 2.061719942211439971e+01 -6.563274372710627136e-03 4.762978806970498413e-03 1.766923590795949767e-02
2.473999999999838550e+00 2.061899964990357859e+01 -6.574438239903794903e-03 4.774210450724918411e-03 1.765929041056679694e-02
2.474999999999838440e+00 2.062079482195218461e+01 -6.580322809924528914e-03 4.785150761318509270e-03 1.765458978236453952e-02
2.475999999999838330e+00 2.062255894069010154e+01 -6.585526401891714753e-03 4.821407663974783785e-03 1.765050161249563654e-02
2.476999999999838220e+00 2.062426687241186940e+01 -6.584159678403542562e-03 4.876227956635678998e-03 1.765288633899644508e-02
2.477999999999838110e+00 2.062598427411387547e+01 -6.575158379033586853e-03 4.857756677027515180e-03 1.766283950554564317e-02
2.478999999999838000e+00 2.062768628770885471e+01 -6.566825815715812698e-03 4.864812220736577930e-03 1.767207292161902810e-02
2.479999999999837890e+00 2.062938205968358574e+01 -6.557104488839250560e-03 4.861332514108219864e-03 1.768265343893897501e-02
2.480999999999837780e+00 2.063111194735044407e+01 -6.549793735410710561e-03 4.819906068552378721e-03 1.769087303515054152e-02
2.481999999999837669e+00 2.063284911630137941e+01 -6.534619356942491381e-03 4.797450406007149754e-03 1.770695993280235053e-02
2.482999999999837559e+00 2.063456641629715804e+01 -6.511512971524085688e-03 4.794212975745454006e-03 1.773094666007369452e-02
2.483999999999837449e+00 2.063627336595944328e+01 -6.483175252969282550e-03 4.776225590684042739e-03 1.776012742820935741e-02
2.484999999999837339e+00 2.063798053895255791e+01 -6.451448950139403171e-03 4.744275957024778057e-03 1.779261011339865195e-02
2.485999999999837229e+00 2.063969742902016691e+01 -6.419235664301154581e-03 4.702345596692154156e-03 1.782547677134339523e-02
2.486999999999837119e+00 2.064138628343689419e+01 -6.397292418990195573e-03 4.708438002262914368e-03 1.784802638571251349e-02
2.487999999999837009e+00 2.064304591062946770e+01 -6.400176369704527884e-03 4.740549177131018338e-03 1.784582848748968859e-02
2.488999999999836898e+00 2.064468332058973843e+01 -6.401939806368742332e-03 4.764529846098011952e-03 1.784487098763309909e-02
2.489999999999836788e+00 2.064634198412088040e+01 -6.410453689888648797e-03 4.751790158746680391e-03 1.783733732809054950e-02
2.490999999999836678e+00 2.064800927081190096e+01 -6.412555832252962197e-03 4.745269141232398048e-03 1.783631682593422169e-02
2.491999999999836568e+00 2.064968157000233973e+01 -6.409067118799126848e-03 4.736767928360362777e-03 1.784097802597941346e-02
2.492999999999836458e+00 2.065134780824812566e+01 -6.407052855516124842e-03 4.740814609730191129e-03 1.784421327441552962e-02
2.493999999999836348e+00 2.065297043253279696e+01 -6.401286228190591378e-03 4.778661943519287893e-03 1.785115878196561270e-02
2.494999999999836238e+00 2.065459192233895180e+01 -6.397441579599036539e-03 4.775951773444195476e-03 1.785614719577802850e-02
2.495999999999836128e+00 2.065622321475815326e+01 -6.395853629823885708e-03 4.764561210622427975e-03 1.785888709720347828e-02
2.496999999999836017e+00 2.065783511699243036e+01 -6.388446210023912206e-03 4.776543975746816093e-03 1.786743278253832487e-02
2.497999999999835907e+00 2.065951165109151333e+01 -6.378085626043173383e-03 4.701551526960202031e-03 1.787897821662345205e-02
2.498999999999835797e+00 2.066127655222259918e+01 -6.377754420326827399e-03 4.612853289240977615e-03 1.788053360745275183e-02
2.499999999999835687e+00 2.066296472116924932e+01 -6.412773791019783613e-03 4.724604844369646554e-03 1.784682403787883620e-02
2.500999999999835577e+00 2.066465284143443171e+01 -6.446734990779338752e-03 4.758614725596947530e-03 1.781428592226158569e-02
2.501999999999835467e+00 2.066627465378879691e+01 -6.465932324028640481e-03 4.844119969663436380e-03 1.779650933459724430e-02
2.502999999999835357e+00 2.066790020213396062e+01 -6.490764450557841465e-03 4.865216105394133857e-03 1.777312999197077498e-02
2.503999999999835246e+00 2.066955102929260590e+01 -6.513690507784048248e-03 4.862863349138763294e-03 1.775164532028227285e-02
2.504999999999835136e+00 2.067121297196073826e+01 -6.534101153054493183e-03 4.872158484922138599e-03 1.773261812746609184e-02
2.505999999999835026e+00 2.067289370248429137e+01 -6.549708702402715424e-03 4.868978178849606500e-03 1.771832690031386118e-02
2.506999999999834916e+00 2.067455819110186255e+01 -6.556230485840243601e-03 4.891741868269063216e-03 1.771303403277713073e-02
2.507999999999834806e+00 2.067618966937236991e+01 -6.559460404831607069e-03 4.927982134324248795e-03 1.771093760254014576e-02
2.508999999999834696e+00 2.067778758841853204e+01 -6.557647228526762399e-03 4.959728182364629527e-03 1.771376953532856000e-02
2.509999999999834586e+00 2.067936270338051585e+01 -6.553745352804308047e-03 4.978630390820493537e-03 1.771857109201718100e-02
2.510999999999834476e+00 2.068096931044873799e+01 -6.546341364587040038e-03 4.939734296364907754e-03 1.772682928706774408e-02
2.511999999999834365e+00 2.068262563318099723e+01 -6.537865673221940344e-03 4.881542940962699251e-03 1.773616458874746962e-02
2.512999999999834255e+00 2.068428849355373345e+01 -6.524163674708705063e-03 4.861303301972486057e-03 1.775072036330983816e-02
2.513999999999834145e+00 2.068596578085442061e+01 -6.509002418451387099e-03 4.831715117764217964e-03 1.776669601413398761e-02
2.514999999999834035e+00 2.068768495475238467e+01 -6.486476715536726792e-03 4.767302817572672061e-03 1.778999279568392253e-02
2.515999999999833925e+00 2.068943170374442886e+01 -6.453135410248833637e-03 4.706386418204644428e-03 1.782406347279668485e-02
2.516999999999833815e+00 2.069117873210728575e+01 -6.439665227698682624e-03 4.692636864841787624e-03 1.783827198154971580e-02
2.517999999999833705e+00 2.069288514612520657e+01 -6.450258883011534064e-03 4.743844865090713139e-03 1.782846049411535017e-02
2.518999999999833594e+00 2.069453719792269197e+01 -6.462702603392489475e-03 4.810650805907090710e-03 1.781682282610566256e-02
2.519999999999833484e+00 2.069616188341217011e+01 -6.471191877328883423e-03 4.846506387850744134e-03 1.780916608698750528e-02
2.520999999999833374e+00 2.069779773986613236e+01 -6.476048671548870206e-03 4.840192217586622436e-03 1.780519839541645083e-02
2.521999999999833264e+00 2.069945439635392859e+01 -6.469849253744847789e-03 4.813192765948621360e-03 1.781234932660525488e-02
2.522999999999833154e+00 2.070113934134241873e+01 -6.466297156892295353e-03 4.781352168402150729e-03 1.781693831606477596e-02
2.523999999999833044e+00 2.070282916451645860e+01 -6.453834758408126537e-03 4.764011584368253727e-03 1.783048786840059005e-02
2.524999999999832934e+00 2.070447423546214338e+01 -6.431106585535417697e-03 4.786035639850638734e-03 1.785427691026296101e-02
2.525999999999832824e+00 2.070607920755584885e+01 -6.413945515148364827e-03 4.808973421442894712e-03 1.787242977518217410e-02
2.526999999999832713e+00 2.070767423926711004e+01 -6.403954372019563489e-03 4.808922660758377897e-03 1.788335755215968159e-02
2.527999999999832603e+00 2.070929311110232973e+01 -6.392834910186624871e-03 4.773963074966931959e-03 1.789539248537025048e-02
2.528999999999832493e+00 2.071096083798344267e+01 -6.385436198017803953e-03 4.717709316904863080e-03 1.790372535650834596e-02
2.529999999999832383e+00 2.071266241312635970e+01 -6.399170088835306330e-03 4.697594945918284054e-03 1.789101799445229693e-02
2.530999999999832273e+00 2.071434909746125541e+01 -6.420335792252871050e-03 4.733651457357154931e-03 1.787095351598099596e-02
2.531999999999832163e+00 2.071603821830157699e+01 -6.438929071015227906e-03 4.749808230693649408e-03 1.785354434238831459e-02
2.532999999999832053e+00 2.071772833577907846e+01 -6.453059095586291191e-03 4.762941618084817405e-03 1.784064676037494523e-02
2.533999999999831942e+00 2.071941688042923246e+01 -6.467921288273016309e-03 4.779376638119016071e-03 1.782703972530615827e-02
2.534999999999831832e+00 2.072112164118081168e+01 -6.485388478881034570e-03 4.780627727301819431e-03 1.781082424298177647e-02
2.535999999999831722e+00 2.072285864236240016e+01 -6.503732894176784615e-03 4.766731712588302347e-03 1.779373399707291636e-02
2.536999999999831612e+00 2.072460253067761116e+01 -6.518687256071651302e-03 4.774798940860656114e-03 1.778000177209269894e-02
2.537999999999831502e+00 2.072631212527812750e+01 -6.531458497726471552e-03 4.821863897210131727e-03 1.776842232177874153e-02
2.538999999999831392e+00 2.072798375769782453e+01 -6.539928038622798076e-03 4.868295618925764720e-03 1.776110741820823707e-02
2.539999999999831282e+00 2.072961699210868147e+01 -6.541774117617852290e-03 4.908539706760909303e-03 1.776037290842365224e-02
2.540999999999831171e+00 2.073123478766777339e+01 -6.540921936730546317e-03 4.923126377638629460e-03 1.776229653904913899e-02
2.541999999999831061e+00 2.073286026806413673e+01 -6.537557665315453168e-03 4.912077268952109652e-03 1.776667025781096879e-02
2.542999999999830951e+00 2.073449029161958990e+01 -6.532245018430619769e-03 4.902221462977455861e-03 1.777297311848436562e-02
2.543999999999830841e+00 2.073612590578357384e+01 -6.526853524597775805e-03 4.891239360613830814e-03 1.777934437402420992e-02
2.544999999999830731e+00 2.073778323313651484e+01 -6.516967144924657590e-03 4.859639791983661611e-03 1.779018824195258142e-02
2.545999999999830621e+00 2.073949016220440100e+01 -6.499138231191923902e-03 4.792209163305759072e-03 1.780893344493810621e-02
2.546999999999830511e+00 2.074124400661700207e+01 -6.472498377323258716e-03 4.718653964722189890e-03 1.783642689994643926e-02
2.547999999999830401e+00 2.074300634160578127e+01 -6.444999105694407086e-03 4.682664116915205392e-03 1.786470198243198318e-02
2.548999999999830290e+00 2.074476466885699821e+01 -6.444422462038090077e-03 4.686095210821149964e-03 1.786608333043168337e-02
2.549999999999830180e+00 2.074646690258382620e+01 -6.460111291513729974e-03 4.757877564685745846e-03 1.785125705292142997e-02
2.550999999999830070e+00 2.074809077111514455e+01 -6.471428324380516794e-03 4.847559793062165834e-03 1.784077099737014713e-02
2.551999999999829960e+00 2.074967937057056844e+01 -6.478291048791263301e-03 4.889691593367374162e-03 1.783474370072025972e-02
2.552999999999829850e+00 2.075130020600609626e+01 -6.479559387390576401e-03 4.858723951862753236e-03 1.783435316548509508e-02
2.553999999999829740e+00 2.075296315584465390e+01 -6.477325662944165632e-03 4.814375824386528738e-03 1.783751370838103714e-02
2.554999999999829630e+00 2.075463162590789779e+01 -6.458268675620244294e-03 4.789798612376356714e-03 1.785752406228827138e-02
2.555999999999829519e+00 2.075631094846787761e+01 -6.445686493992956734e-03 4.766363934013133352e-03 1.787108975183310938e-02
2.556999999999829409e+00 2.075797367834858065e+01 -6.427882638061643665e-03 4.765152757358603712e-03 1.788987474049030107e-02
2.557999999999829299e+00 2.075960631770343667e+01 -6.408110766567400550e-03 4.775471411711375812e-03 1.791058806128977346e-02
2.558999999999829189e+00 2.076122661080962217e+01 -6.392521607143406698e-03 4.772228500957906988e-03 1.792707423894980209e-02
2.559999999999829079e+00 2.076286908723532676e+01 -6.382014750892936461e-03 4.739538325188349943e-03 1.793846894206886991e-02
2.560999999999828969e+00 2.076452961124953234e+01 -6.383081725905939176e-03 4.722557711700361462e-03 1.793833125150870456e-02
2.561999999999828859e+00 2.076616332955211774e+01 -6.399923118971149842e-03 4.766204816385742442e-03 1.792249805580924116e-02
2.562999999999828749e+00 2.076776341910975532e+01 -6.418853688438841930e-03 4.818764130801267941e-03 1.790465233623975486e-02
2.563999999999828638e+00 2.076936326073897021e+01 -6.436783402028377343e-03 4.836941772813484197e-03 1.788790366921923225e-02
2.564999999999828528e+00 2.077093783323116583e+01 -6.451443915404497277e-03 4.876871423208883373e-03 1.787446440340499654e-02
2.565999999999828418e+00 2.077255720473708678e+01 -6.470270522453932735e-03 4.850899016532980376e-03 1.785692197385625388e-02
2.566999999999828308e+00 2.077420160096880508e+01 -6.488057646676469517e-03 4.843661414958165892e-03 1.784043053978738233e-02
2.567999999999828198e+00 2.077590004598559048e+01 -6.504552964367971146e-03 4.806107947582571871e-03 1.782525868324094653e-02
2.568999999999828088e+00 2.077759808745592807e+01 -6.514779901136962849e-03 4.816738430799377170e-03 1.781630178608740317e-02
2.569999999999827978e+00 2.077925747656388467e+01 -6.517468290583495853e-03 4.858079182626896635e-03 1.781480683147221994e-02
2.570999999999827867e+00 2.078086482961691672e+01 -6.512708908346444801e-03 4.905355855314388024e-03 1.782068107530209930e-02
2.571999999999827757e+00 2.078245668428820636e+01 -6.505630911966495469e-03 4.913776240676856824e-03 1.782881528774678953e-02
2.572999999999827647e+00 2.078398231257731155e+01 -6.494074438779218542e-03 4.968446149674033210e-03 1.784127463908453601e-02
2.573999999999827537e+00 2.078551578108757170e+01 -6.486940173967141107e-03 4.953471663706991365e-03 1.784921354983323369e-02
2.574999999999827427e+00 2.078706835720058521e+01 -6.481410835304386373e-03 4.928834722290871204e-03 1.785549526403086562e-02
2.575999999999827317e+00 2.078859595454043685e+01 -6.469764404551819371e-03 4.942167064700180891e-03 1.786782590686704017e-02
2.576999999999827207e+00 2.079012229844908077e+01 -6.451421261588529202e-03 4.925077352944605760e-03 1.788675138845144397e-02
2.577999999999827097e+00 2.079169626909120439e+01 -6.424361939346662914e-03 4.850391297223050763e-03 1.791430567180133868e-02
2.578999999999826986e+00 2.079332455209167563e+01 -6.394779930045908951e-03 4.766496929574666648e-03 1.794432043146351741e-02
2.579999999999826876e+00 2.079499640235305691e+01 -6.370681882363814393e-03 4.698831620982534159e-03 1.796883431204357104e-02
2.580999999999826766e+00 2.079665447294603453e+01 -6.368951488743070620e-03 4.710880895765447683e-03 1.797102410087466837e-02
2.581999999999826656e+00 2.079828354746229735e+01 -6.374865542089380721e-03 4.745791025826562315e-03 1.796560432874602653e-02
2.582999999999826546e+00 2.079988014245849470e+01 -6.380893120239599856e-03 4.784298124042246289e-03 1.796009448725863905e-02
2.583999999999826436e+00 2.080145764956478516e+01 -6.384187680597866628e-03 4.806680574307412197e-03 1.795732134751657633e-02
2.584999999999826326e+00 2.080301292364898202e+01 -6.377036892673178421e-03 4.821762808476311342e-03 1.796499291076512905e-02
2.585999999999826215e+00 2.080456038395762519e+01 -6.365111571222013820e-03 4.817651262578846738e-03 1.797747599983289327e-02
2.586999999999826105e+00 2.080611073025930224e+01 -6.356872227413671618e-03 4.806525925736619166e-03 1.798633375634795667e-02
2.587999999999825995e+00 2.080763933110020858e+01 -6.338828121857919065e-03 4.810227280951583431e-03 1.800504649550989378e-02
2.588999999999825885e+00 2.080914641656218578e+01 -6.327846133150037689e-03 4.820760671172839851e-03 1.801669048780639784e-02
2.589999999999825775e+00 2.081064246181222543e+01 -6.315967440397105524e-03 4.819922190357448476e-03 1.802921207319709701e-02
2.590999999999825665e+00 2.081214954356945057e+01 -6.300303499319823489e-03 4.793221742094686336e-03 1.804550069233026854e-02
2.591999999999825555e+00 2.081367239584914941e+01 -6.284210404173015511e-03 4.761358124474176882e-03 1.806223521311810243e-02
2.592999999999825445e+00 2.081524933028350688e+01 -6.279345360730619399e-03 4.702410926373150682e-03 1.806776268380812928e-02
2.593999999999825334e+00 2.081672996341202619e+01 -6.308794271177469749e-03 4.828161142658154471e-03 1.803906230918264977e-02
2.594999999999825224e+00 2.081819001260985758e+01 -6.335107375422312573e-03 4.875058177590931366e-03 1.801354183067813489e-02
2.595999999999825114e+00 2.081965364180284439e+01 -6.351141120280168889e-03 4.887511927293353847e-03 1.799833986512241676e-02
2.596999999999825004e+00 2.082115332098467064e+01 -6.372404390014129415e-03 4.872725208187877154e-03 1.797795341242622996e-02
2.597999999999824894e+00 2.082269955269443429e+01 -6.394695184262321266e-03 4.848463474498675499e-03 1.795656618049316922e-02
2.598999999999824784e+00 2.082431285103663043e+01 -6.415520293087943748e-03 4.802221950891798208e-03 1.793667710813157470e-02
2.599999999999824674e+00 2.082596406621739149e+01 -6.426243033033060548e-03 4.775027852272004103e-03 1.792685962092811086e-02
2.600999999999824563e+00 2.082762005689938078e+01 -6.441229928906722947e-03 4.785239246917428503e-03 1.791274851845215885e-02
2.601999999999824453e+00 2.082921314900152510e+01 -6.447406241049313466e-03 4.854314138905002282e-03 1.790733271008963096e-02
2.602999999999824343e+00 2.083075545491366753e+01 -6.448008953229822197e-03 4.905703041087383469e-03 1.790737083008523897e-02
2.603999999999824233e+00 2.083225270070972002e+01 -6.445121382859384657e-03 4.947875586806902565e-03 1.791077429740781449e-02
2.604999999999824123e+00 2.083372713371741369e+01 -6.441091496675130194e-03 4.966658488981453949e-03 1.791520377586897431e-02
2.605999999999824013e+00 2.083519882326849171e+01 -6.432902878374697521e-03 4.961213327296682719e-03 1.792373070706598098e-02
2.606999999999823903e+00 2.083667023651097949e+01 -6.420984554424914205e-03 4.949571311937129604e-03 1.793596107195983766e-02
2.607999999999823793e+00 2.083815298051912279e+01 -6.406683359338374850e-03 4.923939351195075198e-03 1.795058035251000800e-02
2.608999999999823682e+00 2.083964560138737099e+01 -6.385174812583910287e-03 4.892553944335714666e-03 1.797237717315518235e-02
2.609999999999823572e+00 2.084121275494900516e+01 -6.363713328855796769e-03 4.796559767221625359e-03 1.799415040307667663e-02
2.610999999999823462e+00 2.084283888447533428e+01 -6.338069916898349775e-03 4.711940390569226665e-03 1.802012141964014907e-02
2.611999999999823352e+00 2.084445844004972770e+01 -6.319116709848211950e-03 4.699561135454795487e-03 1.803948246441228198e-02
2.612999999999823242e+00 2.084606522015334207e+01 -6.326510797528643419e-03 4.719730693914274237e-03 1.803262665742359425e-02
2.613999999999823132e+00 2.084766757641105173e+01 -6.337257888038988485e-03 4.734901630329330091e-03 1.802252875509696012e-02
2.614999999999823022e+00 2.084924466931060039e+01 -6.342633683225963950e-03 4.765540783677304007e-03 1.801786018695622146e-02
2.615999999999822911e+00 2.085082409297991646e+01 -6.343706098192196732e-03 4.764282428876125478e-03 1.801757135554714687e-02
2.616999999999822801e+00 2.085238948203378584e+01 -6.335352400538202255e-03 4.769963346668820714e-03 1.802677047503098429e-02
2.617999999999822691e+00 2.085393713278217476e+01 -6.324738341987937856e-03 4.777087593599019938e-03 1.803832629075942384e-02
2.618999999999822581e+00 2.085544883905193103e+01 -6.311619171087814138e-03 4.799912901331539715e-03 1.805244440237138356e-02
2.619999999999822471e+00 2.085692729184763650e+01 -6.295641224981460803e-03 4.817188429275995852e-03 1.806943856803745058e-02
2.620999999999822361e+00 2.085837817851028930e+01 -6.279886949196070850e-03 4.829000286543264769e-03 1.808618923044828103e-02
2.621999999999822251e+00 2.085982743450581367e+01 -6.268317461910402101e-03 4.819061466386034311e-03 1.809875429863238433e-02
2.622999999999822140e+00 2.086129957906754129e+01 -6.258416083777812097e-03 4.786271522050194668e-03 1.810968959345004778e-02
2.623999999999822030e+00 2.086276867686878589e+01 -6.247683185161616477e-03 4.778585383917015490e-03 1.812148021501627099e-02
2.624999999999821920e+00 2.086426012047825651e+01 -6.258036724580523860e-03 4.766593115109902037e-03 1.811228130953182469e-02
2.625999999999821810e+00 2.086571841402300009e+01 -6.279471662095961401e-03 4.821178117352378431e-03 1.809210981936952567e-02
2.626999999999821700e+00 2.086716408112815913e+01 -6.298642423800969274e-03 4.852975318641937312e-03 1.807430432853232224e-02
2.627999999999821590e+00 2.086864496808050973e+01 -6.316827082420826793e-03 4.835940130070224934e-03 1.805759107091646151e-02
2.628999999999821480e+00 2.087013158102707777e+01 -6.333333003672479873e-03 4.846720057104435438e-03 1.804261927953630662e-02
2.629999999999821370e+00 2.087164489126329769e+01 -6.347820352871755799e-03 4.834510116651833354e-03 1.802968661720521018e-02
2.630999999999821259e+00 2.087317937569147119e+01 -6.359178380234466361e-03 4.824693952060967080e-03 1.801989658323963767e-02
2.631999999999821149e+00 2.087473293148145004e+01 -6.368892013714340557e-03 4.815336223735496197e-03 1.801177591928250846e-02
2.632999999999821039e+00 2.087623597797967534e+01 -6.375046810042404345e-03 4.872000311817102115e-03 1.800712237492459872e-02
2.633999999999820929e+00 2.087767968120052942e+01 -6.378586093364124049e-03 4.934882872510048396e-03 1.800497825819246875e-02
2.634999999999820819e+00 2.087908947357321310e+01 -6.377695653184548182e-03 4.967903280500865666e-03 1.800718908961583195e-02
2.635999999999820709e+00 2.088047022951563747e+01 -6.369986200124711298e-03 4.989230257700339247e-03 1.801613792340562778e-02
2.636999999999820599e+00 2.088185580645446393e+01 -6.359117740611523566e-03 4.973540801785063074e-03 1.802814863075311025e-02
2.637999999999820488e+00 2.088323612000952778e+01 -6.345586568671159056e-03 4.965273013607308938e-03 1.804274571522644297e-02
2.638999999999820378e+00 2.088458918735005909e+01 -6.322766115370925984e-03 4.969698774839615037e-03 1.806652498761923686e-02
2.639999999999820268e+00 2.088593498515883340e+01 -6.296500827321374616e-03 4.950703018547067402e-03 1.809363260226731079e-02
2.640999999999820158e+00 2.088731027890006331e+01 -6.266024786342778465e-03 4.890731045112868026e-03 1.812483991152549767e-02
2.641999999999820048e+00 2.088870298946575943e+01 -6.233337897410572322e-03 4.840627331714452038e-03 1.815816225222194324e-02
2.642999999999819938e+00 2.089010125000143248e+01 -6.212405606842574292e-03 4.814145071169528313e-03 1.817971999219979498e-02
2.643999999999819828e+00 2.089147421185149867e+01 -6.216562925728487919e-03 4.843601075662297938e-03 1.817623250810015620e-02
2.644999999999819718e+00 2.089284993051083816e+01 -6.225674832171653253e-03 4.849956172832155590e-03 1.816784602822092351e-02
2.645999999999819607e+00 2.089424081147932455e+01 -6.233552174260520787e-03 4.842671205774135360e-03 1.816072978622722961e-02
2.646999999999819497e+00 2.089564789686564694e+01 -6.242685153408647318e-03 4.835599767086254212e-03 1.815235665778374557e-02
2.647999999999819387e+00 2.089704990181446576e+01 -6.243005421614664444e-03 4.841000472795850898e-03 1.815279041034966595e-02
2.648999999999819277e+00 2.089845340048516320e+01 -6.235389615756949805e-03 4.831890945059504755e-03 1.816116440734223680e-02
2.649999999999819167e+00 2.089984581158105215e+01 -6.220746546556727048e-03 4.828335450667781310e-03 1.817660948922077829e-02
2.650999999999819057e+00 2.090123162439970983e+01 -6.207895823673552707e-03 4.822083005015869242e-03 1.819031540903025962e-02
2.651999999999818947e+00 2.090259822264953726e+01 -6.192062298791518350e-03 4.825464048964085186e-03 1.820699254012705937e-02
2.652999999999818836e+00 2.090395716896728828e+01 -6.180754243015300700e-03 4.821807925264280995e-03 1.821912950186498417e-02
2.653999999999818726e+00 2.090533652949627452e+01 -6.173524540727347992e-03 4.794164011741108150e-03 1.822718264739475041e-02
2.654999999999818616e+00 2.090668454945422994e+01 -6.177076299120934713e-03 4.829056341165519420e-03 1.822441984419383154e-02
2.655999999999818506e+00 2.090804472569150718e+01 -6.196635930251265592e-03 4.836459692974021465e-03 1.820575253698765092e-02
2.656999999999818396e+00 2.090941435215759014e+01 -6.220322631171342972e-03 4.850696165088380293e-03 1.818308335781405882e-02
2.657999999999818286e+00 2.091078289094255993e+01 -6.235797090558957423e-03 4.867258305589171330e-03 1.816873790353015425e-02
2.658999999999818176e+00 2.091216372410239188e+01 -6.254719036747260347e-03 4.873885876915309140e-03 1.815103938812796802e-02
2.659999999999818066e+00 2.091355840015389589e+01 -6.268978746463944179e-03 4.874302694959937315e-03 1.813804757422115763e-02
2.660999999999817955e+00 2.091501577956242741e+01 -6.281391178618025636e-03 4.824011770086502823e-03 1.812696970433892371e-02
2.661999999999817845e+00 2.091651611907231612e+01 -6.294103286005634651e-03 4.793763776116930636e-03 1.811562487295169041e-02
2.662999999999817735e+00 2.091803523526905551e+01 -6.306860648118793947e-03 4.787744451379404367e-03 1.810427099884000593e-02
2.663999999999817625e+00 2.091951873029775655e+01 -6.316413348758505471e-03 4.832918320057462587e-03 1.809610423806572860e-02
2.664999999999817515e+00 2.092094958468083732e+01 -6.322709921922353704e-03 4.891855538841582973e-03 1.809112015307385093e-02
2.665999999999817405e+00 2.092232489156217667e+01 -6.322119297600628345e-03 4.946812416261272931e-03 1.809291179122116469e-02
2.666999999999817295e+00 2.092367224047565699e+01 -6.315343450004976163e-03 4.967994536524658784e-03 1.810081181060019945e-02
2.667999999999817184e+00 2.092499245271300268e+01 -6.310199993072891991e-03 4.989987755727206056e-03 1.810698281481364774e-02
2.668999999999817074e+00 2.092631028100687729e+01 -6.302436595529447606e-03 4.984608301654835406e-03 1.811569771372484663e-02
2.669999999999816964e+00 2.092763859712632168e+01 -6.292107954945789020e-03 4.963791835501394148e-03 1.812690496297193407e-02
2.670999999999816854e+00 2.092899196147818230e+01 -6.271059415858801223e-03 4.917695063998181459e-03 1.814873845090422474e-02
2.671999999999816744e+00 2.093037376888080203e+01 -6.239220555744278036e-03 4.857413153124550027e-03 1.818123974835292658e-02
2.672999999999816634e+00 2.093177405860571838e+01 -6.201961580827784065e-03 4.801671855911435888e-03 1.821904863101876659e-02
2.673999999999816524e+00 2.093318080107619394e+01 -6.190790858860274401e-03 4.784048388384710623e-03 1.823078943000162183e-02
2.674999999999816414e+00 2.093457320077846262e+01 -6.205796299487957406e-03 4.813396597219281141e-03 1.821646047691577799e-02
2.675999999999816303e+00 2.093595545146722259e+01 -6.219740313398960073e-03 4.837489624638992812e-03 1.820327863121296713e-02
2.676999999999816193e+00 2.093732846893647803e+01 -6.232344464908790189e-03 4.859326995653345978e-03 1.819150070297331431e-02
2.677999999999816083e+00 2.093871663303123398e+01 -6.245392684328076628e-03 4.857228589572126255e-03 1.817929663407910623e-02
2.678999999999815973e+00 2.094013138528195483e+01 -6.256804335437273802e-03 4.842052084716421713e-03 1.816874241094643821e-02
2.679999999999815863e+00 2.094157142726399101e+01 -6.260523707782219595e-03 4.820481725746041980e-03 1.816591476596730870e-02
2.680999999999815753e+00 2.094299964146910753e+01 -6.255429258934777116e-03 4.827215053818259029e-03 1.817191007717965795e-02
2.681999999999815643e+00 2.094442487770156447e+01 -6.243238238214856607e-03 4.818002005757917629e-03 1.818501409219152112e-02
2.682999999999815532e+00 2.094584882448646113e+01 -6.227578758700347446e-03 4.803631973803690509e-03 1.820157880096704220e-02
2.683999999999815422e+00 2.094726958831827801e+01 -6.209499119960438553e-03 4.788735288143553849e-03 1.822053381707144926e-02
2.684999999999815312e+00 2.094868552741077394e+01 -6.185198021546142733e-03 4.769258929050210205e-03 1.824565997789511299e-02
2.685999999999815202e+00 2.095011239113305379e+01 -6.183903833684903373e-03 4.757040111405055893e-03 1.824778479011976082e-02
2.686999999999815092e+00 2.095153823185610520e+01 -6.204095240435450812e-03 4.778254517384042735e-03 1.822849079168172709e-02
2.687999999999814982e+00 2.095286030878872552e+01 -6.218499376864834206e-03 4.896422444244514539e-03 1.821505767348674878e-02
2.688999999999814872e+00 2.095414452456226329e+01 -6.233303811838848685e-03 4.949088038301081849e-03 1.820127782366081845e-02
2.689999999999814762e+00 2.095540180855398305e+01 -6.243898351853041824e-03 4.986614360133282027e-03 1.819173265902186351e-02
2.690999999999814651e+00 2.095665674231752007e+01 -6.252352954751679709e-03 4.997419191214654693e-03 1.818430984392318747e-02
2.691999999999814541e+00 2.095795846539552798e+01 -6.266905796298009867e-03 4.965182718290099551e-03 1.817079839306599831e-02
2.692999999999814431e+00 2.095933041812955722e+01 -6.276514156549798697e-03 4.904561422520562798e-03 1.816224673732173486e-02
2.693999999999814321e+00 2.096077322508451957e+01 -6.286859092816996820e-03 4.844052137854646702e-03 1.815297738273051464e-02
2.694999999999814211e+00 2.096222099022648067e+01 -6.294117641595970043e-03 4.846352499634870754e-03 1.814678591362822724e-02
2.695999999999814101e+00 2.096365602813059681e+01 -6.299296845754051230e-03 4.864258941637908049e-03 1.814264390121144918e-02
2.696999999999813991e+00 2.096505221905582772e+01 -6.302741763866683174e-03 4.906550838635771912e-03 1.814014036598859611e-02
2.697999999999813880e+00 2.096638478098342517e+01 -6.300418627386696752e-03 4.967856699789243574e-03 1.814323108460757714e-02
2.698999999999813770e+00 2.096765470105263418e+01 -6.294018810382801844e-03 5.024098741173794493e-03 1.815022948187649046e-02
2.699999999999813660e+00 2.096887998044188350e+01 -6.284507746940894493e-03 5.059228357691571490e-03 1.816021896769321256e-02
2.700999999999813550e+00 2.097009398780399536e+01 -6.274206780579785758e-03 5.060199418467928312e-03 1.817089467750735571e-02
2.701999999999813440e+00 2.097134684777682168e+01 -6.259740313214716065e-03 5.006880340388401504e-03 1.818566140920054724e-02
2.702999999999813330e+00 2.097265678000644940e+01 -6.237502358328734543e-03 4.927570128701015163e-03 1.820814094120228391e-02
2.703999999999813220e+00 2.097402025787517488e+01 -6.208297794711161235e-03 4.844819925985678968e-03 1.823755937738162289e-02
2.704999999999813109e+00 2.097539994530223595e+01 -6.184793509490085599e-03 4.805106082429014096e-03 1.826131007798769898e-02
2.705999999999812999e+00 2.097678121555420461e+01 -6.184172461541031021e-03 4.802902209572372863e-03 1.826230281834582969e-02
2.706999999999812889e+00 2.097814900792033299e+01 -6.195240641319673877e-03 4.827448275191289703e-03 1.825173202024826802e-02
2.707999999999812779e+00 2.097948100546616246e+01 -6.201681634694774722e-03 4.869684088865308333e-03 1.824583435224994346e-02
2.708999999999812669e+00 2.098083479678434671e+01 -6.208394540312609650e-03 4.854603222128359846e-03 1.823969146182708931e-02
2.709999999999812559e+00 2.098219789156635073e+01 -6.210436239466500183e-03 4.847341457462473954e-03 1.823825859313482275e-02
2.710999999999812449e+00 2.098356621491872076e+01 -6.211016279837194842e-03 4.842692927467168174e-03 1.823832065459875251e-02
2.711999999999812339e+00 2.098491095267583262e+01 -6.207298930601330353e-03 4.862561173489472408e-03 1.824270256062706513e-02
2.712999999999812228e+00 2.098624223087560736e+01 -6.193139298989927717e-03 4.861861099215184119e-03 1.825754831166574374e-02
2.713999999999812118e+00 2.098758522757828970e+01 -6.180262218331007522e-03 4.837265515648665574e-03 1.827116908881175686e-02
2.714999999999812008e+00 2.098892037683561895e+01 -6.160619334412098698e-03 4.825470077082849758e-03 1.829154020519241017e-02
2.715999999999811898e+00 2.099026882149048845e+01 -6.146699453327503400e-03 4.798254798458007238e-03 1.830616294525163126e-02
2.716999999999811788e+00 2.099157793888378265e+01 -6.132728584866983454e-03 4.823611191572782161e-03 1.832077734260799048e-02
2.717999999999811678e+00 2.099288621598947913e+01 -6.138584005615062983e-03 4.830306899918587055e-03 1.831559479075297800e-02
2.718999999999811568e+00 2.099415559389279196e+01 -6.161538116117669557e-03 4.892160212804840154e-03 1.829338496374132567e-02
2.719999999999811457e+00 2.099539882048054196e+01 -6.181984650705342650e-03 4.938758062955341151e-03 1.827374020107015717e-02
2.720999999999811347e+00 2.099665367231420987e+01 -6.198874493652229388e-03 4.944022659984315636e-03 1.825771615999053146e-02
2.721999999999811237e+00 2.099792834894826754e+01 -6.209612214580838112e-03 4.934935580523168268e-03 1.824788936972625980e-02
2.722999999999811127e+00 2.099922246152919314e+01 -6.215900502322237522e-03 4.921787921396638191e-03 1.824249831133935296e-02
2.723999999999811017e+00 2.100055923216636700e+01 -6.223101681972128922e-03 4.886331044798272565e-03 1.823617605290142954e-02
2.724999999999810907e+00 2.100194068701208039e+01 -6.231127729717529824e-03 4.849672884004137437e-03 1.822903111027502146e-02
2.725999999999810797e+00 2.100332935663923450e+01 -6.239181359141686770e-03 4.850511731987571309e-03 1.822184444774752748e-02
2.726999999999810687e+00 2.100467766077311182e+01 -6.242707319076538745e-03 4.894403185199218236e-03 1.821914245625649506e-02
2.727999999999810576e+00 2.100596751014906616e+01 -6.242727302969704010e-03 4.952877927015371211e-03 1.821982995903611430e-02
2.728999999999810466e+00 2.100723095395875362e+01 -6.244422837991302558e-03 4.980979028303843606e-03 1.821875085992962287e-02
2.729999999999810356e+00 2.100845756866234026e+01 -6.242085048894087211e-03 5.015470345307439064e-03 1.822160389796174951e-02
2.730999999999810246e+00 2.100969758892975747e+01 -6.237612011544738273e-03 4.997591744127530440e-03 1.822655193006592067e-02
2.731999999999810136e+00 2.101093322115667661e+01 -6.229387131247285901e-03 4.993754904328149245e-03 1.823520118066248447e-02
2.732999999999810026e+00 2.101217457164755942e+01 -6.217504678786860486e-03 4.976154187904051687e-03 1.824744163509080599e-02
2.733999999999809916e+00 2.101342902170843985e+01 -6.201127737409770253e-03 4.946677676529340380e-03 1.826410456875488669e-02
2.734999999999809805e+00 2.101475233210240035e+01 -6.180455810402169479e-03 4.857145416441672157e-03 1.828501356638269348e-02
2.735999999999809695e+00 2.101607535637424462e+01 -6.148280827802328312e-03 4.825256555958053022e-03 1.831733630559050433e-02
2.736999999999809585e+00 2.101735548001222043e+01 -6.132618150078017125e-03 4.852494512102211929e-03 1.833312704977080321e-02
2.737999999999809475e+00 2.101863319034954003e+01 -6.142711801027750558e-03 4.865001463708146408e-03 1.832326011809546143e-02
2.738999999999809365e+00 2.101989316157733967e+01 -6.150281849786557592e-03 4.890310621986918710e-03 1.831597944005669901e-02
2.739999999999809255e+00 2.102115471070095865e+01 -6.155672588337567953e-03 4.894123464718591089e-03 1.831092718771298866e-02
2.740999999999809145e+00 2.102243401821664648e+01 -6.154867432141148016e-03 4.875559916453314942e-03 1.831206897856278368e-02
2.741999999999809035e+00 2.102372934918834346e+01 -6.153139717444308134e-03 4.857808745747324054e-03 1.831415005092741979e-02
2.742999999999808924e+00 2.102501959233092066e+01 -6.150387766619263945e-03 4.860144624042067422e-03 1.831726089238409558e-02
2.743999999999808814e+00 2.102626838748011551e+01 -6.141592896792991835e-03 4.892797747598143926e-03 1.832641381617354168e-02
2.744999999999808704e+00 2.102749652596307683e+01 -6.126104255286253346e-03 4.897965772324926019e-03 1.834225811688946356e-02
2.745999999999808594e+00 2.102876101693730959e+01 -6.112854860903379865e-03 4.848363886670622840e-03 1.835592968280494452e-02
2.746999999999808484e+00 2.103001499857006351e+01 -6.098655703953708394e-03 4.844674071199788455e-03 1.837056669954896179e-02
2.747999999999808374e+00 2.103125446742753368e+01 -6.076979568412061057e-03 4.837510710941889287e-03 1.839265709118450068e-02
2.748999999999808264e+00 2.103248527901796194e+01 -6.061153016000703914e-03 4.830341425572443753e-03 1.840888077046569024e-02
2.749999999999808153e+00 2.103367956061178390e+01 -6.064473573730731239e-03 4.870191979908775927e-03 1.840601414530884314e-02
2.750999999999808043e+00 2.103482285380293604e+01 -6.077930960418282715e-03 4.934637769266143371e-03 1.839308398659099397e-02
2.751999999999807933e+00 2.103596344265831775e+01 -6.096205940487394066e-03 4.955617085105686222e-03 1.837543156675887704e-02
2.752999999999807823e+00 2.103711596768793513e+01 -6.110494226327887156e-03 4.957969196710507696e-03 1.836187235831815770e-02
2.753999999999807713e+00 2.103831109722082005e+01 -6.120794260843828889e-03 4.925664727958909035e-03 1.835237274249767667e-02
2.754999999999807603e+00 2.103957345776298737e+01 -6.130211201652185395e-03 4.867850659484856436e-03 1.834382296954016264e-02
2.755999999999807493e+00 2.104088969953372157e+01 -6.133762362415237646e-03 4.817520591681043185e-03 1.834116716105889736e-02
2.756999999999807383e+00 2.104222974947075997e+01 -6.142159816439475388e-03 4.802109879401074248e-03 1.833371813922500190e-02
2.757999999999807272e+00 2.104353293512452083e+01 -6.152198836909216623e-03 4.849013183148353362e-03 1.832462580084622331e-02
2.758999999999807162e+00 2.104478222908584328e+01 -6.160640374711254426e-03 4.911346413388803685e-03 1.831710833339412689e-02
2.759999999999807052e+00 2.104597317573760407e+01 -6.163170626336187709e-03 4.972223974575405193e-03 1.831541371011796357e-02
2.760999999999806942e+00 2.104713347421389003e+01 -6.167005544096109890e-03 5.006707067810150721e-03 1.831235676375988358e-02
2.761999999999806832e+00 2.104826793694217812e+01 -6.167075155519393531e-03 5.032612427231294289e-03 1.831298032829876271e-02
2.762999999999806722e+00 2.104935358029117154e+01 -6.156968315767914930e-03 5.071324966774500183e-03 1.832366271312936903e-02
2.763999999999806612e+00 2.105043158408028248e+01 -6.144858124463577903e-03 5.066854335352640598e-03 1.833626425978098981e-02
2.764999999999806501e+00 2.105151306281604917e+01 -6.123841624832329633e-03 5.042362889065635234e-03 1.835767237493088691e-02
2.765999999999806391e+00 2.105262533183441320e+01 -6.096149760197210228e-03 4.983880741833178647e-03 1.838563381265220092e-02
2.766999999999806281e+00 2.105375872970033058e+01 -6.060926202727611074e-03 4.927528336810237282e-03 1.842102769011141200e-02
2.767999999999806171e+00 2.105493480325010935e+01 -6.023522652216188947e-03 4.847449102437411186e-03 1.845854018410366879e-02
2.768999999999806061e+00 2.105610503839434600e+01 -6.046430909754645089e-03 4.876195765518002989e-03 1.843592469896297714e-02
2.769999999999805951e+00 2.105730152260498400e+01 -6.059003279651374411e-03 4.862519069013369714e-03 1.842375679377859787e-02
2.770999999999805841e+00 2.105850817686245691e+01 -6.065893419446173260e-03 4.859239161973267704e-03 1.841733756359212673e-02
2.771999999999805731e+00 2.105974116125422313e+01 -6.068768030593153437e-03 4.835783638826930339e-03 1.841496042623048598e-02
2.772999999999805620e+00 2.106101056723037601e+01 -6.071033953137928811e-03 4.801627976985046835e-03 1.841319375410691364e-02
2.773999999999805510e+00 2.106228757771803117e+01 -6.071734000814910277e-03 4.794723513159748936e-03 1.841298198451753534e-02
2.774999999999805400e+00 2.106347056272975138e+01 -6.064175523224579756e-03 4.881190511504374108e-03 1.842096293862852119e-02
2.775999999999805290e+00 2.106460894382030702e+01 -6.054996153133552703e-03 4.916615062577912518e-03 1.843049622346019933e-02
2.776999999999805180e+00 2.106571840937646201e+01 -6.043123050549669556e-03 4.933657494394682458e-03 1.844269299094001072e-02
2.777999999999805070e+00 2.106685569530180047e+01 -6.018847455622479761e-03 4.881561530284019360e-03 1.846732375361770026e-02
2.778999999999804960e+00 2.106804102710508886e+01 -6.000628285621331312e-03 4.815296482332939373e-03 1.848591951310100609e-02
2.779999999999804849e+00 2.106920423842797518e+01 -5.979247512660039454e-03 4.816036189773713339e-03 1.850764124073507252e-02
2.780999999999804739e+00 2.107034371357057978e+01 -5.979843647820433893e-03 4.840368505215838189e-03 1.850744236357225458e-02
2.781999999999804629e+00 2.107140176101009743e+01 -5.986468688681925721e-03 4.928421249164274820e-03 1.850130825561947454e-02
2.782999999999804519e+00 2.107245189984966061e+01 -6.005658481694788747e-03 4.955519642131613750e-03 1.848266227608384021e-02
2.783999999999804409e+00 2.107350113994599639e+01 -6.020453664915105876e-03 4.971213568579326350e-03 1.846842762292256676e-02
2.784999999999804299e+00 2.107454752787577590e+01 -6.033601095889693303e-03 4.987213166110180187e-03 1.845584841835910123e-02
2.785999999999804189e+00 2.107564154863105088e+01 -6.041705175846310248e-03 4.947684420571327700e-03 1.844831321460700668e-02
2.786999999999804078e+00 2.107677268244015778e+01 -6.044879351462093334e-03 4.913745542355194354e-03 1.844569464905218906e-02
2.787999999999803968e+00 2.107792761800764225e+01 -6.049138779975443518e-03 4.894203212490971615e-03 1.844199439342683600e-02
2.788999999999803858e+00 2.107909416806743863e+01 -6.053769596821975164e-03 4.887219537025596673e-03 1.843792641603293758e-02
2.789999999999803748e+00 2.108023160838584786e+01 -6.050973971457880574e-03 4.913533653048647587e-03 1.844117986008759341e-02
2.790999999999803638e+00 2.108131797395513729e+01 -6.049767146318936299e-03 4.963401577029509341e-03 1.844273917589146078e-02
2.791999999999803528e+00 2.108236057353180826e+01 -6.043053245034064706e-03 5.000453668363098562e-03 1.844968196375446068e-02
2.792999999999803418e+00 2.108337224192881365e+01 -6.033293747461597294e-03 5.021625350456203167e-03 1.845954369639297640e-02
2.793999999999803308e+00 2.108428760233015709e+01 -6.021137711122991412e-03 5.105777309779556752e-03 1.847156473254188414e-02
2.794999999999803197e+00 2.108519804964683786e+01 -6.007034602618611767e-03 5.096587285937838156e-03 1.848538050575163766e-02
2.795999999999803087e+00 2.108611075653488598e+01 -5.979851790636168951e-03 5.067144902588048561e-03 1.851212444591292944e-02
2.796999999999802977e+00 2.108707055612265080e+01 -5.950694141522177953e-03 4.990894553757357736e-03 1.854072044970674418e-02
2.797999999999802867e+00 2.108809058272672132e+01 -5.905719385780926547e-03 4.885692781710403512e-03 1.858509471550509259e-02
2.798999999999802757e+00 2.108913006701981629e+01 -5.874700145818706996e-03 4.835215852723734851e-03 1.861553305038947045e-02
2.799999999999802647e+00 2.109017260213479616e+01 -5.875326666780658624e-03 4.832791551800788565e-03 1.861443872936337576e-02
2.800999999999802537e+00 2.109118559086699207e+01 -5.877400900066599883e-03 4.864412167870692423e-03 1.861201409791355885e-02
2.801999999999802426e+00 2.109220667074750111e+01 -5.887265998470021106e-03 4.866186117960986240e-03 1.860193143169403679e-02
2.802999999999802316e+00 2.109324686595434173e+01 -5.893736968157773683e-03 4.853541761317151960e-03 1.859533626499420070e-02
2.803999999999802206e+00 2.109430318754126077e+01 -5.895713042860169749e-03 4.839391455941129648e-03 1.859330061838957229e-02
2.804999999999802096e+00 2.109535830692840719e+01 -5.895163900493312001e-03 4.840044513346892716e-03 1.859382116548960115e-02
2.805999999999801986e+00 2.109639104258657483e+01 -5.894079649817552183e-03 4.861343991649913834e-03 1.859488372455944324e-02
2.806999999999801876e+00 2.109740712465047352e+01 -5.890492096716620600e-03 4.874410032817927223e-03 1.859842696453290964e-02
2.807999999999801766e+00 2.109840578318970117e+01 -5.883958902751834120e-03 4.885300363524185986e-03 1.860491070267901448e-02
2.808999999999801656e+00 2.109940708295860290e+01 -5.878111471313232465e-03 4.876811702411501352e-03 1.861075441351121157e-02
2.809999999999801545e+00 2.110045999746331447e+01 -5.872193757077383801e-03 4.819279252365817577e-03 1.861674038368291498e-02
2.810999999999801435e+00 2.110154768479410237e+01 -5.859871618020619927e-03 4.772184287232719008e-03 1.862912286240082232e-02
2.811999999999801325e+00 2.110253732476337163e+01 -5.887183810474049678e-03 4.897543841204787113e-03 1.860198567316787358e-02
2.812999999999801215e+00 2.110348825832907593e+01 -5.913107071436278679e-03 4.962173505731974806e-03 1.857635119836982540e-02
2.813999999999801105e+00 2.110443494537371478e+01 -5.928509884727911801e-03 4.981822840089062017e-03 1.856133502961794177e-02
2.814999999999800995e+00 2.110542926706662215e+01 -5.949872275375704157e-03 4.955550582468341327e-03 1.854044581933930388e-02
2.815999999999800885e+00 2.110642571332018846e+01 -5.964276299207290147e-03 4.967830045640971373e-03 1.852653711719254997e-02
2.816999999999800774e+00 2.110744409930565979e+01 -5.974820074670600910e-03 4.956434089199274716e-03 1.851651148170377695e-02
2.817999999999800664e+00 2.110845935909273408e+01 -5.977863902341127959e-03 4.962604115266842746e-03 1.851394082137833297e-02
2.818999999999800554e+00 2.110950961204856924e+01 -5.983508639181601106e-03 4.933255683346438568e-03 1.850874531487385274e-02
2.819999999999800444e+00 2.111056996484144577e+01 -5.986916976372455221e-03 4.926564183495926383e-03 1.850572936930091825e-02
2.820999999999800334e+00 2.111161773778307804e+01 -5.993823752637045255e-03 4.946050811004770731e-03 1.849911456756248018e-02
2.821999999999800224e+00 2.111262806340048570e+01 -5.989214626717887305e-03 4.978889009310228167e-03 1.850387160025110389e-02
2.822999999999800114e+00 2.111360897088722410e+01 -5.979048057237633731e-03 4.998140570499231064e-03 1.851404599424071734e-02
2.823999999999800004e+00 2.111458262386522122e+01 -5.974875294515102561e-03 5.001222316517983310e-03 1.851804979438685661e-02
2.824999999999799893e+00 2.111552804240518810e+01 -5.961183399272898704e-03 5.015764859306018515e-03 1.853133096208883085e-02
2.825999999999799783e+00 2.111648911890998903e+01 -5.951161527236465375e-03 4.990085022435536942e-03 1.854070005566627738e-02
2.826999999999799673e+00 2.111750091918658967e+01 -5.933428013827470558e-03 4.921627737226832132e-03 1.855754858646812069e-02
2.827999999999799563e+00 2.111857285132140660e+01 -5.914096680990369760e-03 4.842164546173436702e-03 1.857582566126748588e-02
2.828999999999799453e+00 2.111966564749007347e+01 -5.913144459932150911e-03 4.820348291265285669e-03 1.857562686722915093e-02
2.829999999999799343e+00 2.112070707419489679e+01 -5.920539043033985066e-03 4.879112338210662286e-03 1.856699161724877437e-02
2.830999999999799233e+00 2.112170749280864612e+01 -5.925884752391283143e-03 4.925466138641951090e-03 1.856031631334722348e-02
2.831999999999799122e+00 2.112270281115945991e+01 -5.931247327519252772e-03 4.935928976705463052e-03 1.855352020248647940e-02
2.832999999999799012e+00 2.112371261109251819e+01 -5.933193068837066056e-03 4.923393135778790855e-03 1.855002846790667834e-02
2.833999999999798902e+00 2.112472118426260437e+01 -5.931645574586703017e-03 4.923072404500523046e-03 1.854988429120502796e-02
2.834999999999798792e+00 2.112575121318018034e+01 -5.920588552403469387e-03 4.890559634827493576e-03 1.855910920641717227e-02
2.835999999999798682e+00 2.112681052343123866e+01 -5.907827182770108987e-03 4.848516931711788214e-03 1.856992708750157192e-02
2.836999999999798572e+00 2.112787186392350947e+01 -5.888472318052400019e-03 4.827131825781598613e-03 1.858722895274384987e-02
2.837999999999798462e+00 2.112890800416745307e+01 -5.863214722258558789e-03 4.827074478314952524e-03 1.861033573300739999e-02
2.838999999999798352e+00 2.112994897970600405e+01 -5.842421341151345440e-03 4.801445802600364313e-03 1.862888484618455132e-02
2.839999999999798241e+00 2.113101959962448717e+01 -5.825674473453852815e-03 4.755054554970735044e-03 1.864334221984579112e-02
2.840999999999798131e+00 2.113207988181120811e+01 -5.819068155186894742e-03 4.758785968465954752e-03 1.864766536156961876e-02
2.841999999999798021e+00 2.113310363901280198e+01 -5.826406053264448527e-03 4.802648851670581788e-03 1.863809415957473625e-02
2.842999999999797911e+00 2.113407862577296115e+01 -5.836832721841160761e-03 4.861845961681991908e-03 1.862546138374293614e-02
2.843999999999797801e+00 2.113500714143778936e+01 -5.845648819498908133e-03 4.917133154670697004e-03 1.861450592144629768e-02
2.844999999999797691e+00 2.113590684765270211e+01 -5.846112304138170908e-03 4.946406089225416532e-03 1.861195436781606580e-02
2.845999999999797581e+00 2.113680939908532963e+01 -5.846887880814421665e-03 4.944336448186903085e-03 1.860916219705217520e-02
2.846999999999797470e+00 2.113772092780903122e+01 -5.846372694194851630e-03 4.934843970493258195e-03 1.860773015813892151e-02
2.847999999999797360e+00 2.113866834678748319e+01 -5.836177307389140735e-03 4.888758328937176968e-03 1.861605945714386520e-02
2.848999999999797250e+00 2.113964420051767590e+01 -5.824932886698849441e-03 4.849079156506138841e-03 1.862554015785964842e-02
2.849999999999797140e+00 2.114058979848372744e+01 -5.817645903860820152e-03 4.872047937809283365e-03 1.863111778334584218e-02
2.850999999999797030e+00 2.114153870630921617e+01 -5.812969209995249784e-03 4.864061384506518024e-03 1.863410513049592113e-02
2.851999999999796920e+00 2.114247269730229206e+01 -5.796030580877571496e-03 4.862039587801676548e-03 1.864935046639332530e-02
2.852999999999796810e+00 2.114338849117428865e+01 -5.778759047355749162e-03 4.862965175359165032e-03 1.866491546295231257e-02
2.853999999999796700e+00 2.114430697128943493e+01 -5.755267349495684671e-03 4.836787234349403976e-03 1.868674084405515246e-02
2.854999999999796589e+00 2.114519995761733995e+01 -5.735107269966963420e-03 4.842120942061942448e-03 1.870525152906038838e-02
2.855999999999796479e+00 2.114606722525302729e+01 -5.718542237541776249e-03 4.851274601854435251e-03 1.872013482254090630e-02
2.856999999999796369e+00 2.114696073207833393e+01 -5.700820212074403717e-03 4.807313386767759003e-03 1.873613573799329940e-02
2.857999999999796259e+00 2.114789594648028981e+01 -5.674712164364242861e-03 4.739497762408367842e-03 1.876048098724514626e-02
2.858999999999796149e+00 2.114887825244209196e+01 -5.649071774896083364e-03 4.666765813093928794e-03 1.878436565342809020e-02
2.859999999999796039e+00 2.114977802218417580e+01 -5.640660207954833506e-03 4.740890465870999972e-03 1.879101840182435465e-02
2.860999999999795929e+00 2.115059990551981173e+01 -5.648044303966461878e-03 4.826160968330530689e-03 1.878196945756395106e-02
2.861999999999795818e+00 2.115134357811282939e+01 -5.643949709450976800e-03 4.900277116433313269e-03 1.878447214594050965e-02
2.862999999999795708e+00 2.115203925351914549e+01 -5.643294225167703147e-03 4.947618818851604559e-03 1.878362962662514027e-02
2.863999999999795598e+00 2.115274353029437293e+01 -5.641718075321360687e-03 4.937441300093919211e-03 1.878382082580293266e-02
2.864999999999795488e+00 2.115346559629505307e+01 -5.643955008290279032e-03 4.921889007610135217e-03 1.878030061045473167e-02
2.865999999999795378e+00 2.115422903403874955e+01 -5.644103851005444206e-03 4.880666107308972990e-03 1.877897113222899358e-02
2.866999999999795268e+00 2.115504367900265592e+01 -5.636637478520114056e-03 4.821992514613739414e-03 1.878536477436959160e-02
2.867999999999795158e+00 2.115589193549719127e+01 -5.630925729854886763e-03 4.782669235319537970e-03 1.879009210797541116e-02
2.868999999999795048e+00 2.115674756234766818e+01 -5.624790582648937949e-03 4.769163732172028609e-03 1.879530506239704760e-02
2.869999999999794937e+00 2.115760220580986939e+01 -5.609201624147067654e-03 4.754558161945857640e-03 1.881003345574693009e-02
2.870999999999794827e+00 2.115846679391546559e+01 -5.603631457599405827e-03 4.739043352003207907e-03 1.881481604933584600e-02
2.871999999999794717e+00 2.115935926169220593e+01 -5.606813547535702963e-03 4.714345770795356355e-03 1.881093122656284089e-02
2.872999999999794607e+00 2.116020051564512983e+01 -5.630043898475001370e-03 4.788789945551108658e-03 1.878720701794801828e-02
2.873999999999794497e+00 2.116101094275215289e+01 -5.655466263688901062e-03 4.845039156665841527e-03 1.876145184077750161e-02
2.874999999999794387e+00 2.116176426121525012e+01 -5.670697730771339859e-03 4.917379267674109808e-03 1.874598909869021335e-02
2.875999999999794277e+00 2.116249889148972585e+01 -5.693713883546924412e-03 4.959083609071190599e-03 1.872289386014285018e-02
2.876999999999794166e+00 2.116323975512584710e+01 -5.713325659133682531e-03 4.972462023012435249e-03 1.870334589827949909e-02
2.877999999999794056e+00 2.116400349319943786e+01 -5.726614550024256706e-03 4.962876476433498302e-03 1.869022811356640598e-02
2.878999999999793946e+00 2.116479471876974117e+01 -5.738762035399152910e-03 4.947536465095841822e-03 1.867832474329189640e-02
2.879999999999793836e+00 2.116563366855670125e+01 -5.752025726806976602e-03 4.913075939846890672e-03 1.866534209946294279e-02
2.880999999999793726e+00 2.116647621898149367e+01 -5.759958329806230855e-03 4.917407905013809928e-03 1.865767392331381738e-02
2.881999999999793616e+00 2.116728531670610280e+01 -5.763366738139845923e-03 4.954269013530714603e-03 1.865443507821026511e-02
2.882999999999793506e+00 2.116805389774395607e+01 -5.765219901563452612e-03 4.996638863710186132e-03 1.865260456197637140e-02
2.883999999999793395e+00 2.116880445278120959e+01 -5.761383144678365771e-03 5.010828107424846085e-03 1.865628554640115858e-02
2.884999999999793285e+00 2.116953140036481429e+01 -5.773146784378131724e-03 5.046199200773433813e-03 1.864412580508081549e-02
2.885999999999793175e+00 2.117029148936069660e+01 -5.791526436559018935e-03 5.031437440676705779e-03 1.862514589095433035e-02
2.886999999999793065e+00 2.117103532641260344e+01 -5.796369939160818559e-03 5.052532887253981427e-03 1.861946323327010738e-02
2.887999999999792955e+00 2.117176350347579827e+01 -5.784543747029308701e-03 5.056366683834473928e-03 1.863013846698181528e-02
2.888999999999792845e+00 2.117253373719857024e+01 -5.762248405932138794e-03 4.992014683160176346e-03 1.865093059500828876e-02
2.889999999999792735e+00 2.117337032652196172e+01 -5.738800312819234556e-03 4.902210989427755600e-03 1.867256236931023536e-02
2.890999999999792625e+00 2.117424825903717789e+01 -5.715421959469575014e-03 4.837489444253401799e-03 1.869389156333648230e-02
2.891999999999792514e+00 2.117514257436610237e+01 -5.707969421703312264e-03 4.813654092778834638e-03 1.869916759749145826e-02
2.892999999999792404e+00 2.117600501226372600e+01 -5.703163228894907177e-03 4.840725331271271414e-03 1.870163790053375880e-02
2.893999999999792294e+00 2.117681085139666664e+01 -5.696121262117849297e-03 4.890282129177215935e-03 1.870614374454946521e-02
2.894999999999792184e+00 2.117756996453747220e+01 -5.692907273905795269e-03 4.933794133100227915e-03 1.870659986239595410e-02
2.895999999999792074e+00 2.117831085755791776e+01 -5.685724651976599084e-03 4.944831631531044699e-03 1.871077091990727345e-02
2.896999999999791964e+00 2.117903472941367227e+01 -5.671691908865701855e-03 4.947820053111192003e-03 1.872151701870816351e-02
2.897999999999791854e+00 2.117976645305252603e+01 -5.663995785832097972e-03 4.932272146978332848e-03 1.872567175974426332e-02
2.898999999999791743e+00 2.118049340047834406e+01 -5.638212648656793294e-03 4.911265222838767999e-03 1.874766126502207253e-02
2.899999999999791633e+00 2.118118146066520069e+01 -5.601930646475673965e-03 4.913870459619042348e-03 1.877980099119655119e-02
2.900999999999791523e+00 2.118183715741128381e+01 -5.554697792378169088e-03 4.899001046295045972e-03 1.882255111703860090e-02
2.901999999999791413e+00 2.118243336871034188e+01 -5.494952311307278563e-03 4.898741012249209319e-03 1.887745887920334875e-02
2.902999999999791303e+00 2.118302111909008190e+01 -5.465409352165342960e-03 4.877658972425327755e-03 1.890182534343270992e-02
2.903999999999791193e+00 2.118364708129617924e+01 -5.438155372669218474e-03 4.812193166571877151e-03 1.892366545286714233e-02
2.904999999999791083e+00 2.118424614211587809e+01 -5.418960438855173131e-03 4.819899619156324186e-03 1.893721645896393260e-02
2.905999999999790973e+00 2.118481050629111095e+01 -5.392311441779653117e-03 4.827947266546785479e-03 1.895794982201324044e-02
2.906999999999790862e+00 2.118535431041486916e+01 -5.363264033758746198e-03 4.819459910000539228e-03 1.898085699461073486e-02
2.907999999999790752e+00 2.118586883872711724e+01 -5.331837527172303068e-03 4.817309214924228242e-03 1.900589234662714011e-02
2.908999999999790642e+00 2.118640813745901852e+01 -5.316866950974218596e-03 4.777568219072935406e-03 1.901424105345403751e-02
2.909999999999790532e+00 2.118698447592635503e+01 -5.308254151129901226e-03 4.731915683793388831e-03 1.901600729629526060e-02
2.910999999999790422e+00 2.118759540866701485e+01 -5.287281438452693869e-03 4.676348697792874140e-03 1.902987377027774013e-02
2.911999999999790312e+00 2.118819235734218509e+01 -5.264914980746331248e-03 4.667966305576092163e-03 1.904487162388304386e-02
2.912999999999790202e+00 2.118876078010345765e+01 -5.235786734945733698e-03 4.667363973673175834e-03 1.906635582808454202e-02
2.913999999999790091e+00 2.118926914349651369e+01 -5.193625716245725381e-03 4.685262323189681548e-03 1.910054183135472330e-02
2.914999999999789981e+00 2.118972023991359421e+01 -5.159527358594507944e-03 4.708430941513986993e-03 1.912633677806211546e-02
2.915999999999789871e+00 2.119012195040233237e+01 -5.125312034584738642e-03 4.723601545846578022e-03 1.915194541632265351e-02
2.916999999999789761e+00 2.119039257566165446e+01 -5.066126208840772589e-03 4.795500949518684448e-03 1.920223034850020508e-02
2.917999999999789651e+00 2.119053157176522006e+01 -4.983507889395845901e-03 4.844511785830243021e-03 1.927567557878967150e-02
2.918999999999789541e+00 2.119055123226117487e+01 -4.899767098518890279e-03 4.880106602564080603e-03 1.934992904614864923e-02
2.919999999999789431e+00 2.119047897642031941e+01 -4.822402804503299854e-03 4.894658645358761738e-03 1.941744905858706904e-02
2.920999999999789321e+00 2.119038795148029664e+01 -4.752315121371152723e-03 4.843340061393929669e-03 1.947739321809749055e-02
2.921999999999789210e+00 2.119027397559674597e+01 -4.677977733224461011e-03 4.791953616775126469e-03 1.954132861314725536e-02
2.922999999999789100e+00 2.119010155658139638e+01 -4.624357012317292966e-03 4.796776027666882665e-03 1.958442429911194660e-02
2.923999999999788990e+00 2.118982061156485130e+01 -4.586599434702830387e-03 4.867544451247905919e-03 1.961155608418760354e-02
2.924999999999788880e+00 2.118945231029782406e+01 -4.551672940839076448e-03 4.919974207866325416e-03 1.963578347329053217e-02
2.925999999999788770e+00 2.118900560608004113e+01 -4.515973215159948401e-03 4.962677432942871197e-03 1.966067328754195903e-02
2.926999999999788660e+00 2.118847536582289948e+01 -4.472187728826835552e-03 5.002427985968492009e-03 1.969349854867909547e-02
2.927999999999788550e+00 2.118777916162131092e+01 -4.400396969133405466e-03 5.096601170721962691e-03 1.975421412097144030e-02
2.928999999999788439e+00 2.118704192979387457e+01 -4.340341816373808129e-03 5.077573643810154649e-03 1.980313213772857961e-02
2.929999999999788329e+00 2.118629502159410194e+01 -4.292431717307018668e-03 5.039339917079652120e-03 1.983986042750054621e-02
2.930999999999788219e+00 2.118557176145316490e+01 -4.245579143050602806e-03 4.968839283987645968e-03 1.987547395566049979e-02
2.931999999999788109e+00 2.118488800865490873e+01 -4.198394507587108020e-03 4.882147305843273326e-03 1.991136422638200773e-02
2.932999999999787999e+00 2.118427675184265269e+01 -4.177607413387019776e-03 4.788864225643064444e-03 1.992085663517345270e-02
2.933999999999787889e+00 2.118375209643174983e+01 -4.150196003831985170e-03 4.674851414734837451e-03 1.993694155262340159e-02
2.934999999999787779e+00 2.118330777299618362e+01 -4.121488637056657835e-03 4.565812072622876285e-03 1.995431374220547893e-02
2.935999999999787669e+00 2.118289785798973313e+01 -4.101324665895256412e-03 4.511239672345746139e-03 1.996326580750620860e-02
2.936999999999787558e+00 2.118250321653427193e+01 -4.099529140287029583e-03 4.494170595748227248e-03 1.995403659903819196e-02
2.937999999999787448e+00 2.118212821369698062e+01 -4.103607962780860680e-03 4.478610800072165693e-03 1.993911883743763533e-02
2.938999999999787338e+00 2.118173210286649066e+01 -4.098866000155009306e-03 4.494976830644968960e-03 1.993316480321295076e-02
2.939999999999787228e+00 2.118129449577198997e+01 -4.092312770137511782e-03 4.529919864638203356e-03 1.992913150775670744e-02
2.940999999999787118e+00 2.118080947351405996e+01 -4.090821503176252094e-03 4.575843761106264396e-03 1.992011235477006426e-02
2.941999999999787008e+00 2.118031875241390338e+01 -4.098141375802210988e-03 4.588862475958787983e-03 1.990237207096508254e-02
2.942999999999786898e+00 2.117981171179624411e+01 -4.103669971423268975e-03 4.610710589082540195e-03 1.988645366320615157e-02
2.943999999999786787e+00 2.117923059689035981e+01 -4.099442699546219579e-03 4.680557605430525278e-03 1.988026246774955361e-02
2.944999999999786677e+00 2.117860041542611427e+01 -4.101144358580183918e-03 4.731325822825722255e-03 1.986812323072215114e-02
2.945999999999786567e+00 2.117791085090586378e+01 -4.110281559448252832e-03 4.799846079698738034e-03 1.984850496959656568e-02
2.946999999999786457e+00 2.117717764633558630e+01 -4.124643276043330441e-03 4.857847846320809647e-03 1.982364759963354053e-02
2.947999999999786347e+00 2.117646293337492835e+01 -4.134930314969791770e-03 4.849643275627740086e-03 1.980283192157980543e-02
2.948999999999786237e+00 2.117573992572569352e+01 -4.145345168748162078e-03 4.868352817982992374e-03 1.978184618459354061e-02
2.949999999999786127e+00 2.117501874093002812e+01 -4.153535718484199085e-03 4.874720514149607359e-03 1.976303990637756636e-02
2.950999999999786017e+00 2.117431827774966635e+01 -4.152137700353814194e-03 4.852600880715579774e-03 1.975374610109432993e-02
2.951999999999785906e+00 2.117371839514211018e+01 -4.117748368134014660e-03 4.717630975690182728e-03 1.977742883937940246e-02
2.952999999999785796e+00 2.117321071810467359e+01 -4.048175810972474281e-03 4.555852848409067818e-03 1.983637413490866100e-02
2.953999999999785686e+00 2.117271473165036610e+01 -3.972426974633392477e-03 4.468413428940876814e-03 1.990155274021318879e-02
2.954999999999785576e+00 2.117218731354876127e+01 -3.928246800579671821e-03 4.455664902184509196e-03 1.993528324031383636e-02
2.955999999999785466e+00 2.117163000859799382e+01 -3.900564906299808666e-03 4.457869857067253694e-03 1.995261293326142452e-02
2.956999999999785356e+00 2.117105956072611050e+01 -3.876559093979391017e-03 4.447006965862708265e-03 1.996633109967702394e-02
2.957999999999785246e+00 2.117047091266454117e+01 -3.849015799568818175e-03 4.437663861138148313e-03 1.998358330034430419e-02
2.958999999999785135e+00 2.116981939209150454e+01 -3.815271500985061015e-03 4.466792074021695702e-03 2.000699620483740310e-02
2.959999999999785025e+00 2.116911636177600187e+01 -3.791370627898347535e-03 4.494400943401020455e-03 2.002049799069656813e-02
2.960999999999784915e+00 2.116831820209220183e+01 -3.773520465001914403e-03 4.571680148801951504e-03 2.002785537664892798e-02
2.961999999999784805e+00 2.116746734704901201e+01 -3.770692044521773388e-03 4.621547087711597689e-03 2.002013066567831165e-02
2.962999999999784695e+00 2.116655615938856982e+01 -3.710954519793714830e-03 4.622142180235895743e-03 2.006929187813495663e-02
2.963999999999784585e+00 2.116560858428947967e+01 -3.635741773417014086e-03 4.583316872507172887e-03 2.013393564164889932e-02
2.964999999999784475e+00 2.116466038870072808e+01 -3.561137868085195984e-03 4.509333456836784465e-03 2.019804777560068113e-02
2.965999999999784364e+00 2.116371562768481596e+01 -3.482129538143655546e-03 4.426890554055776250e-03 2.026667450815939839e-02
2.966999999999784254e+00 2.116276938342496550e+01 -3.432377789871407341e-03 4.378622049721866798e-03 2.030625744026235205e-02
2.967999999999784144e+00 2.116179712071506458e+01 -3.408912642977218830e-03 4.381175352878135740e-03 2.031979657717689070e-02
2.968999999999784034e+00 2.116080644320463122e+01 -3.402131003422749576e-03 4.392808513856106753e-03 2.031687248766999784e-02
2.969999999999783924e+00 2.115981563436112722e+01 -3.414519808010192583e-03 4.405328651514191576e-03 2.029501798435808663e-02
2.970999999999783814e+00 2.115883081609080207e+01 -3.428394685880116564e-03 4.413212956205265700e-03 2.027188138445239554e-02
2.971999999999783704e+00 2.115786161918804709e+01 -3.449984125437836457e-03 4.419181028192824268e-03 2.024117989889836697e-02
2.972999999999783594e+00 2.115690238641657572e+01 -3.471933524429500657e-03 4.431166295900863979e-03 2.021020141652684829e-02
2.973999999999783483e+00 2.115593089517589576e+01 -3.496560505627024744e-03 4.468051746306991694e-03 2.017658713347093499e-02
2.974999999999783373e+00 2.115494105133256753e+01 -3.516631559785623768e-03 4.506475403113854167e-03 2.014756788703877394e-02
2.975999999999783263e+00 2.115394006513076164e+01 -3.545441723292022933e-03 4.546427925097910189e-03 2.010983063014951805e-02
2.976999999999783153e+00 2.115289881944422845e+01 -3.572609601793081974e-03 4.613855288326269150e-03 2.007372648466660900e-02
2.977999999999783043e+00 2.115184271787852310e+01 -3.615518780093673109e-03 4.671620345799020954e-03 2.002191500850601658e-02
2.978999999999782933e+00 2.115075360750659428e+01 -3.647263521130286040e-03 4.736373893059111356e-03 1.998139205941643418e-02
2.979999999999782823e+00 2.114966784757903895e+01 -3.673751973664709895e-03 4.759511901220039691e-03 1.994637119153941027e-02
2.980999999999782712e+00 2.114863065149296517e+01 -3.696741341881137032e-03 4.733937427954914255e-03 1.991514111192123695e-02
2.981999999999782602e+00 2.114764343635072663e+01 -3.691708497089607900e-03 4.678923639328147477e-03 1.991222390517398758e-02
2.982999999999782492e+00 2.114673339834277854e+01 -3.660620692288495907e-03 4.570658700236584007e-03 1.993565926382514369e-02
2.983999999999782382e+00 2.114588591974587217e+01 -3.629414579490499067e-03 4.476893176396869352e-03 1.995951205130940334e-02
2.984999999999782272e+00 2.114506867977054227e+01 -3.615425321349168431e-03 4.432665296679065559e-03 1.996648470060458092e-02
2.985999999999782162e+00 2.114429228941982331e+01 -3.639386164333152218e-03 4.415776515052122209e-03 1.993597254604785943e-02
2.986999999999782052e+00 2.114355270264365316e+01 -3.671533912699081938e-03 4.411120688869224829e-03 1.989774207177403414e-02
2.987999999999781942e+00 2.114283860292987427e+01 -3.704297873704564051e-03 4.418397587483456970e-03 1.985934792643761007e-02
2.988999999999781831e+00 2.114219749093069822e+01 -3.735997013862108092e-03 4.377109013038155312e-03 1.982247924382976242e-02
2.989999999999781721e+00 2.114159639564530835e+01 -3.760071803748063143e-03 4.361167089137937478e-03 1.979365692571363050e-02
2.990999999999781611e+00 2.114102026112861665e+01 -3.773689334387238161e-03 4.349823851078933948e-03 1.977570304692390438e-02
2.991999999999781501e+00 2.114045207578427465e+01 -3.782943496460608283e-03 4.351128840802606472e-03 1.976249592752640435e-02
2.992999999999781391e+00 2.113988179336030981e+01 -3.791852848541980674e-03 4.362135272506821419e-03 1.974998033931866029e-02
2.993999999999781281e+00 2.113929026071296491e+01 -3.803447172483768318e-03 4.394979819828673945e-03 1.973513020399240286e-02
2.994999999999781171e+00 2.113865181885234534e+01 -3.798732129481866612e-03 4.437173990101432250e-03 1.973692761916135199e-02
2.995999999999781060e+00 2.113794994642466563e+01 -3.768462889690500292e-03 4.470335317370217540e-03 1.976466165637134204e-02
2.996999999999780950e+00 2.113723230477090453e+01 -3.731703506644092408e-03 4.449345160405184310e-03 1.979934971407585481e-02
2.997999999999780840e+00 2.113648223918074720e+01 -3.706515234843437302e-03 4.456580825000770740e-03 1.982301570239008298e-02
2.998999999999780730e+00 2.113563948455490760e+01 -3.686931986174246060e-03 4.529686612013849104e-03 1.984165522564889858e-02
2.999999999999780620e+00 2.113470859729505236e+01 -3.662609771108159360e-03 4.593497030963398717e-03 1.986559465796070012e-02
3.000999999999780510e+00 2.113370131727386436e+01 -3.639711427713204599e-03 4.646991448901199688e-03 1.988865820323951900e-02
3.001999999999780400e+00 2.113265601019666917e+01 -3.615001134881145814e-03 4.660308212076335818e-03 1.991402816301678438e-02
3.002999999999780290e+00 2.113159807010929470e+01 -3.586152026683774550e-03 4.644092114058250530e-03 1.994398153911091515e-02
3.003999999999780179e+00 2.113052510959325758e+01 -3.549039510230858358e-03 4.622000026267971545e-03 1.998260567892999953e-02
3.004999999999780069e+00 2.112946798974800089e+01 -3.523567920783351928e-03 4.580687766040045586e-03 2.000995728860482936e-02
3.005999999999779959e+00 2.112838370664419685e+01 -3.503132213911814424e-03 4.587415317715854562e-03 2.003257175810883167e-02
3.006999999999779849e+00 2.112722810730792844e+01 -3.468244444585202955e-03 4.623843780853611682e-03 2.006989652170969654e-02
3.007999999999779739e+00 2.112601249593807040e+01 -3.419785790384689828e-03 4.635397160242728243e-03 2.012102533679801727e-02
3.008999999999779629e+00 2.112476498309235140e+01 -3.360248059163931707e-03 4.607760904882933148e-03 2.018342528557756643e-02
3.009999999999779519e+00 2.112345582026236102e+01 -3.314191469239152060e-03 4.623354299229536640e-03 2.023243147790963412e-02
3.010999999999779408e+00 2.112211209586260452e+01 -3.247838149626492473e-03 4.591562549382989175e-03 2.030185201132653910e-02
3.011999999999779298e+00 2.112066379841863295e+01 -3.163119503641808206e-03 4.611416947613376782e-03 2.038967496082127670e-02
3.012999999999779188e+00 2.111907654550046587e+01 -3.086387959654514172e-03 4.673640877821595534e-03 2.046942761650209774e-02
3.013999999999779078e+00 2.111729085436543230e+01 -3.072979752557610401e-03 4.858670887591183540e-03 2.048561862724789309e-02
3.014999999999778968e+00 2.111537913654000320e+01 -3.027692507912524769e-03 4.939410333341618178e-03 2.053339829078581688e-02
3.015999999999778858e+00 2.111339749737145510e+01 -2.976394283578790920e-03 4.958033452126890325e-03 2.058688291884307880e-02
3.016999999999778748e+00 2.111131739176670763e+01 -2.934832444960591875e-03 5.014938049708064956e-03 2.063031481232218203e-02
3.017999999999778638e+00 2.110917375842645782e+01 -2.932185870133695912e-03 5.075819210383502797e-03 2.063450694638000946e-02
3.018999999999778527e+00 2.110704848299626235e+01 -2.887887903909350587e-03 5.013163334104822969e-03 2.067993739273119372e-02
3.019999999999778417e+00 2.110480070859825119e+01 -2.813164044432664955e-03 5.060938442443824702e-03 2.075488969901266231e-02
3.020999999999778307e+00 2.110267392510348472e+01 -2.794673936497825157e-03 4.921457431264295718e-03 2.077282391035119996e-02
3.021999999999778197e+00 2.110075036614927413e+01 -2.848581022009726710e-03 4.772139976220318019e-03 2.071759714831849022e-02
3.022999999999778087e+00 2.109891382401189830e+01 -2.828483668523268987e-03 4.665025805899098918e-03 2.073563265775439993e-02
3.023999999999777977e+00 2.109717385113660981e+01 -2.825782615215711915e-03 4.565755490504199224e-03 2.073562153842750319e-02
3.024999999999777867e+00 2.109548374372584689e+01 -2.786089612986286136e-03 4.476197023749206062e-03 2.077188463596937179e-02
3.025999999999777756e+00 2.109381058011816279e+01 -2.733006074158900438e-03 4.406169681843003644e-03 2.082078346040421718e-02
3.026999999999777646e+00 2.109200512913365699e+01 -2.625021963299637492e-03 4.430472947805434367e-03 2.092370482913165006e-02
3.027999999999777536e+00 2.108999424994320648e+01 -2.499541389038890601e-03 4.510420579489400270e-03 2.104306776970938861e-02
3.028999999999777426e+00 2.108747757010437951e+01 -2.275233704808612284e-03 4.791913543635586276e-03 2.125926436376871301e-02
3.029999999999777316e+00 2.108468177270654564e+01 -2.088068456017308765e-03 4.883865853851174915e-03 2.143693527013826317e-02
3.030999999999777206e+00 2.108174535369929714e+01 -1.969961010526325579e-03 4.906380017774828600e-03 2.154468901158619262e-02
3.031999999999777096e+00 2.107872426066311888e+01 -1.844979805094171515e-03 4.866072841272429256e-03 2.165864655599492039e-02
3.032999999999776986e+00 2.107558408033069242e+01 -1.743912089270153792e-03 4.884092421696621666e-03 2.174817135923109643e-02
3.033999999999776875e+00 2.107242853176402519e+01 -1.644424896729734320e-03 4.799973463396955270e-03 2.183567840572223431e-02
3.034999999999776765e+00 2.106923090182731784e+01 -1.528321872971452524e-03 4.725951809678810914e-03 2.193941543215795209e-02
3.035999999999776655e+00 2.106594698147110023e+01 -1.412683768215074968e-03 4.696604124432681229e-03 2.204226736666816538e-02
3.036999999999776545e+00 2.106252500138529626e+01 -1.309152540745886061e-03 4.731132626549852671e-03 2.213261294564650150e-02
3.037999999999776435e+00 2.105898389829193817e+01 -1.215624436212456999e-03 4.756727529570545926e-03 2.221259321589015220e-02
3.038999999999776325e+00 2.105537292597561816e+01 -1.139162815857179328e-03 4.750135132177195352e-03 2.227517362394481129e-02
3.039999999999776215e+00 2.105172114189222654e+01 -1.078319691457017187e-03 4.730103774848635166e-03 2.232183162761814874e-02
3.040999999999776104e+00 2.104809052634015387e+01 -1.043976150077089923e-03 4.674591702149758984e-03 2.234180293164863759e-02
3.041999999999775994e+00 2.104451984547384313e+01 -1.025709177057838742e-03 4.596390043368576636e-03 2.234554798402239861e-02
3.042999999999775884e+00 2.104103409014046377e+01 -1.024555975783976534e-03 4.510311309163335045e-03 2.233205278438123859e-02
3.043999999999775774e+00 2.103758105321753291e+01 -1.036322443668312486e-03 4.489359366599175553e-03 2.230553363411220263e-02
3.044999999999775664e+00 2.103407761415713040e+01 -1.057527136360518309e-03 4.560966196763031714e-03 2.226949290966064379e-02
3.045999999999775554e+00 2.103063668201669500e+01 -1.076311391549756094e-03 4.517243531985149288e-03 2.223578388899097660e-02
3.046999999999775444e+00 2.102721971570422355e+01 -1.096858810468920309e-03 4.513825122940379186e-03 2.220019154977351597e-02
3.047999999999775333e+00 2.102374498551364823e+01 -1.096545340303573500e-03 4.571275530878888237e-03 2.218525077672672471e-02
3.048999999999775223e+00 2.102001058609081241e+01 -1.058807728630351084e-03 4.793207151466171920e-03 2.220749237385311395e-02
3.049999999999775113e+00 2.101613467770343746e+01 -1.043365096306873374e-03 4.919273483681822073e-03 2.220728791304752564e-02
3.050999999999775003e+00 2.101221335864203255e+01 -1.038917103655377563e-03 4.960236165060293370e-03 2.219596435361656517e-02
3.051999999999774893e+00 2.100825719226746813e+01 -1.049593908565076179e-03 5.005760283129494399e-03 2.216931665738409649e-02
3.052999999999774783e+00 2.100431209749617167e+01 -1.080530458867464110e-03 5.025625230163918017e-03 2.212214513703957344e-02
3.053999999999774673e+00 2.100046688452315635e+01 -1.115439845867207845e-03 4.960652818882529784e-03 2.207078259059917086e-02
3.054999999999774563e+00 2.099662713990034391e+01 -1.084562228874043485e-03 4.924306851686490252e-03 2.208491951102945286e-02
3.055999999999774452e+00 2.099286482349065253e+01 -1.019975437362378740e-03 4.782291847053758010e-03 2.213252905445297486e-02
3.056999999999774342e+00 2.098915249887080137e+01 -9.323159093117030496e-04 4.644640529162862193e-03 2.220290311889674267e-02
3.057999999999774232e+00 2.098557040244376992e+01 -8.989681522935112331e-04 4.481064579324955943e-03 2.221867518700231317e-02
3.058999999999774122e+00 2.098221202534794827e+01 -9.223221862501594431e-04 4.280699282071811010e-03 2.217762357913389756e-02
3.059999999999774012e+00 2.097907348326250698e+01 -9.532267975490846604e-04 4.091768882990371760e-03 2.212885844981557493e-02
3.060999999999773902e+00 2.097606501435238258e+01 -9.776845054423875282e-04 3.986153415566793742e-03 2.208629394418700972e-02
3.061999999999773792e+00 2.097313760500740187e+01 -1.021756429273316513e-03 3.949165774254019545e-03 2.202386338964722537e-02
3.062999999999773681e+00 2.097028170803579528e+01 -1.069441961570866736e-03 3.925338933177464559e-03 2.195760887101893058e-02
3.063999999999773571e+00 2.096741727978969294e+01 -1.091949622638233334e-03 3.956377868740568703e-03 2.191627293444462291e-02
3.064999999999773461e+00 2.096451846164931609e+01 -1.103313660244700138e-03 4.002131800621546408e-03 2.188585317374193082e-02
3.065999999999773351e+00 2.096163396233481180e+01 -1.126280845954351828e-03 4.010780160458648352e-03 2.184364649351716939e-02
3.066999999999773241e+00 2.095878479178504605e+01 -1.151833320731058576e-03 4.001003870496803484e-03 2.179870572909240259e-02
3.067999999999773131e+00 2.095597524786527543e+01 -1.183091885385376390e-03 3.992635805155995282e-03 2.174790138107609433e-02
3.068999999999773021e+00 2.095317065557267355e+01 -1.219485431631629931e-03 4.024077724233511739e-03 2.169179999618747745e-02
3.069999999999772911e+00 2.095033239372573775e+01 -1.273499349084280348e-03 4.111761196020088417e-03 2.161792523116935066e-02
3.070999999999772800e+00 2.094748019479743206e+01 -1.332389991145026525e-03 4.184588919450709515e-03 2.153902034977327878e-02
3.071999999999772690e+00 2.094458242473829657e+01 -1.387774125962750035e-03 4.285544185098246264e-03 2.146357086588669347e-02
3.072999999999772580e+00 2.094168232898078585e+01 -1.427040648729971297e-03 4.327136406240683977e-03 2.140425471689494374e-02
3.073999999999772470e+00 2.093882941758162630e+01 -1.465899919006079894e-03 4.318811318165632386e-03 2.134543811976438721e-02
3.074999999999772360e+00 2.093605014291610900e+01 -1.506977390917694322e-03 4.286252056435000714e-03 2.128456815401533891e-02
3.075999999999772250e+00 2.093336590719662738e+01 -1.547412233469433419e-03 4.231647952951053844e-03 2.122450875391403147e-02
3.076999999999772140e+00 2.093077871925286360e+01 -1.591319849471481765e-03 4.178507793235261905e-03 2.116114965722621158e-02
3.077999999999772029e+00 2.092825868839891967e+01 -1.617790460461399071e-03 4.137821314405321083e-03 2.111537629664207369e-02
3.078999999999771919e+00 2.092580103539226144e+01 -1.602165022443337783e-03 4.059818029101571607e-03 2.111185456631617038e-02
3.079999999999771809e+00 2.092342054215835390e+01 -1.572216200055538519e-03 3.952709433963082046e-03 2.112284399144379737e-02
3.080999999999771699e+00 2.092098168635036615e+01 -1.548605128974069262e-03 3.987460936961818858e-03 2.112770709378427453e-02
3.081999999999771589e+00 2.091855282317905562e+01 -1.577320167344577542e-03 4.006183338655102191e-03 2.108055231777144004e-02
3.082999999999771479e+00 2.091617533269376494e+01 -1.620050396484301386e-03 3.997540881774980237e-03 2.101965912506576981e-02
3.083999999999771369e+00 2.091385293867058337e+01 -1.674424739082563908e-03 3.996818762264137299e-03 2.094739869598295431e-02
3.084999999999771259e+00 2.091162301896962461e+01 -1.740185059013267142e-03 3.970104759972027490e-03 2.086404558939313272e-02
3.085999999999771148e+00 2.090949516627050642e+01 -1.826602985272352073e-03 3.954455684390545053e-03 2.076039026605401225e-02
3.086999999999771038e+00 2.090742640809619957e+01 -1.906143560390790529e-03 3.974901734697640701e-03 2.066398387540377066e-02
3.087999999999770928e+00 2.090537855654092070e+01 -1.971472876075016506e-03 4.019324431353884369e-03 2.058210305874824328e-02
3.088999999999770818e+00 2.090335598547380513e+01 -2.036377454649540911e-03 4.058948521765104803e-03 2.050095115424071732e-02
3.089999999999770708e+00 2.090136145869141870e+01 -2.110736397009540036e-03 4.105263179395969922e-03 2.041073398453777804e-02
3.090999999999770598e+00 2.089936584900425487e+01 -2.141502543093998148e-03 4.137112230257833714e-03 2.036446286168779041e-02
3.091999999999770488e+00 2.089741082953372242e+01 -2.156587055616937879e-03 4.111606526149386501e-03 2.033420379233054701e-02
3.092999999999770377e+00 2.089551397158096790e+01 -2.172321120124842860e-03 4.069179072879358823e-03 2.030365349902182176e-02
3.093999999999770267e+00 2.089364402708332946e+01 -2.206448023157125266e-03 4.076392520795567992e-03 2.025516479165554232e-02
3.094999999999770157e+00 2.089174535519024900e+01 -2.243025874197507839e-03 4.141697767277969199e-03 2.020471479956820540e-02
3.095999999999770047e+00 2.088987197458740397e+01 -2.299207390049748737e-03 4.172587992894780454e-03 2.013517716737715790e-02
3.096999999999769937e+00 2.088802285691107130e+01 -2.346441582067964899e-03 4.195559258400632235e-03 2.007508987157267943e-02
3.097999999999769827e+00 2.088625856634454792e+01 -2.394287733237750616e-03 4.158578299761135633e-03 2.001489138936397155e-02
3.098999999999769717e+00 2.088460358909011916e+01 -2.447472976294608540e-03 4.102450230723366301e-03 1.994988589480346450e-02
3.099999999999769607e+00 2.088306965864142484e+01 -2.495119528285578547e-03 4.029049976979899583e-03 1.989093202717448147e-02
3.100999999999769496e+00 2.088165585162615656e+01 -2.542973776085641086e-03 3.956780791353916443e-03 1.983226222526675298e-02


==> data/slidingdroplet/energies/ws100_de_lin.dat <==
t e deltap deltan deltapwogravity
0.000000000000000000e+00 1.079078533638984361e+01 0.000000000000000000e+00 0.000000000000000000e+00 9.370911164090759323e-09
1.000000000000000021e-03 1.076698752563714123e+01 1.209619784827226617e-02 1.170161290443010906e-02 1.211399249009748220e-02
2.000000000000000042e-03 1.074451249867488301e+01 1.232109893919424576e-02 1.015392802306398085e-02 1.235599297054815887e-02
3.000000000000000062e-03 1.072434672696691216e+01 1.099035728832582944e-02 9.175414419645018180e-03 1.104352764050104026e-02
4.000000000000000083e-03 1.070623443813306785e+01 9.636125339088962363e-03 8.476163494755340963e-03 9.708601983499444074e-03
5.000000000000000104e-03 1.068985166532212006e+01 8.397825062115919434e-03 7.984947748831879369e-03 8.490631022191873559e-03
6.000000000000000125e-03 1.067497328220711772e+01 7.201531366365401289e-03 7.676851748636934723e-03 7.315689567718954532e-03
7.000000000000000146e-03 1.066137085480763780e+01 6.189031371366952167e-03 7.413396028112969466e-03 6.325384225306558000e-03
8.000000000000000167e-03 1.064888410342816982e+01 5.392252085540773406e-03 7.094499293927201793e-03 5.551402191435379253e-03
9.000000000000001055e-03 1.063735820576540547e+01 4.763989072279954315e-03 6.761908590484396256e-03 4.946359346649093110e-03
1.000000000000000194e-02 1.062661767644191713e+01 4.264188018230915395e-03 6.476341305257430486e-03 4.470047112276526180e-03
1.100000000000000283e-02 1.061652398019973020e+01 3.861014922949497063e-03 6.232681319237425022e-03 4.090517345369978387e-03
1.200000000000000372e-02 1.060696837795592806e+01 3.532765691168259989e-03 6.022836552633881527e-03 3.785961844104773072e-03
1.300000000000000461e-02 1.059786610730530576e+01 3.260632121281015899e-03 5.841638529341285774e-03 3.537509127735943663e-03
1.400000000000000550e-02 1.058914767362312048e+01 3.033956308749601385e-03 5.684477373435676759e-03 3.334452483154324610e-03
1.500000000000000638e-02 1.058075613051815544e+01 2.843237312639906346e-03 5.548305792325131623e-03 3.167236232703241582e-03
1.600000000000000727e-02 1.057264587750627172e+01 2.680891710723803945e-03 5.429361301159923991e-03 3.028241656779554012e-03
1.700000000000000816e-02 1.056477782742293847e+01 2.542246531818653094e-03 5.325803551514591422e-03 2.912776627544557718e-03
1.800000000000000905e-02 1.055712319345570549e+01 2.423497493394761396e-03 5.231136473838221210e-03 2.817007536670439270e-03
1.900000000000000994e-02 1.054968889733340198e+01 2.318965885044603666e-03 5.115330237258903893e-03 2.735246199120162838e-03
2.000000000000001082e-02 1.054247435748570005e+01 2.226787851604500931e-03 4.987751996097427101e-03 2.665620135379204430e-03
2.100000000000001171e-02 1.053548086979861331e+01 2.144204435908834885e-03 4.849283251177905971e-03 2.605368163648880738e-03
2.200000000000001260e-02 1.052868745661681693e+01 2.069399961814984840e-03 4.724013219981396811e-03 2.552675153069167927e-03
2.300000000000001349e-02 1.052207797658639166e+01 1.994710952223592744e-03 4.614769078201681578e-03 2.499907466493914241e-03
2.400000000000001438e-02 1.051564877980056423e+01 1.893215888902227608e-03 4.535980896925200997e-03 2.420310770541370896e-03
2.500000000000001527e-02 1.050939601667575474e+01 1.773463298765272150e-03 4.479299826044218225e-03 2.322455847574739739e-03
2.600000000000001615e-02 1.050331130464182117e+01 1.653384059711742208e-03 4.431327974221827871e-03 2.224239337799986584e-03
2.700000000000001704e-02 1.049738178331457483e+01 1.545902498372290091e-03 4.383618828874044637e-03 2.138552318699478427e-03
2.800000000000001793e-02 1.049160215432997134e+01 1.449398114475982042e-03 4.330230870127509124e-03 2.063752307143766011e-03
2.900000000000001882e-02 1.048597115490214904e+01 1.362288676958998100e-03 4.268710750863304905e-03 1.998234420448171279e-03
3.000000000000001971e-02 1.048048904756884880e+01 1.282574816336776473e-03 4.199532516963457897e-03 1.939984966539071718e-03
3.100000000000002059e-02 1.047514576277825071e+01 1.208871629819312623e-03 4.134413160778778289e-03 1.887608313964503738e-03
3.200000000000002148e-02 1.046993074765130949e+01 1.139900812743421506e-03 4.075114314197803532e-03 1.839826072065878140e-03
3.300000000000002237e-02 1.046483334610159233e+01 1.074794479965705644e-03 4.022607069751456439e-03 1.795768784589587197e-03
3.400000000000002326e-02 1.045984527795017982e+01 1.013315682199967399e-03 3.974752469212538414e-03 1.755194969140814977e-03
3.500000000000002415e-02 1.045495949902816513e+01 9.552660363850633361e-04 3.930512885629630984e-03 1.717898884653597811e-03
3.600000000000002504e-02 1.045017654857961631e+01 9.013868482513659637e-04 3.881563600297451271e-03 1.684603427842695962e-03
3.700000000000002592e-02 1.044550169099408343e+01 8.491192819200403313e-04 3.825738303612836230e-03 1.652753232794544570e-03
3.800000000000002681e-02 1.044093030730515892e+01 7.989306064754182757e-04 3.772453082449094691e-03 1.622814790672389741e-03
3.900000000000002770e-02 1.043645576875328018e+01 7.527933999074362410e-04 3.721745151971301256e-03 1.596755270418505996e-03
4.000000000000002859e-02 1.043207026267715953e+01 7.110375547081794305e-04 3.674468521412469369e-03 1.574880580586648926e-03
4.100000000000002948e-02 1.042776878402926855e+01 6.714626471200201702e-04 3.630016000770968157e-03 1.554987904012496884e-03
4.200000000000003036e-02 1.042354743418789731e+01 6.331663378791896899e-04 3.588183503492046230e-03 1.536179540312777739e-03
4.300000000000003125e-02 1.041940246619634891e+01 5.960770061391935156e-04 3.548890985409204613e-03 1.518389444424759777e-03
4.400000000000003214e-02 1.041532995524503136e+01 5.600918906369182484e-04 3.512419060680635561e-03 1.501518247954764440e-03
4.500000000000003303e-02 1.041132679057660759e+01 5.250936348103990396e-04 3.478071033613365243e-03 1.485452042092501312e-03
4.600000000000003392e-02 1.040738994336883394e+01 4.909402218991404864e-04 3.445906985874512118e-03 1.470053258114830319e-03
4.700000000000003481e-02 1.040351608679893936e+01 4.525618964515593936e-04 3.421294673443025375e-03 1.450273958756207425e-03
4.800000000000003569e-02 1.039970334988708345e+01 3.989299282706536645e-04 3.413806983585253741e-03 1.415198499612651487e-03
4.900000000000003658e-02 1.039595451232587031e+01 3.437220232031361084e-04 3.405115538010000491e-03 1.378515152622436036e-03
5.000000000000003747e-02 1.039226950354181866e+01 2.904282107061004811e-04 3.394580573345545860e-03 1.343701926242466937e-03
5.100000000000003836e-02 1.038864883580339971e+01 2.416234024286268540e-04 3.379044335990332229e-03 1.313310193478266653e-03
5.200000000000003925e-02 1.038509077924280533e+01 1.964136178852998553e-04 3.361642942709080692e-03 1.286419783252513863e-03
5.300000000000004013e-02 1.038159293586228138e+01 1.543153635237417371e-04 3.343528017000204321e-03 1.262528613166895471e-03
5.400000000000004102e-02 1.037815185805241036e+01 1.155774033990326379e-04 3.325500406471985741e-03 1.241868227029659750e-03
5.500000000000004191e-02 1.037476454472924381e+01 7.865541281773267353e-05 3.308657910348819335e-03 1.222894829528773991e-03
5.600000000000004280e-02 1.037143127035614931e+01 4.339072998391002627e-05 3.289883643110586876e-03 1.205446282893315752e-03
5.700000000000004369e-02 1.036815686048277207e+01 9.439433939325421769e-06 3.264970439437912125e-03 1.189178007781298329e-03
5.800000000000004458e-02 1.036493873732739424e+01 -2.346241393923261206e-05 3.241585569317071303e-03 1.173828777095166885e-03
5.900000000000004546e-02 1.036177650427086583e+01 -5.551787369518104649e-05 3.217750930223588386e-03 1.159202379728784026e-03
6.000000000000004635e-02 1.035867173723931778e+01 -8.550446316003345139e-05 3.190271494708083692e-03 1.146513801444156095e-03
6.100000000000004724e-02 1.035562052238051578e+01 -1.148444311293223333e-04 3.166059289931320419e-03 1.134337869776733294e-03
6.200000000000004813e-02 1.035261992886680993e+01 -1.435058719262780210e-04 3.144099385632129554e-03 1.122703305376152169e-03
6.300000000000004208e-02 1.034966733663764593e+01 -1.715991896060477218e-04 3.124191418770044804e-03 1.111499984486852451e-03
6.400000000000004297e-02 1.034676051597314839e+01 -1.990050481609400624e-04 3.105825712658484734e-03 1.100846562882958936e-03
6.500000000000004385e-02 1.034389712677281814e+01 -2.246670136292215939e-04 3.088056213959467812e-03 1.091793022195946660e-03
6.600000000000004474e-02 1.034107538452541775e+01 -2.498209838737072133e-04 3.071563231274101243e-03 1.083104670639239769e-03
6.700000000000004563e-02 1.033829306178743934e+01 -2.742921679224579303e-04 3.056614905900862170e-03 1.074961330926911670e-03
6.800000000000004652e-02 1.033554812467387940e+01 -2.976453889705033494e-04 3.042582502530445480e-03 1.067797841297083751e-03
6.900000000000004741e-02 1.033283925898650146e+01 -3.202487771535362138e-04 3.029114464531473469e-03 1.061239847063739743e-03
7.000000000000004829e-02 1.033016485680406937e+01 -3.418769671070524450e-04 3.016279149539142102e-03 1.055514776118276869e-03
7.100000000000004918e-02 1.032752250689518547e+01 -3.625015765714473151e-04 3.004851485455348019e-03 1.050651827869007607e-03
7.200000000000005007e-02 1.032491074877102655e+01 -3.821860316400006404e-04 2.993944155798925529e-03 1.046581694428079263e-03
7.300000000000005096e-02 1.032232878972546253e+01 -4.009181013140002657e-04 2.982877146878019827e-03 1.043312939549327027e-03
7.400000000000005185e-02 1.031977465229588731e+01 -4.193916717829685240e-04 2.973529101358189132e-03 1.040156808774930905e-03
7.500000000000005274e-02 1.031724523803721461e+01 -4.370003592948537943e-04 2.966414617967555716e-03 1.037716104993705946e-03
7.600000000000005362e-02 1.031473934872548881e+01 -4.539865419444885533e-04 2.959875853670283601e-03 1.035751888884312412e-03
7.700000000000005451e-02 1.031225523172163605e+01 -4.706997470590598915e-04 2.954816750911819136e-03 1.033919550229766377e-03
7.800000000000005540e-02 1.030979186987709362e+01 -4.871166071973815162e-04 2.950478451739814694e-03 1.032245096714049307e-03
7.900000000000005629e-02 1.030734756735028768e+01 -5.028045285135159708e-04 2.947107055319457374e-03 1.031158168650134340e-03
8.000000000000005718e-02 1.030492052161332772e+01 -5.178520238252097780e-04 2.944897760785163739e-03 1.030568217885555670e-03
8.100000000000005806e-02 1.030251030273226043e+01 -5.321820830805342817e-04 2.942400964147828379e-03 1.030553961503451318e-03
8.200000000000005895e-02 1.030011578484719870e+01 -5.462443077701116794e-04 2.940762192831842918e-03 1.030669988271200018e-03
8.300000000000005984e-02 1.029773532625919330e+01 -5.601247340870305893e-04 2.940583322092427034e-03 1.030835673964112294e-03
8.400000000000006073e-02 1.029537055002807300e+01 -5.734275188853560660e-04 2.938203750005658615e-03 1.031439285221488885e-03
8.500000000000006162e-02 1.029302728869353700e+01 -5.863789556242162901e-04 2.929640290160211678e-03 1.032252444425762897e-03
8.600000000000006251e-02 1.029070372040544612e+01 -5.988085110615657238e-04 2.922376799152448176e-03 1.033439512453707652e-03
8.700000000000006339e-02 1.028839818117414140e+01 -6.100739002288682686e-04 2.915613131533588767e-03 1.035637223773784067e-03
8.800000000000006428e-02 1.028610921398244216e+01 -6.209269661234989622e-04 2.909894157822741530e-03 1.038095198459500733e-03
8.900000000000006517e-02 1.028383535098659962e+01 -6.312372046664803654e-04 2.905100200509015511e-03 1.040940619398549559e-03
9.000000000000006606e-02 1.028157545334317824e+01 -6.413974088204436831e-04 2.901295052241826232e-03 1.043786555111495505e-03
9.100000000000006695e-02 1.027932724306039525e+01 -6.510916785981255180e-04 2.899301961381117471e-03 1.046945912723511217e-03
9.200000000000006783e-02 1.027709113685219577e+01 -6.616904514053474975e-04 2.897796659604820642e-03 1.049060054244302072e-03
9.300000000000006872e-02 1.027486649315222422e+01 -6.796482674509322051e-04 2.904291967422483519e-03 1.043713050942328847e-03
9.400000000000006961e-02 1.027265350482926110e+01 -6.978691778818883057e-04 2.910857500845015836e-03 1.037998657634363895e-03
9.500000000000007050e-02 1.027045193655777489e+01 -7.153638893565349242e-04 2.916932160842744190e-03 1.032900140923850071e-03
9.600000000000007139e-02 1.026826114939382073e+01 -7.318165602280552861e-04 2.922603724182210906e-03 1.028722448665601993e-03
9.700000000000007228e-02 1.026607982262623509e+01 -7.477774058481457056e-04 2.929104173433790849e-03 1.024914330461017958e-03
9.800000000000007316e-02 1.026390773859097649e+01 -7.630963210909292357e-04 2.935180356349521846e-03 1.021623471870105205e-03
9.900000000000007405e-02 1.026174779763184475e+01 -7.780750834730165103e-04 2.938016042604761624e-03 1.018545840954956753e-03
1.000000000000000749e-01 1.025960101762992771e+01 -7.927941597736856954e-04 2.939574161690722796e-03 1.015604695648013398e-03
1.010000000000000758e-01 1.025747024918742234e+01 -8.067186416897882163e-04 2.937487084195159002e-03 1.013334159716664873e-03
1.020000000000000767e-01 1.025535640259819914e+01 -8.205135745773474345e-04 2.934360163800548219e-03 1.011069256198257561e-03
1.030000000000000776e-01 1.025325872241377567e+01 -8.338484294657895262e-04 2.931528613889256788e-03 1.009139634105659300e-03
1.040000000000000785e-01 1.025117653281634666e+01 -8.466419656561560312e-04 2.928831563085163361e-03 1.007625427004427317e-03
1.050000000000000794e-01 1.024910821995762689e+01 -8.586298261125161445e-04 2.926942684832294691e-03 1.006780667198457161e-03
1.060000000000000803e-01 1.024705307976972080e+01 -8.702608147156336944e-04 2.925401002621724235e-03 1.006156400801688300e-03
1.070000000000000812e-01 1.024501096144738455e+01 -8.816950706941985901e-04 2.923813393030449265e-03 1.005595886702234177e-03
1.080000000000000820e-01 1.024298109397408574e+01 -8.929313367633765364e-04 2.922798810062183887e-03 1.005103650715126126e-03
1.090000000000000829e-01 1.024096293074540398e+01 -9.036097924674250026e-04 2.921773021149182571e-03 1.005040971773741134e-03
1.100000000000000838e-01 1.023895615468834919e+01 -9.142052747434442151e-04 2.920981331798237334e-03 1.004936098193286729e-03
1.110000000000000847e-01 1.023695936290519803e+01 -9.251898142465191490e-04 2.921981597397671840e-03 1.004323698245358342e-03
1.120000000000000856e-01 1.023497540808063988e+01 -9.401406350898363056e-04 2.924095459647990496e-03 9.996833047044044115e-04
1.130000000000000865e-01 1.023300715019282414e+01 -9.551327136619857652e-04 2.923390601477724501e-03 9.949386243463570652e-04
1.140000000000000874e-01 1.023105468420779829e+01 -9.697949350965860520e-04 2.922260920122439053e-03 9.904574070326796226e-04
1.150000000000000883e-01 1.022911770759118788e+01 -9.840630650419356779e-04 2.921039681652344219e-03 9.862994968389390740e-04
1.160000000000000892e-01 1.022719623082653939e+01 -9.981282780548263785e-04 2.919605042703315306e-03 9.822735716817291695e-04
1.170000000000000900e-01 1.022529042369039587e+01 -1.011814508731988596e-03 2.917621644875511080e-03 9.785548763726879297e-04
1.180000000000000909e-01 1.022340020792283610e+01 -1.025169487158177116e-03 2.915385254717943291e-03 9.750945303554921879e-04
1.190000000000000918e-01 1.022152529719148006e+01 -1.037743611290290998e-03 2.912654342646329476e-03 9.723350056141480966e-04
1.200000000000000927e-01 1.021966583856778854e+01 -1.049550391499173797e-03 2.909009015190697385e-03 9.702627170301972087e-04
1.210000000000000936e-01 1.021782108817120616e+01 -1.060856057204469672e-03 2.905606453786853827e-03 9.686114721440837851e-04
1.220000000000000945e-01 1.021599029647285128e+01 -1.071829528465269212e-03 2.902621226820141422e-03 9.672119192359780737e-04
1.230000000000000954e-01 1.021417257384651656e+01 -1.082156901399011339e-03 2.899879527733739259e-03 9.663730394594987911e-04
1.240000000000000963e-01 1.021236705608168371e+01 -1.092509634688031053e-03 2.898027399520873484e-03 9.654281888202389042e-04
1.250000000000000833e-01 1.021057209356026618e+01 -1.102537065760371329e-03 2.897499587177902649e-03 9.647246092906691618e-04
1.260000000000000842e-01 1.020878763024897395e+01 -1.112503055290154546e-03 2.896966366582382456e-03 9.640016443728979508e-04
1.270000000000000850e-01 1.020701288059119172e+01 -1.124894528434903672e-03 2.899644186217141366e-03 9.607900140211129330e-04
1.280000000000000859e-01 1.020524682709323727e+01 -1.139270344238120600e-03 2.905323842192565707e-03 9.555403704850384296e-04
1.290000000000000868e-01 1.020349051744248214e+01 -1.153360556952714175e-03 2.909670207707841863e-03 9.505194463324470600e-04
1.300000000000000877e-01 1.020174318935295332e+01 -1.167196916515176588e-03 2.914525006043998043e-03 9.456927363151482148e-04
1.310000000000000886e-01 1.020000500558835377e+01 -1.180722109252616871e-03 2.918905873852171463e-03 9.411139798672770937e-04
1.320000000000000895e-01 1.019827525370081389e+01 -1.194239810787133546e-03 2.923991698327009850e-03 9.364818816445373995e-04
1.330000000000000904e-01 1.019655329144703870e+01 -1.207213261620326697e-03 2.929175515395515336e-03 9.323294748501353112e-04
1.340000000000000913e-01 1.019483972890951229e+01 -1.219709577881330923e-03 2.933272115407744782e-03 9.285861266644756910e-04
1.350000000000000921e-01 1.019313418411521255e+01 -1.231956293251118464e-03 2.937501087550858838e-03 9.250247296977810252e-04
1.360000000000000930e-01 1.019143697622666522e+01 -1.243918255626653632e-03 2.941126144173978815e-03 9.216823370898466527e-04
1.370000000000000939e-01 1.018974744337932492e+01 -1.255519461374889111e-03 2.945052308715191518e-03 9.186356824624713037e-04
1.380000000000000948e-01 1.018806598279354603e+01 -1.267030336460608659e-03 2.948490922239502005e-03 9.156147667626901576e-04
1.390000000000000957e-01 1.018639214369079227e+01 -1.278438858245005460e-03 2.952277960998765487e-03 9.126330230047904977e-04
1.400000000000000966e-01 1.018472750749169364e+01 -1.289182865906725057e-03 2.953819065005348649e-03 9.102480680501730302e-04
1.410000000000000975e-01 1.018307430867658780e+01 -1.299786600832628482e-03 2.952985415938466814e-03 9.079341267566136669e-04
1.420000000000000984e-01 1.018143203150353848e+01 -1.309931796348224198e-03 2.952208969397546613e-03 9.060089276311612599e-04
1.430000000000000993e-01 1.017979970142187618e+01 -1.319845773102932629e-03 2.952175854765235613e-03 9.042458735167892021e-04
1.440000000000001001e-01 1.017817706388172816e+01 -1.329665549982214558e-03 2.952303090130234311e-03 9.025096644102948091e-04
1.450000000000001010e-01 1.017656397147966629e+01 -1.339375202407701781e-03 2.952467604469568435e-03 9.008170830935287397e-04
1.460000000000001019e-01 1.017495942984014690e+01 -1.348194505309361453e-03 2.952736144828758437e-03 8.999408620555259279e-04
1.470000000000001028e-01 1.017336330426165780e+01 -1.356966104682694836e-03 2.953091683171788807e-03 8.990397110611041175e-04
1.480000000000001037e-01 1.017177588332145177e+01 -1.365590613189953317e-03 2.953011553395983729e-03 8.982152116221628867e-04
1.490000000000001046e-01 1.017019646345807082e+01 -1.374206775874601107e-03 2.953626639255549531e-03 8.973307659569417557e-04
1.500000000000001055e-01 1.016862511068344332e+01 -1.382742826955425967e-03 2.954095601582925300e-03 8.964591597811823751e-04
1.510000000000001064e-01 1.016706213692080141e+01 -1.391193042186025059e-03 2.954166804827942396e-03 8.956075856370064245e-04
1.520000000000001072e-01 1.016550723713827153e+01 -1.399532038011660215e-03 2.954431820541532708e-03 8.948004772666432642e-04
1.530000000000001081e-01 1.016396049628064446e+01 -1.407705928871290629e-03 2.954446786498361992e-03 8.940918030397194266e-04
1.540000000000001090e-01 1.016242194128093779e+01 -1.415808688548344596e-03 2.954363688255020465e-03 8.933906927864246729e-04
1.550000000000001099e-01 1.016089023505555566e+01 -1.423879599748493997e-03 2.955585825130617635e-03 8.926561184155119063e-04
1.560000000000001108e-01 1.015936431905297077e+01 -1.431718279662037895e-03 2.957634282246930472e-03 8.920824080543967921e-04
1.570000000000001117e-01 1.015784491945799672e+01 -1.439392493685096334e-03 2.958792088659143414e-03 8.916030283245297144e-04
1.580000000000001126e-01 1.015633176341611232e+01 -1.446943003985945268e-03 2.960099045870345606e-03 8.911780506726521209e-04
1.590000000000001135e-01 1.015482347007312747e+01 -1.454302727503178124e-03 2.962596070488034746e-03 8.908719230503377726e-04
1.600000000000001144e-01 1.015332033062583683e+01 -1.461295339450996867e-03 2.964434786741632511e-03 8.908564415239133335e-04
1.610000000000001152e-01 1.015182198721154094e+01 -1.468235942347363146e-03 2.966579356643251827e-03 8.908194697961577561e-04
1.620000000000001161e-01 1.015032838566890483e+01 -1.474820166389163032e-03 2.968421709025276592e-03 8.910627954671118591e-04
1.630000000000001170e-01 1.014883933535128335e+01 -1.481375583905920413e-03 2.970425901527396634e-03 8.912623880554848598e-04
1.640000000000001179e-01 1.014735532323288858e+01 -1.487537386388518767e-03 2.971549504783291967e-03 8.917830942682583974e-04
1.650000000000001188e-01 1.014587618920702994e+01 -1.493479957204700949e-03 2.972613983063342354e-03 8.924527713880159221e-04
1.660000000000001197e-01 1.014440101426640339e+01 -1.499280088448312663e-03 2.974455029074857086e-03 8.931950054515763130e-04
1.670000000000001206e-01 1.014292994154415162e+01 -1.505052203705946855e-03 2.976124925957722954e-03 8.938998234070022779e-04
1.680000000000001215e-01 1.014146241094947420e+01 -1.510397054131800299e-03 2.977927648809213391e-03 8.949616041631091885e-04
1.690000000000001223e-01 1.013999827701001877e+01 -1.515620965771201801e-03 2.979754905226638263e-03 8.960776873260051451e-04
1.700000000000001232e-01 1.013853707488761913e+01 -1.520378667197404277e-03 2.981580789597045034e-03 8.975921815949416743e-04
1.710000000000001241e-01 1.013707788878428673e+01 -1.524968852054551941e-03 2.984154955386951122e-03 8.992075686672282818e-04
1.720000000000001250e-01 1.013562006253985004e+01 -1.529466324089503006e-03 2.987292568526191301e-03 9.008515493526125925e-04
1.730000000000001259e-01 1.013416304163380310e+01 -1.533712589814699911e-03 2.990733495861635366e-03 9.026799984047483971e-04
1.740000000000001268e-01 1.013270484522980475e+01 -1.538038718159151757e-03 2.996235122157509239e-03 9.043657944794956114e-04
1.750000000000001277e-01 1.013124753941717238e+01 -1.542314169050956535e-03 2.999619981683326886e-03 9.060399485102234654e-04
1.760000000000001286e-01 1.012979390828297177e+01 -1.546475968640082703e-03 3.000107102840688343e-03 9.077668321864007994e-04
1.770000000000001295e-01 1.012834285619637242e+01 -1.550495561939986555e-03 3.001547648539333590e-03 9.095735324414730731e-04
1.780000000000001303e-01 1.012689547993224437e+01 -1.554387253014898485e-03 3.001763517142951466e-03 9.114461733688887990e-04
1.790000000000001312e-01 1.012545169466255146e+01 -1.558206858866907412e-03 3.001992128559817508e-03 9.133302433292737887e-04
1.800000000000001321e-01 1.012401144058147828e+01 -1.561691495730523072e-03 3.001945576803700944e-03 9.154869921708851327e-04
1.810000000000001330e-01 1.012257530500406055e+01 -1.565082954729630398e-03 3.001218532147359973e-03 9.176757401402640306e-04
1.820000000000001339e-01 1.012114234503981791e+01 -1.568396451378603878e-03 3.001356415621245482e-03 9.198827010961874119e-04
1.830000000000001348e-01 1.011971352948691205e+01 -1.571616719026141216e-03 3.000432271932001148e-03 9.221241896311108046e-04
1.840000000000001357e-01 1.011828848381266255e+01 -1.574769302910563771e-03 2.999814977160067224e-03 9.243761412756021931e-04
1.850000000000001366e-01 1.011686651212765575e+01 -1.582527955219398394e-03 3.004499640226193993e-03 9.219950176822562645e-04
1.860000000000001374e-01 1.011544714070430118e+01 -1.591375089286110314e-03 3.010746512640686753e-03 9.185055873142104104e-04
1.870000000000001383e-01 1.011403009428416588e+01 -1.600922976760828318e-03 3.017969396896121124e-03 9.143095154249794750e-04
1.880000000000001392e-01 1.011261581285912570e+01 -1.610206158528101981e-03 3.024487583568288927e-03 9.103662063792108310e-04
1.890000000000001401e-01 1.011120493864659586e+01 -1.619141269894354201e-03 3.030015482424187889e-03 9.067573748969643896e-04
1.900000000000001410e-01 1.010979760910426073e+01 -1.627611515902468694e-03 3.034941058237602442e-03 9.035933367059614590e-04
1.910000000000001419e-01 1.010839451994915983e+01 -1.635722763989340368e-03 3.038811919090241183e-03 9.007649402335320609e-04
1.920000000000001428e-01 1.010699538609100401e+01 -1.643790114990056114e-03 3.042923973145877144e-03 8.979585062069160356e-04
1.930000000000001437e-01 1.010560071062714904e+01 -1.651446561399551186e-03 3.046122025254517293e-03 8.955353585646583627e-04
1.940000000000001446e-01 1.010421070503202756e+01 -1.658929186973321116e-03 3.048934782094800920e-03 8.932571920979695329e-04
1.950000000000001454e-01 1.010282594455866700e+01 -1.666083950192354763e-03 3.050844423552912833e-03 8.912733322436303292e-04
1.960000000000001463e-01 1.010144742772867410e+01 -1.673273576803410235e-03 3.051790406796314054e-03 8.892227641301316248e-04
1.970000000000001472e-01 1.010007476742089949e+01 -1.680424143288948872e-03 3.053084451063558212e-03 8.871813549151323468e-04
1.980000000000001481e-01 1.009870853769547416e+01 -1.687542513470081549e-03 3.053772238895409268e-03 8.851458690148178389e-04
1.990000000000001490e-01 1.009734900739657526e+01 -1.694531563641218323e-03 3.054061862540121634e-03 8.832137379839204898e-04
2.000000000000001499e-01 1.009599568487420562e+01 -1.701210437878869107e-03 3.054532960248507005e-03 8.815633876540822584e-04
2.010000000000001508e-01 1.009464837759651346e+01 -1.707870417402867916e-03 3.055177695095034549e-03 8.799036744202188036e-04
2.020000000000001517e-01 1.009330767826239317e+01 -1.714404370131707069e-03 3.055103704251994814e-03 8.783419209321363620e-04
2.030000000000001525e-01 1.009197271154508968e+01 -1.720762107894323279e-03 3.055728825197810868e-03 8.769239306997271858e-04
2.040000000000001534e-01 1.009064339171176350e+01 -1.727142789111461374e-03 3.056462622437642468e-03 8.754519680182550360e-04
2.050000000000001543e-01 1.008931931488443112e+01 -1.733416189129201009e-03 3.057493016461577430e-03 8.740558036382705060e-04
2.060000000000001552e-01 1.008800050176423824e+01 -1.739580105546346305e-03 3.058393225739231523e-03 8.727375447803626968e-04
2.070000000000001561e-01 1.008668606221107034e+01 -1.745649590140170831e-03 3.060089143308071784e-03 8.714804854079477754e-04
2.080000000000001570e-01 1.008537666337497996e+01 -1.751665948932071932e-03 3.061064785022452918e-03 8.702437032327662182e-04
2.090000000000001579e-01 1.008407393723707557e+01 -1.757628978623049362e-03 3.060355116527435984e-03 8.690282011839514306e-04
2.100000000000001588e-01 1.008277904605995623e+01 -1.763238178615837270e-03 3.058129355735176701e-03 8.681335464727827061e-04
2.110000000000001597e-01 1.008149201722923394e+01 -1.768595600577695624e-03 3.055624431299987752e-03 8.674562860957508873e-04
2.120000000000001605e-01 1.008021075630015062e+01 -1.773997576982426928e-03 3.055258506065743496e-03 8.667043233095103908e-04
2.130000000000001614e-01 1.007893525724473527e+01 -1.779289913741360441e-03 3.054788969156712469e-03 8.660323203819123841e-04
2.140000000000001623e-01 1.007766533151625055e+01 -1.784470359334417279e-03 3.054396087819139134e-03 8.654425163276098032e-04
2.150000000000001632e-01 1.007640113276800342e+01 -1.789555272112569855e-03 3.053754020359694937e-03 8.649186533577834591e-04
2.160000000000001641e-01 1.007514278239214356e+01 -1.794368406066853931e-03 3.052718781926716356e-03 8.646347434539239417e-04
2.170000000000001650e-01 1.007389102462791719e+01 -1.799112675945921044e-03 3.050870440172289907e-03 8.643886412962420267e-04
2.180000000000001659e-01 1.007264519845646333e+01 -1.803709421423646975e-03 3.049535592877503521e-03 8.642577903845946900e-04
2.190000000000001668e-01 1.007140548195014063e+01 -1.808297897143046644e-03 3.048014403465754661e-03 8.641039499061508797e-04
2.200000000000001676e-01 1.007017126550643837e+01 -1.812848089939702104e-03 3.047064533641953912e-03 8.639577731609631448e-04
2.210000000000001685e-01 1.006894253534255768e+01 -1.817330664883705631e-03 3.046060828764403632e-03 8.638487068947855053e-04
2.220000000000001694e-01 1.006771908129500837e+01 -1.821846816546460884e-03 3.045300864095771415e-03 8.636782311520823860e-04
2.230000000000001703e-01 1.006649830134880652e+01 -1.826435064598019376e-03 3.047215010799863427e-03 8.634089880016332765e-04
2.240000000000001712e-01 1.006527968995049527e+01 -1.830908356427223905e-03 3.049519754738477112e-03 8.632251328866399681e-04
2.250000000000001721e-01 1.006406307772933850e+01 -1.835218827584260675e-03 3.051831048741026047e-03 8.631719788469952460e-04
2.260000000000001730e-01 1.006284894696315213e+01 -1.839685103266345103e-03 3.053815869452716943e-03 8.629333170493409637e-04
2.270000000000001739e-01 1.006163523241958124e+01 -1.847119522056808521e-03 3.060834065627696110e-03 8.597226235989890086e-04
2.280000000000001747e-01 1.006042245617832975e+01 -1.854468285557108950e-03 3.067244526808598701e-03 8.565877461495543773e-04
2.290000000000001756e-01 1.005921140270958070e+01 -1.861593354262198064e-03 3.072646823011255125e-03 8.536620347091899898e-04
2.300000000000001765e-01 1.005800300433115702e+01 -1.868377804012682228e-03 3.076776182436362708e-03 8.510578231256170443e-04
2.310000000000001774e-01 1.005679749083198793e+01 -1.874833985948936655e-03 3.080347485118022782e-03 8.487556974851055615e-04
2.320000000000001783e-01 1.005559282938832943e+01 -1.880891023766772824e-03 3.085552467425267415e-03 8.468191852367387739e-04
2.330000000000001792e-01 1.005439098808887266e+01 -1.886844281260510042e-03 3.088685580717284024e-03 8.449547643422357455e-04
2.340000000000001801e-01 1.005319094827235382e+01 -1.892720670031996545e-03 3.092760486550835165e-03 8.431362929143474804e-04
2.350000000000001810e-01 1.005199347376125552e+01 -1.898420401799769076e-03 3.095894912898075786e-03 8.414624616910608857e-04
2.360000000000001819e-01 1.005079944857093466e+01 -1.903619881704154406e-03 3.097645072025012256e-03 8.402522788376127127e-04
2.370000000000001827e-01 1.004960990591514758e+01 -1.908715265221400679e-03 3.098257921008479646e-03 8.391107294926584536e-04
2.380000000000001836e-01 1.004842382117390009e+01 -1.913605274668873663e-03 3.099690015916357639e-03 8.381396695734282844e-04
2.390000000000001845e-01 1.004724183612795407e+01 -1.918360050983461624e-03 3.100345096929482680e-03 8.372705392702314278e-04
2.400000000000001854e-01 1.004606413719605662e+01 -1.923017437591024136e-03 3.100716369488477030e-03 8.364657541560360093e-04
2.410000000000001863e-01 1.004489038532081402e+01 -1.927639588995933712e-03 3.101391464238534984e-03 8.356632601722269139e-04
2.420000000000001872e-01 1.004372176481612300e+01 -1.932267696202965386e-03 3.100888200893985903e-03 8.348241917348327244e-04
2.430000000000001881e-01 1.004255894129642357e+01 -1.936833409548761008e-03 3.099656929248190661e-03 8.340190318160724259e-04
2.440000000000001890e-01 1.004140061723236066e+01 -1.941135979874519281e-03 3.099460043937429278e-03 8.334427865145609387e-04
2.450000000000001898e-01 1.004024620532326928e+01 -1.945298314887851723e-03 3.099710223979231308e-03 8.329702305073430737e-04
2.460000000000001907e-01 1.003909637637713814e+01 -1.949430325700166750e-03 3.099259271831304036e-03 8.324928989389942038e-04
2.470000000000001916e-01 1.003795172790725765e+01 -1.953509160454537652e-03 3.098157630335031387e-03 8.320355691077370225e-04
2.480000000000001925e-01 1.003681110127703136e+01 -1.957346336902589159e-03 3.097972967128882673e-03 8.317802096078646566e-04
2.490000000000001934e-01 1.003567397987763776e+01 -1.961026820592973174e-03 3.098148219986565644e-03 8.316387987645436526e-04
2.500000000000001665e-01 1.003454115964159321e+01 -1.964644567025174843e-03 3.097464803069726463e-03 8.315191471174006917e-04
2.510000000000001674e-01 1.003341279212421711e+01 -1.968219574844317765e-03 3.096587092220423176e-03 8.314032750383680385e-04
2.520000000000001683e-01 1.003228823723065588e+01 -1.971840522685257367e-03 3.096395416246482211e-03 8.312064748124370047e-04
2.530000000000001692e-01 1.003116784425280272e+01 -1.975369866898958691e-03 3.095762844752116081e-03 8.310655100640677775e-04
2.540000000000001701e-01 1.003005148816256131e+01 -1.978885652980155296e-03 3.095241743221565766e-03 8.309030723843220841e-04
2.550000000000001710e-01 1.002893929405159490e+01 -1.982397064768227999e-03 3.094591175734641517e-03 8.307118605456414008e-04
2.560000000000001719e-01 1.002783113305685880e+01 -1.985868165646863855e-03 3.094029160382959828e-03 8.305295423714633774e-04
2.570000000000001728e-01 1.002672707867071011e+01 -1.989300438920662238e-03 3.093354825069351798e-03 8.303551057822579134e-04
2.580000000000001736e-01 1.002562699824915882e+01 -1.992472322737553168e-03 3.092552744288850318e-03 8.304060814318887972e-04
2.590000000000001745e-01 1.002452961730801739e+01 -1.995651193160616170e-03 3.093032134302039875e-03 8.304164009375885214e-04
2.600000000000001754e-01 1.002343445082083662e+01 -1.998871786454368797e-03 3.094038273635145268e-03 8.303538625474596009e-04
2.610000000000001763e-01 1.002234083579078217e+01 -2.002112124538546912e-03 3.095727154592998066e-03 8.302416210993190113e-04
2.620000000000001772e-01 1.002124870972504667e+01 -2.005268317525281396e-03 3.097394383260780593e-03 8.301840193647339701e-04
2.630000000000001781e-01 1.002015855699038660e+01 -2.008285409153122252e-03 3.098438143813188154e-03 8.302342067587152987e-04
2.640000000000001790e-01 1.001906947818312688e+01 -2.011295852163945928e-03 3.100374659423670541e-03 8.302613599003905208e-04
2.650000000000001799e-01 1.001798230619540675e+01 -2.014068294109511853e-03 3.101240281829637652e-03 8.304952734667008863e-04
2.660000000000001807e-01 1.001689667294345298e+01 -2.016773641644482688e-03 3.102406893598248609e-03 8.307669688381582804e-04
2.670000000000001816e-01 1.001581176869098222e+01 -2.019445419561728162e-03 3.104349672032492326e-03 8.310429037944578289e-04
2.680000000000001825e-01 1.001472760579263799e+01 -2.022152070640312327e-03 3.106314968984544289e-03 8.312570364316140869e-04
2.690000000000001834e-01 1.001364432689909556e+01 -2.024797006731930173e-03 3.108075900274357740e-03 8.315066393752148588e-04
2.700000000000001843e-01 1.001256075443042981e+01 -2.027416405786623254e-03 3.110988874452373220e-03 8.317558277704973236e-04
2.710000000000001852e-01 1.001147574572568466e+01 -2.029943804238599527e-03 3.114952508983749070e-03 8.320703173115486396e-04
2.720000000000001861e-01 1.001039046571311886e+01 -2.032195908611997802e-03 3.117475921177801333e-03 8.326306911102491094e-04
2.730000000000001870e-01 1.000930579238813678e+01 -2.034216110799907593e-03 3.118889435781984840e-03 8.333941286495207207e-04
2.740000000000001878e-01 1.000822188637773635e+01 -2.036294066174824426e-03 3.120200076575250538e-03 8.340729915746414530e-04
2.750000000000001887e-01 1.000713864013478549e+01 -2.038301188297331895e-03 3.121547431248195698e-03 8.347968405710571574e-04
2.760000000000001896e-01 1.000605621579983229e+01 -2.040201479590030616e-03 3.122625814543233177e-03 8.356015513905560958e-04
2.770000000000001905e-01 1.000497424327680385e+01 -2.042079711404720752e-03 3.124052234433161244e-03 8.364031070560417605e-04
2.780000000000001914e-01 1.000389245208446454e+01 -2.043887475074635755e-03 3.125678667413945514e-03 8.372490086885228623e-04
2.790000000000001923e-01 1.000281004658714323e+01 -2.045574137592127886e-03 3.127979634913431641e-03 8.381876620734852318e-04
2.800000000000001932e-01 1.000172746160928128e+01 -2.047235032379243064e-03 3.129820010241198686e-03 8.391240960603729921e-04
2.810000000000001941e-01 1.000064479047620658e+01 -2.048836496952473156e-03 3.131507630027170579e-03 8.400935312443602240e-04
2.820000000000001950e-01 9.999562216456254760e+00 -2.050406566264068465e-03 3.132980586215889252e-03 8.410692272255441060e-04
2.830000000000001958e-01 9.998477731809197522e+00 -2.051962662815795362e-03 3.136447309873033155e-03 8.420334591046797898e-04
2.840000000000001967e-01 9.997394443438560430e+00 -2.053262714333035140e-03 3.136551084970127298e-03 8.432271445471471423e-04
2.850000000000001976e-01 9.996313750699304279e+00 -2.054575792451137587e-03 3.135268531707288090e-03 8.443823440028588260e-04
2.860000000000001985e-01 9.995235178363147455e+00 -2.055807826195326336e-03 3.134380162352150799e-03 8.455920295463942391e-04
2.870000000000001994e-01 9.994156553949416377e+00 -2.056938406720751605e-03 3.135562820451829030e-03 8.468744445159201223e-04
2.880000000000002003e-01 9.993079009363764698e+00 -2.057989762334852014e-03 3.135534347986531668e-03 8.482064482256360810e-04
2.890000000000002012e-01 9.992001724355846548e+00 -2.058944073230106492e-03 3.136229081148256010e-03 8.496050954858933024e-04
2.900000000000002021e-01 9.990924116441036062e+00 -2.059674907407061870e-03 3.137282822217547437e-03 8.511932083432250306e-04
2.910000000000002029e-01 9.989847268456472307e+00 -2.060458977148410184e-03 3.137306961712165929e-03 8.526973639120969881e-04
2.920000000000002038e-01 9.988771208503512966e+00 -2.061208255228043698e-03 3.137268208187384347e-03 8.542071629741817326e-04
2.930000000000002047e-01 9.987695580794197170e+00 -2.061866524682151765e-03 3.137494233997947975e-03 8.557796993264093696e-04
2.940000000000002056e-01 9.986620184509000353e+00 -2.062435315217426863e-03 3.137831600414243711e-03 8.574116263518775710e-04
2.950000000000002065e-01 9.985545753108038269e+00 -2.064854935469493183e-03 3.139286336431576854e-03 8.571799387742713326e-04
2.960000000000002074e-01 9.984472079565653857e+00 -2.069229486145678955e-03 3.142903028530091326e-03 8.549955738959250269e-04
2.970000000000002083e-01 9.983399803063123912e+00 -2.073487786645244330e-03 3.145764289175189549e-03 8.529259762219502114e-04
2.980000000000002092e-01 9.982329377417087812e+00 -2.077545200606620377e-03 3.147970846642719842e-03 8.510526942047203294e-04
2.990000000000002101e-01 9.981260559818734279e+00 -2.081419097320289131e-03 3.150236695673822203e-03 8.493565953733514268e-04
3.000000000000002109e-01 9.980193689741044594e+00 -2.085147983624841602e-03 3.152018061314527161e-03 8.477973842298342161e-04
3.010000000000002118e-01 9.979128354786592325e+00 -2.088820948529774169e-03 3.154155902982042504e-03 8.462862537156331600e-04
3.020000000000002127e-01 9.978063042492559376e+00 -2.092506046141334730e-03 3.157818340174284311e-03 8.447566733306761553e-04
3.030000000000002136e-01 9.976998342600627012e+00 -2.096036157979213384e-03 3.160736049911576969e-03 8.433736455565308838e-04
3.040000000000002145e-01 9.975933588265395002e+00 -2.099289245431384694e-03 3.164043580663394601e-03 8.422559540186360955e-04
3.050000000000002154e-01 9.974869723911243824e+00 -2.102437824127366579e-03 3.166302178278544883e-03 8.412271082048974630e-04
3.060000000000002163e-01 9.973807086341762940e+00 -2.105562273256371582e-03 3.168199842737255863e-03 8.402062173662668302e-04
3.070000000000002172e-01 9.972746659568270999e+00 -2.108614093002023158e-03 3.169040866493963524e-03 8.392434575552155463e-04
3.080000000000002180e-01 9.971688602278952374e+00 -2.111607274025847306e-03 3.169664563344473055e-03 8.383251987917482613e-04
3.090000000000002189e-01 9.970632865153190139e+00 -2.114556358124691868e-03 3.170293483886926864e-03 8.374360738519952621e-04
3.100000000000002198e-01 9.969579780150086279e+00 -2.117463271260599036e-03 3.170548274364458699e-03 8.365737355961371316e-04
3.110000000000002207e-01 9.968528955203193931e+00 -2.120244349893731037e-03 3.171069296786079104e-03 8.358191383919821339e-04
3.120000000000002216e-01 9.967481087480505764e+00 -2.122950322978436281e-03 3.170818045666603472e-03 8.351213299708296067e-04
3.130000000000002225e-01 9.966434836248538431e+00 -2.125719452057651167e-03 3.171970684024983441e-03 8.343446793822825204e-04
3.140000000000002234e-01 9.965390733821841707e+00 -2.128456649955301743e-03 3.172559076652026449e-03 8.335846244836146203e-04
3.150000000000002243e-01 9.964348553788656915e+00 -2.131085788355906608e-03 3.173265821540698518e-03 8.329160623219137487e-04
3.160000000000002252e-01 9.963308703304592839e+00 -2.133601077644932745e-03 3.173451561709008176e-03 8.323434538464519932e-04
3.170000000000002260e-01 9.962271620955398532e+00 -2.136075220134232757e-03 3.173157569328539842e-03 8.317941797538880560e-04
3.180000000000002269e-01 9.961237488572113108e+00 -2.138548980300205259e-03 3.172681363585629598e-03 8.312285140142999188e-04
3.190000000000002278e-01 9.960205931672165391e+00 -2.141000037880838765e-03 3.172556937828555253e-03 8.306695435850762824e-04
3.200000000000002287e-01 9.959177678400285672e+00 -2.143254171789582378e-03 3.171507443669302310e-03 8.302904037352786286e-04
3.210000000000002296e-01 9.958152587287543156e+00 -2.145457349941280300e-03 3.170548462683795820e-03 8.299472816826003550e-04
3.220000000000002305e-01 9.957130730405056696e+00 -2.147518404652895563e-03 3.169375287139356012e-03 8.297318129750850396e-04
3.230000000000002314e-01 9.956111796702829864e+00 -2.149591594477059768e-03 3.168525296703891651e-03 8.294931078576158997e-04
3.240000000000002323e-01 9.955096549838801323e+00 -2.151620905547693176e-03 3.166867769576233761e-03 8.292869640479814605e-04
3.250000000000002331e-01 9.954085049097480820e+00 -2.153613720925007594e-03 3.165114462245511087e-03 8.291065890611016816e-04
3.260000000000002340e-01 9.953077385248295883e+00 -2.155537475214804911e-03 3.163201324399741478e-03 8.289832112733809934e-04
3.270000000000002349e-01 9.952073438400979910e+00 -2.157486515065377627e-03 3.161433362381350573e-03 8.288251039493611024e-04
3.280000000000002358e-01 9.951073067134709405e+00 -2.159535031043073247e-03 3.159906297313578791e-03 8.285620946843778780e-04
3.290000000000002367e-01 9.950076235290373106e+00 -2.161573860851909255e-03 3.158405705188208155e-03 8.283038533651307985e-04
3.300000000000002376e-01 9.949083346587672239e+00 -2.163511994593430524e-03 3.156400697294297567e-03 8.281392210857873529e-04
3.310000000000002385e-01 9.948093931902972642e+00 -2.165428398368626772e-03 3.154843083068223364e-03 8.279892078952499554e-04
3.320000000000002394e-01 9.947108388960026915e+00 -2.167352840871814446e-03 3.152895783817541864e-03 8.278240500626636578e-04
3.330000000000002403e-01 9.946126518283559648e+00 -2.169175796899638908e-03 3.151046473366905798e-03 8.277498226037452314e-04
3.340000000000002411e-01 9.945148234197123571e+00 -2.171024715435203832e-03 3.149308801871280282e-03 8.276400093387382625e-04
3.350000000000002420e-01 9.944173801687828274e+00 -2.172791328991155371e-03 3.147223838286453048e-03 8.276022789732604898e-04
3.360000000000002429e-01 9.943202577270403353e+00 -2.174614029983536981e-03 3.145838447408457698e-03 8.275004686623590316e-04
3.370000000000002438e-01 9.942234651078118546e+00 -2.176426250499225497e-03 3.144352442784032527e-03 8.274007491534238114e-04
3.380000000000002447e-01 9.941269125786350358e+00 -2.178231410911809010e-03 3.143756702679996809e-03 8.272996075733425299e-04
3.390000000000002456e-01 9.940304886063891843e+00 -2.179976127854704390e-03 3.144215850313219693e-03 8.272483100209839738e-04
3.400000000000002465e-01 9.939342977474662888e+00 -2.181720670252245038e-03 3.143629259481199763e-03 8.271872748205230620e-04
3.410000000000002474e-01 9.938382679090995708e+00 -2.183437015579771292e-03 3.143735399246950970e-03 8.271438469100416812e-04
3.420000000000002482e-01 9.937424382939495260e+00 -2.185035323831434860e-03 3.143331475331883305e-03 8.272068924170006840e-04
3.430000000000002491e-01 9.936468825846981545e+00 -2.186620532456535690e-03 3.142177624970250369e-03 8.272719338751836470e-04
3.440000000000002500e-01 9.935513670277693166e+00 -2.189829593081032977e-03 3.144985162369412501e-03 8.257138402156998045e-04
3.450000000000002509e-01 9.934558786308844702e+00 -2.193565781665822098e-03 3.148449750514285481e-03 8.236332022380075295e-04
3.460000000000002518e-01 9.933604440724961293e+00 -2.197125317775707951e-03 3.151470901659117127e-03 8.217322051920783205e-04
3.470000000000002527e-01 9.932651592152911491e+00 -2.200619213623902868e-03 3.153467785673705424e-03 8.198984707080247524e-04
3.480000000000002536e-01 9.931700074756516727e+00 -2.203874850543269693e-03 3.155392246938032875e-03 8.183002888860523363e-04
3.490000000000002545e-01 9.930749209012239120e+00 -2.206876512657191414e-03 3.157742256934798365e-03 8.169494316071018118e-04
3.500000000000002554e-01 9.929799584627453157e+00 -2.209837799531065138e-03 3.159462184317028254e-03 8.156330510299352301e-04
3.510000000000002562e-01 9.928852462810137780e+00 -2.212754147132326224e-03 3.159875964447703481e-03 8.143559564912606578e-04
3.520000000000002571e-01 9.927906679794496370e+00 -2.215427037242076458e-03 3.161210052883486887e-03 8.133138402127415827e-04
3.530000000000002580e-01 9.926962932136254025e+00 -2.218041165174579766e-03 3.161788823416924066e-03 8.123219587766560132e-04
3.540000000000002589e-01 9.926020649905286319e+00 -2.220487949796572710e-03 3.162770180764278623e-03 8.114847620663376716e-04
3.550000000000002598e-01 9.925079834586387761e+00 -2.222685573321578432e-03 3.163500892220136394e-03 8.108782379410412302e-04
3.560000000000002607e-01 9.924140614721393305e+00 -2.224769991320001920e-03 3.163989856314458008e-03 8.103651553792421986e-04
3.570000000000002616e-01 9.923203232403784213e+00 -2.226684448992476487e-03 3.164066766601568784e-03 8.100029799770700747e-04
3.580000000000002625e-01 9.922268042496419582e+00 -2.228625333256114682e-03 3.163815240620745494e-03 8.095972748264452460e-04
3.590000000000002633e-01 9.921334756999868887e+00 -2.230599547967632417e-03 3.163885044518327787e-03 8.091427819231762717e-04
3.600000000000002642e-01 9.920403101743239915e+00 -2.232526505411791280e-03 3.164181762040762808e-03 8.087188636092947991e-04
3.610000000000002651e-01 9.919472402333006755e+00 -2.234424448287218156e-03 3.165123858520378208e-03 8.083078826042934409e-04
3.620000000000002660e-01 9.918542916860632275e+00 -2.236388018391805184e-03 3.165873490766285721e-03 8.078176791202814483e-04
3.630000000000002669e-01 9.917616481678054541e+00 -2.238378888508590122e-03 3.164814071086324062e-03 8.072889031345581055e-04
3.640000000000002678e-01 9.916693449679828021e+00 -2.240356339691022911e-03 3.163388337917542956e-03 8.067628154186461641e-04
3.650000000000002687e-01 9.915772958071814358e+00 -2.242306487424537264e-03 3.162798095438199963e-03 8.062530887083750033e-04
3.660000000000002696e-01 9.914855250093575378e+00 -2.244230390225289851e-03 3.161938368464269501e-03 8.057584987295381964e-04
3.670000000000002705e-01 9.913940220069825671e+00 -2.246074835133274848e-03 3.161104858882982614e-03 8.053302321774215376e-04
3.680000000000002713e-01 9.913026639907432269e+00 -2.248053171691747915e-03 3.161633334085149367e-03 8.047595106632244319e-04
3.690000000000002722e-01 9.912114318374431576e+00 -2.249853937871337459e-03 3.162175470872030311e-03 8.043529372524561329e-04
3.700000000000002731e-01 9.911202849120307690e+00 -2.251469885753617887e-03 3.162939139877504573e-03 8.041117509051678384e-04
3.710000000000002740e-01 9.910293096576815230e+00 -2.253009216164264267e-03 3.162761759656723421e-03 8.039273092461893819e-04
3.720000000000002749e-01 9.909385277648462775e+00 -2.254584438332701748e-03 3.162403366685156893e-03 8.036895112291012706e-04
3.730000000000002758e-01 9.908479459227159225e+00 -2.256043845722195944e-03 3.161862267025746225e-03 8.035474485725301909e-04
3.740000000000002767e-01 9.907575905164209829e+00 -2.257501118285515796e-03 3.161055181234912349e-03 8.033881981131293492e-04
3.750000000000002776e-01 9.906674916743133608e+00 -2.258968542456831277e-03 3.159956963533052179e-03 8.032006071845736780e-04
3.760000000000002784e-01 9.905775300587260190e+00 -2.260522406726379191e-03 3.160138562599796447e-03 8.029104939947173062e-04
3.770000000000002793e-01 9.904877141719975242e+00 -2.261996031914992843e-03 3.160154899199941157e-03 8.026823136552507353e-04
3.780000000000002802e-01 9.903981241909718847e+00 -2.263486677215486697e-03 3.159386487471882009e-03 8.024206194909296692e-04
3.790000000000002811e-01 9.903087516152403680e+00 -2.264972397833465035e-03 3.158698155148631937e-03 8.021480066615202173e-04
3.800000000000002820e-01 9.902196641177640757e+00 -2.266410024880776211e-03 3.157284999643699200e-03 8.019084095911123769e-04
3.810000000000002829e-01 9.901308008159061202e+00 -2.267714613155640945e-03 3.156347631735195291e-03 8.017849903271404358e-04
3.820000000000002838e-01 9.900421889827841326e+00 -2.269090678091895651e-03 3.155209009311771805e-03 8.015755254341327355e-04
3.830000000000002847e-01 9.899537092894801660e+00 -2.270454691950008885e-03 3.155251624989675440e-03 8.013639495043841125e-04
3.840000000000002855e-01 9.898653278085564722e+00 -2.271772395312061758e-03 3.155587204548999762e-03 8.011835258149499744e-04
3.850000000000002864e-01 9.897769995142285282e+00 -2.273062755501402063e-03 3.156345698780841855e-03 8.010168833258359683e-04
3.860000000000002873e-01 9.896888742644968318e+00 -2.274212759092655769e-03 3.155465256409620192e-03 8.009762975107690688e-04
3.870000000000002882e-01 9.896009612292141711e+00 -2.275311696919899741e-03 3.154442049746506750e-03 8.009732766161016234e-04
3.880000000000002891e-01 9.895133361951781836e+00 -2.276418438635307434e-03 3.152668778995181692e-03 8.009520246303202017e-04
3.890000000000002900e-01 9.894259802246370583e+00 -2.277479767995373681e-03 3.151039473406626844e-03 8.009658786154307897e-04
3.900000000000002909e-01 9.893388720143127202e+00 -2.278509139487961289e-03 3.149591242731342600e-03 8.010018712114155880e-04
3.910000000000002918e-01 9.892520152152131985e+00 -2.279490286894621243e-03 3.148058277889838330e-03 8.010762158394072862e-04
3.920000000000002927e-01 9.891654617811134642e+00 -2.280360443136501825e-03 3.145894784133844435e-03 8.012511992183154585e-04
3.930000000000002935e-01 9.890790216717899597e+00 -2.281064600907967230e-03 3.145465694143012667e-03 8.015802089766409840e-04
3.940000000000002944e-01 9.889926790993786909e+00 -2.281784443870853510e-03 3.145210167983540986e-03 8.018831910613403394e-04
3.950000000000002953e-01 9.889064350812404314e+00 -2.282399842076590808e-03 3.144840023459186291e-03 8.022779923513801087e-04
3.960000000000002962e-01 9.888202940365319549e+00 -2.283047673707088235e-03 3.144458120791853231e-03 8.026299152921929653e-04
3.970000000000002971e-01 9.887342836282581260e+00 -2.283693557866004094e-03 3.143797640604292960e-03 8.029753857980087084e-04
3.980000000000002980e-01 9.886483554560776099e+00 -2.284240537297366636e-03 3.143522259102527350e-03 8.034103144335005657e-04
3.990000000000002989e-01 9.885625763149473499e+00 -2.284812742068471556e-03 3.142604153371071282e-03 8.038117759134298396e-04
4.000000000000002998e-01 9.884768177137230438e+00 -2.285545340021953673e-03 3.143131352265014864e-03 8.040469848602035821e-04
4.010000000000003006e-01 9.883910879464563592e+00 -2.286165170075608270e-03 3.143462842742454025e-03 8.043869812632932015e-04
4.020000000000003015e-01 9.883054346417058156e+00 -2.286758811296804323e-03 3.143291858802241007e-03 8.047461006986781924e-04
4.030000000000003024e-01 9.882198349939011806e+00 -2.287317314538983050e-03 3.143313792585333312e-03 8.051335379982628871e-04
4.040000000000003033e-01 9.881341437783492054e+00 -2.287739640206250431e-03 3.144651795726001627e-03 8.056465059261405312e-04
4.050000000000003042e-01 9.880485176696240046e+00 -2.288202135069921424e-03 3.144463222321929648e-03 8.061121663239904922e-04
4.060000000000003051e-01 9.879629841383501088e+00 -2.288699167716642165e-03 3.144034480455600630e-03 8.065394383912575377e-04
4.070000000000003060e-01 9.878774650544450253e+00 -2.289140812113940170e-03 3.144331651164774654e-03 8.070175508285055716e-04
4.080000000000003069e-01 9.877920118584059495e+00 -2.289569152049538304e-03 3.144101112440296931e-03 8.075067253419629691e-04
4.090000000000003078e-01 9.877065578805723334e+00 -2.290008977082335240e-03 3.144548755418496034e-03 8.079828014289661088e-04
4.100000000000003086e-01 9.876212474669539887e+00 -2.290218473560671261e-03 3.143322609744118087e-03 8.086824456279290011e-04
4.110000000000003095e-01 9.875362084301302801e+00 -2.290471896751167333e-03 3.140862264988253470e-03 8.093329404226433594e-04
4.120000000000003104e-01 9.874513546255244023e+00 -2.290756740213395915e-03 3.139294786272173610e-03 8.099477529132726242e-04
4.130000000000003113e-01 9.873667696142039318e+00 -2.290898945151061995e-03 3.136749058355766707e-03 8.106990700494302437e-04
4.140000000000003122e-01 9.872824403143120264e+00 -2.291092828530920302e-03 3.134385827449974373e-03 8.113941430215654066e-04
4.150000000000003131e-01 9.871982873462565422e+00 -2.291200197211366776e-03 3.132729877766209006e-03 8.121688145850665484e-04
4.160000000000003140e-01 9.871142595633482841e+00 -2.291289045642586238e-03 3.131566874725166989e-03 8.129556487279696432e-04
4.170000000000003149e-01 9.870303954816442626e+00 -2.291378949246301953e-03 3.130019766286516823e-03 8.137358595273545651e-04
4.180000000000003157e-01 9.869467407827208660e+00 -2.291463529047038043e-03 3.128010518281004130e-03 8.145169850505132097e-04
4.190000000000003166e-01 9.868631827220983865e+00 -2.291421615189576013e-03 3.127002221414371032e-03 8.154161204414726730e-04
4.200000000000003175e-01 9.867796798423595916e+00 -2.291434599277217005e-03 3.126463396665165890e-03 8.162557763545152858e-04
4.210000000000003184e-01 9.866961702621257047e+00 -2.291445840898372228e-03 3.126541643237242159e-03 8.170941174116360577e-04
4.220000000000003193e-01 9.866126680204743593e+00 -2.293064585202050486e-03 3.128087001715503922e-03 8.163330863332312866e-04
4.230000000000003202e-01 9.865291798408978963e+00 -2.295829488505816626e-03 3.130711284270447023e-03 8.144414021318409054e-04
4.240000000000003211e-01 9.864457027517275378e+00 -2.298439194482324553e-03 3.133210086185909092e-03 8.127153869424405324e-04
4.250000000000003220e-01 9.863621555780266448e+00 -2.300825585376716550e-03 3.136297322385646954e-03 8.112176680734813376e-04
4.260000000000003229e-01 9.862786076769481269e+00 -2.303094375402642453e-03 3.138573386187820842e-03 8.098411921414894058e-04
4.270000000000003237e-01 9.861949858920421974e+00 -2.305001155995442790e-03 3.141219005054738094e-03 8.088231360267902730e-04
4.280000000000003246e-01 9.861113933611425963e+00 -2.306953022589592565e-03 3.142878331585603150e-03 8.077580089305274333e-04
4.290000000000003255e-01 9.860277964206780155e+00 -2.308893733559473378e-03 3.144863138205282200e-03 8.067030196794270107e-04
4.300000000000003264e-01 9.859441808824207953e+00 -2.310669678598323805e-03 3.146825061170525038e-03 8.058079438527111218e-04
4.310000000000003273e-01 9.858605916499129762e+00 -2.312402933858633946e-03 3.148295258936825280e-03 8.049506947424633430e-04
4.320000000000003282e-01 9.857770931435480222e+00 -2.314052905419943049e-03 3.149037969069483443e-03 8.041721920940536877e-04
4.330000000000003291e-01 9.856936996750224722e+00 -2.315679229782805371e-03 3.149613915038305002e-03 8.034121511080871822e-04
4.340000000000003300e-01 9.856102914175087548e+00 -2.317133026079268385e-03 3.151215601216442262e-03 8.028152320688733586e-04
4.350000000000003308e-01 9.855269001952919439e+00 -2.318462378191036947e-03 3.152374600359146399e-03 8.023326103806078212e-04
4.360000000000003317e-01 9.854436971869342088e+00 -2.319814477038501487e-03 3.151844560615852352e-03 8.018201927713297867e-04
4.370000000000003326e-01 9.853606675174868101e+00 -2.321103381569929441e-03 3.151400076043915904e-03 8.013622723646854004e-04
4.380000000000003335e-01 9.852778495861546304e+00 -2.322405719808294609e-03 3.150585033130092003e-03 8.008834286173994489e-04
4.390000000000003344e-01 9.851952490966274567e+00 -2.323691581605106648e-03 3.149696476876843575e-03 8.004132087591930194e-04
4.400000000000003353e-01 9.851128214165958852e+00 -2.324926969314921460e-03 3.149203769630636723e-03 7.999846569796328086e-04
4.410000000000003362e-01 9.850304996709075667e+00 -2.326167048083754504e-03 3.149384504966939655e-03 7.995434159627785430e-04
4.420000000000003371e-01 9.849483006237335303e+00 -2.327442777678241561e-03 3.149433249418605221e-03 7.990595125149374664e-04
4.430000000000003380e-01 9.848662946952904562e+00 -2.328705787270255855e-03 3.148765071700996687e-03 7.985815097306646088e-04
4.440000000000003388e-01 9.847844867424994320e+00 -2.329972117039052094e-03 3.148051644949294726e-03 7.980938054834611165e-04
4.450000000000003397e-01 9.847028418993774679e+00 -2.331185779484175932e-03 3.147634210703816656e-03 7.976512923405049095e-04
4.460000000000003406e-01 9.846212647030172960e+00 -2.332360571105245028e-03 3.148132534706964136e-03 7.972398231528087615e-04
4.470000000000003415e-01 9.845398519657381442e+00 -2.333498125330588178e-03 3.147625498122105878e-03 7.968571850395892190e-04
4.480000000000003424e-01 9.844585867230051690e+00 -2.334497663002813722e-03 3.147150090332565681e-03 7.966023702348474329e-04
4.490000000000003433e-01 9.843774574428634239e+00 -2.335558651750107174e-03 3.146851453167558588e-03 7.962787843037818407e-04
4.500000000000003442e-01 9.842964695844811374e+00 -2.336504779687271875e-03 3.146383363510136914e-03 7.960616526936049268e-04
4.510000000000003451e-01 9.842155326987635178e+00 -2.337461193676447588e-03 3.146830050852643477e-03 7.958274194675248785e-04
4.520000000000003459e-01 9.841346912134911307e+00 -2.338368121682277492e-03 3.146782974406148528e-03 7.956359798581778267e-04
4.530000000000003468e-01 9.840539299464410306e+00 -2.339249008011179236e-03 3.146861678512180398e-03 7.954641310585176209e-04
4.540000000000003477e-01 9.839733218506550472e+00 -2.340081492358976438e-03 3.146162450218810240e-03 7.953332276590929220e-04
4.550000000000003486e-01 9.838929379801385267e+00 -2.340877550799309696e-03 3.144716255964514866e-03 7.952309722718812384e-04
4.560000000000003495e-01 9.838127777821739528e+00 -2.341604530535363639e-03 3.143206510181102177e-03 7.951882608505324215e-04
4.570000000000003504e-01 9.837329154948589505e+00 -2.342321867187560549e-03 3.140944740337583887e-03 7.951470545651208224e-04
4.580000000000003513e-01 9.836531986706939179e+00 -2.342994886408239063e-03 3.140163128058564689e-03 7.951415775238213773e-04
4.590000000000003522e-01 9.835736295682050212e+00 -2.343731913731108944e-03 3.139422938620075980e-03 7.950652549885542158e-04
4.600000000000003531e-01 9.834942398416639975e+00 -2.344446608239529519e-03 3.138343873649766715e-03 7.950039749367555312e-04
4.610000000000003539e-01 9.834150039647333585e+00 -2.345122912771016154e-03 3.137481682077405531e-03 7.949733838020069197e-04
4.620000000000003548e-01 9.833360625181196468e+00 -2.345766926480152142e-03 3.135181392617269330e-03 7.949686674108071309e-04
4.630000000000003557e-01 9.832573873982509483e+00 -2.346262033708101415e-03 3.133013232395087146e-03 7.951025721229321511e-04
4.640000000000003566e-01 9.831789215516614888e+00 -2.346720872443553655e-03 3.131379338338147970e-03 7.952612195200167624e-04
4.650000000000003575e-01 9.831006912481768723e+00 -2.347245530593159660e-03 3.129548565439325362e-03 7.953447060530801716e-04
4.660000000000003584e-01 9.830227310118608841e+00 -2.347806088336166531e-03 3.127408451496047938e-03 7.953844009238226782e-04
4.670000000000003593e-01 9.829450660250051541e+00 -2.348340893747587199e-03 3.124990762304886982e-03 7.954426728394984637e-04
4.680000000000003602e-01 9.828676591130006912e+00 -2.348916536547783138e-03 3.122985656592412382e-03 7.954542341518967830e-04
4.690000000000003610e-01 9.827905418573553931e+00 -2.349501091219787733e-03 3.120673647672769172e-03 7.954516287636340111e-04
4.700000000000003619e-01 9.827136978893440400e+00 -2.350189115086452011e-03 3.118628795199982710e-03 7.953437421700937241e-04
4.710000000000003628e-01 9.826370883698237080e+00 -2.350859594632459873e-03 3.116954789835780018e-03 7.952514299978715850e-04
4.720000000000003637e-01 9.825606988046486023e+00 -2.351492644417803573e-03 3.115388296168860021e-03 7.951940128852607193e-04
4.730000000000003646e-01 9.824845463934796186e+00 -2.352150634494313761e-03 3.113674746184151229e-03 7.951094330342524516e-04
4.740000000000003655e-01 9.824085326782885375e+00 -2.352747481397491833e-03 3.112884633308303159e-03 7.950821160859762420e-04
4.750000000000003664e-01 9.823327095382085261e+00 -2.353313961796271638e-03 3.111545362596385058e-03 7.950811043782799988e-04
4.760000000000003673e-01 9.822570357603296998e+00 -2.353825332860625275e-03 3.110563111648888702e-03 7.951305242214145533e-04
4.770000000000003681e-01 9.821815388968948568e+00 -2.354339801130350858e-03 3.109308435478780504e-03 7.951729762430606975e-04
4.780000000000003690e-01 9.821061347738371694e+00 -2.355939188433620740e-03 3.109980419010494740e-03 7.941378649695430289e-04
4.790000000000003699e-01 9.820308229960733826e+00 -2.358082343612511768e-03 3.111200121250380125e-03 7.925711310077344441e-04
4.800000000000003708e-01 9.819555518083980417e+00 -2.360093994957990736e-03 3.112805871711399851e-03 7.911433633907006798e-04
4.810000000000003717e-01 9.818803782026133575e+00 -2.361992098725328518e-03 3.113728156572169795e-03 7.898359691033019631e-04
4.820000000000003726e-01 9.818052524479726983e+00 -2.363702361780785962e-03 3.114959908187377776e-03 7.887197955843989333e-04
4.830000000000003735e-01 9.817302543295721051e+00 -2.365384414358992320e-03 3.115365598364924597e-03 7.876347912000622280e-04
4.840000000000003744e-01 9.816553331799724447e+00 -2.366902337110915293e-03 3.116113833107519819e-03 7.867136318774614612e-04
4.850000000000003753e-01 9.815805114523364239e+00 -2.368316941064739240e-03 3.116534217424947201e-03 7.858953961207852581e-04
4.860000000000003761e-01 9.815058170422069850e+00 -2.369716501935252486e-03 3.116660603229641415e-03 7.850915181490515735e-04
4.870000000000003770e-01 9.814312140760385716e+00 -2.371189976111077059e-03 3.117219637795210375e-03 7.842152601885961447e-04
4.880000000000003779e-01 9.813567246467545857e+00 -2.372632410509441063e-03 3.117526703349300481e-03 7.833719493658038982e-04
4.890000000000003788e-01 9.812824362153909519e+00 -2.374030421112060217e-03 3.116914734748398551e-03 7.825741221758290974e-04
4.900000000000003797e-01 9.812082901617458219e+00 -2.375313801710889940e-03 3.116774338162189330e-03 7.818896163023344916e-04
4.910000000000003806e-01 9.811342176558101258e+00 -2.376532460751213001e-03 3.117257520108174425e-03 7.812683683081839744e-04
4.920000000000003815e-01 9.810602951834832552e+00 -2.377703724103901080e-03 3.116928447372606555e-03 7.806917416111358067e-04
4.930000000000003824e-01 9.809864836369253993e+00 -2.378863272103287109e-03 3.116978737681846447e-03 7.801228783811601890e-04
4.940000000000003832e-01 9.809127183790250726e+00 -2.379894801847918379e-03 3.117547380851185684e-03 7.796736886368734777e-04
4.950000000000003841e-01 9.808389957783520074e+00 -2.380835326480588640e-03 3.118061333211239947e-03 7.793053979316524665e-04
4.960000000000003850e-01 9.807653056376754108e+00 -2.381656281101929718e-03 3.118557687867895990e-03 7.790432648395202025e-04
4.970000000000003859e-01 9.806916166590150752e+00 -2.382431861307883047e-03 3.119321647911239403e-03 7.788115230424297016e-04
4.980000000000003868e-01 9.806179016728078679e+00 -2.383172100999630776e-03 3.120321963071703668e-03 7.786000361211188516e-04
4.990000000000003877e-01 9.805442960020489096e+00 -2.383949028179309371e-03 3.120005735768892341e-03 7.783385952590014334e-04
5.000000000000003331e-01 9.804709016970239333e+00 -2.384762487179582172e-03 3.118705537429345646e-03 7.780292007896238201e-04
5.010000000000003340e-01 9.803977268569774139e+00 -2.385602076809618249e-03 3.117350477274811321e-03 7.776835007443287477e-04
5.020000000000003348e-01 9.803247308051609821e+00 -2.386414439161567251e-03 3.116374957325885979e-03 7.773544683372450277e-04
5.030000000000003357e-01 9.802519318978133001e+00 -2.387194051438232181e-03 3.115183124915052362e-03 7.770478884259400228e-04
5.040000000000003366e-01 9.801792842528524119e+00 -2.388077425469933325e-03 3.114553875078814905e-03 7.766317596275849671e-04
5.050000000000003375e-01 9.801068744361367990e+00 -2.388956059321909603e-03 3.113054226478038228e-03 7.762148893161173891e-04
5.060000000000003384e-01 9.800346519928638145e+00 -2.389867550538552193e-03 3.112091983268397682e-03 7.757619701596914349e-04
5.070000000000003393e-01 9.799626783128699614e+00 -2.390804492700402458e-03 3.110541292638933138e-03 7.752817120593365760e-04
5.080000000000003402e-01 9.798909713088992390e+00 -2.391646890453178517e-03 3.108716930160402344e-03 7.748921390280117663e-04
5.090000000000003411e-01 9.798194888640294309e+00 -2.392437658667739570e-03 3.107262107365821053e-03 7.745498102475802116e-04
5.100000000000003419e-01 9.797482165045785507e+00 -2.393224872037863146e-03 3.105948466546664885e-03 7.742054042774794724e-04
5.110000000000003428e-01 9.796771798402211573e+00 -2.393985008930420155e-03 3.104351652504354353e-03 7.738816698525153876e-04
5.120000000000003437e-01 9.796063957492481933e+00 -2.394779041519912600e-03 3.102619951249552688e-03 7.735195205545521190e-04
5.130000000000003446e-01 9.795358019623261470e+00 -2.395545412424010968e-03 3.101483281644474167e-03 7.731804141581646254e-04
5.140000000000003455e-01 9.794654159303616936e+00 -2.396244800423976730e-03 3.100105120068510391e-03 7.729028849514941448e-04
5.150000000000003464e-01 9.793952674531496427e+00 -2.396933839473430403e-03 3.098418611593939040e-03 7.726307574104149386e-04
5.160000000000003473e-01 9.793252876220927661e+00 -2.397538708486887053e-03 3.097337019055653676e-03 7.724353319499101863e-04
5.170000000000003482e-01 9.792554786731994199e+00 -2.398176325952903684e-03 3.096265814886365805e-03 7.722013037195994125e-04
5.180000000000003491e-01 9.791857979945104873e+00 -2.398785035246742657e-03 3.095591822136068393e-03 7.719895667443856316e-04
5.190000000000003499e-01 9.791162592401340348e+00 -2.399303428992743004e-03 3.094690972757268167e-03 7.718598210501433033e-04
5.200000000000003508e-01 9.790468539179711271e+00 -2.399837916599598022e-03 3.093891138228674256e-03 7.717071886800317250e-04
5.210000000000003517e-01 9.789775770330397364e+00 -2.400377462935464248e-03 3.093146312249371501e-03 7.715442477275710796e-04
5.220000000000003526e-01 9.789084632074864345e+00 -2.400959179495724093e-03 3.092097435028743312e-03 7.713365030946398027e-04
5.230000000000003535e-01 9.788395059474481741e+00 -2.401516385566767556e-03 3.091088985949371707e-03 7.711507443865238441e-04
5.240000000000003544e-01 9.787706514857370976e+00 -2.402091679597647550e-03 3.090636296708412084e-03 7.709450618202433542e-04
5.250000000000003553e-01 9.787019305377128831e+00 -2.402578034731812310e-03 3.089787514973958097e-03 7.708254416324240377e-04
5.260000000000003562e-01 9.786333595663373686e+00 -2.403015564342773133e-03 3.088725278097918022e-03 7.707515301528373953e-04
5.270000000000003570e-01 9.785648580127642049e+00 -2.403498825052028005e-03 3.088514360783664765e-03 7.706303125444518122e-04
5.280000000000003579e-01 9.784963505122741267e+00 -2.403935462358122114e-03 3.089010467258903551e-03 7.705529310790958531e-04
5.290000000000003588e-01 9.784278932129740980e+00 -2.404308544842656634e-03 3.088881537842944145e-03 7.705352136441535101e-04
5.300000000000003597e-01 9.783595435026635201e+00 -2.404682223151104799e-03 3.088179326256883846e-03 7.705141137415287035e-04
5.310000000000003606e-01 9.782912316685143495e+00 -2.405064492672459413e-03 3.088182834164165773e-03 7.704820189170969065e-04
5.320000000000003615e-01 9.782228969063082147e+00 -2.405415954098303125e-03 3.088763576159650817e-03 7.704779320545992885e-04
5.330000000000003624e-01 9.781545559764390774e+00 -2.405724281058330399e-03 3.089133579749703522e-03 7.705128163593282257e-04
5.340000000000003633e-01 9.780862128845917880e+00 -2.406065714109249364e-03 3.089496632582143087e-03 7.705117525773695457e-04
5.350000000000003642e-01 9.780179002957469336e+00 -2.406343124012253181e-03 3.089469012460796787e-03 7.705712640127686296e-04
5.360000000000003650e-01 9.779496286580796394e+00 -2.406527913498843294e-03 3.089244290171786009e-03 7.707187062208403685e-04
5.370000000000003659e-01 9.778813984655014835e+00 -2.406641434076210902e-03 3.088943359857769695e-03 7.709329099063580481e-04
5.380000000000003668e-01 9.778131543584226648e+00 -2.406676573972392572e-03 3.089117644760579293e-03 7.712196665796115661e-04
5.390000000000003677e-01 9.777448481729823726e+00 -2.406785316423872174e-03 3.089847170826794283e-03 7.714279365012550018e-04
5.400000000000003686e-01 9.776764778322769800e+00 -2.406895072477499738e-03 3.090598479531425809e-03 7.716305551847904304e-04
5.410000000000003695e-01 9.776079847128556821e+00 -2.406976311444277827e-03 3.091907505657256593e-03 7.718579252338987531e-04
5.420000000000003704e-01 9.775395557312707595e+00 -2.407140497906315024e-03 3.091430313755541125e-03 7.720033236234725852e-04
5.430000000000003713e-01 9.774710757595327593e+00 -2.407214169240801463e-03 3.092013886620803911e-03 7.722381670482719859e-04
5.440000000000003721e-01 9.774024695066408697e+00 -2.407289106469968649e-03 3.093351635388864613e-03 7.724710793455124170e-04
5.450000000000003730e-01 9.773338261368778035e+00 -2.407336131107888372e-03 3.093769828738550127e-03 7.727316201468205316e-04
5.460000000000003739e-01 9.772652044145948125e+00 -2.407402001392710926e-03 3.093619224222621082e-03 7.729743509610311272e-04
5.470000000000003748e-01 9.771966028538878746e+00 -2.407455894007890472e-03 3.093471501077269502e-03 7.732302325885128703e-04
5.480000000000003757e-01 9.771279438025539221e+00 -2.407524016398534302e-03 3.094114529738058780e-03 7.734734431275871406e-04
5.490000000000003766e-01 9.770592187537026518e+00 -2.407556016850247258e-03 3.094806505362950131e-03 7.737536409181966241e-04
5.500000000000003775e-01 9.769903752349337722e+00 -2.407441183746872066e-03 3.095876371435668257e-03 7.741781894669162636e-04
5.510000000000003784e-01 9.769213989456822844e+00 -2.407317739496113614e-03 3.097080632010991603e-03 7.746087376895274997e-04
5.520000000000003793e-01 9.768522391658965631e+00 -2.407172914074110631e-03 3.098770711931323613e-03 7.750579832861886941e-04
5.530000000000003801e-01 9.767829239771430139e+00 -2.407035419208954086e-03 3.100187306744446591e-03 7.754978115797030646e-04
5.540000000000003810e-01 9.767135067730333020e+00 -2.406781263645515340e-03 3.100953304742633948e-03 7.760488777197445355e-04
5.550000000000003819e-01 9.766440620503574976e+00 -2.406515225815571233e-03 3.100962452573614945e-03 7.766067036761452368e-04
5.560000000000003828e-01 9.765745865013590432e+00 -2.406298791192426102e-03 3.101054281176970386e-03 7.771116552599741361e-04
5.570000000000003837e-01 9.765051628837360553e+00 -2.406041838019612293e-03 3.100278014249491058e-03 7.776532712879998801e-04
5.580000000000003846e-01 9.764357029284079559e+00 -2.405805226811794182e-03 3.100404780092788724e-03 7.781714851349862475e-04
5.590000000000003855e-01 9.763662935727801084e+00 -2.405571386303994447e-03 3.099664942582468913e-03 7.786853630593144806e-04
5.600000000000003864e-01 9.762969287048891331e+00 -2.405196723008221939e-03 3.098845401917974841e-03 7.793352682865593416e-04
5.610000000000003872e-01 9.762276420063425775e+00 -2.404820564396317664e-03 3.097687549861874359e-03 7.799833358459912517e-04
5.620000000000003881e-01 9.761585007691241600e+00 -2.404532786699957372e-03 3.095945158884132100e-03 7.805426418923895647e-04
5.630000000000003890e-01 9.760894606409364016e+00 -2.404224560090046769e-03 3.094625841967630752e-03 7.811219058935799488e-04
5.640000000000003899e-01 9.760204495937667701e+00 -2.403916910012222127e-03 3.094027381708536802e-03 7.817009735336994834e-04
5.650000000000003908e-01 9.759513938333494565e+00 -2.403443801163036419e-03 3.094001405336172916e-03 7.824405835388893249e-04
5.660000000000003917e-01 9.758824530895003235e+00 -2.403003908151389069e-03 3.092411346642718641e-03 7.831437501329246683e-04
5.670000000000003926e-01 9.758136112074286217e+00 -2.402608456388429306e-03 3.091027277105447627e-03 7.838013900976131603e-04
5.680000000000003935e-01 9.757447645438746875e+00 -2.404379673844264566e-03 3.092846309383606631e-03 7.823106171179371919e-04
5.690000000000003944e-01 9.756759721411023989e+00 -2.406184488625373250e-03 3.094108516348259216e-03 7.808016932341359153e-04
5.700000000000003952e-01 9.756072917775025388e+00 -2.407862738941509741e-03 3.094666374940110466e-03 7.794332275752642461e-04
5.710000000000003961e-01 9.755386594236975739e+00 -2.409391326573409684e-03 3.095714864623058758e-03 7.782256683124599622e-04
5.720000000000003970e-01 9.754701181384110242e+00 -2.410860417560582811e-03 3.096273270426079614e-03 7.770880986522838221e-04
5.730000000000003979e-01 9.754015844429522630e+00 -2.412250786273311982e-03 3.097587740860923994e-03 7.760388074624606633e-04
5.740000000000003988e-01 9.753330975611662623e+00 -2.413555453251153143e-03 3.098424271111160228e-03 7.750833938801302047e-04
5.750000000000003997e-01 9.752646820694545582e+00 -2.414708529403410218e-03 3.098863446520451568e-03 7.742834763721071932e-04
5.760000000000004006e-01 9.751963139198485564e+00 -2.415809234569833274e-03 3.099490730629851209e-03 7.735389908005894065e-04
5.770000000000004015e-01 9.751279094690003646e+00 -2.416888060738672621e-03 3.100932569220590622e-03 7.728196006494188761e-04
5.780000000000004023e-01 9.750595892676782839e+00 -2.417972381224473867e-03 3.101174394445281070e-03 7.720988401083437105e-04
5.790000000000004032e-01 9.749913090597910781e+00 -2.418968161032939660e-03 3.101770239904997565e-03 7.714684912102922568e-04
5.800000000000004041e-01 9.749230585338407806e+00 -2.419926214539184356e-03 3.102431474042158938e-03 7.708767034825176646e-04
5.810000000000004050e-01 9.748547555095944617e+00 -2.420838358379903254e-03 3.103868600843092806e-03 7.703307420910784258e-04
5.820000000000004059e-01 9.747864423229740893e+00 -2.421736108810753230e-03 3.104867975014476578e-03 7.697991252058979973e-04
5.830000000000004068e-01 9.747181958159909954e+00 -2.422656659900847970e-03 3.105121729731787766e-03 7.692459971697188656e-04
5.840000000000004077e-01 9.746499985027160307e+00 -2.423520113561216608e-03 3.105493246310863601e-03 7.687505110065921948e-04
5.850000000000004086e-01 9.745818709135996016e+00 -2.424334127707632874e-03 3.105610018871923089e-03 7.683052396726948279e-04
5.860000000000004095e-01 9.745137718186676068e+00 -2.425077833407222883e-03 3.106068782727171296e-03 7.679284119684357890e-04
5.870000000000004103e-01 9.744457428561023704e+00 -2.425840539661581769e-03 3.106130165313945608e-03 7.675317986056511260e-04
5.880000000000004112e-01 9.743778244399329935e+00 -2.426611587580282565e-03 3.105795749274051394e-03 7.671268842103621827e-04
5.890000000000004121e-01 9.743100390087921170e+00 -2.427382224975844442e-03 3.105236536384609839e-03 7.667233343433782575e-04
5.900000000000004130e-01 9.742423960513468373e+00 -2.428089248479339997e-03 3.104518822932137052e-03 7.663829241238870283e-04
5.910000000000004139e-01 9.741749364881648887e+00 -2.428827531083544485e-03 3.103423162903030160e-03 7.660123980752607401e-04
5.920000000000004148e-01 9.741076687384282451e+00 -2.429557543715515043e-03 3.102235041081951271e-03 7.656514630161628506e-04
5.930000000000004157e-01 9.740405444265357815e+00 -2.430323840553703756e-03 3.101566959478339706e-03 7.652569828679603794e-04
5.940000000000004166e-01 9.739735689678902020e+00 -2.431073730698159706e-03 3.100828317153954926e-03 7.648807790489820175e-04
5.950000000000004174e-01 9.739067887250847377e+00 -2.431822878401904749e-03 3.099625306456547155e-03 7.645079056822181229e-04
5.960000000000004183e-01 9.738402640724695303e+00 -2.432591581291660213e-03 3.097838107443734793e-03 7.641194176881492117e-04
5.970000000000004192e-01 9.737739789785457845e+00 -2.433388312658594631e-03 3.096239251896052824e-03 7.637077068128744761e-04
5.980000000000004201e-01 9.737079342161541362e+00 -2.434175050018895069e-03 3.094622673935377554e-03 7.633104114100089333e-04
5.990000000000004210e-01 9.736421242204958304e+00 -2.434963936403790503e-03 3.093063892986848591e-03 7.629159371557793804e-04
6.000000000000004219e-01 9.735765232109972800e+00 -2.435670630691774870e-03 3.091680725677278981e-03 7.626070337482112552e-04
6.010000000000004228e-01 9.735111227507939446e+00 -2.436237845215956203e-03 3.090242447249309625e-03 7.624380580398910836e-04
6.020000000000004237e-01 9.734459087938269306e+00 -2.436755151717327154e-03 3.088894721387467571e-03 7.623182462363232168e-04
6.030000000000004245e-01 9.733807952645527450e+00 -2.437223190229217008e-03 3.088358482971072672e-03 7.622454855074590422e-04
6.040000000000004254e-01 9.733157329115924128e+00 -2.437687847008578740e-03 3.088311376611901221e-03 7.621743888910451374e-04
6.050000000000004263e-01 9.732507766886115519e+00 -2.438173785276761228e-03 3.087736015085370232e-03 7.620814092062237668e-04
6.060000000000004272e-01 9.731859858613063352e+00 -2.438575134043084475e-03 3.086483407095251281e-03 7.620700810035993360e-04
6.070000000000004281e-01 9.731214227431065567e+00 -2.439017684206153027e-03 3.084648866203938602e-03 7.620172017677851297e-04
6.080000000000004290e-01 9.730570635115558531e+00 -2.439486804261670107e-03 3.083079119768705658e-03 7.619387009962792345e-04
6.090000000000004299e-01 9.729929604267239185e+00 -2.439979387070371521e-03 3.081010235389717612e-03 7.618391685475698304e-04
6.100000000000004308e-01 9.729290525645382104e+00 -2.440396008863936119e-03 3.079474630721017094e-03 7.618157654394833861e-04
6.110000000000004317e-01 9.728653782346993850e+00 -2.440791817489686068e-03 3.077535115877939789e-03 7.618131880723994160e-04
6.120000000000004325e-01 9.728019293668527467e+00 -2.441183661699737519e-03 3.075672340166120313e-03 7.618140689249923219e-04
6.130000000000004334e-01 9.727385370630930339e+00 -2.441488314262332641e-03 3.075411351859460955e-03 7.618977175363555142e-04
6.140000000000004343e-01 9.726751934406005162e+00 -2.441843909162297929e-03 3.075280134087474745e-03 7.619275250961443256e-04
6.150000000000004352e-01 9.726118638828532781e+00 -2.442237784690035919e-03 3.075533362162417329e-03 7.619171076422618337e-04
6.160000000000004361e-01 9.725485967520965502e+00 -2.442631645666918164e-03 3.075302953234196682e-03 7.619057411653908920e-04
6.170000000000004370e-01 9.724853534381583842e+00 -2.443004806022596679e-03 3.075437945404257360e-03 7.619132894825841927e-04
6.180000000000004379e-01 9.724221938164362200e+00 -2.443347216266197452e-03 3.074943433487839061e-03 7.619488892355830937e-04
6.190000000000004388e-01 9.723591496058194394e+00 -2.443695553653934833e-03 3.074137659821740438e-03 7.619764782702227257e-04
6.200000000000004396e-01 9.722962025832888600e+00 -2.443960654349875295e-03 3.073430879655670179e-03 7.620823679249204285e-04
6.210000000000004405e-01 9.722332518590267370e+00 -2.444249373635295781e-03 3.073756616256525815e-03 7.621604316355316865e-04
6.220000000000004414e-01 9.721703290111095797e+00 -2.444606113206901094e-03 3.073834592378474079e-03 7.621686775897377076e-04
6.230000000000004423e-01 9.721073966291172042e+00 -2.444930472764848210e-03 3.074254292688603177e-03 7.622068106674705166e-04
6.240000000000004432e-01 9.720444342014554095e+00 -2.445174294478625124e-03 3.074798571096571190e-03 7.623199491129038470e-04
6.250000000000004441e-01 9.719815230711907006e+00 -2.445400079036160780e-03 3.074511381683250368e-03 7.624455987880789576e-04
6.260000000000004450e-01 9.719186354891935054e+00 -2.445669028336441408e-03 3.074544848308393818e-03 7.625243095582025232e-04
6.270000000000004459e-01 9.718556543231535727e+00 -2.445857202660786656e-03 3.075668863060113112e-03 7.626763776472948383e-04
6.280000000000004468e-01 9.717925198555379396e+00 -2.445990225309804984e-03 3.077334901466136259e-03 7.628743415158894354e-04
6.290000000000004476e-01 9.717293832008648380e+00 -2.446095293473408462e-03 3.077461840204424350e-03 7.630922548395418755e-04
6.300000000000004485e-01 9.716663080330175006e+00 -2.446212344514268801e-03 3.076964022987642346e-03 7.632923130754406225e-04
6.310000000000004494e-01 9.716032919589043360e+00 -2.446429764053774641e-03 3.076590505185421414e-03 7.633898020614265575e-04
6.320000000000004503e-01 9.715402686774341490e+00 -2.446840946432494480e-03 3.077073761134364351e-03 7.632916101509969273e-04
6.330000000000004512e-01 9.714771598781140938e+00 -2.448099795862047293e-03 3.079187789062599271e-03 7.623521140996495369e-04
6.340000000000004521e-01 9.714139248426068463e+00 -2.449341374415410413e-03 3.081691729487885580e-03 7.614343460523619652e-04
6.350000000000004530e-01 9.713503988969542036e+00 -2.450482669452206698e-03 3.085742125978633600e-03 7.606174704099304086e-04
6.360000000000004539e-01 9.712867173637979690e+00 -2.451519363033386432e-03 3.088334694595732365e-03 7.599051532648350236e-04
6.370000000000004547e-01 9.712229536786839645e+00 -2.452482965098755872e-03 3.090119816238800186e-03 7.592645125786414784e-04
6.380000000000004556e-01 9.711591498394730237e+00 -2.453489016012283617e-03 3.091527408121691554e-03 7.585825179889304441e-04
6.390000000000004565e-01 9.710953224512973492e+00 -2.454347656196649921e-03 3.092621537953395630e-03 7.580452551888897106e-04
6.400000000000004574e-01 9.710314607072533022e+00 -2.455106601572935865e-03 3.093724042013405728e-03 7.576023861748928598e-04
6.410000000000004583e-01 9.709674935792806494e+00 -2.455767602624706406e-03 3.095438882351234447e-03 7.572503074120019977e-04
6.420000000000004592e-01 9.709034679609620966e+00 -2.456408563555710980e-03 3.096664746741238997e-03 7.569118917227555090e-04
6.430000000000004601e-01 9.708393511503608408e+00 -2.457022221127622835e-03 3.098190327140180195e-03 7.565936604980208176e-04
6.440000000000004610e-01 9.707750824142308943e+00 -2.457541739344481189e-03 3.100229100643946654e-03 7.563594904261686019e-04
6.450000000000004619e-01 9.707107534562803508e+00 -2.458083870954282449e-03 3.101373450459717421e-03 7.560942589159948875e-04
6.460000000000004627e-01 9.706464077306979021e+00 -2.458643870649813469e-03 3.102101126474300120e-03 7.558040479168768493e-04
6.470000000000004636e-01 9.705820615801352247e+00 -2.459208415432008726e-03 3.102669921058783236e-03 7.555038021297236792e-04
6.480000000000004645e-01 9.705177391453377211e+00 -2.459785885872936562e-03 3.103010233847972033e-03 7.551870957831251837e-04
6.490000000000004654e-01 9.704532968361247569e+00 -2.460261489153208435e-03 3.104684581282850762e-03 7.549649580021482089e-04
6.500000000000004663e-01 9.703887882763401862e+00 -2.460745907492006314e-03 3.105831505337713384e-03 7.547293051229778723e-04
6.510000000000004672e-01 9.703242943904063722e+00 -2.461277159032118633e-03 3.106216018370258625e-03 7.544441506008746010e-04
6.520000000000004681e-01 9.702597759537660238e+00 -2.461871984857929609e-03 3.107056351261413586e-03 7.540948383379930675e-04
6.530000000000004690e-01 9.701951782707045169e+00 -2.462323640083047532e-03 3.108300470698116807e-03 7.538832422405002337e-04
6.540000000000004698e-01 9.701305531245523639e+00 -2.462767643871190560e-03 3.109019105392720351e-03 7.536740299287204934e-04
6.550000000000004707e-01 9.700659628938913315e+00 -2.463090905548516625e-03 3.108993212158840842e-03 7.535781427279788234e-04
6.560000000000004716e-01 9.700013545586475772e+00 -2.463407454328092865e-03 3.109490806765635978e-03 7.534808488851469114e-04
6.570000000000004725e-01 9.699368642722150824e+00 -2.463794407702887129e-03 3.108697272027834829e-03 7.533080955360402925e-04
6.580000000000004734e-01 9.698726079317655291e+00 -2.464240614231759992e-03 3.106804018727293056e-03 7.530731945569208580e-04
6.590000000000004743e-01 9.698085869434679651e+00 -2.464690635523650482e-03 3.104900518499290225e-03 7.528319517437591368e-04
6.600000000000004752e-01 9.697447410982016791e+00 -2.465089387111838413e-03 3.103547839774698468e-03 7.526377588770935545e-04
6.610000000000004761e-01 9.696809361192080701e+00 -2.465524514698206986e-03 3.103574304634297391e-03 7.524031442054688679e-04
6.620000000000004770e-01 9.696171389649498096e+00 -2.466004189859603239e-03 3.103975732442208150e-03 7.521206644551712249e-04
6.630000000000004778e-01 9.695533450809755038e+00 -2.466492773214242450e-03 3.104431612957299878e-03 7.518267981060198927e-04
6.640000000000004787e-01 9.694895886786653705e+00 -2.467010616624426382e-03 3.104574639725759914e-03 7.515027805757264808e-04
6.650000000000004796e-01 9.694259747754516710e+00 -2.467379456702427191e-03 3.103518488839422489e-03 7.513237070488846397e-04
6.660000000000004805e-01 9.693624985290416163e+00 -2.467751064558520654e-03 3.102513528659067363e-03 7.511378561130411646e-04
6.670000000000004814e-01 9.692991381161549569e+00 -2.468124173832889848e-03 3.101728302699483745e-03 7.509468881222230649e-04
6.680000000000004823e-01 9.692358942582618653e+00 -2.468445697904468692e-03 3.100884276835384843e-03 7.508024340148891987e-04
6.690000000000004832e-01 9.691727077809416002e+00 -2.468793875210336438e-03 3.100658648412986992e-03 7.506274143937290968e-04
6.700000000000004841e-01 9.691095642448781078e+00 -2.469041292085846339e-03 3.100476652720770675e-03 7.505459869508883429e-04
6.710000000000004849e-01 9.690464445468901289e+00 -2.469219492927139138e-03 3.100416472806928093e-03 7.505245423687465119e-04
6.720000000000004858e-01 9.689833239855445868e+00 -2.469408496297017565e-03 3.100614109752438709e-03 7.504839483659231500e-04
6.730000000000004867e-01 9.689202157550864669e+00 -2.469636889712915201e-03 3.100719194294113829e-03 7.503974108931211551e-04
6.740000000000004876e-01 9.688571396878661091e+00 -2.469873935108876650e-03 3.100634607312455215e-03 7.502962824477012009e-04
6.750000000000004885e-01 9.687940485222460651e+00 -2.470121284536315551e-03 3.101032940736754649e-03 7.501793211898657348e-04
6.760000000000004894e-01 9.687308856313315175e+00 -2.470428835198298315e-03 3.102057744343774629e-03 7.499989901570236310e-04
6.770000000000004903e-01 9.686676302850699471e+00 -2.470668374610560970e-03 3.103221837226264636e-03 7.498816959191438028e-04
6.780000000000004912e-01 9.686043589669239395e+00 -2.470891814900757783e-03 3.103604996360833940e-03 7.497761683656366033e-04
6.790000000000004921e-01 9.685410083926226932e+00 -2.471114919714380558e-03 3.104620662726844098e-03 7.496666955253090741e-04
6.800000000000004929e-01 9.684776660554236472e+00 -2.471434671305984543e-03 3.104858043296444825e-03 7.494600903367545398e-04
6.810000000000004938e-01 9.684143579615403397e+00 -2.471728205267466078e-03 3.104809144100541003e-03 7.492784432804427660e-04
6.820000000000004947e-01 9.683511127701246224e+00 -2.472022866818509267e-03 3.104474780975681990e-03 7.490946897373308971e-04
6.830000000000004956e-01 9.682879756737463595e+00 -2.472231338819185463e-03 3.103602302601814709e-03 7.489943233192140719e-04
6.840000000000004965e-01 9.682249979953789776e+00 -2.472463622990361386e-03 3.102240406664180227e-03 7.488697331907984275e-04
6.850000000000004974e-01 9.681621844716138625e+00 -2.472681120160935466e-03 3.100816357812086112e-03 7.487596609352619153e-04
6.860000000000004983e-01 9.680995003842051361e+00 -2.472902072537409585e-03 3.099742946624673996e-03 7.486462742679211467e-04
6.870000000000004992e-01 9.680369934906549290e+00 -2.473133355062644839e-03 3.098202290564715938e-03 7.485248133400959885e-04
6.880000000000005000e-01 9.679746093541513829e+00 -2.473395189714014657e-03 3.097236554749474829e-03 7.483771246854706554e-04
6.890000000000005009e-01 9.679124044437260821e+00 -2.473695079250862097e-03 3.095744183503870619e-03 7.481969100792104687e-04
6.900000000000005018e-01 9.678502752607325732e+00 -2.474010912474248515e-03 3.095302742409337428e-03 7.480065667959272030e-04
6.910000000000005027e-01 9.677882993606012008e+00 -2.474285347071048663e-03 3.094044348384773074e-03 7.478633292980763070e-04
6.920000000000005036e-01 9.677264754619326226e+00 -2.474543416353597487e-03 3.092782403039379298e-03 7.477420280587157488e-04
6.930000000000005045e-01 9.676647507714724483e+00 -2.474752742824221606e-03 3.091999647425964191e-03 7.476735454580207873e-04
6.940000000000005054e-01 9.676031151218912996e+00 -2.475056665475630982e-03 3.091413161287118530e-03 7.475166822869203651e-04
6.950000000000005063e-01 9.675415837030524102e+00 -2.475349466206354290e-03 3.090663654595247802e-03 7.473765468633813015e-04
6.960000000000005071e-01 9.674801895991766543e+00 -2.475635872662955254e-03 3.089576911420514709e-03 7.472485448613647380e-04
6.970000000000005080e-01 9.674189213314935643e+00 -2.475953140643799913e-03 3.088635817474700077e-03 7.470964438576439349e-04
6.980000000000005089e-01 9.673575173485250644e+00 -2.476198935863107697e-03 3.090238765548105736e-03 7.470182762303208528e-04
6.990000000000005098e-01 9.672960810274735977e+00 -2.476492214015980561e-03 3.090855424530648474e-03 7.468982268224415430e-04
7.000000000000005107e-01 9.672346449388079748e+00 -2.476723649294476810e-03 3.091084535950705710e-03 7.468433707792002758e-04
7.010000000000005116e-01 9.671732268596356263e+00 -2.476954348156544354e-03 3.091135139880028630e-03 7.467925587010373943e-04
7.020000000000005125e-01 9.671118179858542163e+00 -2.477172002880414364e-03 3.091260740694514592e-03 7.467576944456261320e-04
7.030000000000005134e-01 9.670504097039053448e+00 -2.477370158269476957e-03 3.091452977758191861e-03 7.467450029399774107e-04
7.040000000000005143e-01 9.669891076565670929e+00 -2.477510552652923033e-03 3.090531026035442559e-03 7.467924562735667009e-04
7.050000000000005151e-01 9.669278980489332653e+00 -2.477602726307034237e-03 3.089698802645309689e-03 7.468909060164151577e-04
7.060000000000005160e-01 9.668668176050033480e+00 -2.477739407543456951e-03 3.088543846842629892e-03 7.469502371985347082e-04
7.070000000000005169e-01 9.668059025036150445e+00 -2.477888538801638427e-03 3.087039552684674257e-03 7.470031863462007213e-04
7.080000000000005178e-01 9.667451469747126325e+00 -2.478038387403780178e-03 3.085593676427899994e-03 7.470616432021644172e-04
7.090000000000005187e-01 9.666844360643789713e+00 -2.478121792040786486e-03 3.085230895377398096e-03 7.471900846750639509e-04
7.100000000000005196e-01 9.666237245197985217e+00 -2.477979361061482307e-03 3.085094806865978142e-03 7.475396993722818479e-04
7.110000000000005205e-01 9.665630213585819419e+00 -2.477897232629437153e-03 3.084928844795235305e-03 7.478275166561119437e-04
7.120000000000005214e-01 9.665023721976421456e+00 -2.477863785266264194e-03 3.084355394664227510e-03 7.480674722241718129e-04
7.130000000000005222e-01 9.664417204507998349e+00 -2.477801835003269181e-03 3.084319303426375902e-03 7.483357038217678314e-04
7.140000000000005231e-01 9.663810604924108816e+00 -2.477683424725511761e-03 3.084283008615045039e-03 7.486585389521395635e-04
7.150000000000005240e-01 9.663204075547239924e+00 -2.477714014776321444e-03 3.084243391645213189e-03 7.488339591189904646e-04
7.160000000000005249e-01 9.662596748468709862e+00 -2.477751987808630724e-03 3.085079066338692905e-03 7.490034518449709827e-04
7.170000000000005258e-01 9.661987680957217606e+00 -2.477902125855103391e-03 3.086969637347359522e-03 7.490657028912157565e-04
7.180000000000005267e-01 9.661377226872049917e+00 -2.477998950864460006e-03 3.088453036032148737e-03 7.491848063022211318e-04
7.190000000000005276e-01 9.660765454739111746e+00 -2.478055752129121412e-03 3.089827885067292310e-03 7.493470674379693053e-04
7.200000000000005285e-01 9.660152879798413750e+00 -2.478125167300466742e-03 3.090700107998463082e-03 7.495012084387630679e-04
7.210000000000005294e-01 9.659539740784609307e+00 -2.478148894374149723e-03 3.091287908178592080e-03 7.497042665297761312e-04
7.220000000000005302e-01 9.658926042597896000e+00 -2.478152763753988398e-03 3.091850950467295734e-03 7.499297786934451017e-04
7.230000000000005311e-01 9.658311653890747195e+00 -2.478203631909791423e-03 3.092592339058596648e-03 7.501125354777921431e-04
7.240000000000005320e-01 9.657697463972420238e+00 -2.478200648357509455e-03 3.092390566684466695e-03 7.503516783745724575e-04
7.250000000000005329e-01 9.657082918598971943e+00 -2.478193430177235042e-03 3.092738803625529227e-03 7.505980498530356523e-04
7.260000000000005338e-01 9.656468252173590727e+00 -2.478160386694766137e-03 3.092826812075982323e-03 7.508720760374017200e-04
7.270000000000005347e-01 9.655853831303135237e+00 -2.478114776349982142e-03 3.092535646805472018e-03 7.511604617780167151e-04
7.280000000000005356e-01 9.655238367226909091e+00 -2.477999806456834733e-03 3.093463882682981250e-03 7.515173926536919445e-04
7.290000000000005365e-01 9.654621202895031118e+00 -2.477727727687547253e-03 3.094892059565520180e-03 7.520254428165538485e-04
7.300000000000005373e-01 9.654002972306530594e+00 -2.477416054279078707e-03 3.095646642779602189e-03 7.525661588056607645e-04
7.310000000000005382e-01 9.653383715501252738e+00 -2.477071425573027733e-03 3.096328230850884603e-03 7.531322646402515515e-04
7.320000000000005391e-01 9.652763981683110117e+00 -2.476678711638214455e-03 3.096412529780834862e-03 7.537377002584300014e-04
7.330000000000005400e-01 9.652144408574708123e+00 -2.476246518833288921e-03 3.095819627235282898e-03 7.543736642392353609e-04
7.340000000000005409e-01 9.651525056253168700e+00 -2.475928592923047535e-03 3.095280914462471191e-03 7.548911630580629759e-04
7.350000000000005418e-01 9.650904647138567327e+00 -2.475502941608535585e-03 3.095912056209907965e-03 7.555097828497806802e-04
7.360000000000005427e-01 9.650283342120632213e+00 -2.475094845893060190e-03 3.096399863828174469e-03 7.561052013560308873e-04
7.370000000000005436e-01 9.649661803945210892e+00 -2.474702855740584361e-03 3.096241031161905532e-03 7.566802008720153365e-04
7.380000000000005445e-01 9.649040261868178092e+00 -2.474233180083956155e-03 3.095775257116755667e-03 7.573271323767855534e-04
7.390000000000005453e-01 9.648417071565893011e+00 -2.474706001975579550e-03 3.097896304260661093e-03 7.570333929808616656e-04
7.400000000000005462e-01 9.647792809681929427e+00 -2.475775851378832389e-03 3.100037735342416230e-03 7.561498873996797942e-04
7.410000000000005471e-01 9.647167899513890532e+00 -2.476817079390714570e-03 3.101727247429609223e-03 7.553017733860214545e-04
7.420000000000005480e-01 9.646541860907197119e+00 -2.477784337601034604e-03 3.103822944294447762e-03 7.545355540685234549e-04
7.430000000000005489e-01 9.645914348449329268e+00 -2.478680229454025691e-03 3.106192687321877172e-03 7.538469470937896435e-04
7.440000000000005498e-01 9.645285038622613882e+00 -2.479359876705973000e-03 3.108669703421358156e-03 7.533752959361211246e-04
7.450000000000005507e-01 9.644654459061756668e+00 -2.480047649539781750e-03 3.110627210396995756e-03 7.528963839541530541e-04
7.460000000000005516e-01 9.644022372283235001e+00 -2.480626165362756139e-03 3.112712943884423863e-03 7.525256040253636711e-04
7.470000000000005524e-01 9.643389571415651673e+00 -2.481194114597670697e-03 3.113994982180998128e-03 7.521638709446881428e-04
7.480000000000005533e-01 9.642756148324956200e+00 -2.481716249108358637e-03 3.115139339803831616e-03 7.518451633064690510e-04
7.490000000000005542e-01 9.642122073995444964e+00 -2.482269875925295459e-03 3.116344205436531560e-03 7.514939849559692121e-04
7.500000000000005551e-01 9.641488256791197031e+00 -2.482852518451172420e-03 3.116669722699105284e-03 7.511145248430784946e-04
7.510000000000005560e-01 9.640854752333240185e+00 -2.483447267505075121e-03 3.116951725461921188e-03 7.507247626268472290e-04
7.520000000000005569e-01 9.640221466421152741e+00 -2.483960977434852575e-03 3.117246889522297133e-03 7.504159928096379309e-04
7.530000000000005578e-01 9.639589091949824606e+00 -2.484538592316587816e-03 3.116913063644722107e-03 7.500456055662465269e-04
7.540000000000005587e-01 9.638957002743325120e+00 -2.485077424381493521e-03 3.117166630880980043e-03 7.497150240363668373e-04
7.550000000000005596e-01 9.638325275695791561e+00 -2.485656525175163924e-03 3.117383572708722940e-03 7.493467340792060770e-04
7.560000000000005604e-01 9.637693034118791857e+00 -2.486223129396680949e-03 3.118464706396384574e-03 7.489929307671766307e-04
7.570000000000005613e-01 9.637061729584464942e+00 -2.486808140998656401e-03 3.118112675325571646e-03 7.486239533358129798e-04
7.580000000000005622e-01 9.636432118727233487e+00 -2.487406247717626091e-03 3.117017104949081248e-03 7.482468560503836201e-04
7.590000000000005631e-01 9.635804543597506822e+00 -2.488004045099745810e-03 3.115579174826410992e-03 7.478750232440510570e-04
7.600000000000005640e-01 9.635178149389775015e+00 -2.488626423835795312e-03 3.115020631567601631e-03 7.474842601670632141e-04
7.610000000000005649e-01 9.634553090074762238e+00 -2.489259524112140149e-03 3.114318839124917155e-03 7.470892606353545960e-04
7.620000000000005658e-01 9.633929781292499328e+00 -2.489880119336821546e-03 3.113188901599731745e-03 7.467124699487411249e-04
7.630000000000005667e-01 9.633307535051146786e+00 -2.490424452818742768e-03 3.112670694171284797e-03 7.464146383205589935e-04
7.640000000000005675e-01 9.632687023564665552e+00 -2.490996581151358469e-03 3.111508067632592911e-03 7.460929675953818134e-04
7.650000000000005684e-01 9.632068292513615404e+00 -2.491529649040093511e-03 3.110260700090241096e-03 7.458144208681376751e-04
7.660000000000005693e-01 9.631451663287753817e+00 -2.492007517039007605e-03 3.108636742900594465e-03 7.455950943460415512e-04
7.670000000000005702e-01 9.630837046078179142e+00 -2.492469217554017964e-03 3.107086427128692881e-03 7.453959843989837021e-04
7.680000000000005711e-01 9.630224251202275099e+00 -2.492873585046928488e-03 3.105668460950972067e-03 7.452579481153113420e-04
7.690000000000005720e-01 9.629613112490845950e+00 -2.493246266688169122e-03 3.104384978117318006e-03 7.451544709428396720e-04
7.700000000000005729e-01 9.629002941676684912e+00 -2.493604305191025189e-03 3.103775119352062545e-03 7.450678362972420424e-04
7.710000000000005738e-01 9.628394219587956826e+00 -2.493959136432226647e-03 3.102681225160313066e-03 7.449876525637200890e-04
7.720000000000005747e-01 9.627787567561700399e+00 -2.494345635493020862e-03 3.100997661749447642e-03 7.448809506192695645e-04
7.730000000000005755e-01 9.627182912709644214e+00 -2.494749692098843178e-03 3.099404544155028810e-03 7.447625876774285805e-04
7.740000000000005764e-01 9.626578864118217282e+00 -2.495196149630180514e-03 3.099244741057111639e-03 7.446078297140056122e-04
7.750000000000005773e-01 9.625975634978550133e+00 -2.495649119012749266e-03 3.098878258679898905e-03 7.444534435910462288e-04
7.760000000000005782e-01 9.625374027856883785e+00 -2.496048429681245288e-03 3.097655551347592955e-03 7.443577777534876594e-04
7.770000000000005791e-01 9.624773669610558358e+00 -2.496418302004059162e-03 3.096776548329486720e-03 7.442951857148522032e-04
7.780000000000005800e-01 9.624174438680430654e+00 -2.496772433857453403e-03 3.096003363985156635e-03 7.442513351783582943e-04
7.790000000000005809e-01 9.623576544938527988e+00 -2.497161448994998211e-03 3.095055190897664631e-03 7.441776104980071284e-04
7.800000000000005818e-01 9.622979763113690410e+00 -2.497531457501276329e-03 3.094313282338854131e-03 7.441276783005533382e-04
7.810000000000005826e-01 9.622384727654250014e+00 -2.497957475222745572e-03 3.092992934663141725e-03 7.440288737729325742e-04
7.820000000000005835e-01 9.621791239231690440e+00 -2.498375475605371220e-03 3.091863898164945012e-03 7.439440770812339376e-04
7.830000000000005844e-01 9.621200353271861516e+00 -2.498784132836018648e-03 3.089670092664942649e-03 7.438744281603198614e-04
7.840000000000005853e-01 9.620611909444329868e+00 -2.499178152195038593e-03 3.087621979726686960e-03 7.438244179384399584e-04
7.850000000000005862e-01 9.620025429861756905e+00 -2.499484593698707117e-03 3.085964176271670072e-03 7.438635484558716367e-04
7.860000000000005871e-01 9.619441619159413648e+00 -2.499835396621504901e-03 3.083646098964761949e-03 7.438613288818978018e-04
7.870000000000005880e-01 9.618858756334256910e+00 -2.500049899771655468e-03 3.082912724928393508e-03 7.439929067746386265e-04
7.880000000000005889e-01 9.618277979174099102e+00 -2.500195456996001132e-03 3.080972617153809358e-03 7.441894004308794537e-04
7.890000000000005898e-01 9.617699171818051340e+00 -2.500305536957703970e-03 3.079112893005465316e-03 7.444161725266714661e-04
7.900000000000005906e-01 9.617122790615496797e+00 -2.500436306908865487e-03 3.076817509463408880e-03 7.446179551833731957e-04
7.910000000000005915e-01 9.616548473890555115e+00 -2.500617859206356788e-03 3.074934584148038188e-03 7.447665346729246457e-04
7.920000000000005924e-01 9.615975240463411566e+00 -2.500821720979741480e-03 3.074055148123290560e-03 7.448904084145476293e-04
7.930000000000005933e-01 9.615403945715234713e+00 -2.501013010286558778e-03 3.072307758463412551e-03 7.450245283483104700e-04
7.940000000000005942e-01 9.614834931124816464e+00 -2.501222807548417453e-03 3.070237397966666098e-03 7.451379512167632252e-04
7.950000000000005951e-01 9.614267844713921818e+00 -2.501408166643783945e-03 3.068494577538430010e-03 7.452726074260169857e-04
7.960000000000005960e-01 9.613702137445953255e+00 -2.501616979104574236e-03 3.067324247073136868e-03 7.453813370251160782e-04
7.970000000000005969e-01 9.613137333966342624e+00 -2.501818871317575653e-03 3.066622350928207251e-03 7.454941324679271184e-04
7.980000000000005977e-01 9.612573104930438816e+00 -2.502000673718676217e-03 3.066229709622483347e-03 7.456235201770117617e-04
7.990000000000005986e-01 9.612009898636989291e+00 -2.502226888257770478e-03 3.065433181707295698e-03 7.457075464484360554e-04
8.000000000000005995e-01 9.611448503990855485e+00 -2.502495716756797991e-03 3.063890362890603954e-03 7.457500048163785179e-04
8.010000000000006004e-01 9.610889384243584743e+00 -2.502767180222125777e-03 3.061886927492867873e-03 7.457913756014948820e-04
8.020000000000006013e-01 9.610332405444845350e+00 -2.503050070999755707e-03 3.060028869739149417e-03 7.458226552405025243e-04
8.030000000000006022e-01 9.609777929261939633e+00 -2.503345197963987353e-03 3.057821380869703894e-03 7.458435976160732129e-04
8.040000000000006031e-01 9.609225815644160562e+00 -2.503668349531318945e-03 3.055781967310389809e-03 7.458388967841605727e-04
8.050000000000006040e-01 9.608676513674296871e+00 -2.503985007940650546e-03 3.053286977804341943e-03 7.458432922393177546e-04
8.060000000000006048e-01 9.608130040487560919e+00 -2.504315453049995536e-03 3.050788639785947335e-03 7.458373597914423614e-04
8.070000000000006057e-01 9.607586485701640200e+00 -2.504620330743406991e-03 3.048175116664126032e-03 7.458598682907914557e-04
8.080000000000006066e-01 9.607044011716855181e+00 -2.504821616831774417e-03 3.047295601616793487e-03 7.459840590248197458e-04
8.090000000000006075e-01 9.606501292342667142e+00 -2.504893111463683559e-03 3.047612485651722287e-03 7.462315761397801759e-04
8.100000000000006084e-01 9.605959989558112255e+00 -2.505055528493152842e-03 3.046358313048039626e-03 7.463856337277092155e-04
8.110000000000006093e-01 9.605418819647598028e+00 -2.505224633195636454e-03 3.046394543709864036e-03 7.465302240348502651e-04
8.120000000000006102e-01 9.604879179048950277e+00 -2.505423478660922208e-03 3.045064077308672588e-03 7.466438581139519257e-04
8.130000000000006111e-01 9.604339170460677977e+00 -2.506524876927642906e-03 3.046533465199943377e-03 7.458656405056141112e-04
8.140000000000006120e-01 9.603798772711911624e+00 -2.507750868580097599e-03 3.048148617346450092e-03 7.449731422975952675e-04
8.150000000000006128e-01 9.603258594208060828e+00 -2.508895357617117045e-03 3.049073861467913732e-03 7.441696600852502766e-04
8.160000000000006137e-01 9.602718113565071434e+00 -2.509818665576030085e-03 3.050299308565423886e-03 7.435871765686292729e-04
8.170000000000006146e-01 9.602176817732146930e+00 -2.510710325227186526e-03 3.052006158151690865e-03 7.430369843550042788e-04
8.180000000000006155e-01 9.601635778611488092e+00 -2.511635745986044548e-03 3.052674866644881739e-03 7.424565280239829980e-04
8.190000000000006164e-01 9.601095612612194685e+00 -2.512474960785678665e-03 3.052640960079085804e-03 7.419634365433506193e-04
8.200000000000006173e-01 9.600556340254419396e+00 -2.513236832058394696e-03 3.052509189833683620e-03 7.415466111305549527e-04
8.210000000000006182e-01 9.600018454520846234e+00 -2.514022830106519418e-03 3.051908563679681802e-03 7.411057247848926253e-04
8.220000000000006191e-01 9.599481171642262112e+00 -2.514772508295277584e-03 3.052055386879399743e-03 7.407002517386144982e-04
8.230000000000006199e-01 9.598944699422537141e+00 -2.515459667250076643e-03 3.051931886975047144e-03 7.403546255967807929e-04
8.240000000000006208e-01 9.598409015531300881e+00 -2.516195220741006353e-03 3.051879111977266832e-03 7.399597442311714761e-04
8.250000000000006217e-01 9.597873940814071858e+00 -2.516930570260950996e-03 3.052005287489973663e-03 7.395639236986151482e-04
8.260000000000006226e-01 9.597340162416625020e+00 -2.517720266743309933e-03 3.051498664190147904e-03 7.391150159364716929e-04
8.270000000000006235e-01 9.596808154452620698e+00 -2.518462258401599554e-03 3.050470222405921375e-03 7.387138431049976002e-04
8.280000000000006244e-01 9.596277445600200906e+00 -2.519171675553718605e-03 3.049880527973510870e-03 7.383441011425949949e-04
8.290000000000006253e-01 9.595748092697631293e+00 -2.519895677234830576e-03 3.049248579804443669e-03 7.379593990309718391e-04
8.300000000000006262e-01 9.595219897294880340e+00 -2.520610858565136038e-03 3.048806261316088818e-03 7.375827630224532448e-04
8.310000000000006271e-01 9.594693471558821685e+00 -2.521341441533039591e-03 3.047767177591695093e-03 7.371907109642885075e-04
8.320000000000006279e-01 9.594168071940762488e+00 -2.521965921083702076e-03 3.047365539142898958e-03 7.369013314828345464e-04
8.330000000000006288e-01 9.593643114347953471e+00 -2.522539272587577801e-03 3.047496865396594461e-03 7.366571750319364726e-04
8.340000000000006297e-01 9.593119054309902083e+00 -2.523074538572301923e-03 3.047134576623690156e-03 7.364436684637564986e-04
8.350000000000006306e-01 9.592595839416649284e+00 -2.523515846227644861e-03 3.046730739480443990e-03 7.363150969063817636e-04
8.360000000000006315e-01 9.592074258577664381e+00 -2.523931910833873693e-03 3.045512749818776732e-03 7.362037683988782158e-04
8.370000000000006324e-01 9.591553891093184347e+00 -2.524345194669751560e-03 3.044712679149784787e-03 7.360872784262269134e-04
8.380000000000006333e-01 9.591033704590977038e+00 -2.524795798449443532e-03 3.044982300656752863e-03 7.359264792205970438e-04
8.390000000000006342e-01 9.590513617980631622e+00 -2.525230528805937243e-03 3.045317139151353276e-03 7.357738884573725635e-04
8.400000000000006350e-01 9.589992726691397351e+00 -2.525634284157772091e-03 3.046525573392043062e-03 7.356436271390965308e-04
8.410000000000006359e-01 9.589472568000751096e+00 -2.526091348484288575e-03 3.046250039130543770e-03 7.354541733222587493e-04
8.420000000000006368e-01 9.588953388295172076e+00 -2.526472852902978804e-03 3.045652558481999183e-03 7.353327977175663733e-04
8.430000000000006377e-01 9.588435475944709907e+00 -2.526866923703055458e-03 3.044779274165224005e-03 7.351920603130037953e-04
8.440000000000006386e-01 9.587918188893389981e+00 -2.527197073712911333e-03 3.044484125032837028e-03 7.351063803347292246e-04
8.450000000000006395e-01 9.587402128129181023e+00 -2.527477414541821205e-03 3.043538178750779949e-03 7.350619086029632279e-04
8.460000000000006404e-01 9.586888011544418831e+00 -2.527790180623688127e-03 3.041906765385880146e-03 7.349774971213983476e-04
8.470000000000006413e-01 9.586375291101450813e+00 -2.528087312419674808e-03 3.040807755387692473e-03 7.349010065846174437e-04
8.480000000000006422e-01 9.585864083372568345e+00 -2.528413448860030062e-03 3.039621177742497966e-03 7.347893638077936931e-04
8.490000000000006430e-01 9.585354644678576008e+00 -2.528682812597690070e-03 3.038121506590026836e-03 7.347281001831938024e-04
8.500000000000006439e-01 9.584847084073034651e+00 -2.528886356621534541e-03 3.036446962162891831e-03 7.347257580148011929e-04
8.510000000000006448e-01 9.584340716743072974e+00 -2.529077541750287660e-03 3.035444871711964320e-03 7.347277503177622546e-04
8.520000000000006457e-01 9.583834417732898459e+00 -2.529221995583479706e-03 3.035521005757995435e-03 7.347671037405031609e-04
8.530000000000006466e-01 9.583328815881415608e+00 -2.529376847276265487e-03 3.034978698759116349e-03 7.347879662142144152e-04
8.540000000000006475e-01 9.582824466898582472e+00 -2.529581765599804837e-03 3.033930748432940843e-03 7.347531838860477636e-04
8.550000000000006484e-01 9.582321510722355384e+00 -2.529793378671528394e-03 3.032749554898615720e-03 7.347069934292670265e-04
8.560000000000006493e-01 9.581820266541301478e+00 -2.530000345199121155e-03 3.031244526253027045e-03 7.346612507103506516e-04
8.570000000000006501e-01 9.581320851317881804e+00 -2.530198261105160926e-03 3.029613484524835629e-03 7.346207977729737231e-04
8.580000000000006510e-01 9.580822708507433560e+00 -2.530284969478185497e-03 3.028427779926428764e-03 7.346841287040824274e-04
8.590000000000006519e-01 9.580325350570731757e+00 -2.530380963327479894e-03 3.027738900029283177e-03 7.347310633819237021e-04
8.600000000000006528e-01 9.579829138006337175e+00 -2.530449089853122491e-03 3.026661654247704992e-03 7.347982021754101423e-04
8.610000000000006537e-01 9.579334208684189278e+00 -2.530544434182033665e-03 3.025473756329930420e-03 7.348319152164661154e-04
8.620000000000006546e-01 9.578839668300954457e+00 -2.530684077617099438e-03 3.025224460851919962e-03 7.348174015359588019e-04
8.630000000000006555e-01 9.578345465349123344e+00 -2.530853243007590188e-03 3.025056194838703257e-03 7.347714424892321612e-04
8.640000000000006564e-01 9.577852272823093926e+00 -2.530966082767384905e-03 3.024158608796802782e-03 7.347792170715342162e-04
8.650000000000006573e-01 9.577360048799533843e+00 -2.531107161759207046e-03 3.023331185319290924e-03 7.347578387895992462e-04
8.660000000000006581e-01 9.576868527516049667e+00 -2.531230529411850495e-03 3.022751812896025837e-03 7.347528514012007092e-04
8.670000000000006590e-01 9.576377988512550843e+00 -2.531367221633677635e-03 3.021906225132502035e-03 7.347339321908539144e-04
8.680000000000006599e-01 9.575888318539471200e+00 -2.531438014604697230e-03 3.021107987684340003e-03 7.347777277301521153e-04
8.690000000000006608e-01 9.575400371985859138e+00 -2.531523298808176919e-03 3.019469852420238881e-03 7.348057941781708678e-04
8.700000000000006617e-01 9.574914337504367268e+00 -2.531646551784118206e-03 3.017681033275988658e-03 7.347962353878178697e-04
8.710000000000006626e-01 9.574430526918094486e+00 -2.531765823598515833e-03 3.015576409871297339e-03 7.347910868869276038e-04
8.720000000000006635e-01 9.573948592722439699e+00 -2.531800878660307556e-03 3.013735074315094901e-03 7.348683515093025259e-04
8.730000000000006644e-01 9.573468587026619403e+00 -2.531851538138669370e-03 3.011857233958965211e-03 7.349284322196253600e-04
8.740000000000006652e-01 9.572988959459808100e+00 -2.531679999903373862e-03 3.011307566714676448e-03 7.352007953771054136e-04
8.750000000000006661e-01 9.572509066293802604e+00 -2.531502786556109452e-03 3.011395952561605593e-03 7.354687047703771215e-04
8.760000000000006670e-01 9.572029540424365379e+00 -2.531281816001434200e-03 3.010807685438659283e-03 7.357695887691286614e-04
8.770000000000006679e-01 9.571550639858518394e+00 -2.531068615398985710e-03 3.009969181245970415e-03 7.360521598075042042e-04
8.780000000000006688e-01 9.571071563313431341e+00 -2.530725884408378291e-03 3.009802429495432065e-03 7.364501042825257957e-04
8.790000000000006697e-01 9.570593347138226292e+00 -2.530433997167955314e-03 3.008650172373003757e-03 7.367854889625776761e-04
8.800000000000006706e-01 9.570115912083645426e+00 -2.530205438472548848e-03 3.007640493053414729e-03 7.370498436967374027e-04
8.810000000000006715e-01 9.569639186838736933e+00 -2.529975406674534605e-03 3.006700651583028155e-03 7.373094514777771584e-04
8.820000000000006724e-01 9.569163240780133250e+00 -2.529743682901890948e-03 3.005689741505573279e-03 7.375662226013987317e-04
8.830000000000006732e-01 9.568688400310477959e+00 -2.529516910357311119e-03 3.004357380012602149e-03 7.378146055793052827e-04
8.840000000000006741e-01 9.568214630558333766e+00 -2.529283645918842076e-03 3.003053398063035111e-03 7.380664786492368949e-04
8.850000000000006750e-01 9.567741227995259834e+00 -2.529023862996761761e-03 3.002426426070694231e-03 7.383413318157703870e-04
8.860000000000006759e-01 9.567269173192679332e+00 -2.528776978151570098e-03 3.000831780732071685e-03 7.386016678395375488e-04
8.870000000000006768e-01 9.566798359515027883e+00 -2.528520970320478293e-03 2.999334647971927618e-03 7.388698834713582075e-04
8.880000000000006777e-01 9.566328631873478372e+00 -2.528260378374595600e-03 2.997988019924106677e-03 7.391401547214280533e-04
8.890000000000006786e-01 9.565859003535191363e+00 -2.527984075074327878e-03 2.997612413361337106e-03 7.394227052230705833e-04
8.900000000000006795e-01 9.565390118172985012e+00 -2.527753611758255369e-03 2.996638973964605834e-03 7.396590668778552915e-04
8.910000000000006803e-01 9.564922121582894121e+00 -2.527485856374346324e-03 2.995482446465237442e-03 7.399317632594633234e-04
8.920000000000006812e-01 9.564453266695151612e+00 -2.527012051652241433e-03 2.995866939394750596e-03 7.404015171705573706e-04
8.930000000000006821e-01 9.563982930109022007e+00 -2.526467420438100690e-03 2.996804006567705628e-03 7.409312510563152883e-04
8.940000000000006830e-01 9.563511930642919268e+00 -2.525961924987178177e-03 2.996961391089917638e-03 7.414127576149774764e-04
8.950000000000006839e-01 9.563041111757048185e+00 -2.525558996002995587e-03 2.996377881874078258e-03 7.417867297239797309e-04
8.960000000000006848e-01 9.562571265597650694e+00 -2.525214280375181856e-03 2.995060439772673049e-03 7.421012881159374684e-04
8.970000000000006857e-01 9.562102773728506477e+00 -2.524871421469005242e-03 2.993363290613221608e-03 7.424142642548178404e-04
8.980000000000006866e-01 9.561634986489409016e+00 -2.524554711088885291e-03 2.992341950186346630e-03 7.427022824179123307e-04
8.990000000000006875e-01 9.561167484074001521e+00 -2.524179923059433235e-03 2.991682338466927944e-03 7.430474427117127103e-04
9.000000000000006883e-01 9.560699948099651735e+00 -2.523771782182540700e-03 2.991307756532327142e-03 7.434250982537455579e-04
9.010000000000006892e-01 9.560232216687488460e+00 -2.523271418434354981e-03 2.991002830597629721e-03 7.438905131866951599e-04
9.020000000000006901e-01 9.559764486472166922e+00 -2.522701435710836791e-03 2.990431651032374703e-03 7.444187376305118472e-04
9.030000000000006910e-01 9.559297421710756026e+00 -2.522267738621201440e-03 2.989332500032097252e-03 7.448075745219758913e-04
9.040000000000006919e-01 9.558831171938019011e+00 -2.521799429619204710e-03 2.988049202356219888e-03 7.452272718833606591e-04
9.050000000000006928e-01 9.558366249961686378e+00 -2.521370952883073870e-03 2.986292929215706750e-03 7.456059220740916555e-04
9.060000000000006937e-01 9.557903141823601345e+00 -2.520975276973291476e-03 2.984083415058324737e-03 7.459522583961983484e-04
9.070000000000006946e-01 9.557441492376687719e+00 -2.520548872057179132e-03 2.982198318970804771e-03 7.463291682503432395e-04
9.080000000000006954e-01 9.556981558381803410e+00 -2.520111573155396634e-03 2.980045568039706161e-03 7.467167321440897369e-04
9.090000000000006963e-01 9.556522890000259451e+00 -2.519635817086612883e-03 2.978304198630571387e-03 7.471414134297130931e-04
9.100000000000006972e-01 9.556065262356760570e+00 -2.519153532575942218e-03 2.976781176074823516e-03 7.475711423641580484e-04
9.110000000000006981e-01 9.555608713493025874e+00 -2.518650792197612079e-03 2.975199655932308021e-03 7.480193778928206005e-04
9.120000000000006990e-01 9.555153527231684762e+00 -2.518165617503371079e-03 2.973351878844482810e-03 7.484489540560284888e-04
9.130000000000006999e-01 9.554699024082013992e+00 -2.517564308483721553e-03 2.972067458154492321e-03 7.489907116457959453e-04
9.140000000000007008e-01 9.554245531433346983e+00 -2.516944013349423255e-03 2.970436662016432035e-03 7.495475618402349651e-04
9.150000000000007017e-01 9.553792318903697733e+00 -2.516221646565195823e-03 2.969434176214445342e-03 7.502007926416472171e-04
9.160000000000007025e-01 9.553340090409729868e+00 -2.515585855935914897e-03 2.967814349903780471e-03 7.507650765208178116e-04
9.170000000000007034e-01 9.552887958177642247e+00 -2.514845639391651098e-03 2.966977871479271976e-03 7.514288058420117745e-04
9.180000000000007043e-01 9.552435550451356505e+00 -2.514047790788978293e-03 2.966455517074720067e-03 7.521434056558637567e-04
9.190000000000007052e-01 9.551983151156166585e+00 -2.514547688511409133e-03 2.966946983701329414e-03 7.515674840431669536e-04
9.200000000000007061e-01 9.551530185607322920e+00 -2.515593619073073616e-03 2.968559167916738194e-03 7.504579644152476955e-04
9.210000000000007070e-01 9.551077434906176222e+00 -2.516526099149519156e-03 2.969276800296217177e-03 7.494718258351869451e-04
9.220000000000007079e-01 9.550625139168904099e+00 -2.517373896807886900e-03 2.969669634080010587e-03 7.485792474484705443e-04
9.230000000000007088e-01 9.550173657318874021e+00 -2.518173780818977036e-03 2.969655630849054716e-03 7.477429908267446777e-04
9.240000000000007097e-01 9.549722014707267448e+00 -2.518789555969112772e-03 2.970432167575685813e-03 7.470947117540579401e-04
9.250000000000007105e-01 9.549270684912142926e+00 -2.519353204194381239e-03 2.970682999318903332e-03 7.465013281209425264e-04
9.260000000000007114e-01 9.548819620691045174e+00 -2.519813921501551368e-03 2.970878142599303606e-03 7.460107844346144544e-04
9.270000000000007123e-01 9.548368689575527313e+00 -2.520255143750046046e-03 2.971186259267906849e-03 7.455401647054396563e-04
9.280000000000007132e-01 9.547918325354126878e+00 -2.520683036023120376e-03 2.971047257423554792e-03 7.450841996189068233e-04
9.290000000000007141e-01 9.547468341369235389e+00 -2.521059596198177172e-03 2.971043581089666003e-03 7.446799629528838170e-04
9.300000000000007150e-01 9.547018822925515735e+00 -2.521456333994723416e-03 2.970974777714377631e-03 7.442577176578761729e-04
9.310000000000007159e-01 9.546570021269030093e+00 -2.521825243481351075e-03 2.970626899966993372e-03 7.438644153499741462e-04
9.320000000000007168e-01 9.546121955907546308e+00 -2.522230602300648463e-03 2.970295963784433304e-03 7.434375904697284546e-04
9.330000000000007176e-01 9.545675122871877250e+00 -2.522683839887504553e-03 2.969516875556563185e-03 7.429684109807762043e-04
9.340000000000007185e-01 9.545229400019259458e+00 -2.523144943823221568e-03 2.968867796441013000e-03 7.424973326231907667e-04
9.350000000000007194e-01 9.544784336962855775e+00 -2.523570301816339435e-03 2.968633358220022257e-03 7.420664098332308218e-04
9.360000000000007203e-01 9.544338174410080811e+00 -2.523843645829434209e-03 2.970006198604398847e-03 7.417873305870105027e-04
9.370000000000007212e-01 9.543892307495310590e+00 -2.524109817900909835e-03 2.969976732671130836e-03 7.415147493923334278e-04
9.380000000000007221e-01 9.543446993559319580e+00 -2.524338347290441733e-03 2.969652283281451390e-03 7.412781977939709261e-04
9.390000000000007230e-01 9.543002752169009284e+00 -2.524533172318876428e-03 2.968774562629172397e-03 7.410750924066351886e-04
9.400000000000007239e-01 9.542558939684598229e+00 -2.524700025356717975e-03 2.968512509767772672e-03 7.409001850500800341e-04
9.410000000000007248e-01 9.542114488959331453e+00 -2.524895381731646817e-03 2.969346106998423020e-03 7.406985044546358617e-04
9.420000000000007256e-01 9.541670010393881185e+00 -2.525036173634617569e-03 2.969514739084885661e-03 7.405515035527698939e-04
9.430000000000007265e-01 9.541225519308010661e+00 -2.525082207399996156e-03 2.969573293270520373e-03 7.404968413889989392e-04
9.440000000000007274e-01 9.540780448057232022e+00 -2.525001918335569723e-03 2.970073169114208905e-03 7.405625232325493577e-04
9.450000000000007283e-01 9.540334924233402347e+00 -2.525069409657172779e-03 2.970593233486847149e-03 7.404806294799913102e-04
9.460000000000007292e-01 9.539888671450505342e+00 -2.525106568899308790e-03 2.971359351796314108e-03 7.404284511061083119e-04
9.470000000000007301e-01 9.539441538689095168e+00 -2.525090706033037390e-03 2.972223467443211274e-03 7.404269792781136526e-04
9.480000000000007310e-01 9.538992887541578369e+00 -2.524991495861125465e-03 2.973642643377924152e-03 7.405036682034664029e-04
9.490000000000007319e-01 9.538543837140027293e+00 -2.524890843881083188e-03 2.973941245432159750e-03 7.405777472815128952e-04
9.500000000000007327e-01 9.538094254026802332e+00 -2.524752377169036787e-03 2.974335490393997371e-03 7.406854741651033814e-04
9.510000000000007336e-01 9.537644051863686911e+00 -2.524566169653464243e-03 2.974768332768884960e-03 7.408349163752595305e-04
9.520000000000007345e-01 9.537193170951651311e+00 -2.524347657087776687e-03 2.975228569123377232e-03 7.410097483141931014e-04
9.530000000000007354e-01 9.536741999274104487e+00 -2.524136861885509751e-03 2.975308539432334164e-03 7.411706244714336362e-04
9.540000000000007363e-01 9.536289909135309273e+00 -2.523888818534690288e-03 2.975978957329903935e-03 7.413614553276136722e-04
9.550000000000007372e-01 9.535837027856015169e+00 -2.523569568885597296e-03 2.976450848179701229e-03 7.416137574301352297e-04
9.560000000000007381e-01 9.535383383820166259e+00 -2.523266272768727447e-03 2.976910308617637668e-03 7.418412914920458068e-04
9.570000000000007390e-01 9.534928601719204977e+00 -2.522968155872825496e-03 2.977750256834107295e-03 7.420553515582993271e-04
9.580000000000007399e-01 9.534471960380292543e+00 -2.522691822501792885e-03 2.979333161414226411e-03 7.422404350356445746e-04
9.590000000000007407e-01 9.534014529819245354e+00 -2.522408521879211576e-03 2.979839082926401175e-03 7.424251792245145773e-04
9.600000000000007416e-01 9.533556342888928725e+00 -2.522168891908206992e-03 2.980355822224835596e-03 7.425613180524104524e-04
9.610000000000007425e-01 9.533098286192968729e+00 -2.521974381945740404e-03 2.980031077905736722e-03 7.426499451151594849e-04
9.620000000000007434e-01 9.532640201288659298e+00 -2.521690427868593029e-03 2.979775332178023414e-03 7.428227237517919749e-04
9.630000000000007443e-01 9.532182970779565778e+00 -2.521448815110412245e-03 2.978679324203932499e-03 7.429506451331686001e-04
9.640000000000007452e-01 9.531726482682630675e+00 -2.521207772148668057e-03 2.977695869083771783e-03 7.430751241796565171e-04
9.650000000000007461e-01 9.531270091959061830e+00 -2.520955735749985747e-03 2.977346459318830438e-03 7.432071064600344334e-04
9.660000000000007470e-01 9.530813727499127808e+00 -2.520631736478290853e-03 2.976996196412313046e-03 7.434049269599036103e-04
9.670000000000007478e-01 9.530356569028702651e+00 -2.520269116127090477e-03 2.977427586552246815e-03 7.436338064033227524e-04
9.680000000000007487e-01 9.529898512162144897e+00 -2.519864305153441276e-03 2.977921171711195737e-03 7.438959304587723729e-04
9.690000000000007496e-01 9.529439994266363456e+00 -2.519410476226728330e-03 2.977928372008168973e-03 7.441965258684136216e-04
9.700000000000007505e-01 9.528980883913060751e+00 -2.519028462892061032e-03 2.978138816194766253e-03 7.444181877632442433e-04
9.710000000000007514e-01 9.528521586691118372e+00 -2.518685840299224408e-03 2.977983062241602950e-03 7.445954472631085164e-04
9.720000000000007523e-01 9.528062549048406993e+00 -2.518336496529561316e-03 2.977374139240940906e-03 7.447741938071781188e-04
9.730000000000007532e-01 9.527604125715162908e+00 -2.518032840010181114e-03 2.976456173254265689e-03 7.449045866707834683e-04
9.740000000000007541e-01 9.527146627746315488e+00 -2.517767379775568380e-03 2.975265348622988491e-03 7.449959382281985069e-04
9.750000000000007550e-01 9.526689657768846686e+00 -2.517459455653426117e-03 2.974429433122227975e-03 7.451273960783886706e-04
9.760000000000007558e-01 9.526232963775219886e+00 -2.517073833355315191e-03 2.973767826982115156e-03 7.453313644676501891e-04
9.770000000000007567e-01 9.525776616807959840e+00 -2.516705905796721640e-03 2.973052873056767839e-03 7.455133389918205651e-04
9.780000000000007576e-01 9.525320974580234079e+00 -2.516396680644290666e-03 2.972038908370051684e-03 7.456349857994330884e-04
9.790000000000007585e-01 9.524865906465457499e+00 -2.515973440641066945e-03 2.971041555417646991e-03 7.458646712798951139e-04
9.800000000000007594e-01 9.524411429508511162e+00 -2.515498466988033005e-03 2.969975423934369946e-03 7.461387011138194848e-04
9.810000000000007603e-01 9.523957880904779572e+00 -2.515098618468454734e-03 2.968647222200045295e-03 7.463335129073721307e-04
9.820000000000007612e-01 9.523505495417465383e+00 -2.514716990387420685e-03 2.967102477701609280e-03 7.465070551493163068e-04
9.830000000000007621e-01 9.523054011408776276e+00 -2.514306713264533814e-03 2.965790721953640800e-03 7.467052139023472920e-04
9.840000000000007629e-01 9.522603306557952507e+00 -2.513931354992908832e-03 2.964636205816677597e-03 7.468685276251585490e-04
9.850000000000007638e-01 9.522153073809869639e+00 -2.513655518300515410e-03 2.963888266383383693e-03 7.469358797168132880e-04
9.860000000000007647e-01 9.521704142614204613e+00 -2.513451544046053747e-03 2.962382739711079231e-03 7.469372768641373370e-04
9.870000000000007656e-01 9.521255760214714314e+00 -2.513171039677434323e-03 2.961553439167733445e-03 7.470214174317433078e-04
9.880000000000007665e-01 9.520809050186818112e+00 -2.512909282867634934e-03 2.959619310763837111e-03 7.470934819226405718e-04
9.890000000000007674e-01 9.520363236275654728e+00 -2.512555185320445705e-03 2.958369096483829796e-03 7.472603680681100865e-04
9.900000000000007683e-01 9.519917877470271961e+00 -2.513292222757581348e-03 2.958651028140348634e-03 7.463522043661413455e-04
9.910000000000007692e-01 9.519472753137918630e+00 -2.514081538536859679e-03 2.959205870890190167e-03 7.454075463464184242e-04
9.920000000000007701e-01 9.519028675288446095e+00 -2.514797523884408550e-03 2.958875373356943585e-03 7.445502808470233361e-04
9.930000000000007709e-01 9.518585652318989787e+00 -2.515443078239541601e-03 2.958466047695849747e-03 7.437755520322984672e-04
9.940000000000007718e-01 9.518143920038806272e+00 -2.516051405775662688e-03 2.957783685959178201e-03 7.430492838127191694e-04
9.950000000000007727e-01 9.517702352627081197e+00 -2.516558108543880384e-03 2.958125520268954905e-03 7.424319239650430330e-04
9.960000000000007736e-01 9.517261596505196763e+00 -2.517070626315287985e-03 2.957826748199721568e-03 7.418167716222482614e-04
9.970000000000007745e-01 9.516821283955826161e+00 -2.517587439706987784e-03 2.957899989077590608e-03 7.412049839173929545e-04
9.980000000000007754e-01 9.516381109710959407e+00 -2.518078700454060622e-03 2.958252945320814006e-03 7.406256465747449889e-04
9.990000000000007763e-01 9.515940992857494507e+00 -2.518634172871004901e-03 2.958751026335905161e-03 7.399907479451307921e-04
1.000000000000000666e+00 9.515500491939619110e+00 -2.519257648709782946e-03 2.959758566585180082e-03 7.392979013817145822e-04
1.001000000000000556e+00 9.515059665746754547e+00 -2.519818122302389628e-03 2.960644315166952555e-03 7.386757982071658893e-04
1.002000000000000446e+00 9.514618841017998818e+00 -2.520388663854939044e-03 2.961213392610667801e-03 7.380519871486582650e-04
1.003000000000000336e+00 9.514178502437561136e+00 -2.520891712576846851e-03 2.961230293014529332e-03 7.375021853288710790e-04
1.004000000000000226e+00 9.513739141447450365e+00 -2.521431269960864620e-03 2.960792260071635519e-03 7.369237335653496370e-04
1.005000000000000115e+00 9.513300828065613501e+00 -2.521950511921406107e-03 2.960263893758269520e-03 7.363723570476126161e-04
1.006000000000000005e+00 9.512863319760365144e+00 -2.522491310339838432e-03 2.959999615588195920e-03 7.358061895050545340e-04
1.006999999999999895e+00 9.512427112351621972e+00 -2.523031385200586070e-03 2.959238793943758279e-03 7.352475639909763876e-04
1.007999999999999785e+00 9.511992053069379338e+00 -2.523534486833729600e-03 2.958593769076363171e-03 7.347312165079104189e-04
1.008999999999999675e+00 9.511558285466460205e+00 -2.523961521758209033e-03 2.957729124677341889e-03 7.342941150378811581e-04
1.009999999999999565e+00 9.511125325064810454e+00 -2.524326465040569768e-03 2.957286866690321016e-03 7.339197220749551446e-04
1.010999999999999455e+00 9.510693893328539872e+00 -2.524663674391076310e-03 2.956095410661658488e-03 7.335734930648094183e-04
1.011999999999999345e+00 9.510264201058252098e+00 -2.525019216452651250e-03 2.954711486740424931e-03 7.332104813002612376e-04
1.012999999999999234e+00 9.509836082085364239e+00 -2.525301261647246165e-03 2.953420234535104882e-03 7.329208619003076044e-04
1.013999999999999124e+00 9.509409417225272776e+00 -2.525476277468871253e-03 2.952141137560334791e-03 7.327353214406960927e-04
1.014999999999999014e+00 9.508985096230398781e+00 -2.525643104432924273e-03 2.949964099306918823e-03 7.325555071297739067e-04
1.015999999999998904e+00 9.508562509821178566e+00 -2.525684181200285941e-03 2.948270590420501783e-03 7.324944900292646539e-04
1.016999999999998794e+00 9.508141607682372154e+00 -2.525878020368469562e-03 2.946780159174881147e-03 7.322791188971939161e-04
1.017999999999998684e+00 9.507721178919840810e+00 -2.526003888173801188e-03 2.946432650705145279e-03 7.321273890958563974e-04
1.018999999999998574e+00 9.507302077372397520e+00 -2.526178176330215203e-03 2.945279723773505404e-03 7.319251629356496964e-04
1.019999999999998463e+00 9.506884732594823362e+00 -2.526344976591823714e-03 2.943689754165981602e-03 7.317288531982430247e-04
1.020999999999998353e+00 9.506469250277319816e+00 -2.526423752107263485e-03 2.941906069610809513e-03 7.316156404492209133e-04
1.021999999999998243e+00 9.506055820966377468e+00 -2.526388213261206508e-03 2.939817524203554647e-03 7.316105509078653845e-04
1.022999999999998133e+00 9.505644289296181881e+00 -2.526344752962398407e-03 2.937876423157984637e-03 7.316069746992520705e-04
1.023999999999998023e+00 9.505234676835726759e+00 -2.526364146139828664e-03 2.935976606594950782e-03 7.315376537235751498e-04
1.024999999999997913e+00 9.504827207848189019e+00 -2.526380240258736462e-03 2.933849227796476652e-03 7.314689423951951756e-04
1.025999999999997803e+00 9.504421233671880742e+00 -2.526429074751182415e-03 2.932403251059459339e-03 7.313665220119651249e-04
1.026999999999997693e+00 9.504016431330905235e+00 -2.526469352160617011e-03 2.931271693136124502e-03 7.312721697549601305e-04
1.027999999999997582e+00 9.503613562291338468e+00 -2.526522646188497038e-03 2.929391685755263711e-03 7.311655485358198314e-04
1.028999999999997472e+00 9.503212489608717561e+00 -2.526518734971222938e-03 2.927591417592129500e-03 7.311146344409463326e-04
1.029999999999997362e+00 9.502812838816721452e+00 -2.526420087162953645e-03 2.926070879159062624e-03 7.311539097063524681e-04
1.030999999999997252e+00 9.502414367176220011e+00 -2.526366136508880530e-03 2.924837777010321545e-03 7.311454863636662402e-04
1.031999999999997142e+00 9.502017216811495359e+00 -2.526428188382458771e-03 2.923578553107110921e-03 7.310230374990890363e-04
1.032999999999997032e+00 9.501621157287411634e+00 -2.526435794810256725e-03 2.922495318893981748e-03 7.309550394660887466e-04
1.033999999999996922e+00 9.501226658189004581e+00 -2.526493859046692169e-03 2.920992957453745053e-03 7.308388527330882817e-04
1.034999999999996811e+00 9.500834054215349767e+00 -2.526552772024335137e-03 2.919156745679149945e-03 7.307244256657117500e-04
1.035999999999996701e+00 9.500442690079522023e+00 -2.526632418919966001e-03 2.917996554747709099e-03 7.305922544510386500e-04
1.036999999999996591e+00 9.500052596026009155e+00 -2.526724922004957349e-03 2.916818975517825648e-03 7.304505436201782793e-04
1.037999999999996481e+00 9.499663416258881554e+00 -2.526732898043255494e-03 2.915912665170856434e-03 7.303934821901653714e-04
1.038999999999996371e+00 9.499274387861078139e+00 -2.526676406289666242e-03 2.915704804093081047e-03 7.303986590847929769e-04
1.039999999999996261e+00 9.498885920027351659e+00 -2.526568471325427775e-03 2.915036305051907969e-03 7.304523185668932751e-04
1.040999999999996151e+00 9.498498367471833959e+00 -2.526448334884515666e-03 2.914000890402216291e-03 7.305164698053994007e-04
1.041999999999996041e+00 9.498111394940618624e+00 -2.526368139273273659e-03 2.913340670488608584e-03 7.305406105339061007e-04
1.042999999999995930e+00 9.497725606237615636e+00 -2.526331443120696969e-03 2.912120146123684146e-03 7.305226055462386370e-04
1.043999999999995820e+00 9.497341350745950095e+00 -2.526327026379686716e-03 2.910582518045228342e-03 7.304748077453094950e-04
1.044999999999995710e+00 9.496958834236266966e+00 -2.526372224856833059e-03 2.908888734539961506e-03 7.303818612329918223e-04
1.045999999999995600e+00 9.496577838023844365e+00 -2.526344064292549828e-03 2.907340276715151672e-03 7.303647150548044868e-04
1.046999999999995490e+00 9.496197999328066075e+00 -2.526368203592688037e-03 2.906206899370977585e-03 7.302992658413101287e-04
1.047999999999995380e+00 9.495818945819818779e+00 -2.526455710802483646e-03 2.905509219049779313e-03 7.301763191303064062e-04
1.048999999999995270e+00 9.495440754110980208e+00 -2.526501698258181751e-03 2.904693407096752868e-03 7.300992527662280912e-04
1.049999999999995159e+00 9.495062618726693771e+00 -2.526463262305580527e-03 2.904598646592018198e-03 7.301077240363058668e-04
1.050999999999995049e+00 9.494685324486342282e+00 -2.526506119277610769e-03 2.903800359629099721e-03 7.300393457301827989e-04
1.051999999999994939e+00 9.494308377991167447e+00 -2.526486333396718315e-03 2.903432828571553010e-03 7.300366147300046266e-04
1.052999999999994829e+00 9.493932339374147489e+00 -2.526462043930284909e-03 2.902500660950243019e-03 7.300410288294442154e-04
1.053999999999994719e+00 9.493558035064591394e+00 -2.526452189521198426e-03 2.900756499077293375e-03 7.300345739262737582e-04
1.054999999999994609e+00 9.493184526977971771e+00 -2.526331256859763643e-03 2.899839343479386402e-03 7.301394077779744564e-04
1.055999999999994499e+00 9.492809948798175412e+00 -2.526131190548735247e-03 2.900709370345094015e-03 7.303207498630559947e-04
1.056999999999994388e+00 9.492434500626709237e+00 -2.526002561118442791e-03 2.901450732584617831e-03 7.304314153434773036e-04
1.057999999999994278e+00 9.492059727949646586e+00 -2.525833995796796915e-03 2.900606672859448298e-03 7.305823726082818137e-04
1.058999999999994168e+00 9.491684725269296408e+00 -2.525647400851535780e-03 2.900650081201714033e-03 7.307515608685484065e-04
1.059999999999994058e+00 9.491310593604715962e+00 -2.525487600937721330e-03 2.899619265518167330e-03 7.308958911450586394e-04
1.060999999999993948e+00 9.490936724546637393e+00 -2.525370916827386885e-03 2.899239974905955513e-03 7.310004660847246221e-04
1.061999999999993838e+00 9.490562944059535155e+00 -2.525131058532984352e-03 2.898911545635222010e-03 7.312273952230991317e-04
1.062999999999993728e+00 9.490189257201222972e+00 -2.524867354182593927e-03 2.898554212494777217e-03 7.314770088466296090e-04
1.063999999999993618e+00 9.489815591106536274e+00 -2.524657827436272307e-03 2.898323922122969954e-03 7.316740543912905997e-04
1.064999999999993507e+00 9.489442272149666735e+00 -2.524466455045614854e-03 2.897785411915154274e-03 7.318555449328695587e-04
1.065999999999993397e+00 9.489067993271309120e+00 -2.524226539699358628e-03 2.898505418056973159e-03 7.320865296116573287e-04
1.066999999999993287e+00 9.488693251209799229e+00 -2.523995558772714528e-03 2.898737620282606283e-03 7.323096892062806946e-04
1.067999999999993177e+00 9.488317812189849931e+00 -2.523713066060664229e-03 2.899152086009961632e-03 7.325838447693676066e-04
1.068999999999993067e+00 9.487942135736664895e+00 -2.523467134900960352e-03 2.899143588085996859e-03 7.328233898256275754e-04
1.069999999999992957e+00 9.487566200627906454e+00 -2.523186864059520727e-03 2.899121972817961333e-03 7.330976444489381615e-04
1.070999999999992847e+00 9.487190607794385500e+00 -2.522967825489697523e-03 2.898560659010652150e-03 7.333137162798706796e-04
1.071999999999992736e+00 9.486815191707270500e+00 -2.522720882269720820e-03 2.898136969384720006e-03 7.335586955677324663e-04
1.072999999999992626e+00 9.486439465992464903e+00 -2.522425787197525929e-03 2.898151502003122951e-03 7.338515626110460668e-04
1.073999999999992516e+00 9.486063498631764901e+00 -2.522170731436689656e-03 2.898138092136692129e-03 7.341063198796111836e-04
1.074999999999992406e+00 9.485687631920374230e+00 -2.521939959365451182e-03 2.897806670756122253e-03 7.343405481020803165e-04
1.075999999999992296e+00 9.485311693225872531e+00 -2.521648172271967556e-03 2.897586866773666035e-03 7.346379155260565575e-04
1.076999999999992186e+00 9.484936151828144091e+00 -2.521402301690438968e-03 2.896943699418879498e-03 7.348929347955008911e-04
1.077999999999992076e+00 9.484560903216433303e+00 -2.521159955562075027e-03 2.896408567272862854e-03 7.351481598779948789e-04
1.078999999999991966e+00 9.484185562810210968e+00 -2.520811567594557264e-03 2.896151973816892596e-03 7.355092262924706236e-04
1.079999999999991855e+00 9.483810193347355977e+00 -2.520466170757553782e-03 2.895835633612544625e-03 7.358673646491376745e-04
1.080999999999991745e+00 9.483436098123631197e+00 -2.520098317687281125e-03 2.894193541412060783e-03 7.362477605086630841e-04
1.081999999999991635e+00 9.483063171929099866e+00 -2.519829296363919422e-03 2.892755490895250556e-03 7.365332667356828478e-04
1.082999999999991525e+00 9.482691076189874835e+00 -2.519527429818908901e-03 2.891623169043940154e-03 7.368546192291903878e-04
1.083999999999991415e+00 9.482319998994617194e+00 -2.519238240682021221e-03 2.890315435939662045e-03 7.371665864732687484e-04
1.084999999999991305e+00 9.481949716918391502e+00 -2.518925759512311967e-03 2.889207835738003948e-03 7.375052591168180160e-04
1.085999999999991195e+00 9.481580490056181532e+00 -2.518554344631431137e-03 2.887781206841401500e-03 7.379037549012639353e-04
1.086999999999991084e+00 9.481212476715850102e+00 -2.518219458976472206e-03 2.886232799307902278e-03 7.382672639445373667e-04
1.087999999999990974e+00 9.480846211353521014e+00 -2.517883998391313907e-03 2.884149360720401813e-03 7.386323633976611637e-04
1.088999999999990864e+00 9.480481368067817272e+00 -2.517544332889236607e-03 2.882387618592978634e-03 7.390024015603340263e-04
1.089999999999990754e+00 9.480117834884683958e+00 -2.517292803179023691e-03 2.880825986312336977e-03 7.392879192752221723e-04
1.090999999999990644e+00 9.479755579750642980e+00 -2.517006160180473937e-03 2.879261294221452470e-03 7.396099775595345273e-04
1.091999999999990534e+00 9.479393204468587797e+00 -2.516541845873917094e-03 2.878917127929099973e-03 7.401037621808739548e-04
1.092999999999990424e+00 9.479030755346366632e+00 -2.516007813493505857e-03 2.878456935714670401e-03 7.406588133224820038e-04
1.093999999999990314e+00 9.478668211703078939e+00 -2.515480220943857887e-03 2.878023864231551727e-03 7.411999619362257723e-04
1.094999999999990203e+00 9.478305737904848982e+00 -2.514913336007652822e-03 2.877387134237609223e-03 7.417723403402439689e-04
1.095999999999990093e+00 9.477943324192210639e+00 -2.514313331416630042e-03 2.876727044054973141e-03 7.423707483484711994e-04
1.096999999999989983e+00 9.477580701846079592e+00 -2.515206420839582232e-03 2.877828766970629611e-03 7.414844886745150694e-04
1.097999999999989873e+00 9.477218369184340574e+00 -2.516219656441423015e-03 2.878552318180440696e-03 7.404879980801540740e-04
1.098999999999989763e+00 9.476856025310961940e+00 -2.517059510007376051e-03 2.879403383386010436e-03 7.396690367558787045e-04
1.099999999999989653e+00 9.476493546001854895e+00 -2.517742194220925264e-03 2.880221503327969664e-03 7.390088899009081540e-04
1.100999999999989543e+00 9.476131191905666995e+00 -2.518276552652534261e-03 2.880630648840434415e-03 7.384939250641451907e-04
1.101999999999989432e+00 9.475769304043481611e+00 -2.518786508536448050e-03 2.880674370721831874e-03 7.380012080408993513e-04
1.102999999999989322e+00 9.475407157351281029e+00 -2.519239654758813514e-03 2.881386346959395779e-03 7.375630833421871002e-04
1.103999999999989212e+00 9.475045807567305189e+00 -2.519773675465267811e-03 2.881123459441107312e-03 7.370453949106292374e-04
1.104999999999989102e+00 9.474685132459319092e+00 -2.520200267314302855e-03 2.880875375300399888e-03 7.366333933827334986e-04
1.105999999999988992e+00 9.474325252682334053e+00 -2.520574749746831277e-03 2.880454526731870534e-03 7.362708527894112681e-04
1.106999999999988882e+00 9.473965954925665400e+00 -2.520883397818939487e-03 2.880181154487592311e-03 7.359688940504701977e-04
1.107999999999988772e+00 9.473607207078105219e+00 -2.521152191143728044e-03 2.879900038703909343e-03 7.357005719016457713e-04
1.108999999999988662e+00 9.473249011128046959e+00 -2.521449003853284271e-03 2.879644953911544153e-03 7.353998025099735920e-04
1.109999999999988551e+00 9.472891395579599916e+00 -2.521782958617632513e-03 2.879398507064675865e-03 7.350596193433561526e-04
1.110999999999988441e+00 9.472533596905611475e+00 -2.522196587539523097e-03 2.879995261527963993e-03 7.346403920953027862e-04
1.111999999999988331e+00 9.472175973409838079e+00 -2.522583969977715019e-03 2.880207465751110935e-03 7.342477582870495173e-04
1.112999999999988221e+00 9.471818763062307411e+00 -2.522887184398829672e-03 2.880097531929497277e-03 7.339362381648914828e-04
1.113999999999988111e+00 9.471461990332432634e+00 -2.523173385460587576e-03 2.879946115335364504e-03 7.336386158877892258e-04
1.114999999999988001e+00 9.471105800963343313e+00 -2.523456855052706033e-03 2.879646224142027450e-03 7.333411048497890999e-04
1.115999999999987891e+00 9.470750742457481053e+00 -2.523727894799972313e-03 2.878786400662232490e-03 7.330534223537072411e-04
1.116999999999987780e+00 9.470396589673127252e+00 -2.523909764845662460e-03 2.878062549199463058e-03 7.328484231382731461e-04
1.117999999999987670e+00 9.470043425013610516e+00 -2.524058436048874123e-03 2.877223095565610046e-03 7.326701448509657932e-04
1.118999999999987560e+00 9.469691158575328060e+00 -2.524232463435799236e-03 2.876498901718255088e-03 7.324622084714803348e-04
1.119999999999987450e+00 9.469339902494484207e+00 -2.524288827687615026e-03 2.875544908531468651e-03 7.323655469414385496e-04
1.120999999999987340e+00 9.468990243397001905e+00 -2.524354976579948340e-03 2.874014074062250512e-03 7.322542617919613724e-04
1.121999999999987230e+00 9.468640678004421218e+00 -2.524323068255249734e-03 2.873888460835936041e-03 7.322330166365419645e-04
1.122999999999987120e+00 9.468291587912927909e+00 -2.524309197909479358e-03 2.873399289402788631e-03 7.321876461963086223e-04
1.123999999999987010e+00 9.467943344869867772e+00 -2.524326104670926354e-03 2.872569147731063224e-03 7.321074534983744485e-04
1.124999999999986899e+00 9.467596333269487019e+00 -2.524324850056605934e-03 2.871336450437359227e-03 7.320418657569963735e-04
1.125999999999986789e+00 9.467250965994958634e+00 -2.524321070859640147e-03 2.869688345388025485e-03 7.319761008770291283e-04
1.126999999999986679e+00 9.466906578749636481e+00 -2.524236053124976221e-03 2.868623298447129256e-03 7.319857298889303207e-04
1.127999999999986569e+00 9.466563146614173974e+00 -2.524172954465186015e-03 2.867605089927692964e-03 7.319690074657018422e-04
1.128999999999986459e+00 9.466220634012998403e+00 -2.524105931686177005e-03 2.866618532861747812e-03 7.319519347779451530e-04
1.129999999999986349e+00 9.465878811463115383e+00 -2.523999293151051038e-03 2.865821843034070671e-03 7.319689819509436757e-04
1.130999999999986239e+00 9.465537389970929638e+00 -2.523844328358014737e-03 2.865265820543759761e-03 7.320271869371848105e-04
1.131999999999986128e+00 9.465196223793187258e+00 -2.523678617272076020e-03 2.864844795014456248e-03 7.320888083467970387e-04
1.132999999999986018e+00 9.464854392025284113e+00 -2.523407051367335813e-03 2.865238819270480436e-03 7.322459097193074464e-04
1.133999999999985908e+00 9.464512692135006233e+00 -2.523131733185832431e-03 2.864831623463712489e-03 7.323978236618963657e-04
1.134999999999985798e+00 9.464169969899447921e+00 -2.522740357208308384e-03 2.865462592766620988e-03 7.326526278272702929e-04
1.135999999999985688e+00 9.463826175202427748e+00 -2.522348426552929040e-03 2.866143123573101220e-03 7.328955952598240802e-04
1.136999999999985578e+00 9.463482402660419623e+00 -2.521947285050954272e-03 2.865719827059079287e-03 7.331364171129929174e-04
1.137999999999985468e+00 9.463138285519908877e+00 -2.521589607068040230e-03 2.865706747578787052e-03 7.333246119624641434e-04
1.138999999999985357e+00 9.462794669260071956e+00 -2.521254681506946045e-03 2.864870941343866835e-03 7.334826287383978613e-04
1.139999999999985247e+00 9.462451416639476420e+00 -2.520948656523672084e-03 2.864201277119207602e-03 7.336055220808871151e-04
1.140999999999985137e+00 9.462108563989316323e+00 -2.520647077958693746e-03 2.863499728118790773e-03 7.337181042344934978e-04
1.141999999999985027e+00 9.461766434756878397e+00 -2.520278357843721163e-03 2.862407590281647752e-03 7.338899521946543351e-04
1.142999999999984917e+00 9.461425195770363672e+00 -2.519892243879663131e-03 2.861131230394387860e-03 7.340710404713905474e-04
1.143999999999984807e+00 9.461084623116709835e+00 -2.519485449021806843e-03 2.860058102675643553e-03 7.342642179479936257e-04
1.144999999999984697e+00 9.460744553258770395e+00 -2.519111948675554439e-03 2.859181806614994551e-03 7.344168607831369315e-04
1.145999999999984587e+00 9.460404129365723946e+00 -2.518693402472950600e-03 2.859117295519399311e-03 7.346054934805614726e-04
1.146999999999984476e+00 9.460064138325890326e+00 -2.518269004267868674e-03 2.858260044101489008e-03 7.347911141264468378e-04
1.147999999999984366e+00 9.459725071368533023e+00 -2.517941819114675496e-03 2.857008776471979018e-03 7.348749239424852897e-04
1.148999999999984256e+00 9.459386514241796107e+00 -2.517623692656264026e-03 2.856180819393179873e-03 7.349454048806272665e-04
1.149999999999984146e+00 9.459048489702411189e+00 -2.517302201407164292e-03 2.855326740792082235e-03 7.350151427716926844e-04
1.150999999999984036e+00 9.458711416576102593e+00 -2.517009733537466185e-03 2.854082859846061946e-03 7.350534253769912783e-04
1.151999999999983926e+00 9.458374047519354733e+00 -2.516815533172114469e-03 2.854184589919974910e-03 7.349941296196479045e-04
1.152999999999983816e+00 9.458037596160618676e+00 -2.516622449937416361e-03 2.853073808673472610e-03 7.349348225359354347e-04
1.153999999999983705e+00 9.457701814281080033e+00 -2.516454852741298581e-03 2.852236732279942160e-03 7.348521569340759002e-04
1.154999999999983595e+00 9.457367030997016144e+00 -2.516303730779671701e-03 2.851087014843560388e-03 7.347561036137109647e-04
1.155999999999983485e+00 9.457033408975052069e+00 -2.516161213333747634e-03 2.849783235297822723e-03 7.346549657994556589e-04
1.156999999999983375e+00 9.456700555650927598e+00 -2.515974080128843479e-03 2.848827404253314807e-03 7.346000626980141732e-04
1.157999999999983265e+00 9.456368064060091783e+00 -2.515686792610352836e-03 2.848178383446167868e-03 7.346431333001910823e-04
1.158999999999983155e+00 9.456035794530258443e+00 -2.515436649961916554e-03 2.847706179795256570e-03 7.346482428887062899e-04
1.159999999999983045e+00 9.455702970761931780e+00 -2.515191884233893959e-03 2.848015652560556121e-03 7.346473869950677750e-04
1.160999999999982935e+00 9.455368299422373113e+00 -2.514846433768540453e-03 2.849517773327208021e-03 7.347424930140143045e-04
1.161999999999982824e+00 9.455031922984735715e+00 -2.514453827438892838e-03 2.850830265076290723e-03 7.348783050691713205e-04
1.162999999999982714e+00 9.454695225821021509e+00 -2.514072142190798640e-03 2.850769305905004412e-03 7.349979773607026069e-04
1.163999999999982604e+00 9.454358412390234889e+00 -2.513715308623186168e-03 2.850528739409806129e-03 7.350886174180785299e-04
1.164999999999982494e+00 9.454021762916998028e+00 -2.513361646515430148e-03 2.850011119752290933e-03 7.351720703672694939e-04
1.165999999999982384e+00 9.453685011875988309e+00 -2.512991735135475507e-03 2.849742776145195149e-03 7.352670706658005284e-04
1.166999999999982274e+00 9.453348217818705379e+00 -2.512700185800468850e-03 2.849494243083398621e-03 7.352823979373599014e-04
1.167999999999982164e+00 9.453011544944345701e+00 -2.512431798098335549e-03 2.849104672458013625e-03 7.352743443908923851e-04
1.168999999999982053e+00 9.452674552039541211e+00 -2.512162579553500318e-03 2.849155484357989831e-03 7.352669125067981407e-04
1.169999999999981943e+00 9.452337427437498718e+00 -2.511766175708081677e-03 2.848890777750575070e-03 7.353820040583748663e-04
1.170999999999981833e+00 9.451999267087542123e+00 -2.511310929287528977e-03 2.849471279244124473e-03 7.355492529581196754e-04
1.171999999999981723e+00 9.451660259809059994e+00 -2.510786123274889089e-03 2.849793401757017616e-03 7.357781734670946127e-04
1.172999999999981613e+00 9.451321324752882447e+00 -2.510333356681907976e-03 2.849268412859455243e-03 7.359328174787925720e-04
1.173999999999981503e+00 9.450982843449168058e+00 -2.509913189245165013e-03 2.848394492959553572e-03 7.360559823165608835e-04
1.174999999999981393e+00 9.450644211592367228e+00 -2.510392838782171936e-03 2.849024695583002569e-03 7.352910324073745315e-04
1.175999999999981283e+00 9.450305207851430467e+00 -2.510855649865426434e-03 2.849859390802187212e-03 7.345512862715921059e-04
1.176999999999981172e+00 9.449966165995576262e+00 -2.511247312526133750e-03 2.850289168380338960e-03 7.338894150287091469e-04
1.177999999999981062e+00 9.449625957909987051e+00 -2.511543297390855193e-03 2.851751382980066089e-03 7.333263357748711969e-04
1.178999999999980952e+00 9.449285713117076213e+00 -2.511830678664406409e-03 2.852075471575244055e-03 7.327746401606953421e-04
1.179999999999980842e+00 9.448945535468155299e+00 -2.512114271913561299e-03 2.852291920834475365e-03 7.322306269406907153e-04
1.180999999999980732e+00 9.448605839057838907e+00 -2.512391136654825580e-03 2.852087546971217996e-03 7.316975433431587798e-04
1.181999999999980622e+00 9.448266150344787562e+00 -2.512681859419418993e-03 2.852370572470763841e-03 7.311553766278638131e-04
1.182999999999980512e+00 9.447926357810644049e+00 -2.512929564670404736e-03 2.852722098813917362e-03 7.306598498801597768e-04
1.183999999999980401e+00 9.447586735774310185e+00 -2.513136696096255739e-03 2.852758732430119969e-03 7.302072041574176123e-04
1.184999999999980291e+00 9.447247513451538126e+00 -2.513371983432237909e-03 2.852594306204297124e-03 7.297300119880438529e-04
1.185999999999980181e+00 9.446908379622986018e+00 -2.513636230960266185e-03 2.852770059512373460e-03 7.292282296366232527e-04
1.186999999999980071e+00 9.446569095083658496e+00 -2.513874926370859072e-03 2.853159465698381411e-03 7.287551734401368029e-04
1.187999999999979961e+00 9.446229312763989583e+00 -2.514054352370393222e-03 2.853836672039306369e-03 7.283421857311742423e-04
1.188999999999979851e+00 9.445889233429154430e+00 -2.514193386729759831e-03 2.854272721564912567e-03 7.279692892158654179e-04
1.189999999999979741e+00 9.445548562492518840e+00 -2.514298331962651258e-03 2.854969268598241041e-03 7.276289943466798847e-04
1.190999999999979631e+00 9.445207591118448320e+00 -2.514366921389374170e-03 2.855338295459894198e-03 7.273214592667863422e-04
1.191999999999979520e+00 9.444866278058853482e+00 -2.514455265835833023e-03 2.855768325430671842e-03 7.269916313369695392e-04
1.192999999999979410e+00 9.444524629192372345e+00 -2.514522827205217456e-03 2.856171693686354249e-03 7.266798769060061822e-04
1.193999999999979300e+00 9.444182847456163543e+00 -2.514565036348336523e-03 2.856346772557138113e-03 7.263907822564972519e-04
1.194999999999979190e+00 9.443841625006854201e+00 -2.514641504320514788e-03 2.855863953629856657e-03 7.260667959185175459e-04
1.195999999999979080e+00 9.443501091509542533e+00 -2.514712336008127682e-03 2.855245833319795725e-03 7.257481876034335656e-04
1.196999999999978970e+00 9.443161205739134090e+00 -2.514783907050718425e-03 2.854669677459161902e-03 7.254281318178085886e-04
1.197999999999978860e+00 9.442822162452255697e+00 -2.514871649260500951e-03 2.853914936138894198e-03 7.250921708729009957e-04
1.198999999999978749e+00 9.442483836120580065e+00 -2.514939152060046302e-03 2.853265483735677611e-03 7.247759154264538095e-04
1.199999999999978639e+00 9.442145994946578469e+00 -2.515029434591420799e-03 2.852870608593017100e-03 7.244375854468091715e-04
1.200999999999978529e+00 9.441809052208732567e+00 -2.515129380251661384e-03 2.852072118097563613e-03 7.240908709559655933e-04
1.201999999999978419e+00 9.441472541232204918e+00 -2.515277146144385446e-03 2.851788122672034055e-03 7.236990218458985279e-04
1.202999999999978309e+00 9.441136907765896424e+00 -2.515459993231508595e-03 2.851093459540002262e-03 7.232763566804422534e-04
1.203999999999978199e+00 9.440803312452738183e+00 -2.515598747593666192e-03 2.849194060751907617e-03 7.229013684600323108e-04
1.204999999999978089e+00 9.440471357777914463e+00 -2.515712669221955439e-03 2.847667344045675536e-03 7.225536576246935436e-04
1.205999999999977979e+00 9.440140284513860891e+00 -2.515855429158553314e-03 2.846928693212125161e-03 7.221802374464281887e-04
1.206999999999977868e+00 9.439809885647580501e+00 -2.515996769578966469e-03 2.846395635859356749e-03 7.218113759786020300e-04
1.207999999999977758e+00 9.439480089691745235e+00 -2.516093640403253926e-03 2.845889596238519812e-03 7.214887439067362886e-04
1.208999999999977648e+00 9.439151348155858656e+00 -2.516214884771340518e-03 2.844956420657919136e-03 7.211475458358526441e-04
1.209999999999977538e+00 9.438823747746997839e+00 -2.516368241514383309e-03 2.843968650375200847e-03 7.207820820221106728e-04
1.210999999999977428e+00 9.438497974202839202e+00 -2.516483862350656943e-03 2.842257406509293184e-03 7.204608177583715677e-04
1.211999999999977318e+00 9.438173696053075545e+00 -2.516516245189819728e-03 2.840794394953476826e-03 7.202261751970075350e-04
1.212999999999977208e+00 9.437850800682566543e+00 -2.516522177986923146e-03 2.839417548495925224e-03 7.200200594215639500e-04
1.213999999999977097e+00 9.437529280436498524e+00 -2.516614710923675748e-03 2.838134956991694626e-03 7.197322037555289962e-04
1.214999999999976987e+00 9.437209073360635969e+00 -2.516770641647265040e-03 2.836977717509820297e-03 7.193879783470467568e-04
1.215999999999976877e+00 9.436889582036149804e+00 -2.517023954228249111e-03 2.836515278714414352e-03 7.189568188779721369e-04
1.216999999999976767e+00 9.436570575790629078e+00 -2.517063435238666661e-03 2.836069680759392090e-03 7.187416731427740063e-04
1.217999999999976657e+00 9.436251951591714260e+00 -2.517122896517283697e-03 2.835747095432102332e-03 7.185100196041465433e-04
1.218999999999976547e+00 9.435934069934075907e+00 -2.517186566889273187e-03 2.835068224527625708e-03 7.182785203386389669e-04
1.219999999999976437e+00 9.435617174228436710e+00 -2.517229416401336323e-03 2.834125122040533767e-03 7.180717633391726093e-04
1.220999999999976326e+00 9.435301174944990876e+00 -2.517204143419847495e-03 2.833203426865681107e-03 7.179349183149862697e-04
1.221999999999976216e+00 9.434986343545245902e+00 -2.517196535693049138e-03 2.832027935438023898e-03 7.177827893467642007e-04
1.222999999999976106e+00 9.434672516107999840e+00 -2.517087627509776229e-03 2.830915064755837665e-03 7.177306813076958893e-04
1.223999999999975996e+00 9.434359890674899773e+00 -2.516999371650759446e-03 2.829624804750826075e-03 7.176582051078130367e-04
1.224999999999975886e+00 9.434048265424181068e+00 -2.516901564895891990e-03 2.828526815614597605e-03 7.175956771235179714e-04
1.225999999999975776e+00 9.433737554153514893e+00 -2.516829819398492575e-03 2.827541090064667785e-03 7.175094209046544097e-04
1.226999999999975666e+00 9.433428193930620154e+00 -2.516858574433983309e-03 2.826218797328722276e-03 7.173292707343029801e-04
1.227999999999975556e+00 9.433120483341305373e+00 -2.516961476631872276e-03 2.824672065946652513e-03 7.170846640986594132e-04
1.228999999999975445e+00 9.432814620654816906e+00 -2.517049010004547473e-03 2.822911696493014735e-03 7.168648625525743954e-04
1.229999999999975335e+00 9.432510319068956761e+00 -2.517118697605967396e-03 2.821420283466112393e-03 7.166711972871911375e-04
1.230999999999975225e+00 9.432207651983434360e+00 -2.517208825081177805e-03 2.819875910603578985e-03 7.164660669898650653e-04
1.231999999999975115e+00 9.431906190621841546e+00 -2.517237838598193351e-03 2.818699200191007465e-03 7.163283933436556238e-04
1.232999999999975005e+00 9.431605765186853674e+00 -2.517234940091466183e-03 2.817660375079338291e-03 7.162274621229971485e-04
1.233999999999974895e+00 9.431306732617029454e+00 -2.517245401900152901e-03 2.816277971724373119e-03 7.161183648616144086e-04
1.234999999999974785e+00 9.431008549194050516e+00 -2.517255693278641019e-03 2.815439116257578093e-03 7.160147434797991617e-04
1.235999999999974674e+00 9.430711609086642966e+00 -2.517371810379775456e-03 2.814311917787326069e-03 7.158148913191007216e-04
1.236999999999974564e+00 9.430416078075774422e+00 -2.517523861242521553e-03 2.813054872111065384e-03 7.155904346381988020e-04
1.237999999999974454e+00 9.430122709530660785e+00 -2.517633219583487268e-03 2.811001764697124237e-03 7.154190202837987450e-04
1.238999999999974344e+00 9.429831254187828193e+00 -2.517722189064510591e-03 2.809177531897102259e-03 7.152780252181880705e-04
1.239999999999974234e+00 9.429541417556260186e+00 -2.517787695356443929e-03 2.807624326924451803e-03 7.151695794406834599e-04
1.240999999999974124e+00 9.429252735095541738e+00 -2.517883157568980707e-03 2.806565618287428648e-03 7.150406971261373187e-04
1.241999999999974014e+00 9.428964994022313917e+00 -2.517942076301325077e-03 2.805683149529145798e-03 7.149563335596598092e-04
1.242999999999973904e+00 9.428677921505565607e+00 -2.517923452264400445e-03 2.804995969012710581e-03 7.149546467080267155e-04
1.243999999999973793e+00 9.428391597593858364e+00 -2.517916913477504393e-03 2.804240825184746867e-03 7.149463448751054110e-04
1.244999999999973683e+00 9.428106628037687287e+00 -2.517963010770712246e-03 2.802932566941789688e-03 7.148932793125200268e-04
1.245999999999973573e+00 9.427822350987900890e+00 -2.518002056450987201e-03 2.802279106237383875e-03 7.148544992559123382e-04
1.246999999999973463e+00 9.427537811916888444e+00 -2.517971126736478441e-03 2.802510197748924684e-03 7.148894565395032697e-04
1.247999999999973353e+00 9.427254263513265897e+00 -2.517986871954538356e-03 2.801535275577084986e-03 7.148838499047135888e-04
1.248999999999973243e+00 9.426972313572964168e+00 -2.518048579946833773e-03 2.799998520248562703e-03 7.148398375668931111e-04
1.249999999999973133e+00 9.426691112621430335e+00 -2.518104492852616099e-03 2.799305444386449276e-03 7.148077998796893142e-04
1.250999999999973022e+00 9.426410450334532953e+00 -2.518109227198604260e-03 2.798771514095986079e-03 7.148320488166746501e-04
1.251999999999972912e+00 9.426130322962738006e+00 -2.517962882355691007e-03 2.798090254150638074e-03 7.150072650358318569e-04
1.252999999999972802e+00 9.425850664282998892e+00 -2.517856122033753936e-03 2.797514801772868227e-03 7.151440777399689988e-04
1.253999999999972692e+00 9.425571516151080687e+00 -2.517721234490518691e-03 2.796869366408724113e-03 7.153092944328520329e-04
1.254999999999972582e+00 9.425292756523136362e+00 -2.517580974546738612e-03 2.796340602491063573e-03 7.154802109899290876e-04
1.255999999999972472e+00 9.425014373600124173e+00 -2.517345155934532473e-03 2.795728078946720617e-03 7.157447845516786518e-04
1.256999999999972362e+00 9.424736045026389064e+00 -2.517120758789255248e-03 2.795449332524364578e-03 7.159958173860957436e-04
1.257999999999972252e+00 9.424457402587670174e+00 -2.516843081040158036e-03 2.795485519759048198e-03 7.162961804307798556e-04
1.258999999999972141e+00 9.424178230221491148e+00 -2.516581400968108048e-03 2.795753767147133792e-03 7.165766490163287625e-04
1.259999999999972031e+00 9.423899393687804604e+00 -2.516360874850833308e-03 2.795197408537377238e-03 7.168142381461158627e-04
1.260999999999971921e+00 9.423620273912941769e+00 -2.516088869103490222e-03 2.795208643966325124e-03 7.170998407392275989e-04
1.261999999999971811e+00 9.423340300243182810e+00 -2.515737202168769233e-03 2.795710871927728665e-03 7.174603160754858310e-04
1.262999999999971701e+00 9.423059491467627780e+00 -2.515506683923473662e-03 2.796315459478504028e-03 7.176993997610614127e-04
1.263999999999971591e+00 9.422777825691984077e+00 -2.515213069560370569e-03 2.796878845204073000e-03 7.179997386992917124e-04
1.264999999999971481e+00 9.422496403262702103e+00 -2.514956098533159112e-03 2.796378527815133585e-03 7.182636509400435300e-04
1.265999999999971370e+00 9.422214777712500933e+00 -2.514696653271959823e-03 2.796322203473129795e-03 7.185302077163332763e-04
1.266999999999971260e+00 9.421932770910485644e+00 -2.514439514987149103e-03 2.796446317002437929e-03 7.187944935736616811e-04
1.267999999999971150e+00 9.421650530334430229e+00 -2.514159758889046841e-03 2.796400334944461590e-03 7.190809848130477137e-04
1.268999999999971040e+00 9.421368208761839114e+00 -2.513891436949396239e-03 2.796213009540511694e-03 7.193566589092162400e-04
1.269999999999970930e+00 9.421085555109064202e+00 -2.513575421435879781e-03 2.796229074210791060e-03 7.196791000498812272e-04
1.270999999999970820e+00 9.420802707638426199e+00 -2.513276326745317486e-03 2.796123797383321015e-03 7.199844716419747260e-04
1.271999999999970710e+00 9.420520117778950819e+00 -2.513057183310331288e-03 2.795647042785710801e-03 7.202142615192550900e-04
1.272999999999970600e+00 9.420237350621949446e+00 -2.512867177876925220e-03 2.795634334878298669e-03 7.204207734211027061e-04
1.273999999999970489e+00 9.419954600276525980e+00 -2.512657172264266825e-03 2.795407517687732712e-03 7.206520908851006720e-04
1.274999999999970379e+00 9.419671220754191054e+00 -2.512373207293498376e-03 2.795752729628423958e-03 7.209586942694223930e-04
1.275999999999970269e+00 9.419386786754724739e+00 -2.512074178138975784e-03 2.796508177605291651e-03 7.212806398165664060e-04
1.276999999999970159e+00 9.419101737770153804e+00 -2.511802289751086884e-03 2.796851274322021633e-03 7.215771571997175917e-04
1.277999999999970049e+00 9.418816617483855680e+00 -2.511504149857083246e-03 2.796624436155207161e-03 7.219010632401282480e-04
1.278999999999969939e+00 9.418531863151118344e+00 -2.511235075485306490e-03 2.795989408222642348e-03 7.221983215989618296e-04
1.279999999999969829e+00 9.418247068360885876e+00 -2.510872811707836726e-03 2.795667601940304402e-03 7.225878244797909839e-04
1.280999999999969718e+00 9.417961732038946820e+00 -2.510471619319607980e-03 2.795807941258663873e-03 7.230145988418080778e-04
1.281999999999969608e+00 9.417675644170886429e+00 -2.510010689895866582e-03 2.796098557956258352e-03 7.234974668586346795e-04
1.282999999999969498e+00 9.417389527278118067e+00 -2.509542965426811868e-03 2.795659858195174031e-03 7.239837581321966527e-04
1.283999999999969388e+00 9.417103334247448387e+00 -2.509022926388426982e-03 2.795215957058106142e-03 7.245173824844658005e-04
1.284999999999969278e+00 9.416817307547797000e+00 -2.508493495077742351e-03 2.794520194729129513e-03 7.250555069678409200e-04
1.285999999999969168e+00 9.416531440609789527e+00 -2.507991447474081440e-03 2.793858385481554421e-03 7.255629886706285638e-04
1.286999999999969058e+00 9.416245764084356651e+00 -2.507473077728819121e-03 2.793149603161695482e-03 7.260840945961552322e-04
1.287999999999968948e+00 9.415959819032423184e+00 -2.507016385656493651e-03 2.792961437589960849e-03 7.265431764924090794e-04
1.288999999999968837e+00 9.415674724113751282e+00 -2.506595258538722032e-03 2.791690177210624096e-03 7.269687307894799654e-04
1.289999999999968727e+00 9.415389791603619329e+00 -2.506150767814323797e-03 2.791083277946275996e-03 7.274195332915290831e-04
1.290999999999968617e+00 9.415105470250852093e+00 -2.505715515646766978e-03 2.790036868414003113e-03 7.278629787149729080e-04
1.291999999999968507e+00 9.414820669836416300e+00 -2.505849239751152188e-03 2.790649654186945147e-03 7.277440208569548388e-04
1.292999999999968397e+00 9.414535349958862653e+00 -2.506835686777527869e-03 2.792155564331174830e-03 7.267859503202690665e-04
1.293999999999968287e+00 9.414249433786011423e+00 -2.507807664818231200e-03 2.793723837669461699e-03 7.258548287202287860e-04
1.294999999999968177e+00 9.413962783453456495e+00 -2.508666139542404649e-03 2.795316472097332094e-03 7.250465117768950833e-04
1.295999999999968066e+00 9.413675345402149119e+00 -2.509500652652114656e-03 2.796938703959490641e-03 7.242712691348632313e-04
1.296999999999967956e+00 9.413387326215881146e+00 -2.510202754709840202e-03 2.798221940977813939e-03 7.236358548594540915e-04
1.297999999999967846e+00 9.413098990359697993e+00 -2.510823782987346535e-03 2.799159639170499363e-03 7.230869788429404674e-04
1.298999999999967736e+00 9.412811174864142316e+00 -2.511483134085689285e-03 2.799298629641365933e-03 7.225078448096285567e-04
1.299999999999967626e+00 9.412523329724235666e+00 -2.512020242900915318e-03 2.799865382807565934e-03 7.220539982599424346e-04
1.300999999999967516e+00 9.412234221362759001e+00 -2.512388706698453177e-03 2.801497068175117476e-03 7.217633868064819670e-04
1.301999999999967406e+00 9.411944147758960710e+00 -2.512717678867676298e-03 2.802791282665967245e-03 7.215074523783580017e-04
1.302999999999967295e+00 9.411653049179166786e+00 -2.513008704450086974e-03 2.804107284244011702e-03 7.212858684874282446e-04
1.303999999999967185e+00 9.411361606461031926e+00 -2.513320717959011564e-03 2.804763436093871565e-03 7.210423396557142251e-04
1.304999999999967075e+00 9.411070405525585159e+00 -2.513655347973037593e-03 2.804856283419804655e-03 7.207779961758269691e-04
1.305999999999966965e+00 9.410779092760423126e+00 -2.513940822705961614e-03 2.805253587867994475e-03 7.205632745149747904e-04
1.306999999999966855e+00 9.410486775898997180e+00 -2.514100995228412717e-03 2.806417856654357980e-03 7.204682107968895339e-04
1.307999999999966745e+00 9.410194289161395886e+00 -2.514334458932549528e-03 2.806821196533843595e-03 7.202979519394086530e-04
1.308999999999966635e+00 9.409902234566111190e+00 -2.514602366579436841e-03 2.806656961864133302e-03 7.200929175060175351e-04
1.309999999999966525e+00 9.409610490821247453e+00 -2.514857732043970263e-03 2.806601476907707483e-03 7.198995689684174921e-04
1.310999999999966414e+00 9.409318802500761691e+00 -2.515170479369154347e-03 2.806858799854915557e-03 7.196489317431420916e-04
1.311999999999966304e+00 9.409027284669909008e+00 -2.515458512440920790e-03 2.806976343293604136e-03 7.194237749741477480e-04
1.312999999999966194e+00 9.408736293728441780e+00 -2.515771397129707137e-03 2.806762338596935618e-03 7.191759620339154870e-04
1.313999999999966084e+00 9.408446500711598048e+00 -2.516089014742571746e-03 2.805882031586303012e-03 7.189256887328199404e-04
1.314999999999965974e+00 9.408157954951935409e+00 -2.516394711413000914e-03 2.804940471075640426e-03 7.186891853891364456e-04
1.315999999999965864e+00 9.407870330668496095e+00 -2.516743397638437473e-03 2.804367681077751372e-03 7.184130870280110940e-04
1.316999999999965754e+00 9.407583039865661689e+00 -2.517134905425100211e-03 2.804425708259505878e-03 7.180993162374561811e-04
1.317999999999965643e+00 9.407296740912308053e+00 -2.517500344193505935e-03 2.803799297547142355e-03 7.178162022523754647e-04
1.318999999999965533e+00 9.407011568811155300e+00 -2.517853890617883280e-03 2.803025991770636324e-03 7.175499589507337590e-04
1.319999999999965423e+00 9.406728008109462635e+00 -2.518197508897692879e-03 2.801758210590357331e-03 7.172994712331189505e-04
1.320999999999965313e+00 9.406445329048519710e+00 -2.518501376703804247e-03 2.801180437646729523e-03 7.170941983660800070e-04
1.321999999999965203e+00 9.406163751680185925e+00 -2.518829093974609551e-03 2.800406462308394767e-03 7.168722078921931692e-04
1.322999999999965093e+00 9.405882555151578117e+00 -2.519103751720502653e-03 2.800300280328310402e-03 7.167087223040598080e-04
1.323999999999964983e+00 9.405602302700350137e+00 -2.519440293860695287e-03 2.799692745088675546e-03 7.164916437151001936e-04
1.324999999999964873e+00 9.405322421121573129e+00 -2.519744294122310685e-03 2.799625872899318829e-03 7.163140780711333387e-04
1.325999999999964762e+00 9.405042854653308027e+00 -2.519996720662381808e-03 2.799563188927484039e-03 7.161926457348548455e-04
1.326999999999964652e+00 9.404763799523244927e+00 -2.520198443459750661e-03 2.799253573522850116e-03 7.161243306410300206e-04
1.327999999999964542e+00 9.404485809399353968e+00 -2.520431394964841709e-03 2.798421518855800493e-03 7.160283363345101111e-04
1.328999999999964432e+00 9.404208847873830379e+00 -2.520662309654744890e-03 2.797623835178333993e-03 7.159376673357380335e-04
1.329999999999964322e+00 9.403932510925931965e+00 -2.520863704327673798e-03 2.797200652226088363e-03 7.158787402225485997e-04
1.330999999999964212e+00 9.403655924022325863e+00 -2.521034477407293074e-03 2.797621381013395015e-03 7.158515691870274674e-04
1.331999999999964102e+00 9.403379460757676611e+00 -2.521243180430210104e-03 2.797706445079461632e-03 7.157884611619294698e-04
1.332999999999963991e+00 9.403103196399843711e+00 -2.521437524670731845e-03 2.797701882503632331e-03 7.157415023960038035e-04
1.333999999999963881e+00 9.402827139191009209e+00 -2.521670514677603215e-03 2.797727723512104681e-03 7.156592244017766745e-04
1.334999999999963771e+00 9.402551584010971908e+00 -2.521953361808559196e-03 2.797508541845860480e-03 7.155322686689404542e-04
1.335999999999963661e+00 9.402276667705313784e+00 -2.522279890318265393e-03 2.797196195976389254e-03 7.153684294187250513e-04
1.336999999999963551e+00 9.402002670650519534e+00 -2.522638002677202868e-03 2.796635057471453384e-03 7.151811008136345219e-04
1.337999999999963441e+00 9.401729936611461724e+00 -2.523011421798044326e-03 2.795745460855853567e-03 7.149874639812547200e-04
1.338999999999963331e+00 9.401458732198298307e+00 -2.523411604449053887e-03 2.794616017612471144e-03 7.147771071652180962e-04
1.339999999999963221e+00 9.401189047722736447e+00 -2.523751948430196217e-03 2.793436423992056144e-03 7.146337302156728676e-04
1.340999999999963110e+00 9.400921166412311791e+00 -2.524159429756630667e-03 2.792040740181286462e-03 7.144324659048174181e-04
1.341999999999963000e+00 9.400655116049296822e+00 -2.524608354972869475e-03 2.790658717987838568e-03 7.141999864147602003e-04
1.342999999999962890e+00 9.400391283727072889e+00 -2.525036053300348977e-03 2.788868375524282579e-03 7.139979669935868356e-04
1.343999999999962780e+00 9.400129558290176490e+00 -2.525440042351985957e-03 2.787165479248384335e-03 7.138278665928303674e-04
1.344999999999962670e+00 9.399869087238409193e+00 -2.525820575768280511e-03 2.786291627535577523e-03 7.136888308003318249e-04
1.345999999999962560e+00 9.399610012057886266e+00 -2.526224265448024330e-03 2.785299445970951769e-03 7.135347224324566735e-04
1.346999999999962450e+00 9.399352471612244742e+00 -2.526583444443986602e-03 2.784123890085510832e-03 7.134309326004865601e-04
1.347999999999962339e+00 9.399096148046570676e+00 -2.526931040743793811e-03 2.783254606417859701e-03 7.133436531250530272e-04
1.348999999999962229e+00 9.398840831676157137e+00 -2.527282257478006850e-03 2.782598627891545457e-03 7.132580852146641354e-04
1.349999999999962119e+00 9.398586351445457510e+00 -2.527631283861651867e-03 2.782111514561279308e-03 7.131792466692807959e-04
1.350999999999962009e+00 9.398332929782139189e+00 -2.527996754385679595e-03 2.781418417704000206e-03 7.130888989623652280e-04
1.351999999999961899e+00 9.398080303870584018e+00 -2.528392925126581644e-03 2.781018836681752645e-03 7.129736090311567702e-04
1.352999999999961789e+00 9.397828312442925380e+00 -2.528714982427401631e-03 2.780706410086039321e-03 7.129347891410986330e-04
1.353999999999961679e+00 9.397576699702483438e+00 -2.529030437020629574e-03 2.780643177462571725e-03 7.129041115002654992e-04
1.354999999999961569e+00 9.397324698238920249e+00 -2.529262778820337218e-03 2.781264242383526750e-03 7.129541458745710129e-04
1.355999999999961458e+00 9.397071563380485770e+00 -2.529324751298641250e-03 2.782459609733119611e-03 7.131658217803785345e-04
1.356999999999961348e+00 9.396817529155301330e+00 -2.529394188330553322e-03 2.783428413514994065e-03 7.133618675104822079e-04
1.357999999999961238e+00 9.396563416870201024e+00 -2.529638391332706543e-03 2.783750676433011800e-03 7.133822200735384211e-04
1.358999999999961128e+00 9.396310065738623152e+00 -2.529985750859783424e-03 2.783336882437655903e-03 7.133034122309760095e-04
1.359999999999961018e+00 9.396057151211202552e+00 -2.530462513661476884e-03 2.783377041082077050e-03 7.131031376168061675e-04
1.360999999999960908e+00 9.395805256301185793e+00 -2.530886844773821195e-03 2.782781754790580094e-03 7.129608602290883786e-04
1.361999999999960798e+00 9.395553990539333711e+00 -2.531302462689010400e-03 2.782568224541092337e-03 7.128321762218893434e-04
1.362999999999960687e+00 9.395303385993690526e+00 -2.531668068895670792e-03 2.782272614538855698e-03 7.127575733466582969e-04
1.363999999999960577e+00 9.395053043686463212e+00 -2.531879769903515407e-03 2.782222077130829061e-03 7.128349176148990763e-04
1.364999999999960467e+00 9.394803173083635883e+00 -2.532132026245747635e-03 2.782002629073076615e-03 7.128714519101347598e-04
1.365999999999960357e+00 9.394554121814433501e+00 -2.532423001215527904e-03 2.781474270417910646e-03 7.128713808712885134e-04
1.366999999999960247e+00 9.394306249636684925e+00 -2.532798257344098455e-03 2.780670435092674406e-03 7.127919629618930048e-04
1.367999999999960137e+00 9.394059294232068424e+00 -2.533133115491363781e-03 2.780088520107863899e-03 7.127577213973596611e-04
1.368999999999960027e+00 9.393813024764597230e+00 -2.533413312014339697e-03 2.779682779485533745e-03 7.127811512285487858e-04
1.369999999999959917e+00 9.393568167655757861e+00 -2.533727086965960849e-03 2.778584195805330025e-03 7.127750094839953136e-04
1.370999999999959806e+00 9.393324471045009005e+00 -2.534029719417788505e-03 2.777726330166644352e-03 7.127834366555628725e-04
1.371999999999959696e+00 9.393081573593315525e+00 -2.534289562105102381e-03 2.777187013798582474e-03 7.128375574489315440e-04
1.372999999999959586e+00 9.392838898619720212e+00 -2.534983157247208078e-03 2.777658130842521837e-03 7.124648719303623310e-04
1.373999999999959476e+00 9.392595786215071740e+00 -2.535980713514154189e-03 2.779093118162625359e-03 7.117969139806352074e-04
1.374999999999959366e+00 9.392352895220774656e+00 -2.536963560313942097e-03 2.779854554611026814e-03 7.111518506067786250e-04
1.375999999999959256e+00 9.392110648064106115e+00 -2.537954129273617670e-03 2.780201285942157912e-03 7.105084634739664484e-04
1.376999999999959146e+00 9.391869033631600416e+00 -2.538870991887454045e-03 2.780485424393153073e-03 7.099461826366762181e-04
1.377999999999959035e+00 9.391627526689504180e+00 -2.539687025213476380e-03 2.781193967309713178e-03 7.094886669224737159e-04
1.378999999999958925e+00 9.391386476143042117e+00 -2.540510085931437477e-03 2.781560632393500175e-03 7.090283547697362682e-04
1.379999999999958815e+00 9.391145580515543045e+00 -2.541296445532645245e-03 2.782192073031716697e-03 7.086087126596140500e-04
1.380999999999958705e+00 9.390904231837907901e+00 -2.541948843713743873e-03 2.783297521348888654e-03 7.083228640811220283e-04
1.381999999999958595e+00 9.390662688329562968e+00 -2.542558621311741089e-03 2.784102129656673523e-03 7.080789346491905140e-04
1.382999999999958485e+00 9.390421185528936121e+00 -2.543198763192060750e-03 2.784701563818907898e-03 7.078050212591832603e-04
1.383999999999958375e+00 9.390180078011807652e+00 -2.543876575966749591e-03 2.784984093095218931e-03 7.074952991656939961e-04
1.384999999999958264e+00 9.389939484034098172e+00 -2.544511540373725969e-03 2.785105518083206069e-03 7.072288075294994990e-04
1.385999999999958154e+00 9.389699260967530492e+00 -2.545124946997701781e-03 2.785348013565381448e-03 7.069834081116410564e-04
1.386999999999958044e+00 9.389458540507293449e+00 -2.545699735774958981e-03 2.786420196012001724e-03 7.067742972278724884e-04
1.387999999999957934e+00 9.389217282136694820e+00 -2.546287490792631739e-03 2.787545861391261051e-03 7.065506615249254581e-04
1.388999999999957824e+00 9.388976127581271314e+00 -2.546900530077429378e-03 2.788055085500935545e-03 7.063020749290966878e-04
1.389999999999957714e+00 9.388735610747001914e+00 -2.547513532159372939e-03 2.788030366428772677e-03 7.060546472972782910e-04
1.390999999999957604e+00 9.388494853352861824e+00 -2.548134212988742171e-03 2.788891607128831957e-03 7.058011779389779380e-04
1.391999999999957494e+00 9.388254738668367239e+00 -2.548712413156766898e-03 2.788827097651352515e-03 7.055902226848167385e-04
1.392999999999957383e+00 9.388015372262888292e+00 -2.549326595966142518e-03 2.788693001445089348e-03 7.053448305730553210e-04
1.393999999999957273e+00 9.387776404625142845e+00 -2.549911103688838956e-03 2.788878741434285338e-03 7.051293445426833149e-04
1.394999999999957163e+00 9.387537104715899972e+00 -2.550532158494677772e-03 2.789832067737551581e-03 7.048780263957420741e-04
1.395999999999957053e+00 9.387297580167471622e+00 -2.551122376778181856e-03 2.790646925206531105e-03 7.046592896550555327e-04
1.396999999999956943e+00 9.387058042844113714e+00 -2.551810473983015439e-03 2.791347797340923333e-03 7.043489547446459042e-04
1.397999999999956833e+00 9.386817611088915214e+00 -2.552491350966537564e-03 2.792923106165037805e-03 7.040511613709250034e-04
1.398999999999956723e+00 9.386577034476069059e+00 -2.553129811279418980e-03 2.793706424125574038e-03 7.037998834349846328e-04
1.399999999999956612e+00 9.386336090597442450e+00 -2.553731508155895891e-03 2.794675386782505266e-03 7.035880686128674491e-04
1.400999999999956502e+00 9.386094934148136559e+00 -2.554290742221544067e-03 2.795447191527434486e-03 7.034203116095745804e-04
1.401999999999956392e+00 9.385853094336466640e+00 -2.554829225468571545e-03 2.796669037138490958e-03 7.032737365476220744e-04
1.402999999999956282e+00 9.385610560007437542e+00 -2.555393660149259897e-03 2.797927989178358114e-03 7.031025590644695688e-04
1.403999999999956172e+00 9.385367952460226704e+00 -2.555976976449012093e-03 2.798584523659850085e-03 7.029148318138260564e-04
1.404999999999956062e+00 9.385126046875072348e+00 -2.556605127205875162e-03 2.798510712360231280e-03 7.026862688046892286e-04
1.405999999999955952e+00 9.384884173718429423e+00 -2.557178748842319112e-03 2.799051905485243526e-03 7.025134879010363998e-04
1.406999999999955842e+00 9.384642524824554854e+00 -2.557755819304308956e-03 2.799404713178877627e-03 7.023387733842568603e-04
1.407999999999955731e+00 9.384400349715496858e+00 -2.558274227568326734e-03 2.800449336626322731e-03 7.022226798922753593e-04
1.408999999999955621e+00 9.384158886627064433e+00 -2.558811159224817604e-03 2.800274247657242969e-03 7.020887121566211269e-04
1.409999999999955511e+00 9.383917291699928498e+00 -2.559368459958518555e-03 2.800963387094453777e-03 7.019358172940645593e-04
1.410999999999955401e+00 9.383676434801218491e+00 -2.559976319354219116e-03 2.800833218064225933e-03 7.017364152811389087e-04
1.411999999999955291e+00 9.383436599122005006e+00 -2.560676796091919828e-03 2.800512475305404637e-03 7.014520433232807051e-04
1.412999999999955181e+00 9.383197908708433843e+00 -2.561431818678290822e-03 2.800122232249453984e-03 7.011227666826560416e-04
1.413999999999955071e+00 9.382959950060065779e+00 -2.562143701391266046e-03 2.800102349759330065e-03 7.008443948083047017e-04
1.414999999999954960e+00 9.382722448026058260e+00 -2.562794102924191488e-03 2.800296136931711057e-03 7.006326579947260574e-04
1.415999999999954850e+00 9.382486307415689453e+00 -2.563401700416254817e-03 2.799542310785061664e-03 7.004679640465583763e-04
1.416999999999954740e+00 9.382251104275285414e+00 -2.564071304843057713e-03 2.799274445247096604e-03 7.002473081044415697e-04
1.417999999999954630e+00 9.382016229980255417e+00 -2.564765514053054130e-03 2.799639809083050591e-03 7.000084958402485362e-04
1.418999999999954520e+00 9.381781511156223274e+00 -2.565516518234769224e-03 2.800235342266912172e-03 6.997207163860831884e-04
1.419999999999954410e+00 9.381547286545020015e+00 -2.566254414894687200e-03 2.800479026097946970e-03 6.994539569728894408e-04
1.420999999999954300e+00 9.381314241226371919e+00 -2.566958636934666294e-03 2.800003955582761484e-03 6.992289895312377461e-04
1.421999999999954190e+00 9.381082773675062825e+00 -2.567687535403330966e-03 2.799155086712425654e-03 6.989885344404809077e-04
1.422999999999954079e+00 9.380852875824659876e+00 -2.568435832317957600e-03 2.798333682720906788e-03 6.987383970663821244e-04
1.423999999999953969e+00 9.380623909754245204e+00 -2.569176404138328977e-03 2.798142474553000185e-03 6.985049470456105181e-04
1.424999999999953859e+00 9.380395924426984777e+00 -2.569887669220893844e-03 2.797872996481320929e-03 6.983084476850101802e-04
1.425999999999953749e+00 9.380168383714217128e+00 -2.570561818825158138e-03 2.798102531592806894e-03 6.981551272078655515e-04
1.426999999999953639e+00 9.379941804571128472e+00 -2.571311565012386439e-03 2.797890708101043004e-03 6.979355266369868457e-04
1.427999999999953529e+00 9.379715691277931811e+00 -2.572043332734994057e-03 2.798156625931655459e-03 6.977427738299513994e-04
1.428999999999953419e+00 9.379491047052765040e+00 -2.572855838136376902e-03 2.797500063303147086e-03 6.974817574343940806e-04
1.429999999999953308e+00 9.379268359193499549e+00 -2.573556428783619569e-03 2.796244288049110852e-03 6.973419029227579139e-04
1.430999999999953198e+00 9.379047267042624370e+00 -2.574295146999124127e-03 2.795387297874303654e-03 6.971734691823694300e-04
1.431999999999953088e+00 9.378827548056115404e+00 -2.575051261010642429e-03 2.794770247519607915e-03 6.969976357394597546e-04
1.432999999999952978e+00 9.378609088836407537e+00 -2.575788334715825231e-03 2.794247554423692423e-03 6.968503560646591459e-04
1.433999999999952868e+00 9.378391832126975913e+00 -2.576531241818289745e-03 2.793787951249913307e-03 6.967074493105984614e-04
1.434999999999952758e+00 9.378175124388654638e+00 -2.577289436195405719e-03 2.793997174516681375e-03 6.965594059375938927e-04
1.435999999999952648e+00 9.377959063381748450e+00 -2.577992103863524422e-03 2.794053110769711881e-03 6.964743885824999309e-04
1.436999999999952538e+00 9.377742371765133811e+00 -2.578598545992293999e-03 2.795290162606933314e-03 6.964890999518484529e-04
1.437999999999952427e+00 9.377526426641416890e+00 -2.579330294760028789e-03 2.795275418476949551e-03 6.963870560842664887e-04
1.438999999999952317e+00 9.377310719663201510e+00 -2.580000142766207538e-03 2.795707120981587301e-03 6.963528120826549365e-04
1.439999999999952207e+00 9.377094602427638037e+00 -2.580509415704741391e-03 2.796626651268214678e-03 6.964781823981344060e-04
1.440999999999952097e+00 9.376878207744598015e+00 -2.580960266142540496e-03 2.797354949182562570e-03 6.966591008550707944e-04
1.441999999999951987e+00 9.376660917671530981e+00 -2.581323329071560750e-03 2.798613402138594268e-03 6.969215191877009465e-04
1.442999999999951877e+00 9.376443201225553636e+00 -2.581754398061940521e-03 2.799470844039285596e-03 6.971131359210531314e-04
1.443999999999951767e+00 9.376223970737891378e+00 -2.582124648485006023e-03 2.801355136147264634e-03 6.973600174107261315e-04
1.444999999999951656e+00 9.376003552153228782e+00 -2.582578949840970070e-03 2.802997534503566188e-03 6.975208964424250415e-04
1.445999999999951546e+00 9.375782119100604106e+00 -2.582950405973552174e-03 2.804383458598227671e-03 6.977598293367670654e-04
1.446999999999951436e+00 9.375559645936057507e+00 -2.583348845174359820e-03 2.805822009720959197e-03 6.979687879662787968e-04
1.447999999999951326e+00 9.375336353494439834e+00 -2.583753015414265181e-03 2.807045457031938102e-03 6.981693774546339579e-04
1.448999999999951216e+00 9.375111635949760824e+00 -2.584143971055022533e-03 2.808861515734032040e-03 6.983795006341789180e-04
1.449999999999951106e+00 9.374885737026623644e+00 -2.584442738687272971e-03 2.810341661824452934e-03 6.986753766593976293e-04
1.450999999999950996e+00 9.374658959980289197e+00 -2.584731673335395521e-03 2.811508719669843139e-03 6.989758377604829561e-04
1.451999999999950886e+00 9.374431696979058870e+00 -2.585044388322201535e-03 2.812307389552528257e-03 6.992493404462749983e-04
1.452999999999950775e+00 9.374203469675769895e+00 -2.585354460843594399e-03 2.813581764132569180e-03 6.995227349462644932e-04
1.453999999999950665e+00 9.373974303019092957e+00 -2.585680563125880051e-03 2.814847219802817969e-03 6.997777986409549691e-04
1.454999999999950555e+00 9.373744848801305096e+00 -2.586061689950729537e-03 2.815515907738590663e-03 6.999778474244231245e-04
1.455999999999950445e+00 9.373514058055588904e+00 -2.586375781175423525e-03 2.817166526891615261e-03 7.002420752535815866e-04
1.456999999999950335e+00 9.373282327476944786e+00 -2.586731771763360350e-03 2.818462350407478518e-03 7.004633824148011247e-04
1.457999999999950225e+00 9.373050235690246978e+00 -2.587103685249422195e-03 2.819195471947230029e-03 7.006688738176714264e-04
1.458999999999950115e+00 9.372817900380185918e+00 -2.587497417632135706e-03 2.819832727693196046e-03 7.008541283528369262e-04
1.459999999999950004e+00 9.372584621443104780e+00 -2.587780057527112442e-03 2.821058994608250780e-03 7.011477062947077789e-04
1.460999999999949894e+00 9.372350836398075202e+00 -2.588041435659506426e-03 2.821826480689083958e-03 7.014593559975328650e-04
1.461999999999949784e+00 9.372116638363831242e+00 -2.588263213868189586e-03 2.822461248112149382e-03 7.018071273225160670e-04
1.462999999999949674e+00 9.371882233951913221e+00 -2.588530609059906586e-03 2.822935020977927669e-03 7.021074744248217937e-04
1.463999999999949564e+00 9.371647090971059413e+00 -2.588776621585938201e-03 2.823919602439746782e-03 7.024261019813799649e-04
1.464999999999949454e+00 9.371411209465048131e+00 -2.588981463485772513e-03 2.824862969497054285e-03 7.027819390612502883e-04
1.465999999999949344e+00 9.371174467149883114e+00 -2.589274093526303805e-03 2.826016408691321008e-03 7.030488742067145681e-04
1.466999999999949233e+00 9.370937507995360960e+00 -2.589661526261011811e-03 2.826620680783165692e-03 7.032235711951824063e-04
1.467999999999949123e+00 9.370699492272951403e+00 -2.590029768863316532e-03 2.828045491272873461e-03 7.034187997105467325e-04
1.468999999999949013e+00 9.370460369300827708e+00 -2.590288860571230214e-03 2.829411832694925591e-03 7.037202218626325591e-04
1.469999999999948903e+00 9.370220298343745924e+00 -2.590467104278788672e-03 2.830538061360572503e-03 7.040971291523568775e-04
1.470999999999948793e+00 9.369979223010544089e+00 -2.590667121596819476e-03 2.831742454798653972e-03 7.044486594588898276e-04
1.471999999999948683e+00 9.369737730166862733e+00 -2.590928676513293023e-03 2.832421520194649840e-03 7.047377643634044784e-04
1.472999999999948573e+00 9.369495322689351369e+00 -2.591158858256700608e-03 2.833566335768064430e-03 7.050563726875288617e-04
1.473999999999948463e+00 9.369252460906047020e+00 -2.591376428497520288e-03 2.834238211801869221e-03 7.053859902556964493e-04
1.474999999999948352e+00 9.369008309969354187e+00 -2.591545646755368665e-03 2.835696583448201608e-03 7.057611156446309776e-04
1.475999999999948242e+00 9.368763594607129264e+00 -2.591785531930696634e-03 2.836500894155619817e-03 7.060662077348525256e-04
1.476999999999948132e+00 9.368518520224609958e+00 -2.592071895420862936e-03 2.837146277940168736e-03 7.063276572746890773e-04
1.477999999999948022e+00 9.368273182616421835e+00 -2.592321600223255508e-03 2.837659208411378621e-03 7.066273419369337736e-04
1.478999999999947912e+00 9.368027520706649014e+00 -2.592510501315236412e-03 2.838172411088057175e-03 7.069869771300523777e-04
1.479999999999947802e+00 9.367781602171335820e+00 -2.592677664928178319e-03 2.838596200241372616e-03 7.073672215409514694e-04
1.480999999999947692e+00 9.367535263232170450e+00 -2.592815331835322291e-03 2.839154271000691489e-03 7.077749180363696784e-04
1.481999999999947581e+00 9.367287693169593865e+00 -2.592911708142432107e-03 2.840481770719017422e-03 7.082188531890697830e-04
1.482999999999947471e+00 9.367038846960269893e+00 -2.592960235109477082e-03 2.841806444433448917e-03 7.087028889173748944e-04
1.483999999999947361e+00 9.366789469301988191e+00 -2.593072463178330411e-03 2.842450121460032408e-03 7.091186389889176690e-04
1.484999999999947251e+00 9.366539076992928869e+00 -2.593133214893459434e-03 2.843525523952781294e-03 7.095790420526672335e-04
1.485999999999947141e+00 9.366288351696615777e+00 -2.593218222281052938e-03 2.843943518594145310e-03 7.100102949629934429e-04
1.486999999999947031e+00 9.366037075356084429e+00 -2.593251033968189349e-03 2.844527374499537190e-03 7.104866462648652724e-04
1.487999999999946921e+00 9.365785770721362979e+00 -2.593303522762646467e-03 2.844608157484096282e-03 7.109381148002746897e-04
1.488999999999946811e+00 9.365534798180910059e+00 -2.593439459209607740e-03 2.844411999662528352e-03 7.113050608363749670e-04
1.489999999999946700e+00 9.365284326246532842e+00 -2.593624852784626872e-03 2.844096787161843470e-03 7.116240599921047107e-04
1.490999999999946590e+00 9.365034317324139934e+00 -2.593873623309287443e-03 2.843882545702195504e-03 7.118837044074221090e-04
1.491999999999946480e+00 9.364785206874701728e+00 -2.594148287052104422e-03 2.843258736490310128e-03 7.121228938624860191e-04
1.492999999999946370e+00 9.364536776986257749e+00 -2.594411984388098405e-03 2.842841872832077912e-03 7.123779154936176958e-04
1.493999999999946260e+00 9.364288785138615623e+00 -2.594625271565653354e-03 2.842617119207779472e-03 7.126859627333750197e-04
1.494999999999946150e+00 9.364040473158105726e+00 -2.594787729021576922e-03 2.843099709531473479e-03 7.130450718096723994e-04
1.495999999999946040e+00 9.363792480011484898e+00 -2.594967647540704324e-03 2.842960794161532821e-03 7.133877072341760677e-04
1.496999999999945929e+00 9.363544845294590857e+00 -2.595201272549166067e-03 2.842835989443206774e-03 7.136801106348338248e-04
1.497999999999945819e+00 9.363296504343935567e+00 -2.595292653472312631e-03 2.843633604127602903e-03 7.141114278530150822e-04
1.498999999999945709e+00 9.363047392877247077e+00 -2.595409232238847855e-03 2.844520698927337568e-03 7.145155779044474803e-04
1.499999999999945599e+00 9.362798005167219273e+00 -2.595533452244616016e-03 2.844921162272420149e-03 7.149106599965128700e-04
1.500999999999945489e+00 9.362548278188203454e+00 -2.595585499639720736e-03 2.845312478655539264e-03 7.153730510460587066e-04
1.501999999999945379e+00 9.362298193755760778e+00 -2.596680851917660196e-03 2.846765284360336726e-03 7.147999092755001746e-04
1.502999999999945269e+00 9.362047746208306265e+00 -2.597842662802223642e-03 2.848290210256736784e-03 7.141664007704358460e-04
1.503999999999945159e+00 9.361796472874715391e+00 -2.598941139253402224e-03 2.850214472844275673e-03 7.136009717262743138e-04
1.504999999999945048e+00 9.361545440891314129e+00 -2.600009236845115049e-03 2.851041220246377031e-03 7.130711654929600650e-04
1.505999999999944938e+00 9.361295067673651715e+00 -2.601083171482595612e-03 2.851456389145009662e-03 7.125421451685163502e-04
1.506999999999944828e+00 9.361044348758387201e+00 -2.602128678054484948e-03 2.852847593318998901e-03 7.120484781335513708e-04
1.507999999999944718e+00 9.360794439425104585e+00 -2.603120532189139979e-03 2.853029865471756309e-03 7.116144949948806494e-04
1.508999999999944608e+00 9.360545024038874118e+00 -2.604029512582161070e-03 2.853444898812628177e-03 7.112661786358781199e-04
1.509999999999944498e+00 9.360295363344059538e+00 -2.604836617950986519e-03 2.854497312765566161e-03 7.110181613199775602e-04
1.510999999999944388e+00 9.360044245865092094e+00 -2.605467122871809281e-03 2.856584601839253466e-03 7.109382979307928181e-04
1.511999999999944277e+00 9.359791155409203256e+00 -2.606005716891087939e-03 2.859096172779925990e-03 7.109394962430113686e-04
1.512999999999944167e+00 9.359536752978277363e+00 -2.606567619740431021e-03 2.860970050666324007e-03 7.109081942383185760e-04
1.513999999999944057e+00 9.359281009543058971e+00 -2.607176208581904030e-03 2.862919643800295854e-03 7.108233332483728743e-04
1.514999999999943947e+00 9.359024235462715779e+00 -2.607827459300324831e-03 2.864601539643516544e-03 7.106909594269335577e-04
1.515999999999943837e+00 9.358765786872341508e+00 -2.608501125170372813e-03 2.866949715544644516e-03 7.105321794960889380e-04
1.516999999999943727e+00 9.358506933338995637e+00 -2.609167115931448379e-03 2.868020649277319180e-03 7.103776802724582565e-04
1.517999999999943617e+00 9.358247432600547810e+00 -2.609776822567960210e-03 2.869277561015786716e-03 7.102744335393449369e-04
1.518999999999943507e+00 9.357987029428064929e+00 -2.610312730643101625e-03 2.870715903125983098e-03 7.102387421726607565e-04
1.519999999999943396e+00 9.357725062011748918e+00 -2.610753612567248607e-03 2.872721028883259888e-03 7.102889459771071943e-04
1.520999999999943286e+00 9.357461678924186899e+00 -2.611186400166924486e-03 2.874569487728943600e-03 7.103385787724568554e-04
1.521999999999943176e+00 9.357197429113593756e+00 -2.611590191423016766e-03 2.875840002016159108e-03 7.104078451421557252e-04
1.522999999999943066e+00 9.356932791074497047e+00 -2.612029526324968938e-03 2.876667565421678514e-03 7.104350765972359703e-04
1.523999999999942956e+00 9.356668260048909502e+00 -2.612558069517915797e-03 2.877089095105460174e-03 7.103710282049249466e-04
1.524999999999942846e+00 9.356404268390555501e+00 -2.613056681132061663e-03 2.877048339486063065e-03 7.103343723353039386e-04
1.525999999999942736e+00 9.356140544791841762e+00 -2.613540925682780128e-03 2.877264524396518867e-03 7.103086926347430613e-04
1.526999999999942625e+00 9.355876037470649109e+00 -2.614069160248209348e-03 2.878576481440862315e-03 7.102351846752061500e-04
1.527999999999942515e+00 9.355611305884693252e+00 -2.614573566085475614e-03 2.879305152041333055e-03 7.101814700340086184e-04
1.528999999999942405e+00 9.355346090366470690e+00 -2.615043968340827283e-03 2.880259486563388569e-03 7.101567662686103944e-04
1.529999999999942295e+00 9.355081040417864813e+00 -2.615505617817295760e-03 2.880555566423173477e-03 7.101361293467933593e-04
1.530999999999942185e+00 9.354815712996792598e+00 -2.615934611619044788e-03 2.881262032691259307e-03 7.101427501432376523e-04
1.531999999999942075e+00 9.354550564462710938e+00 -2.616355501748378418e-03 2.881504035830039032e-03 7.101524158137086876e-04
1.532999999999941965e+00 9.354285590921948668e+00 -2.616750936074535312e-03 2.881724476836805288e-03 7.101815675092227166e-04
1.533999999999941855e+00 9.354020532765870755e+00 -2.617100763286694942e-03 2.882158919364607996e-03 7.102486858348339323e-04
1.534999999999941744e+00 9.353754979557644234e+00 -2.617373080176859171e-03 2.882926288403380236e-03 7.103824285266365553e-04
1.535999999999941634e+00 9.353488158511428452e+00 -2.617660620474655548e-03 2.884481666690437169e-03 7.104914161666929561e-04
1.536999999999941524e+00 9.353220196882926274e+00 -2.617871715402735663e-03 2.885833343904913636e-03 7.106645913007373890e-04
1.537999999999941414e+00 9.352951514887275053e+00 -2.618114120103218114e-03 2.886796115754439087e-03 7.107962096475124334e-04
1.538999999999941304e+00 9.352682013181135900e+00 -2.618351329721952097e-03 2.887853035861104572e-03 7.109233070782152017e-04
1.539999999999941194e+00 9.352411117494570547e+00 -2.618585366919114980e-03 2.889481053484468324e-03 7.110444561834370313e-04
1.540999999999941084e+00 9.352139024374066523e+00 -2.618755899848720665e-03 2.890849020352745120e-03 7.112175471114941206e-04
1.541999999999940973e+00 9.351865870156411020e+00 -2.618864958968405814e-03 2.892019176623908221e-03 7.114390034265470402e-04
1.542999999999940863e+00 9.351591508094637462e+00 -2.618968982660039441e-03 2.893331044433598148e-03 7.116530306585773730e-04
1.543999999999940753e+00 9.351315961757713069e+00 -2.618961292124037145e-03 2.894507629048429821e-03 7.119631786981639324e-04
1.544999999999940643e+00 9.351039693205546399e+00 -2.618984074045105099e-03 2.895252626211774778e-03 7.122298419648891805e-04
1.545999999999940533e+00 9.350762545247736313e+00 -2.619006716392219963e-03 2.896154674202306573e-03 7.124847271102571940e-04
1.546999999999940423e+00 9.350484880415553590e+00 -2.619013602153791569e-03 2.896678434336513990e-03 7.127440454362774262e-04
1.547999999999940313e+00 9.350205956597852364e+00 -2.618928949671848073e-03 2.897852767373074612e-03 7.130799621776638588e-04
1.548999999999940202e+00 9.349926220371600039e+00 -2.618806035425608192e-03 2.898542261677933274e-03 7.134382860653087520e-04
1.549999999999940092e+00 9.349645448307200013e+00 -2.618653940663141430e-03 2.899426005063166986e-03 7.138096089239115470e-04
1.550999999999939982e+00 9.349364324847849517e+00 -2.618530014780501899e-03 2.899653474130998217e-03 7.141387245412382165e-04
1.551999999999939872e+00 9.349083035326733793e+00 -2.618454219796659266e-03 2.899743740912383294e-03 7.144083445045194564e-04
1.552999999999939762e+00 9.348800680608796654e+00 -2.618439576968466676e-03 2.900794294905605520e-03 7.146076473350442080e-04
1.553999999999939652e+00 9.348517278151444287e+00 -2.618367380172455499e-03 2.901769837524821854e-03 7.148539084997130623e-04
1.554999999999939542e+00 9.348233097416924764e+00 -2.618246063970337996e-03 2.902426798489861522e-03 7.151370441993369197e-04
1.555999999999939432e+00 9.347948640033429513e+00 -2.618108005964741355e-03 2.902565389459992647e-03 7.154245433783738579e-04
1.556999999999939321e+00 9.347662621573919139e+00 -2.617799716312145964e-03 2.903818175822519155e-03 7.158635694728681265e-04
1.557999999999939211e+00 9.347375847133307047e+00 -2.617508066646880883e-03 2.904282507258972891e-03 7.162688115395543552e-04
1.558999999999939101e+00 9.347088757334248044e+00 -2.617308039826594327e-03 2.904397838885598108e-03 7.165700684387312771e-04
1.559999999999938991e+00 9.346800937796780673e+00 -2.617152484869534040e-03 2.904972022336904918e-03 7.168166077375048547e-04
1.560999999999938881e+00 9.346512268300095627e+00 -2.616931756024867134e-03 2.905601252709912735e-03 7.171159567985577491e-04
1.561999999999938771e+00 9.346223478528225215e+00 -2.616713827354638037e-03 2.905503599225050474e-03 7.174008319391848420e-04
1.562999999999938661e+00 9.345934815309698607e+00 -2.616541635502183001e-03 2.905204854028791035e-03 7.176306936134058860e-04
1.563999999999938550e+00 9.345645698710393745e+00 -2.616289716815675334e-03 2.905406316120537000e-03 7.179283108785995031e-04
1.564999999999938440e+00 9.345355228827635585e+00 -2.616010104836763179e-03 2.906479987594922949e-03 7.182407590758461058e-04
1.565999999999938330e+00 9.345063317354066257e+00 -2.615683478039813187e-03 2.907594951609141637e-03 7.185859252061002015e-04
1.566999999999938220e+00 9.344770743517194944e+00 -2.615409564197118241e-03 2.907983401068430906e-03 7.188666842619181483e-04
1.567999999999938110e+00 9.344478040571729593e+00 -2.615175221585009421e-03 2.907878167050360115e-03 7.190986527318107054e-04
1.568999999999938000e+00 9.344185405809735556e+00 -2.614971447702173733e-03 2.907606209696210996e-03 7.192925776573492113e-04
1.569999999999937890e+00 9.343892463773089574e+00 -2.614744308441475495e-03 2.907686345087457779e-03 7.195018036629181098e-04
1.570999999999937780e+00 9.343598493330887322e+00 -2.614467910448337040e-03 2.908438352650588588e-03 7.197507884640527405e-04
1.571999999999937669e+00 9.343305063493158258e+00 -2.614209371262996625e-03 2.907639208992061127e-03 7.199733840307191712e-04
1.572999999999937559e+00 9.343011278552136645e+00 -2.613938440824821203e-03 2.907723381846434325e-03 7.201995588088685703e-04
1.573999999999937449e+00 9.342717387208779201e+00 -2.613651855953413004e-03 2.907543199310857161e-03 7.204324647531468997e-04
1.574999999999937339e+00 9.342423783329333986e+00 -2.613374570790366700e-03 2.906978450235581189e-03 7.206478808062528451e-04
1.575999999999937229e+00 9.342130609002914809e+00 -2.613126051263322917e-03 2.906300377682499540e-03 7.208279099631253063e-04
1.576999999999937119e+00 9.341837422915448386e+00 -2.612830884999437463e-03 2.906016972465861291e-03 7.210465713617808395e-04
1.577999999999937009e+00 9.341544476953464127e+00 -2.612551906800299195e-03 2.905497868784558124e-03 7.212417915246927555e-04
1.578999999999936898e+00 9.341251883680753210e+00 -2.612273122910342953e-03 2.904866395621260016e-03 7.214295567493176492e-04
1.579999999999936788e+00 9.340959605782828135e+00 -2.611967157222003840e-03 2.904245055147078921e-03 7.216362644155138988e-04
1.580999999999936678e+00 9.340666794048962274e+00 -2.611659147190064506e-03 2.904470881055925408e-03 7.218366582304468248e-04
1.581999999999936568e+00 9.340373424484363696e+00 -2.611501392411948869e-03 2.904870957010526750e-03 7.218841030471158729e-04
1.582999999999936458e+00 9.340079695790878489e+00 -2.611334151322696005e-03 2.905062844807902809e-03 7.219382903048128346e-04
1.583999999999936348e+00 9.339785362829685411e+00 -2.611090302892645366e-03 2.905423264085723201e-03 7.220641419372439852e-04
1.584999999999936238e+00 9.339491263323347781e+00 -2.610795914187356414e-03 2.904895420524987015e-03 7.222342819596945084e-04
1.585999999999936128e+00 9.339197124719099463e+00 -2.610520517433063698e-03 2.904659121681381091e-03 7.223800925469635878e-04
1.586999999999936017e+00 9.338903249062296297e+00 -2.610230548913917634e-03 2.904106205717084041e-03 7.225351861946825629e-04
1.587999999999935907e+00 9.338609880814914277e+00 -2.609995203438326451e-03 2.903363450820346282e-03 7.226328841848291560e-04
1.588999999999935797e+00 9.338317189105881155e+00 -2.609772751982031118e-03 2.902464461015152701e-03 7.227154801834884254e-04
1.589999999999935687e+00 9.338024685429260785e+00 -2.609595654310643137e-03 2.902099330931013493e-03 7.227520936082432353e-04
1.590999999999935577e+00 9.337732654397775889e+00 -2.609427052564767310e-03 2.901458084049663485e-03 7.227801863205996977e-04
1.591999999999935467e+00 9.337440782257942828e+00 -2.609177557246993191e-03 2.901049697080053565e-03 7.228862018277456549e-04
1.592999999999935357e+00 9.337149556540147444e+00 -2.608957550012141156e-03 2.900183267807525909e-03 7.229615296065765220e-04
1.593999999999935246e+00 9.336859422645039430e+00 -2.608821308497000831e-03 2.898955203605014293e-03 7.229554236983425303e-04
1.594999999999935136e+00 9.336569914408201498e+00 -2.608700398166504796e-03 2.898208635004436828e-03 7.229373305300482036e-04
1.595999999999935026e+00 9.336280158060759504e+00 -2.609096926555477727e-03 2.898853273997471693e-03 7.224113071688547565e-04
1.596999999999934916e+00 9.335989611485546291e+00 -2.609580926118094339e-03 2.900127501331307370e-03 7.218081712219643394e-04
1.597999999999934806e+00 9.335698544241557428e+00 -2.610050035035183132e-03 2.901117279024045988e-03 7.212297847175344308e-04
1.598999999999934696e+00 9.335407535967037873e+00 -2.610475491135090184e-03 2.901483765654645428e-03 7.207033540765554573e-04
1.599999999999934586e+00 9.335116733313666870e+00 -2.610906339827379855e-03 2.901708993198382717e-03 7.201803791232931498e-04
1.600999999999934476e+00 9.334825664302789150e+00 -2.611342324697750895e-03 2.902411335575471197e-03 7.196618237509102775e-04
1.601999999999934365e+00 9.334535230731392019e+00 -2.611719069529529896e-03 2.902152640926660560e-03 7.192105070715255769e-04
1.602999999999934255e+00 9.334245019930182963e+00 -2.611975618129483249e-03 2.902186419338539762e-03 7.188825258425914815e-04
1.603999999999934145e+00 9.333954723774271045e+00 -2.612279039828894426e-03 2.902575195740812134e-03 7.185153777443188715e-04
1.604999999999934035e+00 9.333664837318085716e+00 -2.612585697070236336e-03 2.902472153255565047e-03 7.181539670553238608e-04
1.605999999999933925e+00 9.333375530160081368e+00 -2.612926498154895597e-03 2.902233656159243849e-03 7.177683993003141976e-04
1.606999999999933815e+00 9.333086656429216532e+00 -2.613277741891423082e-03 2.902151472756259003e-03 7.173822422928751320e-04
1.607999999999933705e+00 9.332797879900740057e+00 -2.613708845260846302e-03 2.902485373737321694e-03 7.169287297844436279e-04
1.608999999999933594e+00 9.332509688500849165e+00 -2.614142708555170554e-03 2.902334108446061930e-03 7.164848190117575899e-04
1.609999999999933484e+00 9.332221213168788054e+00 -2.614566183868402734e-03 2.903041515929513823e-03 7.160634385254828179e-04
1.610999999999933374e+00 9.331933265980612902e+00 -2.614922606548884029e-03 2.902869794724036775e-03 7.157183370168110044e-04
1.611999999999933264e+00 9.331645932588214620e+00 -2.615301139153770535e-03 2.902634531552051797e-03 7.153606957234762880e-04
1.612999999999933154e+00 9.331359163384348676e+00 -2.615668144928425410e-03 2.902437348794369588e-03 7.150236980079092454e-04
1.613999999999933044e+00 9.331073394491935957e+00 -2.616066790030197303e-03 2.901835682442916158e-03 7.146652104909433220e-04
1.614999999999932934e+00 9.330788487498834272e+00 -2.616436378554151763e-03 2.901343371655837420e-03 7.143440967703219022e-04
1.615999999999932824e+00 9.330503909931222140e+00 -2.616724453212314425e-03 2.901302020824446468e-03 7.141084381878104459e-04
1.616999999999932713e+00 9.330219983421850216e+00 -2.617036164431735257e-03 2.900962673803658687e-03 7.138541403095509646e-04
1.617999999999932603e+00 9.329936546457693325e+00 -2.617387570628472958e-03 2.900824534785364194e-03 7.135674306562311831e-04
1.618999999999932493e+00 9.329653547134418190e+00 -2.617754363852320149e-03 2.900753687127455033e-03 7.132730506936889921e-04
1.619999999999932383e+00 9.329370788450406238e+00 -2.618087626767783352e-03 2.900846310779735607e-03 7.130184459400560910e-04
1.620999999999932273e+00 9.329089250349840157e+00 -2.618458192267083054e-03 2.899996292833164138e-03 7.127346216921367052e-04
1.621999999999932163e+00 9.328808897959742552e+00 -2.618854691930668031e-03 2.899207082028272629e-03 7.124339281053068554e-04
1.622999999999932053e+00 9.328529668065872471e+00 -2.619233592341285288e-03 2.898463486211366302e-03 7.121584386183022223e-04
1.623999999999931942e+00 9.328251038888749846e+00 -2.619596241076601034e-03 2.898225418199225616e-03 7.119057402389967083e-04
1.624999999999931832e+00 9.327971499542394795e+00 -2.619722413053309114e-03 2.899261759408360180e-03 7.118857384446875512e-04
1.625999999999931722e+00 9.327690688731166802e+00 -2.619843172027285817e-03 2.900653983255279712e-03 7.118675478636100895e-04
1.626999999999931612e+00 9.327409279096848138e+00 -2.619971822256916220e-03 2.901381456575579613e-03 7.118383579244565770e-04
1.627999999999931502e+00 9.327127769442451921e+00 -2.620125203758500582e-03 2.901634858154717583e-03 7.117827000986535254e-04
1.628999999999931392e+00 9.326846548318989960e+00 -2.620275118750862910e-03 2.901496242212823953e-03 7.117289837233163607e-04
1.629999999999931282e+00 9.326566259317303320e+00 -2.620493710919730851e-03 2.900782712606370800e-03 7.116080455914360840e-04
1.630999999999931172e+00 9.326286570818419719e+00 -2.620597342937024381e-03 2.900285841820625637e-03 7.115994456295242094e-04
1.631999999999931061e+00 9.326007070224370921e+00 -2.620631305784482806e-03 2.900131899833281041e-03 7.116552339217262300e-04
1.632999999999930951e+00 9.325728684705877569e+00 -2.620775098269839849e-03 2.899160616763191319e-03 7.116011547434897971e-04
1.633999999999930841e+00 9.325451919125891109e+00 -2.621070943367192606e-03 2.897836523353652504e-03 7.114012242999631121e-04
1.634999999999930731e+00 9.325176893875342543e+00 -2.621469272150225502e-03 2.896494522698791693e-03 7.111085323175168980e-04
1.635999999999930621e+00 9.324903625421708142e+00 -2.622009587836234782e-03 2.895278041470635780e-03 7.106880610313131511e-04
1.636999999999930511e+00 9.324631190197377961e+00 -2.622487935462623331e-03 2.894923159792804190e-03 7.103415536786180035e-04
1.637999999999930401e+00 9.324359563456015465e+00 -2.622815354435647627e-03 2.894442095798143832e-03 7.101519404513869163e-04
1.638999999999930290e+00 9.324088447896800247e+00 -2.623094432962197638e-03 2.894209992177415765e-03 7.100143910428590322e-04
1.639999999999930180e+00 9.323818453849289867e+00 -2.623398740806127255e-03 2.893392788316507397e-03 7.098560761423144874e-04
1.640999999999930070e+00 9.323549456663753787e+00 -2.623705822894522970e-03 2.892703008430602511e-03 7.096996198088311543e-04
1.641999999999929960e+00 9.323280971713964860e+00 -2.623990185590685271e-03 2.892475135379612722e-03 7.095692204003851804e-04
1.642999999999929850e+00 9.323013451119903650e+00 -2.624265236392212854e-03 2.891785830453423058e-03 7.094511455243898961e-04
1.643999999999929740e+00 9.322746768547419904e+00 -2.624560615467634063e-03 2.891243187951379225e-03 7.093168241827128373e-04
1.644999999999929630e+00 9.322480449367729349e+00 -2.624712231864220931e-03 2.891031411554776005e-03 7.093255303858397561e-04
1.645999999999929519e+00 9.322214319154404905e+00 -2.624840588770967122e-03 2.890970802095411876e-03 7.093550875611417689e-04
1.646999999999929409e+00 9.321949108326528233e+00 -2.624973512082663229e-03 2.890184339959335057e-03 7.093785603514920785e-04
1.647999999999929299e+00 9.321683334221804174e+00 -2.625154884015066647e-03 2.890928988739125804e-03 7.093527843918214686e-04
1.648999999999929189e+00 9.321417109285222935e+00 -2.625288825667529934e-03 2.891513762248768514e-03 7.093716457736793041e-04
1.649999999999929079e+00 9.321150502258976900e+00 -2.625418010035187981e-03 2.892025036281223142e-03 7.093924479389851533e-04
1.650999999999928969e+00 9.320883949365624588e+00 -2.625623623699560854e-03 2.892176517051872880e-03 7.093368499005307847e-04
1.651999999999928859e+00 9.320618196001683842e+00 -2.625834186717130973e-03 2.891587550657877086e-03 7.092769006360296257e-04
1.652999999999928749e+00 9.320352713029677716e+00 -2.625845259381913866e-03 2.891328231388039672e-03 7.094103340845015447e-04
1.653999999999928638e+00 9.320087031376871778e+00 -2.625789818090439043e-03 2.891471470896377072e-03 7.096015696032115195e-04
1.654999999999928528e+00 9.319821196287382037e+00 -2.625674788364757740e-03 2.891509877854498735e-03 7.098413222471221164e-04
1.655999999999928418e+00 9.319554574981950168e+00 -2.625686687353353393e-03 2.892307992785222298e-03 7.099484544715033586e-04
1.656999999999928308e+00 9.319287432023305229e+00 -2.625771674047038939e-03 2.892914632691978138e-03 7.099798315649663138e-04
1.657999999999928198e+00 9.319019765034935787e+00 -2.625939853661577936e-03 2.893606842031019519e-03 7.099283783641742712e-04
1.658999999999928088e+00 9.318752030381984852e+00 -2.626068492034394630e-03 2.893803144985329645e-03 7.099160229573873993e-04
1.659999999999927978e+00 9.318483593456283742e+00 -2.626125085112210669e-03 2.894562010813320554e-03 7.099727991465829046e-04
1.660999999999927867e+00 9.318215757981702652e+00 -2.626200972934355886e-03 2.894036447515446579e-03 7.100093132085990829e-04
1.661999999999927757e+00 9.317948704831092499e+00 -2.626275353580563663e-03 2.893328504190716220e-03 7.100464798679403987e-04
1.662999999999927647e+00 9.317681894396404374e+00 -2.626182629215420561e-03 2.892993063903545603e-03 7.102437733172324574e-04
1.663999999999927537e+00 9.317415180572293565e+00 -2.626063456477303534e-03 2.892777280588112662e-03 7.104597206062247382e-04
1.664999999999927427e+00 9.317148929806725377e+00 -2.625947497702401431e-03 2.892198263270589261e-03 7.106664005941419398e-04
1.665999999999927317e+00 9.316883185391938937e+00 -2.625862172002649611e-03 2.891606586789089231e-03 7.108374834841998035e-04
1.666999999999927207e+00 9.316618370674142113e+00 -2.625821529693681683e-03 2.890636247490505767e-03 7.109610755604834059e-04
1.667999999999927097e+00 9.316354061201575831e+00 -2.625786998270042329e-03 2.890096470836324340e-03 7.110762358658954388e-04
1.668999999999926986e+00 9.316090674478438416e+00 -2.625770067766485059e-03 2.889156790903900460e-03 7.111726242996543315e-04
1.669999999999926876e+00 9.315827367826562622e+00 -2.625725706697287255e-03 2.889032358573081528e-03 7.112941724252455329e-04
1.670999999999926766e+00 9.315563660192795581e+00 -2.625622275815394594e-03 2.889329909582435355e-03 7.114698958903513263e-04
1.671999999999926656e+00 9.315299519921314442e+00 -2.625524046076527750e-03 2.889664317557666916e-03 7.116359651064522876e-04
1.672999999999926546e+00 9.315034950829623739e+00 -2.625493492636511890e-03 2.890062584327214752e-03 7.117324927674931190e-04
1.673999999999926436e+00 9.314770195542646292e+00 -2.625472769312759986e-03 2.890228056290207199e-03 7.118178495973748795e-04
1.674999999999926326e+00 9.314504885517798982e+00 -2.625366429118220629e-03 2.890676453965530107e-03 7.119846475181485076e-04
1.675999999999926215e+00 9.314239499645692533e+00 -2.625297115417396521e-03 2.890682987523846004e-03 7.121118948009686443e-04
1.676999999999926105e+00 9.313973615502801451e+00 -2.625289697808080251e-03 2.891173840699162115e-03 7.121769700067981032e-04
1.677999999999925995e+00 9.313706727494061255e+00 -2.625231907114455605e-03 2.892119915854651519e-03 7.122897392561168897e-04
1.678999999999925885e+00 9.313439274436827731e+00 -2.625214837337725478e-03 2.892667894571249784e-03 7.123612324404197818e-04
1.679999999999925775e+00 9.313171217479256470e+00 -2.625204820797624218e-03 2.893261778368885241e-03 7.124256298958525288e-04
1.680999999999925665e+00 9.312902750403710073e+00 -2.625169046948010697e-03 2.893636122494407624e-03 7.125149276376796991e-04
1.681999999999925555e+00 9.312634131001983562e+00 -2.625143122308462324e-03 2.893762524034973211e-03 7.125944367665163880e-04
1.682999999999925445e+00 9.312365674171866559e+00 -2.625118713569366859e-03 2.893575543686370023e-03 7.126727442911040327e-04
1.683999999999925334e+00 9.312097399204496639e+00 -2.625096057318651067e-03 2.893371024688570249e-03 7.127498748068826842e-04
1.684999999999925224e+00 9.311829248955360683e+00 -2.625040140833321059e-03 2.893190389969277701e-03 7.128602154776550893e-04
1.685999999999925114e+00 9.311561610241556153e+00 -2.625025843168707611e-03 2.892664556973237582e-03 7.129309961373233098e-04
1.686999999999925004e+00 9.311293830984855191e+00 -2.624968923656958737e-03 2.892748180357920546e-03 7.130443491430406766e-04
1.687999999999924894e+00 9.311025273467896213e+00 -2.624866123546835527e-03 2.893423640505813754e-03 7.132014345150031924e-04
1.688999999999924784e+00 9.310756633616463773e+00 -2.624794956372858683e-03 2.893434807805298197e-03 7.133262003514275265e-04
1.689999999999924674e+00 9.310487974858258298e+00 -2.624720977739414263e-03 2.893379735944889841e-03 7.134533602789446590e-04
1.690999999999924563e+00 9.310219350851889786e+00 -2.624641616159341904e-03 2.893265622527853818e-03 7.135855587793748546e-04
1.691999999999924453e+00 9.309950919220479904e+00 -2.624568360725578180e-03 2.892999992135460424e-03 7.137119345034822039e-04
1.692999999999924343e+00 9.309682578726276247e+00 -2.624467260300326552e-03 2.892807754503982573e-03 7.138653101888172824e-04
1.693999999999924233e+00 9.309414412803011629e+00 -2.624353621118438642e-03 2.892519544383056942e-03 7.140301863653970111e-04
1.694999999999924123e+00 9.309146529813245863e+00 -2.624240094137275572e-03 2.892123083903041982e-03 7.141944355961829570e-04
1.695999999999924013e+00 9.308877733418032818e+00 -2.623945938510057786e-03 2.892742333723102334e-03 7.145316210491712032e-04
1.696999999999923903e+00 9.308608639196400247e+00 -2.623714413600363674e-03 2.892808635232934581e-03 7.148013661813260814e-04
1.697999999999923793e+00 9.308339922596482907e+00 -2.623487075770874252e-03 2.892203675688214456e-03 7.150632993994976471e-04
1.698999999999923682e+00 9.308071089026649148e+00 -2.623266075260033414e-03 2.892099645093793026e-03 7.153151500232510967e-04
1.699999999999923572e+00 9.307802340122078633e+00 -2.623032057878347482e-03 2.891780962448862406e-03 7.155765197879753511e-04
1.700999999999923462e+00 9.307533748135581320e+00 -2.622767739909046599e-03 2.891359726406359573e-03 7.158636903293190586e-04
1.701999999999923352e+00 9.307264700250781786e+00 -2.622494527020268959e-03 2.891542411819802635e-03 7.161545532580506886e-04
1.702999999999923242e+00 9.306994133313677864e+00 -2.622221866053645132e-03 2.892788803157567232e-03 7.164392110848609918e-04
1.703999999999923132e+00 9.306722645944692118e+00 -2.621964754131404091e-03 2.893452123117149638e-03 7.167042727796307799e-04
1.704999999999923022e+00 9.306450814492066570e+00 -2.621745602215118896e-03 2.893577054840667205e-03 7.169298062453474413e-04
1.705999999999922911e+00 9.306178599209957270e+00 -2.621534639260807934e-03 2.893749921370108395e-03 7.171462454842323286e-04
1.706999999999922801e+00 9.305906152784990226e+00 -2.621353812267558214e-03 2.893800237234601513e-03 7.173335791192087625e-04
1.707999999999922691e+00 9.305633113667489908e+00 -2.621077681648830131e-03 2.894116799149147861e-03 7.176140213604884554e-04
1.708999999999922581e+00 9.305359138957760123e+00 -2.620822386712701874e-03 2.894797096442486978e-03 7.178723552214163420e-04
1.709999999999922471e+00 9.305084658309622725e+00 -2.620604684806255875e-03 2.895085332943654350e-03 7.180928656008654350e-04
1.710999999999922361e+00 9.304809873551469934e+00 -2.620331458002176164e-03 2.895116216154966851e-03 7.183676363534067383e-04
1.711999999999922251e+00 9.304534193808997600e+00 -2.620049124158876919e-03 2.895728866631211429e-03 7.186477372526487882e-04
1.712999999999922141e+00 9.304257305530365230e+00 -2.619719990023901355e-03 2.896608268656271443e-03 7.189668129018151168e-04
1.713999999999922030e+00 9.303979613847454644e+00 -2.619405936791219681e-03 2.897097619701805449e-03 7.192653334043653873e-04
1.714999999999921920e+00 9.303701440301603398e+00 -2.619119721449577644e-03 2.897293267300823406e-03 7.195335044066650471e-04
1.715999999999921810e+00 9.303423185093176784e+00 -2.618889678643560297e-03 2.897144887070174629e-03 7.197463138599893796e-04
1.716999999999921700e+00 9.303145019980313180e+00 -2.618733109645802679e-03 2.896898222509406914e-03 7.198892974183766346e-04
1.717999999999921590e+00 9.302866388411898058e+00 -2.618587566003959324e-03 2.897219134419081257e-03 7.200251849054273463e-04
1.718999999999921480e+00 9.302587510950479199e+00 -2.618444576061669440e-03 2.897322037480527714e-03 7.201627559912684952e-04
1.719999999999921370e+00 9.302307763393613982e+00 -2.618302883386091143e-03 2.898050440251308604e-03 7.203025851054583630e-04
1.720999999999921259e+00 9.302026922216358074e+00 -2.618127475044919675e-03 2.898968652300827967e-03 7.204780222262632382e-04
1.721999999999921149e+00 9.301744988913522860e+00 -2.617912969602885411e-03 2.899846272438098751e-03 7.206932985027522534e-04
1.722999999999921039e+00 9.301463206125747618e+00 -2.617692565654044460e-03 2.899475353429286587e-03 7.209152867885544168e-04
1.723999999999920929e+00 9.301181417077120983e+00 -2.617476063928273356e-03 2.899265112554908364e-03 7.211343499060038137e-04
1.724999999999920819e+00 9.300898835017950006e+00 -2.617226851258159723e-03 2.899808910429136841e-03 7.213853132907677374e-04
1.725999999999920709e+00 9.300615451498535080e+00 -2.617029848335782581e-03 2.900413367750708481e-03 7.215842405187502563e-04
1.726999999999920599e+00 9.300332182843982665e+00 -2.616808993302337499e-03 2.900077647854752954e-03 7.218070649398476441e-04
1.727999999999920488e+00 9.300048700928524426e+00 -2.616529971312834667e-03 2.900011886771073754e-03 7.220860969286130695e-04
1.728999999999920378e+00 9.299765157016175010e+00 -2.616215086273680768e-03 2.899758998623096218e-03 7.223986979978959909e-04
1.729999999999920268e+00 9.299481581132067021e+00 -2.615890715626624854e-03 2.899466599734614250e-03 7.227184841976398971e-04
1.730999999999920158e+00 9.299198565714901221e+00 -2.615598505198744178e-03 2.898613922364543655e-03 7.230061416552605426e-04
1.731999999999920048e+00 9.298915838814753698e+00 -2.615294620757624335e-03 2.898021520905147332e-03 7.233051029751225028e-04
1.732999999999919938e+00 9.298632376463984883e+00 -2.615040656432806882e-03 2.898503007201621868e-03 7.235550238874558903e-04
1.733999999999919828e+00 9.298347189552700343e+00 -2.614446712461934805e-03 2.899633623746475462e-03 7.241331325244466715e-04
1.734999999999919718e+00 9.298061896034077733e+00 -2.613947256166663981e-03 2.899240774789273081e-03 7.246092640878910689e-04
1.735999999999919607e+00 9.297776641290429467e+00 -2.613470603371453177e-03 2.898725347019719817e-03 7.250567822148026604e-04
1.736999999999919497e+00 9.297489434848344558e+00 -2.612817153134067844e-03 2.900023595218976374e-03 7.256682611050097433e-04
1.737999999999919387e+00 9.297200851968263180e+00 -2.612171619879242925e-03 2.900754499960621260e-03 7.262602282486480118e-04
1.738999999999919277e+00 9.296910261744931958e+00 -2.611473766712129989e-03 2.902063990043351853e-03 7.268911231221268773e-04
1.739999999999919167e+00 9.296619268888498766e+00 -2.610897282083499832e-03 2.901890138516691892e-03 7.273933925138083550e-04
1.740999999999919057e+00 9.296327292854789093e+00 -2.610272172539576663e-03 2.902248206249249951e-03 7.279350746494027370e-04
1.741999999999918947e+00 9.296034394738594386e+00 -2.609596320390967280e-03 2.902494436585673684e-03 7.285166070022033999e-04
1.742999999999918836e+00 9.295740539613257525e+00 -2.609992773391067115e-03 2.903847898727928648e-03 7.280315479651226817e-04
1.743999999999918726e+00 9.295445953451800136e+00 -2.610488766348075494e-03 2.905074927805464079e-03 7.274528071560686137e-04
1.744999999999918616e+00 9.295150808051117153e+00 -2.610933481686198050e-03 2.906078882369181500e-03 7.269299099683221212e-04
1.745999999999918506e+00 9.294855598909824934e+00 -2.611367674081661872e-03 2.906576815373880518e-03 7.264223013426741263e-04
1.746999999999918396e+00 9.294560453783500265e+00 -2.611773054632969982e-03 2.906918180957639587e-03 7.259481979013561329e-04
1.747999999999918286e+00 9.294265176727973810e+00 -2.612167938482033280e-03 2.907444994008488281e-03 7.254901921616985216e-04
1.748999999999918176e+00 9.293969884903500400e+00 -2.612593603313310194e-03 2.907885427786719486e-03 7.250087691347952088e-04
1.749999999999918066e+00 9.293673662045723205e+00 -2.612998894555385119e-03 2.909221752332580378e-03 7.245545186851047158e-04
1.750999999999917955e+00 9.293377457315763479e+00 -2.613379893295332112e-03 2.909584623255058022e-03 7.241296892893102051e-04
1.751999999999917845e+00 9.293080501456351783e+00 -2.613678111984610308e-03 2.910633971396306419e-03 7.237897128014845766e-04
1.752999999999917735e+00 9.292783439927358557e+00 -2.613943108436348091e-03 2.911004637429573556e-03 7.234850227084756733e-04
1.753999999999917625e+00 9.292485950989620491e+00 -2.614103816439733094e-03 2.911592754177799378e-03 7.232843600302295154e-04
1.754999999999917515e+00 9.292187633055151608e+00 -2.614217683633003348e-03 2.912535618101886898e-03 7.231279832797862100e-04
1.755999999999917405e+00 9.291888638819870039e+00 -2.614331032521293938e-03 2.913325267802862814e-03 7.229697186451618891e-04
1.756999999999917295e+00 9.291589245476416181e+00 -2.614437783136639142e-03 2.913831126590496739e-03 7.228166822354171800e-04
1.757999999999917184e+00 9.291289419527329230e+00 -2.614547344197908942e-03 2.914373293284860424e-03 7.226597289171266978e-04
1.758999999999917074e+00 9.290989450504696379e+00 -2.614731385859145329e-03 2.914700408491996408e-03 7.224342036967019640e-04
1.759999999999916964e+00 9.290688995814967654e+00 -2.614909969543716475e-03 2.915364659272440609e-03 7.222217621615245348e-04
1.760999999999916854e+00 9.290388040870872999e+00 -2.615080947008118720e-03 2.916035891102774450e-03 7.220245599916204956e-04
1.761999999999916744e+00 9.290086440742889806e+00 -2.615156090248801479e-03 2.916756218231994057e-03 7.219266792956204179e-04
1.762999999999916634e+00 9.289784856489760045e+00 -2.615276738076865396e-03 2.916860991206626178e-03 7.217887451280556197e-04
1.763999999999916524e+00 9.289483001438975762e+00 -2.615416471862841083e-03 2.917271522647124291e-03 7.216378436115509663e-04
1.764999999999916414e+00 9.289179921856440814e+00 -2.615499061411155103e-03 2.918578643946103703e-03 7.215477141190025472e-04
1.765999999999916303e+00 9.288876267286028110e+00 -2.615558051388692379e-03 2.919212621801395985e-03 7.214837164471491968e-04
1.766999999999916193e+00 9.288572054413972268e+00 -2.615613565811736145e-03 2.919826437867578499e-03 7.214255992274908004e-04
1.767999999999916083e+00 9.288267417713042207e+00 -2.615761318683698222e-03 2.920398019613759232e-03 7.212808623242016612e-04
1.768999999999915973e+00 9.287962939193285195e+00 -2.615960997527399298e-03 2.920439517284411420e-03 7.210921725175934186e-04
1.769999999999915863e+00 9.287659082737448557e+00 -2.616217209522063002e-03 2.920073665358700454e-03 7.208566633322807844e-04
1.770999999999915753e+00 9.287355492132629564e+00 -2.616447104525618239e-03 2.920037709344611154e-03 7.206558299940986822e-04
1.771999999999915643e+00 9.287052648637175167e+00 -2.616724295886936873e-03 2.919567791341333689e-03 7.204178146464247515e-04
1.772999999999915532e+00 9.286749955744797447e+00 -2.616954235605651203e-03 2.919647127983371771e-03 7.202348324244919019e-04
1.773999999999915422e+00 9.286447464685743114e+00 -2.617214800001224639e-03 2.919705859055557462e-03 7.200297307486855890e-04
1.774999999999915312e+00 9.286146177845060024e+00 -2.617440614168431347e-03 2.918727454851521765e-03 7.198666114837416752e-04
1.775999999999915202e+00 9.285845641486961455e+00 -2.617588527824277461e-03 2.918124885922846173e-03 7.197860742894467015e-04
1.776999999999915092e+00 9.285546243151411971e+00 -2.617754976634900903e-03 2.917153312184384267e-03 7.196931760046829238e-04
1.777999999999914982e+00 9.285247880373939111e+00 -2.617877650169069415e-03 2.916240427641929745e-03 7.196488426384069995e-04
1.778999999999914872e+00 9.284949625235931592e+00 -2.617963860615655190e-03 2.916218998623174539e-03 7.196442720708020550e-04
1.779999999999914762e+00 9.284651499960652643e+00 -2.618056142710812467e-03 2.916181417989761188e-03 7.196364197858241092e-04
1.780999999999914651e+00 9.284354040263041341e+00 -2.618230209284942277e-03 2.915689906896244254e-03 7.195533005746229714e-04
1.781999999999914541e+00 9.284057506906286505e+00 -2.618457214129571962e-03 2.914990570884407571e-03 7.194261594729521028e-04
1.782999999999914431e+00 9.283762409685341055e+00 -2.618712739405573264e-03 2.913809960351023808e-03 7.192805204669468688e-04
1.783999999999914321e+00 9.283468696812260390e+00 -2.618987562732860014e-03 2.912700435813524863e-03 7.191262412979197412e-04
1.784999999999914211e+00 9.283175880473931940e+00 -2.619197675259172554e-03 2.912014013587622442e-03 7.190442188851367501e-04
1.785999999999914101e+00 9.282884227871674554e+00 -2.619425890061536071e-03 2.911078492318922278e-03 7.189530574431131317e-04
1.786999999999913991e+00 9.282593722764049815e+00 -2.619652693324934015e-03 2.910157800949672927e-03 7.188716207076149139e-04
1.787999999999913880e+00 9.282303980920307396e+00 -2.619852943819604707e-03 2.909594787562023999e-03 7.188234161087369298e-04
1.788999999999913770e+00 9.282015120744974368e+00 -2.620048737382340339e-03 2.908908912715368108e-03 7.187855025401665952e-04
1.789999999999913660e+00 9.281727420214448188e+00 -2.620292907526663821e-03 2.907993438052844208e-03 7.187065952038791845e-04
1.790999999999913550e+00 9.281441114189929564e+00 -2.620576743815997839e-03 2.906882768334621142e-03 7.185969730983013219e-04
1.791999999999913440e+00 9.281156220996509276e+00 -2.620887205222982401e-03 2.905780398643270472e-03 7.184702998706564338e-04
1.792999999999913330e+00 9.280872792550368899e+00 -2.621203597285964946e-03 2.904632043426341823e-03 7.183475856669275378e-04
1.793999999999913220e+00 9.280590041463128159e+00 -2.621369222135001061e-03 2.904120309375741223e-03 7.183783561180765278e-04
1.794999999999913110e+00 9.280307740816303053e+00 -2.621463007171131836e-03 2.903763653996238418e-03 7.184798128772507033e-04
1.795999999999912999e+00 9.280024604241090103e+00 -2.621333163406707432e-03 2.904469738619657425e-03 7.187945119139682766e-04
1.796999999999912889e+00 9.279741058656592045e+00 -2.621190832492801930e-03 2.904736416990859153e-03 7.191116888315106370e-04
1.797999999999912779e+00 9.279457307954350753e+00 -2.620983589669511910e-03 2.904734291910804084e-03 7.194809439862257655e-04
1.798999999999912669e+00 9.279174460258396095e+00 -2.620934505606336857e-03 2.903782201560994609e-03 7.196866995433799088e-04
1.799999999999912559e+00 9.278891974309624757e+00 -2.620820433531760672e-03 2.903306382303098929e-03 7.199500175391247920e-04
1.800999999999912449e+00 9.278610027029882801e+00 -2.620762991879718121e-03 2.902710271621674557e-03 7.201520503758937226e-04
1.801999999999912339e+00 9.278329142175950395e+00 -2.620765030655917635e-03 2.901649884588323666e-03 7.202927833508144259e-04
1.802999999999912228e+00 9.278049793678238899e+00 -2.620811737001903750e-03 2.900160234713399475e-03 7.203890536473560790e-04
1.803999999999912118e+00 9.277771476526712746e+00 -2.620769847707803482e-03 2.899086999233956366e-03 7.205705094270103625e-04
1.804999999999912008e+00 9.277493446422891310e+00 -2.620659278733310314e-03 2.898689382554746428e-03 7.208147039220160141e-04
1.805999999999911898e+00 9.277215975685754401e+00 -2.620640770837789468e-03 2.898111507974698419e-03 7.209643220803364045e-04
1.806999999999911788e+00 9.276939098323042643e+00 -2.620570056782454624e-03 2.897447419494212847e-03 7.211625268675278142e-04
1.807999999999911678e+00 9.276662468425669772e+00 -2.620490825310393870e-03 2.897120722683264784e-03 7.213655132586154753e-04
1.808999999999911568e+00 9.276386556839595343e+00 -2.620421064993660575e-03 2.896332651068089358e-03 7.215555339150109704e-04
1.809999999999911457e+00 9.276110857827156053e+00 -2.620495319187371875e-03 2.896194331626661834e-03 7.216036289752424636e-04
1.810999999999911347e+00 9.275836084784833346e+00 -2.620517985366925366e-03 2.895291027689632195e-03 7.217035110203093729e-04
1.811999999999911237e+00 9.275562363477789063e+00 -2.620590421160634044e-03 2.894311728204917479e-03 7.217556269105957325e-04
1.812999999999911127e+00 9.275289847691652767e+00 -2.620604081645911722e-03 2.893119867782207623e-03 7.218651233925662668e-04
1.813999999999911017e+00 9.275017295471785772e+00 -2.620529097308619410e-03 2.893081317175614370e-03 7.220578075872988080e-04
1.814999999999910907e+00 9.274744341188496222e+00 -2.620442021486662446e-03 2.893396304776212850e-03 7.222573660868710161e-04
1.815999999999910797e+00 9.274471461899070235e+00 -2.620398162380669586e-03 2.893277451806656412e-03 7.224108153461262713e-04
1.816999999999910687e+00 9.274198941446377020e+00 -2.620365574566961651e-03 2.892886027260176216e-03 7.225505502002652026e-04
1.817999999999910576e+00 9.273926981097892153e+00 -2.620334768223756515e-03 2.892295116708624124e-03 7.226858541126080426e-04
1.818999999999910466e+00 9.273654983545618791e+00 -2.620184849095590941e-03 2.892182401368952917e-03 7.229326251886685449e-04
1.819999999999910356e+00 9.273382350559881360e+00 -2.619977944979110050e-03 2.892610930716541049e-03 7.232269953007889338e-04
1.820999999999910246e+00 9.273109280860195369e+00 -2.619802469161791950e-03 2.892872168847782435e-03 7.234825232167856621e-04
1.821999999999910136e+00 9.272835509782119345e+00 -2.619649821819868604e-03 2.893420899895892458e-03 7.237086733888343755e-04
1.822999999999910026e+00 9.272561723237803477e+00 -2.619488046238129756e-03 2.893274590553997997e-03 7.239378509623975704e-04
1.823999999999909916e+00 9.272288316551941634e+00 -2.619290524569156155e-03 2.892697210430999512e-03 7.241967763302808525e-04
1.824999999999909805e+00 9.272015703598457392e+00 -2.619186677827273386e-03 2.891799631311514802e-03 7.243598474866941523e-04
1.825999999999909695e+00 9.271744061093853517e+00 -2.619123502234077788e-03 2.890766006837952855e-03 7.244817852607154116e-04
1.826999999999909585e+00 9.271473409445848191e+00 -2.619085492256009555e-03 2.889737140261336261e-03 7.245789253576787482e-04
1.827999999999909475e+00 9.271203292951405217e+00 -2.619056314064094858e-03 2.889172808507068334e-03 7.246678973898896311e-04
1.828999999999909365e+00 9.270932896650183608e+00 -2.618911008338623871e-03 2.889307309560233163e-03 7.248696975932207662e-04
1.829999999999909255e+00 9.270662806760316954e+00 -2.618745545594723927e-03 2.888835435461377648e-03 7.250878291890242109e-04
1.830999999999909145e+00 9.270393531838758250e+00 -2.618635866563640089e-03 2.887910788122344339e-03 7.252483806859355260e-04
1.831999999999909035e+00 9.270124737927567082e+00 -2.618480527985446015e-03 2.887274439176613482e-03 7.254505500198368470e-04
1.832999999999908924e+00 9.269856246354148510e+00 -2.618309364788280833e-03 2.886800938206853049e-03 7.256647732056034899e-04
1.833999999999908814e+00 9.269588721163966483e+00 -2.618149959202870514e-03 2.885675149384897987e-03 7.258653987344727571e-04
1.834999999999908704e+00 9.269321956153616426e+00 -2.618728861840243990e-03 2.885493872190300277e-03 7.253385169356612282e-04
1.835999999999908594e+00 9.269056343425857492e+00 -2.619353760385645120e-03 2.884966488144579972e-03 7.247763706206608982e-04
1.836999999999908484e+00 9.268791522281130568e+00 -2.619970445823827185e-03 2.884791590550750493e-03 7.242325972623337750e-04
1.837999999999908374e+00 9.268527607947124380e+00 -2.620558486600183586e-03 2.884472820606371387e-03 7.237270882889523934e-04
1.838999999999908264e+00 9.268263367951369958e+00 -2.620970710178831351e-03 2.885210705933254158e-03 7.233998240791874885e-04
1.839999999999908153e+00 9.267999593563915894e+00 -2.621402022275571252e-03 2.885176409729634482e-03 7.230570418618622154e-04
1.840999999999908043e+00 9.267736225097667813e+00 -2.621830938789523023e-03 2.885199405037604768e-03 7.227202688496597036e-04
1.841999999999907933e+00 9.267473219323370870e+00 -2.622248129078714497e-03 2.885253903375657215e-03 7.224002558000385899e-04
1.842999999999907823e+00 9.267210442098276602e+00 -2.622665601357982226e-03 2.885442826452250600e-03 7.220863255037689426e-04
1.843999999999907713e+00 9.266948206428754276e+00 -2.623005422420398875e-03 2.885241091942724895e-03 7.218525300583097850e-04
1.844999999999907603e+00 9.266686249545781351e+00 -2.623293899819572651e-03 2.885250782792497283e-03 7.216708246619656618e-04
1.845999999999907493e+00 9.266424819266555701e+00 -2.623603700399334410e-03 2.885033979624983952e-03 7.214696194355910098e-04
1.846999999999907383e+00 9.266163921176373108e+00 -2.623906749116410031e-03 2.884804839299003054e-03 7.212765408013243739e-04
1.847999999999907272e+00 9.265903488154014767e+00 -2.624186395648652002e-03 2.884619418006993761e-03 7.211081496601248232e-04
1.848999999999907162e+00 9.265643056117221832e+00 -2.624442550515789473e-03 2.884874587308724168e-03 7.209634006662109587e-04
1.849999999999907052e+00 9.265382836649337150e+00 -2.624694073340047475e-03 2.884913541224728897e-03 7.208234114621966645e-04
1.850999999999906942e+00 9.265123695679694293e+00 -2.624962383520209296e-03 2.884103353163066340e-03 7.206679335746528359e-04
1.851999999999906832e+00 9.264865586967227173e+00 -2.625236299231057009e-03 2.883345011698176981e-03 7.205080648627014937e-04
1.852999999999906722e+00 9.264608436457479002e+00 -2.625521841181275261e-03 2.882672350929447146e-03 7.203376794655495102e-04
1.853999999999906612e+00 9.264351619597682941e+00 -2.625726842109059669e-03 2.882543701905120395e-03 7.202439129895907982e-04
1.854999999999906501e+00 9.264095318913323496e+00 -2.625926042214506845e-03 2.882226726573951930e-03 7.201518631145249847e-04
1.855999999999906391e+00 9.263838940041605241e+00 -2.625979697100491120e-03 2.882358568818745807e-03 7.201954663683966720e-04
1.856999999999906281e+00 9.263582302881021135e+00 -2.625916091500357045e-03 2.882553252084462617e-03 7.203418997296786664e-04
1.857999999999906171e+00 9.263325458559847903e+00 -2.625892888796929614e-03 2.882737209970162584e-03 7.204356581342559246e-04
1.858999999999906061e+00 9.263068457961901814e+00 -2.625945286957043386e-03 2.882945884903132146e-03 7.204451002942621578e-04
1.859999999999905951e+00 9.262811296843791453e+00 -2.625983293730244691e-03 2.883144411840605267e-03 7.204603293397012593e-04
1.860999999999905841e+00 9.262554172678731490e+00 -2.626046298744362951e-03 2.883170463804326112e-03 7.204433499942272581e-04
1.861999999999905731e+00 9.262297101944721334e+00 -2.626209352668482967e-03 2.883280086678639310e-03 7.203229859207876300e-04
1.862999999999905620e+00 9.262040461420363968e+00 -2.626413895583146457e-03 2.883054419940511964e-03 7.201602556556191415e-04
1.863999999999905510e+00 9.261784454147059975e+00 -2.626606363189499388e-03 2.882613636493492476e-03 7.200082930116770506e-04
1.864999999999905400e+00 9.261529220144838703e+00 -2.626804493194984796e-03 2.882038495416256590e-03 7.198495404020072673e-04
1.865999999999905290e+00 9.261274209734606799e+00 -2.626854708269985277e-03 2.881865118501889238e-03 7.198319013917821654e-04
1.866999999999905180e+00 9.261019455360628427e+00 -2.626859000758709119e-03 2.881613374737081092e-03 7.198503170390591370e-04
1.867999999999905070e+00 9.260765058648974701e+00 -2.626926530912534336e-03 2.881323242566260351e-03 7.197983914415411908e-04
1.868999999999904960e+00 9.260511402317980867e+00 -2.627090260845196031e-03 2.880746591839030476e-03 7.196474005085574336e-04
1.869999999999904849e+00 9.260258575236830936e+00 -2.627189796749401524e-03 2.880016877899332656e-03 7.195542047381748348e-04
1.870999999999904739e+00 9.260006749134880977e+00 -2.627272223295121483e-03 2.879098325245080508e-03 7.194714440416608188e-04
1.871999999999904629e+00 9.259755358495477040e+00 -2.627300866581493144e-03 2.878691505985429833e-03 7.194340770907123100e-04
1.872999999999904519e+00 9.259504300305245295e+00 -2.627252963849538436e-03 2.878311154081283907e-03 7.194614655608858652e-04
1.873999999999904409e+00 9.259253101200469516e+00 -2.627167302033851185e-03 2.878366406809630077e-03 7.195140889446390714e-04
1.874999999999904299e+00 9.259001897579473450e+00 -2.627080655075863733e-03 2.878284276071929257e-03 7.195561765180577595e-04
1.875999999999904189e+00 9.258751377323523712e+00 -2.627033661523742007e-03 2.877553917473479710e-03 7.195494570482447285e-04
1.876999999999904079e+00 9.258501127691669552e+00 -2.626974673935350470e-03 2.877224305789510741e-03 7.195450965600872200e-04
1.877999999999903968e+00 9.258251935031088564e+00 -2.626896012693410217e-03 2.876088673274398207e-03 7.195513102042236592e-04
1.878999999999903858e+00 9.258004010028068720e+00 -2.626837387631471114e-03 2.874762390651315440e-03 7.195292333616481496e-04
1.879999999999903748e+00 9.257756945323215803e+00 -2.626856686603245075e-03 2.873921391456162391e-03 7.194233787214476079e-04
1.880999999999903638e+00 9.257511207484993676e+00 -2.626865846122742980e-03 2.872603684344869450e-03 7.193217647369978818e-04
1.881999999999903528e+00 9.257266476214248030e+00 -2.626869220285411866e-03 2.871600491031058022e-03 7.192202939926586837e-04
1.882999999999903418e+00 9.257022023675391509e+00 -2.626786621849855341e-03 2.871239160706376414e-03 7.191966951527937980e-04
1.883999999999903308e+00 9.256777959814977308e+00 -2.626715375734054066e-03 2.870779236148254983e-03 7.191544626098955468e-04
1.884999999999903197e+00 9.256533804569524904e+00 -2.626581626780299331e-03 2.870736872232703633e-03 7.191644599896197462e-04
1.885999999999903087e+00 9.256288711178369155e+00 -2.626611356282664445e-03 2.871704747438412909e-03 7.190062654135896594e-04
1.886999999999902977e+00 9.256042125526651176e+00 -2.626603239488386945e-03 2.873188891206365694e-03 7.188799507620995425e-04
1.887999999999902867e+00 9.255795143569740091e+00 -2.626556421926689710e-03 2.873538378837775086e-03 7.187857447585577729e-04
1.888999999999902757e+00 9.255547925176278667e+00 -2.626406954022449114e-03 2.873625347483872716e-03 7.187847820768299275e-04
1.889999999999902647e+00 9.255300941087293509e+00 -2.626251776744167703e-03 2.873235865729325926e-03 7.187813711318158600e-04
1.890999999999902537e+00 9.255054570855524076e+00 -2.626065131429575900e-03 2.872435363199008634e-03 7.188008601351312133e-04
1.891999999999902426e+00 9.254807936793133294e+00 -2.625955955542018470e-03 2.872590017932801030e-03 7.187382591442685598e-04
1.892999999999902316e+00 9.254561885769447827e+00 -2.625881283592997224e-03 2.871932307278464609e-03 7.186383323666558579e-04
1.893999999999902206e+00 9.254316528821840748e+00 -2.625780779149477443e-03 2.871137726756555712e-03 7.185612098322743252e-04
1.894999999999902096e+00 9.254072103658749882e+00 -2.625683590291636501e-03 2.870108753382503205e-03 7.184783646604790469e-04
1.895999999999901986e+00 9.253828248259514666e+00 -2.625596640412621811e-03 2.869452039647837297e-03 7.183835982293653062e-04
1.896999999999901876e+00 9.253584935408795786e+00 -2.625525741192933065e-03 2.868838591911812824e-03 7.182719177120883234e-04
1.897999999999901766e+00 9.253342200544203422e+00 -2.625489300826151697e-03 2.868224165418516072e-03 7.181264060953882486e-04
1.898999999999901656e+00 9.253100184400022243e+00 -2.625416274947698064e-03 2.867432419128876624e-03 7.180170407313598473e-04
1.899999999999901545e+00 9.252857942475628761e+00 -2.625222536882913099e-03 2.867464461276395676e-03 7.180233662774008043e-04
1.900999999999901435e+00 9.252615736156091231e+00 -2.624982248979298213e-03 2.867188568516828347e-03 7.180701680939315839e-04
1.901999999999901325e+00 9.252373276734370933e+00 -2.624768551099954713e-03 2.867227972820252709e-03 7.180856945308974545e-04
1.902999999999901215e+00 9.252130579104207442e+00 -2.624564333790750919e-03 2.867261963954241804e-03 7.180878851701231374e-04
1.903999999999901105e+00 9.251887306912815134e+00 -2.624373625384023804e-03 2.867645816776331295e-03 7.180737113812770810e-04
1.904999999999900995e+00 9.251643510955624095e+00 -2.624171386158785733e-03 2.867967343349825480e-03 7.180681017987884576e-04
1.905999999999900885e+00 9.251398977140068425e+00 -2.623853137083807189e-03 2.868386952639476965e-03 7.181723201369515563e-04
1.906999999999900774e+00 9.251153997224436765e+00 -2.623560405138797118e-03 2.868540320770457223e-03 7.182465213906268206e-04
1.907999999999900664e+00 9.250908730212120901e+00 -2.623300000504728488e-03 2.868567012820592496e-03 7.182856845925877356e-04
1.908999999999900554e+00 9.250663139382853117e+00 -2.623065817145873481e-03 2.868656646413656787e-03 7.182971504059425943e-04
1.909999999999900444e+00 9.250417416336905063e+00 -2.622807472127543227e-03 2.868530518075597391e-03 7.183308183820031039e-04
1.910999999999900334e+00 9.250171736296142200e+00 -2.622537725378093400e-03 2.868217766140956828e-03 7.183739761019565474e-04
1.911999999999900224e+00 9.249926034377045525e+00 -2.622250606656402212e-03 2.867952525753076926e-03 7.184323010301365501e-04
1.912999999999900114e+00 9.249680569716700163e+00 -2.621945810928871887e-03 2.867410471274234405e-03 7.185054441603446048e-04
1.913999999999900004e+00 9.249434417556599897e+00 -2.621553073267641077e-03 2.867705233367906937e-03 7.186601156097216460e-04
1.914999999999899893e+00 9.249187194875753804e+00 -2.621095651577759998e-03 2.868318332423853111e-03 7.188704130401721943e-04
1.915999999999899783e+00 9.248939319020767158e+00 -2.620630195589820043e-03 2.868506050576465592e-03 7.190803139982052377e-04
1.916999999999899673e+00 9.248690720156925948e+00 -2.620176686938153598e-03 2.868775550779363148e-03 7.192706649676244108e-04
1.917999999999899563e+00 9.248441621860417072e+00 -2.619732357623792175e-03 2.868830654132668335e-03 7.194451433606660921e-04
1.918999999999899453e+00 9.248192023982497290e+00 -2.619266027123365922e-03 2.868863905043148640e-03 7.196345492679256592e-04
1.919999999999899343e+00 9.247942469841886393e+00 -2.618761061964225683e-03 2.868315202575122663e-03 7.198558476829945837e-04
1.920999999999899233e+00 9.247692599692364013e+00 -2.618275501393799078e-03 2.868145650916178926e-03 7.200518326889728763e-04
1.921999999999899122e+00 9.247442028562630867e+00 -2.617845103040180275e-03 2.868416232773326156e-03 7.201888621030752037e-04
1.922999999999899012e+00 9.247190254979031465e+00 -2.617393448282207772e-03 2.869167031881609490e-03 7.203425163723908191e-04
1.923999999999898902e+00 9.246937163789946013e+00 -2.616827740126433186e-03 2.869918929211885770e-03 7.206023490105065675e-04
1.924999999999898792e+00 9.246683777217185707e+00 -2.616346117200512179e-03 2.869732689960817918e-03 7.207736802434366310e-04
1.925999999999898682e+00 9.246429930498557326e+00 -2.615847612264174393e-03 2.869694330892555434e-03 7.209572907179726334e-04
1.926999999999898572e+00 9.246176015788273972e+00 -2.615402108618369251e-03 2.869316818901723135e-03 7.210863303341556599e-04
1.927999999999898462e+00 9.245921204943471139e+00 -2.614906659525544162e-03 2.869717504328377165e-03 7.212624061501053761e-04
1.928999999999898352e+00 9.245665514529882500e+00 -2.614353763870281948e-03 2.870044177458920369e-03 7.214912699495776597e-04
1.929999999999898241e+00 9.245409581212955530e+00 -2.613849042640074317e-03 2.869782359567044951e-03 7.216696332890874897e-04
1.930999999999898131e+00 9.245153435897067951e+00 -2.613325686146863829e-03 2.869471002034443101e-03 7.218636644905694448e-04
1.931999999999898021e+00 9.244897027027285219e+00 -2.612792371090663472e-03 2.869201240873395058e-03 7.220646471362460834e-04
1.932999999999897911e+00 9.244640566350351918e+00 -2.612287769010258713e-03 2.868748445943559815e-03 7.222353661852825082e-04
1.933999999999897801e+00 9.244384418121390112e+00 -2.611924263850660781e-03 2.868072492812466338e-03 7.222717969649415475e-04
1.934999999999897691e+00 9.244128269741914039e+00 -2.611597816293224211e-03 2.867746195769297485e-03 7.222813724631549012e-04
1.935999999999897581e+00 9.243872341736095066e+00 -2.611284114661818843e-03 2.867212120480791635e-03 7.222887108528796727e-04
1.936999999999897470e+00 9.243616115652542931e+00 -2.610964228084430589e-03 2.867190311636566308e-03 7.223119369452818883e-04
1.937999999999897360e+00 9.243359512412201440e+00 -2.610686424233481760e-03 2.867289664574972606e-03 7.223042406205098468e-04
1.938999999999897250e+00 9.243102552140735284e+00 -2.610380991894564132e-03 2.867341263360719764e-03 7.223345696855889989e-04
1.939999999999897140e+00 9.242845053650057707e+00 -2.609964888453135921e-03 2.867463379130712718e-03 7.224815273988969850e-04
1.940999999999897030e+00 9.242587560707063332e+00 -2.609598809131185530e-03 2.867091752125560614e-03 7.225861732435376762e-04
1.941999999999896920e+00 9.242329574992311336e+00 -2.609089100513570757e-03 2.867074815265566699e-03 7.228371172149163125e-04
1.942999999999896810e+00 9.242072210653244468e+00 -2.608702583943256232e-03 2.866066923010124074e-03 7.229729154691582737e-04
1.943999999999896700e+00 9.241814968009526510e+00 -2.608317922320499676e-03 2.865560566038458361e-03 7.231152225758588712e-04
1.944999999999896589e+00 9.241558239379804363e+00 -2.607977713785509903e-03 2.864706343507657064e-03 7.232230328611450633e-04
1.945999999999896479e+00 9.241301923170437860e+00 -2.607624937646905224e-03 2.863941147013408014e-03 7.233527908008306577e-04
1.946999999999896369e+00 9.241044946684867867e+00 -2.607336062157525683e-03 2.864312547727518657e-03 7.234287363202259553e-04
1.947999999999896259e+00 9.240786766120640650e+00 -2.607040651193083536e-03 2.865221215420300782e-03 7.235203762443626627e-04
1.948999999999896149e+00 9.240528434613603181e+00 -2.606703032161818059e-03 2.865034539199286159e-03 7.236621252011715038e-04
1.949999999999896039e+00 9.240270108424120110e+00 -2.606386109414746393e-03 2.864712298897817682e-03 7.237920562249716304e-04
1.950999999999895929e+00 9.240010819778813556e+00 -2.605932258251942440e-03 2.865220903558497040e-03 7.240613384129724684e-04
1.951999999999895818e+00 9.239749999452365969e+00 -2.605456656818383020e-03 2.866276983265969146e-03 7.243532627401804780e-04
1.952999999999895708e+00 9.239488734817864923e+00 -2.604994443575917116e-03 2.866259078076963205e-03 7.246325627580747428e-04
1.953999999999895598e+00 9.239227792678638806e+00 -2.604614576190208280e-03 2.865556715416325145e-03 7.248341372735453338e-04
1.954999999999895488e+00 9.238967634123136818e+00 -2.604293090348508768e-03 2.864451645850496844e-03 7.249847351514663099e-04
1.955999999999895378e+00 9.238708844512840912e+00 -2.604015076694922437e-03 2.862804686990828851e-03 7.251010925531905030e-04
1.956999999999895268e+00 9.238451339199862389e+00 -2.603737174704844840e-03 2.861242487683368033e-03 7.252262638166437000e-04
1.957999999999895158e+00 9.238193596626826931e+00 -2.603451104232426625e-03 2.861193677267884292e-03 7.253670982453323162e-04
1.958999999999895048e+00 9.237936447041910526e+00 -2.603168674560810743e-03 2.860318259477215904e-03 7.255124477902098485e-04
1.959999999999894937e+00 9.237679116208671104e+00 -2.602779332764982613e-03 2.860110166004404576e-03 7.257692352298783511e-04
1.960999999999894827e+00 9.237422001852239717e+00 -2.602308391876799899e-03 2.859422748308187035e-03 7.261092952143156226e-04
1.961999999999894717e+00 9.237164659908943420e+00 -2.601929948346644057e-03 2.859271891642940506e-03 7.263614597740185742e-04
1.962999999999894607e+00 9.236907486432297532e+00 -2.601592682373513824e-03 2.858766159019402679e-03 7.265794263161137962e-04
1.963999999999894497e+00 9.236651021983441012e+00 -2.601282238745600446e-03 2.857746687602119758e-03 7.267792434326917446e-04
1.964999999999894387e+00 9.236395237113576684e+00 -2.600958898706842021e-03 2.856743768571170378e-03 7.269997820528139839e-04
1.965999999999894277e+00 9.236139795041816924e+00 -2.600614326288254452e-03 2.856056398048013867e-03 7.272478907886145141e-04
1.966999999999894166e+00 9.235884326587539661e+00 -2.600256806747320865e-03 2.855725261024584256e-03 7.275147643573827948e-04
1.967999999999894056e+00 9.235628880470507340e+00 -2.599893257563693719e-03 2.855339374596014505e-03 7.277937727488208944e-04
1.968999999999893946e+00 9.235373806815207587e+00 -2.599528058620020551e-03 2.854601713919774006e-03 7.280801132713433498e-04
1.969999999999893836e+00 9.235118062642614589e+00 -2.599162948198616759e-03 2.854907120791614402e-03 7.283711604346199174e-04
1.970999999999893726e+00 9.234862666228279338e+00 -2.598960330449603864e-03 2.854356744784855484e-03 7.285077521868866526e-04
1.971999999999893616e+00 9.234607667648967677e+00 -2.599826720639410518e-03 2.854825299951070997e-03 7.275956703270975833e-04
1.972999999999893506e+00 9.234352980099894026e+00 -2.600597332909631351e-03 2.855284881983282449e-03 7.267943862688671600e-04
1.973999999999893395e+00 9.234098391693317254e+00 -2.601235695313464710e-03 2.855824101890236996e-03 7.261370720519280805e-04
1.974999999999893285e+00 9.233843455964356295e+00 -2.601651842312393843e-03 2.856587571273352683e-03 7.257050171333211206e-04
1.975999999999893175e+00 9.233588096944277623e+00 -2.602083871238799247e-03 2.857442891317470753e-03 7.252616860282559523e-04
1.976999999999893065e+00 9.233332007438344036e+00 -2.602459733587472561e-03 2.858549239521060263e-03 7.248792220864892777e-04
1.977999999999892955e+00 9.233076478752773042e+00 -2.602942596768447608e-03 2.858471282339441338e-03 7.243989310849981763e-04
1.978999999999892845e+00 9.232819780141658939e+00 -2.603202878443709907e-03 2.859901489557813321e-03 7.241416672332331604e-04
1.979999999999892735e+00 9.232563215995160277e+00 -2.603460951141707645e-03 2.860025097640368861e-03 7.238880951237492692e-04
1.980999999999892625e+00 9.232306818009238469e+00 -2.603733267322102390e-03 2.860131253243910349e-03 7.236224605739911006e-04
1.981999999999892514e+00 9.232049275670963340e+00 -2.603852500665578256e-03 2.861394838940707879e-03 7.235062434893148190e-04
1.982999999999892404e+00 9.231790981658857476e+00 -2.603958528641240125e-03 2.862252540747104237e-03 7.234001853823682215e-04
1.983999999999892294e+00 9.231530895257630931e+00 -2.603904682485048711e-03 2.863991083711593406e-03 7.234454284578050115e-04
1.984999999999892184e+00 9.231270209764078416e+00 -2.603930420976331012e-03 2.864615914528845925e-03 7.234066405137844864e-04
1.985999999999892074e+00 9.231008903341713534e+00 -2.603939969897496078e-03 2.865246392262378074e-03 7.233791250873915224e-04
1.986999999999891964e+00 9.230747579068896869e+00 -2.603965597952482853e-03 2.865289870769148223e-03 7.233320737669019082e-04
1.987999999999891854e+00 9.230485788269886527e+00 -2.603986782428066322e-03 2.865777581438408179e-03 7.232868782123132688e-04
1.988999999999891743e+00 9.230223406888496740e+00 -2.604057844313629761e-03 2.866439225703416600e-03 7.231916798008866795e-04
1.989999999999891633e+00 9.229960441901965851e+00 -2.604123878116819130e-03 2.867088864647708308e-03 7.231008266718492051e-04
1.990999999999891523e+00 9.229697022973359921e+00 -2.604287590803777263e-03 2.867706519409706899e-03 7.229157457944807236e-04
1.991999999999891413e+00 9.229432846652430911e+00 -2.604411613512835639e-03 2.868587934441846083e-03 7.227721215807345187e-04
1.992999999999891303e+00 9.229168661155423337e+00 -2.604569676437864210e-03 2.868755173445438310e-03 7.225978812782052037e-04
1.993999999999891193e+00 9.228904897511624128e+00 -2.604687809551052991e-03 2.868451453350261571e-03 7.224656602599949413e-04
1.994999999999891083e+00 9.228641570607249989e+00 -2.604773615814215491e-03 2.868100520188354794e-03 7.223666621110031794e-04
1.995999999999890973e+00 9.228378403907731453e+00 -2.604819946533994818e-03 2.867986646052530370e-03 7.223055699567643108e-04
1.996999999999890862e+00 9.228115399228196125e+00 -2.604848570261397451e-03 2.867853249796725474e-03 7.222603007360924553e-04
1.997999999999890752e+00 9.227852439353370073e+00 -2.604881490782140919e-03 2.867841365608192906e-03 7.222092671991369719e-04
1.998999999999890642e+00 9.227589750621712383e+00 -2.604899742383544759e-03 2.867588474041234559e-03 7.221710056416336121e-04
1.999999999999890532e+00 9.227326220715559302e+00 -2.604872691876254469e-03 2.868402598029336052e-03 7.221742549373591068e-04
2.000999999999890644e+00 9.227061868576639014e+00 -2.604807135822613789e-03 2.869159274742901205e-03 7.222107438208038178e-04
2.001999999999890534e+00 9.226796925595811771e+00 -2.604753640538557541e-03 2.869696621365800532e-03 7.222302086825048992e-04
2.002999999999890424e+00 9.226531106377859004e+00 -2.604675663790990796e-03 2.870494881743758213e-03 7.222697566085853468e-04
2.003999999999890314e+00 9.226264886515817665e+00 -2.604532618204641239e-03 2.870752480245980422e-03 7.223689842110264051e-04
2.004999999999890203e+00 9.225998930904484752e+00 -2.604441024168401529e-03 2.870396635501314651e-03 7.224143141202087927e-04
2.005999999999890093e+00 9.225733808344424247e+00 -2.604399626816986200e-03 2.869522186877490697e-03 7.224096378468527297e-04
2.006999999999889983e+00 9.225468913820009220e+00 -2.604283266556853185e-03 2.869177790971880106e-03 7.224773700956520564e-04
2.007999999999889873e+00 9.225204246101583294e+00 -2.604157016245718052e-03 2.868824734671644120e-03 7.225520102037464882e-04
2.008999999999889763e+00 9.224939709271794186e+00 -2.604035922231988463e-03 2.868572752021096659e-03 7.226193678501777011e-04
2.009999999999889653e+00 9.224674695344031505e+00 -2.603837240171430392e-03 2.868851167934111015e-03 7.227586750484005272e-04
2.010999999999889543e+00 9.224408650504052787e+00 -2.603543138093888151e-03 2.869587978072606679e-03 7.229844087185917150e-04
2.011999999999889432e+00 9.224142175766036900e+00 -2.603332656188419442e-03 2.869807394204306611e-03 7.231216202749749010e-04
2.012999999999889322e+00 9.223874876944158530e+00 -2.603116607506468679e-03 2.870415429384838742e-03 7.232593835809441023e-04
2.013999999999889212e+00 9.223606643936273386e+00 -2.602815454182650333e-03 2.871048462067793926e-03 7.234739816756424443e-04
2.014999999999889102e+00 9.223338317688856591e+00 -2.602589820647298584e-03 2.870916068064093257e-03 7.236078358461612995e-04
2.015999999999888992e+00 9.223070029087107713e+00 -2.602335088303944777e-03 2.870623690052823140e-03 7.237643761611987653e-04
2.016999999999888882e+00 9.222802073577048176e+00 -2.602134253768292275e-03 2.870089763827828825e-03 7.238633325391449205e-04
2.017999999999888772e+00 9.222533854939049647e+00 -2.601975595479549212e-03 2.870194233478078841e-03 7.239179597158818804e-04
2.018999999999888662e+00 9.222266195273126854e+00 -2.601817915304850768e-03 2.869477581227643324e-03 7.239699395744711571e-04
2.019999999999888551e+00 9.221999002524096767e+00 -2.601648167578735852e-03 2.868840916608823236e-03 7.240314013365866655e-04
2.020999999999888441e+00 9.221731070837185129e+00 -2.601496241811015239e-03 2.869427928722652951e-03 7.240725914240324444e-04
2.021999999999888331e+00 9.221462508307480377e+00 -2.601340938733947509e-03 2.869903468438699760e-03 7.241151027981871735e-04
2.022999999999888221e+00 9.221193678727274801e+00 -2.601211646849421657e-03 2.870041227054997892e-03 7.241302860002936728e-04
2.023999999999888111e+00 9.220925216971995297e+00 -2.601135267516056261e-03 2.869597022795559484e-03 7.240937033804130309e-04
2.024999999999888001e+00 9.220657882974096609e+00 -2.601019283779591827e-03 2.868353281678280662e-03 7.240963795274868312e-04
2.025999999999887891e+00 9.220392050155366448e+00 -2.600942141746567359e-03 2.866774960476727984e-03 7.240615819929748821e-04
2.026999999999887780e+00 9.220127596719185803e+00 -2.600859981823453338e-03 2.865313418004098323e-03 7.240329069270911482e-04
2.027999999999887670e+00 9.219864465703366818e+00 -2.600788143100289575e-03 2.863919158919274368e-03 7.239953212187873102e-04
2.028999999999887560e+00 9.219602540297415771e+00 -2.600746030948109661e-03 2.862671436899156402e-03 7.239305620270568547e-04
2.029999999999887450e+00 9.219341744146834827e+00 -2.600690355166180440e-03 2.861486505747124626e-03 7.238809165769755473e-04
2.030999999999887340e+00 9.219082556340351786e+00 -2.600684695446908203e-03 2.859872501929949275e-03 7.237845546819079295e-04
2.031999999999887230e+00 9.218825218153327228e+00 -2.600661125145834439e-03 2.857999312170392790e-03 7.237093751389832514e-04
2.032999999999887120e+00 9.218569494242981222e+00 -2.600626753018742826e-03 2.856350663364749104e-03 7.236470667764879905e-04
2.033999999999887009e+00 9.218314856680215996e+00 -2.600617313734822789e-03 2.855254876500048101e-03 7.235608314076919781e-04
2.034999999999886899e+00 9.218061410921016829e+00 -2.600609315598878448e-03 2.854055074798045235e-03 7.234744318859215491e-04
2.035999999999886789e+00 9.217808653766898175e+00 -2.600682721396974269e-03 2.853439875515628894e-03 7.233059725326431095e-04
2.036999999999886679e+00 9.217555868793958496e+00 -2.600616004574851821e-03 2.853400977514530985e-03 7.232707322703277406e-04
2.037999999999886569e+00 9.217303833607028096e+00 -2.600502773828428180e-03 2.852537960758827571e-03 7.232758066743329118e-04
2.038999999999886459e+00 9.217052804750018424e+00 -2.600386861628019037e-03 2.851415718637690961e-03 7.232788671185407577e-04
2.039999999999886349e+00 9.216802247966336736e+00 -2.600313153916328831e-03 2.850869937598016820e-03 7.232376408426340053e-04
2.040999999999886239e+00 9.216552396500651056e+00 -2.600221120550158613e-03 2.850072586235838454e-03 7.232124963535492860e-04
2.041999999999886128e+00 9.216302227176948136e+00 -2.599978703416415144e-03 2.850148027119335254e-03 7.233297820901693053e-04
2.042999999999886018e+00 9.216052217721452777e+00 -2.599738298587898205e-03 2.849747754083257339e-03 7.234377134376124329e-04
2.043999999999885908e+00 9.215802465984372915e+00 -2.599553085379277539e-03 2.849304822459139408e-03 7.234850764964721910e-04
2.044999999999885798e+00 9.215553448789618685e+00 -2.599410223694512915e-03 2.848427418448743701e-03 7.234866165927762586e-04
2.045999999999885688e+00 9.215305521366662589e+00 -2.599307640638631473e-03 2.847235063594727184e-03 7.234461360306639315e-04
2.046999999999885578e+00 9.215058492753408714e+00 -2.599206824768910025e-03 2.846235438022784621e-03 7.234023647050281643e-04
2.047999999999885468e+00 9.214811488097133463e+00 -2.599077033358705973e-03 2.846081689633957450e-03 7.233853029847319219e-04
2.048999999999885357e+00 9.214565073898812742e+00 -2.598963424315826973e-03 2.845377622636548285e-03 7.233507032555947002e-04
2.049999999999885247e+00 9.214318357431119821e+00 -2.598745155213009941e-03 2.845461622905930046e-03 7.234159531860951970e-04
2.050999999999885137e+00 9.214070898271334187e+00 -2.598434223752172766e-03 2.845893383537807363e-03 7.235661728844514692e-04
2.051999999999885027e+00 9.213823409316557189e+00 -2.598125805609902746e-03 2.845614760386900362e-03 7.237060956352447992e-04
2.052999999999884917e+00 9.213575967817353884e+00 -2.597837988825309370e-03 2.845279488028614086e-03 7.238191795792208545e-04
2.053999999999884807e+00 9.213328150346489664e+00 -2.597458866579557650e-03 2.845276337443777663e-03 7.240142599166175634e-04
2.054999999999884697e+00 9.213079354678070487e+00 -2.596931905944280337e-03 2.845727574363457555e-03 7.243422702540921066e-04
2.055999999999884587e+00 9.212828974109886104e+00 -2.596321305595242646e-03 2.846701873779625570e-03 7.247377241356864558e-04
2.056999999999884476e+00 9.212578528753798679e+00 -2.595793324739833867e-03 2.846238680827259220e-03 7.250383995942883287e-04
2.057999999999884366e+00 9.212327698414211952e+00 -2.595300782347865348e-03 2.846131121934592639e-03 7.252934888838662338e-04
2.058999999999884256e+00 9.212076075093593275e+00 -2.594787331123191241e-03 2.846410651741868112e-03 7.255595678183417944e-04
2.059999999999884146e+00 9.211823306147936208e+00 -2.594205510857617962e-03 2.846974456514684941e-03 7.258817339659589174e-04
2.060999999999884036e+00 9.211568745459478791e+00 -2.593464085385340043e-03 2.848024773842757016e-03 7.263454862185566132e-04
2.061999999999883926e+00 9.211313474271374702e+00 -2.593114671652063923e-03 2.848385859756153143e-03 7.264085377899771575e-04
2.062999999999883816e+00 9.211056663384230347e+00 -2.593175619838186067e-03 2.849986506982540250e-03 7.260586824608134676e-04
2.063999999999883705e+00 9.210798620220906230e+00 -2.593247056218622986e-03 2.851290219542740572e-03 7.256960468712715792e-04
2.064999999999883595e+00 9.210539728872628729e+00 -2.593280200407648266e-03 2.852171548685149532e-03 7.253687971315507608e-04
2.065999999999883485e+00 9.210279594206555842e+00 -2.593297570015015707e-03 2.853432236087902196e-03 7.250544808642797514e-04
2.066999999999883375e+00 9.210017026814377061e+00 -2.593317415657383010e-03 2.855884807836163788e-03 7.247350560973331648e-04
2.067999999999883265e+00 9.209753172985656988e+00 -2.593308957365489300e-03 2.857162786085562425e-03 7.244407793237692779e-04
2.068999999999883155e+00 9.209487940486615898e+00 -2.593272922113641285e-03 2.858505421154731649e-03 7.241767765214917338e-04
2.069999999999883045e+00 9.209222343824094992e+00 -2.593347306472795245e-03 2.858943968993701325e-03 7.238123539840204826e-04
2.070999999999882935e+00 9.208956385073564732e+00 -2.593398653929519706e-03 2.859357404459779341e-03 7.234802349295464978e-04
2.071999999999882824e+00 9.208689834811107033e+00 -2.593429113898339938e-03 2.859979376356038688e-03 7.231771349592958868e-04
2.072999999999882714e+00 9.208422824763738745e+00 -2.593447512835527109e-03 2.860457560203815038e-03 7.228924118230046700e-04
2.073999999999882604e+00 9.208155724824170107e+00 -2.593540722872239145e-03 2.860640662440877124e-03 7.225426117907754377e-04
2.074999999999882494e+00 9.207888902678204701e+00 -2.593732828350680218e-03 2.860554974316086539e-03 7.221072090850833838e-04
2.075999999999882384e+00 9.207622674048090872e+00 -2.593899836501490676e-03 2.860128466615320143e-03 7.217093113429648215e-04
2.076999999999882274e+00 9.207357196041629166e+00 -2.594077574862903562e-03 2.859555581324609280e-03 7.213128936452002605e-04
2.077999999999882164e+00 9.207092490035373444e+00 -2.594228458640915683e-03 2.858934464896637287e-03 7.209540576472429864e-04
2.078999999999882053e+00 9.206828720823226675e+00 -2.594411470203792161e-03 2.858180682350561566e-03 7.205751833157813830e-04
2.079999999999881943e+00 9.206565559158578438e+00 -2.594563969154249725e-03 2.857725633802486818e-03 7.202375616917220877e-04
2.080999999999881833e+00 9.206302857088891400e+00 -2.594670256131555944e-03 2.857372325818593409e-03 7.199543957086174291e-04
2.081999999999881723e+00 9.206041043558432335e+00 -2.594824261693666218e-03 2.856637792152731409e-03 7.196331258894935043e-04
2.082999999999881613e+00 9.205780391664964313e+00 -2.594999146423565724e-03 2.855651039891588146e-03 7.193011603089897055e-04
2.083999999999881503e+00 9.205520619668291715e+00 -2.595139793920922273e-03 2.854911790593519811e-03 7.190119371325821244e-04
2.084999999999881393e+00 9.205262310187707797e+00 -2.595301513026893481e-03 2.853610993610811598e-03 7.187111631679743819e-04
2.085999999999881283e+00 9.205005824376222279e+00 -2.595525995060308892e-03 2.852011806545827304e-03 7.183595059450918231e-04
2.086999999999881172e+00 9.204749737588457492e+00 -2.595585700793467173e-03 2.851672488558253723e-03 7.181780638599692679e-04
2.087999999999881062e+00 9.204494589892902923e+00 -2.595703133293822580e-03 2.850850828848392089e-03 7.179457907282168431e-04
2.088999999999880952e+00 9.204239671934152156e+00 -2.595804798023992107e-03 2.850722756774758723e-03 7.177337232481823936e-04
2.089999999999880842e+00 9.203985616866438235e+00 -2.595881228785947188e-03 2.849936296499868023e-03 7.175508054908430380e-04
2.090999999999880732e+00 9.203732580134955654e+00 -2.595887623964761217e-03 2.848924355447342207e-03 7.174386915255757729e-04
2.091999999999880622e+00 9.203480507257831178e+00 -2.595878976048444139e-03 2.847951853172920374e-03 7.173417269755942268e-04
2.092999999999880512e+00 9.203229283905765001e+00 -2.595835923857898932e-03 2.847059275924075563e-03 7.172781620780196380e-04
2.093999999999880401e+00 9.202979082112793918e+00 -2.595866623884546514e-03 2.846068416855629651e-03 7.171425827416970595e-04
2.094999999999880291e+00 9.202730430624656677e+00 -2.595949003366051101e-03 2.844600491503292573e-03 7.169594101414873731e-04
2.095999999999880181e+00 9.202482714251393858e+00 -2.596012245320743293e-03 2.843728618583561771e-03 7.167988003608722399e-04
2.096999999999880071e+00 9.202236085647253816e+00 -2.596129245324618664e-03 2.842757849464660948e-03 7.165899364559458889e-04
2.097999999999879961e+00 9.201991285737376458e+00 -2.596394461488727139e-03 2.841194371366085030e-03 7.162443053581947798e-04
2.098999999999879851e+00 9.201747806572184274e+00 -2.596623045102410682e-03 2.840102210294594837e-03 7.159438629886456318e-04
2.099999999999879741e+00 9.201505871748151932e+00 -2.596859126691903902e-03 2.838793950724245469e-03 7.156451374029424274e-04
2.100999999999879631e+00 9.201265410259924948e+00 -2.597071228290827056e-03 2.837532716517811044e-03 7.153783537303347578e-04


==> data/slidingdroplet/energies/ws100_de_nlin.dat <==
t e deltap deltan deltapwogravity
0.000000000000000000e+00 1.079078533638984361e+01 0.000000000000000000e+00 0.000000000000000000e+00 9.370911164090759323e-09
1.000000000000000021e-03 1.076045853769061189e+01 1.990525779498757489e-02 1.042154090424414134e-02 1.991763491475923020e-02
2.000000000000000042e-03 1.073013193741319427e+01 2.351798450799205686e-02 6.808615769425568898e-03 2.353963487803051313e-02
3.000000000000000062e-03 1.070229415544665130e+01 2.324566011234654311e-02 4.592121854196419550e-03 2.327635357700495039e-02
4.000000000000000083e-03 1.067720133213740574e+01 2.152170017600793517e-02 3.571123133237624758e-03 2.156222601979982875e-02
5.000000000000000104e-03 1.065460958784915846e+01 1.933428867829643100e-02 3.257455609950853093e-03 1.938585646604149698e-02
6.000000000000000125e-03 1.063432238297144039e+01 1.740501289330143031e-02 2.882191984416637709e-03 1.746874427339904431e-02
7.000000000000000146e-03 1.061591596184919517e+01 1.583935621017339493e-02 2.567064912071825161e-03 1.591617175309111704e-02
8.000000000000000167e-03 1.059894303654846759e+01 1.460610499917876226e-02 2.366820301548819283e-03 1.469670461881194753e-02
9.000000000000001055e-03 1.058306489550349028e+01 1.364625589417483090e-02 2.231885150802481038e-03 1.375112625445023412e-02
1.000000000000000194e-02 1.056802170297983423e+01 1.291246475221020582e-02 2.130727771445840163e-03 1.303192644603043231e-02
1.100000000000000283e-02 1.055364629075466709e+01 1.235514315264495989e-02 2.020269072522179118e-03 1.248938465016691778e-02
1.200000000000000372e-02 1.053996980290669860e+01 1.193205615497959678e-02 1.744431692988891378e-03 1.208116996176953652e-02
1.300000000000000461e-02 1.052702131133198016e+01 1.155290632802200707e-02 1.395585246696438853e-03 1.171703932276233449e-02
1.400000000000000550e-02 1.051471512656778451e+01 1.107750061483122467e-02 1.228684149364424327e-03 1.125703972187619591e-02
1.500000000000000638e-02 1.050296194153970397e+01 1.051341584308815302e-02 1.239769184992384199e-03 1.070891375381525720e-02
1.600000000000000727e-02 1.049170774439934206e+01 9.979567208252727514e-03 1.274629932109182587e-03 1.019154435705099150e-02
1.700000000000000816e-02 1.048095393578685730e+01 9.505330815739992251e-03 1.248477796744768692e-03 9.734221068378599157e-03
1.800000000000000905e-02 1.047065286349596036e+01 9.089778367019700836e-03 1.211293923877239040e-03 9.335918612914148595e-03
1.900000000000000994e-02 1.046075050829271547e+01 8.725337761987913415e-03 1.177017441256981295e-03 8.988984031331487962e-03
2.000000000000001082e-02 1.045124738373824158e+01 8.402352699197628699e-03 1.100771855276256456e-03 8.683699498413592968e-03
2.100000000000001171e-02 1.044212988543870146e+01 8.112509780607880805e-03 1.004988518932235786e-03 8.411697601619045478e-03
2.200000000000001260e-02 1.043334747109815019e+01 7.864835581823019159e-03 9.175787587282508567e-04 8.181930416222050334e-03
2.300000000000001349e-02 1.042486199780476852e+01 7.655924121545750610e-03 8.295491718359228328e-04 7.990952680875861719e-03
2.400000000000001438e-02 1.041664490362420636e+01 7.434849961263301915e-03 7.822442192988547649e-04 7.787928713309192480e-03
2.500000000000001527e-02 1.040866458698449648e+01 7.155342862687714967e-03 8.249737770221685085e-04 7.526812508767020612e-03
2.600000000000001615e-02 1.040090368205551208e+01 6.837492039773334501e-03 9.234128892110678166e-04 7.227766643332509712e-03
2.700000000000001704e-02 1.039335897354832028e+01 6.522416863106425371e-03 1.022291644085374270e-03 6.931886103656254537e-03
2.800000000000001793e-02 1.038602804404449031e+01 6.221337315087190241e-03 1.109592188742773537e-03 6.650348920814745136e-03
2.900000000000001882e-02 1.037893443944767036e+01 5.958399969057112840e-03 1.135204627762845080e-03 6.407209685780504947e-03
3.000000000000001971e-02 1.037210756512691034e+01 5.728983790365254139e-03 1.097890530394758299e-03 6.197805963545256411e-03
3.100000000000002059e-02 1.036551862639576349e+01 5.524536026904923632e-03 1.064402704241930279e-03 6.013551414914006590e-03
3.200000000000002148e-02 1.035914078125149373e+01 5.344110038553722720e-03 1.033735105716033185e-03 5.853467578612582545e-03
3.300000000000002237e-02 1.035295234453257684e+01 5.182516058250024454e-03 1.005920660666865390e-03 5.712346709444807678e-03
3.400000000000002326e-02 1.034693385224967166e+01 5.030659678514637530e-03 9.878326043905481454e-04 5.581084411555153717e-03
3.500000000000002415e-02 1.034106797463694605e+01 4.890114443752089854e-03 9.757631689735219577e-04 5.461238228652493844e-03
3.600000000000002504e-02 1.033533146812683690e+01 4.766961124385152467e-03 9.695453857239992243e-04 5.358856684928774670e-03
3.700000000000002592e-02 1.032970938482714374e+01 4.661929675180183884e-03 9.601536245129752359e-04 5.274639094552511891e-03
3.800000000000002681e-02 1.032418799895400952e+01 4.586229268761926603e-03 9.351566043722947530e-04 5.219726888541493040e-03
3.900000000000002770e-02 1.031875308063591490e+01 4.522934414881023789e-03 9.119839032135932180e-04 5.177184030498349979e-03
4.000000000000002859e-02 1.031338868662300001e+01 4.468150443999141866e-03 8.962435689157440682e-04 5.143103508321656900e-03
4.100000000000002948e-02 1.030808536590597768e+01 4.419887939224249537e-03 8.834327777980811175e-04 5.115484952517295077e-03
4.200000000000003036e-02 1.030284526280687274e+01 4.382460007186692562e-03 8.576430919182498683e-04 5.098624200982545228e-03
4.300000000000003125e-02 1.029772216079807556e+01 4.356190368628051063e-03 7.669116401691246365e-04 5.092808724691532361e-03
4.400000000000003214e-02 1.029271811988365037e+01 4.332428098846818031e-03 6.716128155783715817e-04 5.089388945978648958e-03
4.500000000000003303e-02 1.028782206125271337e+01 4.312637987866125081e-03 5.834206430708806929e-04 5.089826822716039811e-03
4.600000000000003392e-02 1.028301363127691381e+01 4.274497999882758553e-03 5.339319759167966695e-04 5.071864024230818453e-03
4.700000000000003481e-02 1.027827050081173610e+01 4.194794763606543402e-03 5.483357015711705709e-04 5.012446695001279012e-03
4.800000000000003569e-02 1.027358292516041693e+01 4.095607729366552638e-03 5.919679219526120112e-04 4.933738729178568233e-03
4.900000000000003658e-02 1.026894730230766939e+01 3.997571096569407963e-03 6.380517561781371902e-04 4.856356750025304925e-03
5.000000000000003747e-02 1.026437366827295072e+01 3.902659321937331123e-03 6.709747127813343523e-04 4.782245995268452794e-03
5.100000000000003836e-02 1.025987645570031503e+01 3.811555776248153754e-03 6.856567963875355443e-04 4.712056583417086400e-03
5.200000000000003925e-02 1.025546792986873790e+01 3.723257467060752269e-03 6.852683645163846864e-04 4.644771685063575975e-03
5.300000000000004013e-02 1.025114532877985241e+01 3.637053616514066695e-03 6.855474723714248542e-04 4.579667719528879126e-03
5.400000000000004102e-02 1.024690502776146950e+01 3.555736031358419647e-03 6.845649870244885360e-04 4.519522163916086209e-03
5.500000000000004191e-02 1.024274643855912892e+01 3.477422344323747878e-03 6.811668580168311719e-04 4.462441998579726871e-03
5.600000000000004280e-02 1.023867935704309673e+01 3.407133397905400159e-03 6.599481181267892113e-04 4.413422453321909703e-03
5.700000000000004369e-02 1.023470393373884590e+01 3.338305028034267360e-03 6.371182762165573249e-04 4.365897010393337760e-03
5.800000000000004458e-02 1.023082416166896280e+01 3.272424450149055090e-03 6.073476197340477688e-04 4.321344354331391018e-03
5.900000000000004546e-02 1.022704314537379666e+01 3.209325549069743950e-03 5.716907460963957348e-04 4.279589665517014203e-03
6.000000000000004635e-02 1.022335834897034879e+01 3.147569960106261656e-03 5.372264433416147449e-04 4.239191656880312090e-03
6.100000000000004724e-02 1.021976698723575616e+01 3.090833963235014182e-03 5.005277713576099068e-04 4.203823139468884987e-03
6.200000000000004813e-02 1.021626036330482989e+01 3.029372819527296947e-03 4.772511113989700605e-04 4.163765008152289435e-03
6.300000000000004208e-02 1.021282416583655639e+01 2.957101346144199415e-03 4.790961221293058361e-04 4.112968346276215867e-03
6.400000000000004297e-02 1.020945151876983559e+01 2.884161270944283605e-03 4.884857957765183396e-04 4.061566943907590072e-03
6.500000000000004385e-02 1.020614014313766837e+01 2.813324453334918943e-03 4.980511788322938144e-04 4.012316957900807432e-03
6.600000000000004474e-02 1.020288398979947964e+01 2.740927780132378609e-03 5.152255580563600348e-04 3.961569475100830927e-03
6.700000000000004563e-02 1.019967541374025011e+01 2.659460421484502023e-03 5.491156377450266864e-04 3.901885386865307486e-03
6.800000000000004652e-02 1.019651312039683333e+01 2.577233912037314115e-03 5.850594313794635869e-04 3.841577784890592723e-03
6.900000000000004741e-02 1.019341195899076347e+01 2.499164944698707182e-03 6.019964613711561649e-04 3.785537356982126862e-03
7.000000000000004829e-02 1.019037376228781611e+01 2.425097766660165230e-03 6.130989362871947651e-04 3.733598054723259209e-03
7.100000000000004918e-02 1.018739611096216535e+01 2.353354995610153558e-03 6.242963300406006305e-04 3.684074902051091664e-03
7.200000000000005007e-02 1.018447228249566372e+01 2.286071981168560658e-03 6.377564853330716481e-04 3.639090990675887885e-03
7.300000000000005096e-02 1.018159970596326858e+01 2.222879370941106478e-03 6.496971614540370671e-04 3.598269452044276003e-03
7.400000000000005185e-02 1.017878428313160555e+01 2.162010570807032517e-03 6.534122608559955747e-04 3.559838460434245049e-03
7.500000000000005274e-02 1.017602907205078999e+01 2.105300250333221653e-03 6.499108304823344485e-04 3.525627177656873081e-03
7.600000000000005362e-02 1.017333087471659248e+01 2.050988713758784832e-03 6.472086204387314523e-04 3.493870650818694992e-03
7.700000000000005451e-02 1.017068871179256462e+01 1.998498569247938311e-03 6.436643547799193732e-04 3.463989292096936699e-03
7.800000000000005540e-02 1.016810063487772808e+01 1.948983045963280977e-03 6.390938688732535934e-04 3.437124473696515341e-03
7.900000000000005629e-02 1.016556295272042654e+01 1.903477893334571671e-03 6.342042639669745550e-04 3.414296875600341622e-03
8.000000000000005718e-02 1.016307154712758098e+01 1.863358201643841670e-03 6.280473912017108494e-04 3.396855342962335454e-03
8.100000000000005806e-02 1.016062462646306308e+01 1.824164589468656259e-03 6.227560750492479834e-04 3.380339880335928721e-03
8.200000000000005895e-02 1.015821793200406198e+01 1.789780274846398175e-03 6.169141841547037299e-04 3.368622916746135537e-03
8.300000000000005984e-02 1.015584972260951524e+01 1.757695998229569841e-03 6.105133963171687807e-04 3.359191783966601792e-03
8.400000000000006073e-02 1.015351640261334332e+01 1.726543324576754451e-03 6.067766715951686436e-04 3.350676518108716435e-03
8.500000000000006162e-02 1.015122418721806952e+01 1.698142579325404413e-03 5.940728159483956144e-04 3.344896232758942742e-03
8.600000000000006251e-02 1.014898799699023790e+01 1.673390490318234008e-03 5.627997375133796890e-04 3.342748613485668503e-03
8.700000000000006339e-02 1.014680749010692828e+01 1.650923711417102199e-03 5.295831718925164168e-04 3.342863958822375834e-03
8.800000000000006428e-02 1.014467710308472270e+01 1.630354329207429854e-03 5.000326929981522162e-04 3.344849110378755180e-03
8.900000000000006517e-02 1.014259232314921100e+01 1.607416100389364323e-03 4.773638351223403846e-04 3.344437675508391428e-03
9.000000000000006606e-02 1.014054402950799094e+01 1.571248557363723233e-03 4.770450838563326280e-04 3.330802639572273943e-03
9.100000000000006695e-02 1.013852667102951166e+01 1.526551846990579792e-03 4.908066314887010555e-04 3.308662014684269400e-03
9.200000000000006783e-02 1.013654005868537666e+01 1.482838797436916625e-03 5.037735466980803635e-04 3.287508140132570662e-03
9.300000000000006872e-02 1.013457974179090293e+01 1.441494074524410926e-03 5.188228199493238792e-04 3.268708167961978904e-03
9.400000000000006961e-02 1.013264441097894775e+01 1.400924640411902984e-03 5.344061715432796549e-04 3.250659269437886859e-03
9.500000000000007050e-02 1.013074641657346397e+01 1.361352646458763391e-03 5.366417590250082380e-04 3.233578917115232688e-03
9.600000000000007139e-02 1.012888579409703027e+01 1.326351225351980485e-03 5.342712510817237796e-04 3.221027208182158149e-03
9.700000000000007228e-02 1.012706682327483598e+01 1.292910971147287350e-03 5.260598510470006119e-04 3.209993110286217619e-03
9.800000000000007316e-02 1.012529082572657124e+01 1.259746885546389862e-03 5.162506627183506818e-04 3.199190677865581135e-03
9.900000000000007405e-02 1.012355693837204562e+01 1.228511743580143912e-03 5.053756109454766825e-04 3.190267380557471055e-03
1.000000000000000749e-01 1.012186711922384141e+01 1.198225098948196453e-03 4.915940492560115244e-04 3.182241014527182124e-03
1.010000000000000758e-01 1.012022704100274950e+01 1.168497351731572799e-03 4.715808693603390153e-04 3.174724270751090247e-03
1.020000000000000767e-01 1.011864108335307222e+01 1.139867242255024121e-03 4.460904074222590224e-04 3.168253611494337586e-03
1.030000000000000776e-01 1.011710527693535511e+01 1.105919905078153395e-03 4.298865126389581764e-04 3.156458059753644747e-03
1.040000000000000785e-01 1.011561599687780166e+01 1.063493971178028179e-03 4.257860863754155470e-04 3.136241468435157099e-03
1.050000000000000794e-01 1.011417335691629837e+01 1.019598994322227885e-03 4.230409671810613295e-04 3.114626684723413065e-03
1.060000000000000803e-01 1.011277571203868675e+01 9.772870700969634675e-04 4.203578075146622347e-04 3.094660736254651375e-03
1.070000000000000812e-01 1.011142238872478494e+01 9.365393486217380445e-04 4.167839652800727759e-04 3.076318379424089131e-03
1.080000000000000820e-01 1.011011361149538956e+01 8.969722575184531799e-04 4.118049718769215949e-04 3.059210782771709571e-03
1.090000000000000829e-01 1.010884228409440588e+01 8.522806536132484503e-04 4.190467473704310173e-04 3.037048922304472036e-03
1.100000000000000838e-01 1.010760043739884395e+01 8.000318597912514174e-04 4.418148357706808615e-04 3.007418105804779418e-03
1.110000000000000847e-01 1.010639077283251908e+01 7.464215969978416120e-04 4.632429693270334560e-04 2.976507215663385351e-03
1.120000000000000856e-01 1.010521352711455734e+01 6.938839536351785933e-04 4.833617643265604533e-04 2.946742472795875391e-03
1.130000000000000865e-01 1.010406785842459954e+01 6.423851592171158200e-04 5.032835307406858692e-04 2.918078032768264829e-03
1.140000000000000874e-01 1.010295525637740255e+01 5.915177214578630233e-04 5.210843257391236088e-04 2.890103581442548392e-03
1.150000000000000883e-01 1.010187576490320538e+01 5.438215286647044575e-04 5.356699455324650519e-04 2.865343407539161502e-03
1.160000000000000892e-01 1.010083332608193274e+01 4.978339801400262585e-04 5.446048411326136120e-04 2.842321671834459242e-03
1.170000000000000900e-01 1.009983707534076380e+01 4.546511253089487452e-04 5.415996158599871695e-04 2.822115158262388478e-03
1.180000000000000909e-01 1.009888858435783909e+01 4.127118927554663543e-04 5.357790901692437158e-04 2.803160244399604140e-03
1.190000000000000918e-01 1.009798716883513769e+01 3.720683775663231256e-04 5.293471451350755062e-04 2.785507483921567315e-03
1.200000000000000927e-01 1.009713288330532244e+01 3.320442669963894963e-04 5.222412628188679087e-04 2.768480915037813562e-03
1.210000000000000936e-01 1.009632462803210373e+01 2.935265255065296845e-04 5.147287477121756990e-04 2.752965030990649296e-03
1.220000000000000945e-01 1.009556484747949234e+01 2.560894084071279209e-04 5.036911442042608499e-04 2.738529198142714872e-03
1.230000000000000954e-01 1.009485093523745647e+01 2.195840976824142037e-04 4.943281443534603250e-04 2.725017923845540584e-03
1.240000000000000963e-01 1.009418155265234240e+01 1.836501389669164164e-04 4.857324461471480381e-04 2.712071557292517615e-03
1.250000000000000833e-01 1.009355503851867475e+01 1.485215015102321970e-04 4.779926321574227630e-04 2.699926014869249557e-03
1.260000000000000842e-01 1.009297019064406342e+01 1.154335888114075946e-04 4.694142857999196753e-04 2.689807849414725845e-03
1.270000000000000850e-01 1.009242485544043078e+01 8.414076988401968549e-05 4.611944337486267539e-04 2.681460300489571687e-03
1.280000000000000859e-01 1.009191711245965628e+01 5.479369201000913931e-05 4.529492887644857553e-04 2.675031793323145914e-03
1.290000000000000868e-01 1.009144354748333683e+01 2.624105038561022976e-05 4.473239259338413864e-04 2.669371449481915473e-03
1.300000000000000877e-01 1.009100370278366121e+01 -3.940120694434998935e-07 4.402387117450612939e-04 2.665600279003388709e-03
1.310000000000000886e-01 1.009059487567011359e+01 -2.633608051793708831e-05 4.351631940655533619e-04 2.662496213397304041e-03
1.320000000000000895e-01 1.009021605738866256e+01 -5.133383880024540560e-05 4.301521202512775203e-04 2.660309942089062601e-03
1.330000000000000904e-01 1.008986621344371848e+01 -7.412393747391786620e-05 4.239678824180016532e-04 2.660297135695174117e-03
1.340000000000000913e-01 1.008954343684378507e+01 -9.538290224594405623e-05 4.181595021793494066e-04 2.661776443120198767e-03
1.350000000000000921e-01 1.008924410519151316e+01 -1.166167939155137709e-04 4.159484461874307214e-04 2.663248270297375632e-03
1.360000000000000930e-01 1.008896839287158365e+01 -1.404293871283366236e-04 4.161417070578474642e-04 2.662144500896920264e-03
1.370000000000000939e-01 1.008872593841819132e+01 -1.668609389074625588e-04 4.093153922997892725e-04 2.658457175419238951e-03
1.380000000000000948e-01 1.008851663134910481e+01 -1.922043101281317170e-04 4.015113792146378932e-04 2.655886645056968007e-03
1.390000000000000957e-01 1.008833991740945457e+01 -2.168153485628011032e-04 3.935292882130426171e-04 2.654071819116077084e-03
1.400000000000000966e-01 1.008819516764074820e+01 -2.403790906976164198e-04 3.851288594039922958e-04 2.653321524007873269e-03
1.410000000000000975e-01 1.008807724996396615e+01 -2.711156121853660890e-04 3.890332889674083246e-04 2.645437866605830548e-03
1.420000000000000984e-01 1.008798280345358833e+01 -3.117517472280758326e-04 4.061982576058972014e-04 2.627723423828368012e-03
1.430000000000000993e-01 1.008790959952623467e+01 -3.544599611654795121e-04 4.276638885191395042e-04 2.608004882094083678e-03
1.440000000000001001e-01 1.008785790188165876e+01 -3.967981635227090095e-04 4.484958080986188719e-04 2.588715043432890210e-03
1.450000000000001010e-01 1.008782840373350531e+01 -4.381001633134740960e-04 4.675983114669247389e-04 2.570513706619832490e-03
1.460000000000001019e-01 1.008781908353873114e+01 -4.777398690597057921e-04 4.870600638338819081e-04 2.554020579452121863e-03
1.470000000000001028e-01 1.008783986766840712e+01 -5.158606957337464769e-04 4.950765660577583936e-04 2.539086540362686748e-03
1.480000000000001037e-01 1.008789543918230969e+01 -5.534874348216764625e-04 4.979159209191128107e-04 2.524690555078319253e-03
1.490000000000001046e-01 1.008798382827600726e+01 -5.900149749711256766e-04 5.016258812735539243e-04 2.511432616795316718e-03
1.500000000000001055e-01 1.008810458097947205e+01 -6.253158723778999388e-04 5.045631689131117696e-04 2.499433447658469011e-03
1.510000000000001064e-01 1.008826112136816633e+01 -6.604530918033848542e-04 5.039127031091030808e-04 2.487626116107668778e-03
1.520000000000001072e-01 1.008845626803748630e+01 -6.952185701057429388e-04 5.000719007857752250e-04 2.476216573044252942e-03
1.530000000000001081e-01 1.008868983686511633e+01 -7.293381097459567365e-04 4.957692821159193465e-04 2.465477155341966060e-03
1.540000000000001090e-01 1.008896498752803339e+01 -7.627953543562083615e-04 4.876446914391519959e-04 2.455418136019295230e-03
1.550000000000001099e-01 1.008928495432100547e+01 -7.955861315544015232e-04 4.756193385823197749e-04 2.446043088669882376e-03
1.560000000000001108e-01 1.008965354200160469e+01 -8.265135177196250571e-04 4.579258371204056322e-04 2.438545101519216073e-03
1.570000000000001117e-01 1.009006913148503415e+01 -8.562693228338825622e-04 4.406798394044254439e-04 2.432227706162520733e-03
1.580000000000001126e-01 1.009053084934328481e+01 -8.853557354415283109e-04 4.236378771908629525e-04 2.426584635801726664e-03
1.590000000000001135e-01 1.009103598215553710e+01 -9.137534906036293408e-04 4.086206783513446610e-04 2.421626894287947588e-03
1.600000000000001144e-01 1.009158301273320113e+01 -9.415469669627753949e-04 3.945163892987437696e-04 2.417266295415764280e-03
1.610000000000001152e-01 1.009216698657513334e+01 -9.690147980561881124e-04 3.850409561239820843e-04 2.413224235133694037e-03
1.620000000000001161e-01 1.009278996310417753e+01 -9.956834898212606200e-04 3.727069607770659709e-04 2.409973180339539459e-03
1.630000000000001170e-01 1.009344702772278524e+01 -1.025447546858213304e-03 3.683829282505077067e-04 2.403635511071235565e-03
1.640000000000001179e-01 1.009412979104152264e+01 -1.060973487343863176e-03 3.782101686064626937e-04 2.391569659903587577e-03
1.650000000000001188e-01 1.009483610784464069e+01 -1.098944660582797149e-03 3.926278574647404807e-04 2.377096886750460370e-03
1.660000000000001197e-01 1.009556262537717330e+01 -1.136887653864464363e-03 4.103701213318531639e-04 2.362684376794167360e-03
1.670000000000001206e-01 1.009630896401558253e+01 -1.173877923615420727e-03 4.275392852061932984e-04 2.349246008236774690e-03
1.680000000000001215e-01 1.009707510902392613e+01 -1.210098617587203980e-03 4.439536092436045366e-04 2.336589039775787725e-03
1.690000000000001223e-01 1.009786030653795486e+01 -1.245155951845373964e-03 4.599584378166502330e-04 2.325098887852603772e-03
1.700000000000001232e-01 1.009866388416396532e+01 -1.278662215895743411e-03 4.750845898852779602e-04 2.315156948359672982e-03
1.710000000000001241e-01 1.009948730923330018e+01 -1.310887388168499460e-03 4.874623188336395328e-04 2.306488882161357619e-03
1.720000000000001250e-01 1.010033752176832245e+01 -1.342658367132289242e-03 4.924458321100236725e-04 2.298261321267894026e-03
1.730000000000001259e-01 1.010121644587459677e+01 -1.373450103041917898e-03 4.945259967675920756e-04 2.290998663322183892e-03
1.740000000000001268e-01 1.010212468124482044e+01 -1.403619202154787315e-03 4.953838319311227971e-04 2.284344777956882292e-03
1.750000000000001277e-01 1.010306163467519980e+01 -1.433494993183937437e-03 4.965415628045760296e-04 2.277972923166714583e-03
1.760000000000001286e-01 1.010402775192839897e+01 -1.462792615124151353e-03 4.966753619249789434e-04 2.272164563059357080e-03
1.770000000000001295e-01 1.010502495427110148e+01 -1.491244395869570491e-03 4.940420531670626416e-04 2.267179845444002809e-03
1.780000000000001303e-01 1.010605284809975224e+01 -1.519245178479822515e-03 4.913513498290614494e-04 2.262623040379798094e-03
1.790000000000001312e-01 1.010711031607723065e+01 -1.546689211905455169e-03 4.892212344270450205e-04 2.258597278770221525e-03
1.800000000000001321e-01 1.010819867559678009e+01 -1.573746377475006763e-03 4.853868579255645518e-04 2.254932956386851081e-03
1.810000000000001330e-01 1.010931678065514916e+01 -1.600405511262667892e-03 4.823004528936001862e-04 2.251643239261068644e-03
1.820000000000001339e-01 1.011046065892216284e+01 -1.626651157484635367e-03 4.827728904709593580e-04 2.248745401834518261e-03
1.830000000000001348e-01 1.011162811346143720e+01 -1.652587454923543347e-03 4.851329156491837429e-04 2.246131418558584229e-03
1.840000000000001357e-01 1.011282221062864295e+01 -1.677807017690681078e-03 4.837098504849267604e-04 2.244205918072319540e-03
1.850000000000001366e-01 1.011404297908882022e+01 -1.701210728833550678e-03 4.804422686562823119e-04 2.244063540722369791e-03
1.860000000000001374e-01 1.011528553340120418e+01 -1.723881537141023091e-03 4.813272247570642322e-04 2.244617098172845687e-03
1.870000000000001383e-01 1.011655011599586551e+01 -1.745838654421471431e-03 4.812560597601371615e-04 2.245849908122951686e-03
1.880000000000001392e-01 1.011783658444521805e+01 -1.766144651175880235e-03 4.796762018233400020e-04 2.248697157050646381e-03
1.890000000000001401e-01 1.011914572262436529e+01 -1.785238311874862713e-03 4.761001327276226467e-04 2.252715165080645954e-03
1.900000000000001410e-01 1.012047677368964571e+01 -1.803792877646887265e-03 4.727418123664675446e-04 2.257230712922612265e-03
1.910000000000001419e-01 1.012182887180762592e+01 -1.822053189293733593e-03 4.699550713135286321e-04 2.261997553921360135e-03
1.920000000000001428e-01 1.012319853218421528e+01 -1.839880586935992114e-03 4.702202103466265447e-04 2.267147890994651062e-03
1.930000000000001437e-01 1.012458805768933878e+01 -1.857244196491496550e-03 4.677186913679954022e-04 2.272710508961148235e-03
1.940000000000001446e-01 1.012600628902907651e+01 -1.874649336072652496e-03 4.564179963349225284e-04 2.278181244446860973e-03
1.950000000000001454e-01 1.012745270240410278e+01 -1.890738026250740394e-03 4.443246512244728493e-04 2.284914434949129099e-03
1.960000000000001463e-01 1.012892495431827911e+01 -1.905635615315496179e-03 4.333837011391704526e-04 2.292777482649934525e-03
1.970000000000001472e-01 1.013042297964564575e+01 -1.919849321439732852e-03 4.218239940730851220e-04 2.301263172346020274e-03
1.980000000000001481e-01 1.013194723129473473e+01 -1.934666645950699213e-03 4.104149968617179598e-04 2.309089021685277986e-03
1.990000000000001490e-01 1.013349291119591911e+01 -1.956732857824729742e-03 4.110529566403583676e-04 2.309640820241430290e-03
2.000000000000001499e-01 1.013505696863826344e+01 -1.985280371868767407e-03 4.212229295244319938e-04 2.303710833698383812e-03
2.010000000000001508e-01 1.013663763585858035e+01 -2.013938601738798385e-03 4.332713814218869600e-04 2.297664319857293472e-03
2.020000000000001517e-01 1.013823163221373846e+01 -2.041929597265483218e-03 4.479332421073716625e-04 2.292273756132400669e-03
2.030000000000001525e-01 1.013983881513881791e+01 -2.069130176277524449e-03 4.619472511980821788e-04 2.287655803255788690e-03
2.040000000000001534e-01 1.014146250675846872e+01 -2.095708307627878412e-03 4.720166879770650893e-04 2.283638672284983920e-03
2.050000000000001543e-01 1.014310691702195122e+01 -2.121516198547297033e-03 4.771059350647983976e-04 2.280366266461603467e-03
2.060000000000001552e-01 1.014477573811648448e+01 -2.146666992781474850e-03 4.778458982482177396e-04 2.277723594260832110e-03
2.070000000000001561e-01 1.014647141359979798e+01 -2.170927290683173725e-03 4.752518073696657998e-04 2.275940251518366632e-03
2.080000000000001570e-01 1.014819124775635650e+01 -2.195018539946164138e-03 4.751843833876445711e-04 2.274293315851128386e-03
2.090000000000001579e-01 1.014993813829915759e+01 -2.218614373634279595e-03 4.717238308331967930e-04 2.273109988713332280e-03
2.100000000000001588e-01 1.015171270747341126e+01 -2.242117367129613670e-03 4.675481928759430035e-04 2.271990089840235719e-03
2.110000000000001597e-01 1.015351301859289812e+01 -2.265600561694983486e-03 4.652894422081197551e-04 2.270858157685509346e-03
2.120000000000001605e-01 1.015533765080321338e+01 -2.288996050738097057e-03 4.643638404228391491e-04 2.269783197003744524e-03
2.130000000000001614e-01 1.015719027559988952e+01 -2.311694539391403059e-03 4.590697427152641737e-04 2.269366621181943648e-03
2.140000000000001623e-01 1.015907428461884621e+01 -2.333380416334979428e-03 4.493713973782900543e-04 2.269925574866384424e-03
2.150000000000001632e-01 1.016098770773355930e+01 -2.354746713946598898e-03 4.413235992335013368e-04 2.270773564905823310e-03
2.160000000000001641e-01 1.016293018234943979e+01 -2.375590563570128405e-03 4.331159476896433158e-04 2.272117845642300255e-03
2.170000000000001650e-01 1.016490095948273620e+01 -2.396250297850404005e-03 4.254731645539954268e-04 2.273617404074120864e-03
2.180000000000001659e-01 1.016690098827834454e+01 -2.416767380432263169e-03 4.167385848239191573e-04 2.275232740079935999e-03
2.190000000000001668e-01 1.016893088915586141e+01 -2.437056757406244438e-03 4.071558798893785622e-04 2.277053140488848656e-03
2.200000000000001676e-01 1.017099344230972058e+01 -2.456875063009362776e-03 3.943219091501926239e-04 2.279319951493970122e-03
2.210000000000001685e-01 1.017308796601535725e+01 -2.476431068928047589e-03 3.819073632913725855e-04 2.281822809289950349e-03
2.220000000000001694e-01 1.017521273951527050e+01 -2.495890785883928854e-03 3.711172859706826990e-04 2.284398912938028544e-03
2.230000000000001703e-01 1.017736143787302616e+01 -2.520170162036563816e-03 3.714718042809009475e-04 2.282167498475854654e-03
2.240000000000001712e-01 1.017952880405822569e+01 -2.550543520108790839e-03 3.831773349092645539e-04 2.273894969618492964e-03
2.250000000000001721e-01 1.018171301631925729e+01 -2.582121637913279647e-03 3.979093768816757172e-04 2.264471049079682264e-03
2.260000000000001730e-01 1.018391206457661546e+01 -2.612944030499775739e-03 4.138957731416041848e-04 2.255841844769045264e-03
2.270000000000001739e-01 1.018612791085257641e+01 -2.642918157691438209e-03 4.270718817304961293e-04 2.248092325155957860e-03
2.280000000000001747e-01 1.018836178292792027e+01 -2.671684070764455184e-03 4.378119954205872931e-04 2.241581433904438724e-03
2.290000000000001756e-01 1.019061013388664350e+01 -2.699726976065766788e-03 4.513760173425447955e-04 2.235821471189975741e-03
2.300000000000001765e-01 1.019287073581154779e+01 -2.727218825852735160e-03 4.666169009484421454e-04 2.230636983763173171e-03
2.310000000000001774e-01 1.019514672305885838e+01 -2.754556472983752877e-03 4.785692256731571143e-04 2.225629879472069191e-03
2.320000000000001783e-01 1.019743993293657702e+01 -2.781156769174489632e-03 4.879468914558513642e-04 2.221377256693774817e-03
2.330000000000001792e-01 1.019975456558887750e+01 -2.807618385040289155e-03 4.929857327398146083e-04 2.217280404762127753e-03
2.340000000000001801e-01 1.020209065675334159e+01 -2.834034451792892626e-03 4.979432873287990315e-04 2.213243750406111536e-03
2.350000000000001810e-01 1.020444952291756380e+01 -2.859950666893420687e-03 5.010845026712142797e-04 2.209719586813011991e-03
2.360000000000001819e-01 1.020683191320372529e+01 -2.885266222930038191e-03 5.028759367685427945e-04 2.206801806780274954e-03
2.370000000000001827e-01 1.020923989614321847e+01 -2.910020238983330662e-03 5.020372994901500102e-04 2.204443097330329501e-03
2.380000000000001836e-01 1.021167087655694061e+01 -2.934626219482652180e-03 5.036458057605130469e-04 2.202229186842147649e-03
2.390000000000001845e-01 1.021412235337295193e+01 -2.959093175698192420e-03 5.076163596868703623e-04 2.200152086586929824e-03
2.400000000000001854e-01 1.021659383207962257e+01 -2.983284435735660770e-03 5.118057290650229220e-04 2.198347836658872193e-03
2.410000000000001863e-01 1.021908652389542738e+01 -3.007111829288138406e-03 5.144200134833344824e-04 2.196901577705525146e-03
2.420000000000001872e-01 1.022160153881019617e+01 -3.030274365614580179e-03 5.152594508457818308e-04 2.196112039162113720e-03
2.430000000000001881e-01 1.022413459327414742e+01 -3.052581850763747169e-03 5.195273868125018304e-04 2.196164548396802377e-03
2.440000000000001890e-01 1.022668650763990250e+01 -3.074617994571240010e-03 5.227036288161586615e-04 2.196474152015767071e-03
2.450000000000001898e-01 1.022925837710364050e+01 -3.096134736972403195e-03 5.242652732344063420e-04 2.197286125495761470e-03
2.460000000000001907e-01 1.023185050757064651e+01 -3.117130886957989767e-03 5.250004199519745299e-04 2.198599106477532386e-03
2.470000000000001916e-01 1.023446291265356933e+01 -3.137827015220983479e-03 5.254219322981638907e-04 2.200195841018099622e-03
2.480000000000001925e-01 1.023709550247185440e+01 -3.157958783865978843e-03 5.253689655809095152e-04 2.202339493588937290e-03
2.490000000000001934e-01 1.023974861488887811e+01 -3.177508065803330561e-03 5.243956487796241905e-04 2.205049000389083889e-03
2.500000000000001665e-01 1.024242151367162990e+01 -3.195878568658065168e-03 5.229797859062782286e-04 2.208919428316563367e-03
2.510000000000001674e-01 1.024511488969017492e+01 -3.213019978294493276e-03 5.196439597494693224e-04 2.213998353003821494e-03
2.520000000000001683e-01 1.024782742335161068e+01 -3.230571368483405471e-03 5.180377070476489994e-04 2.218648749586119451e-03
2.530000000000001692e-01 1.025055745683439312e+01 -3.247831786120541561e-03 5.177983033380958305e-04 2.223569894625514621e-03
2.540000000000001701e-01 1.025330287942305851e+01 -3.264548518125610487e-03 5.191259294602189149e-04 2.229013943170138519e-03
2.550000000000001710e-01 1.025606946720376911e+01 -3.280281516266525966e-03 5.136937355559316638e-04 2.235417479714090893e-03
2.560000000000001719e-01 1.025886720512892758e+01 -3.295478565647852465e-03 4.977406404893802705e-04 2.242335794041579698e-03
2.570000000000001728e-01 1.026169525949961425e+01 -3.310249210779343549e-03 4.821948400926712348e-04 2.249654551380654479e-03
2.580000000000001736e-01 1.026455351425844320e+01 -3.324564805637609914e-03 4.663100468086612757e-04 2.257397753971294649e-03
2.590000000000001745e-01 1.026744038427991690e+01 -3.338193255785879172e-03 4.513232343121816384e-04 2.265791866150181598e-03
2.600000000000001754e-01 1.027035311617506785e+01 -3.353760926347135619e-03 4.410290311961805217e-04 2.272220544154324173e-03
2.610000000000001763e-01 1.027328585481361678e+01 -3.375827474977897372e-03 4.430888364289711258e-04 2.272153126144643188e-03
2.620000000000001772e-01 1.027623432880029242e+01 -3.401495631742544167e-03 4.530216450669070742e-04 2.268495436322791412e-03
2.630000000000001781e-01 1.027919932083478827e+01 -3.427394688610926367e-03 4.624026541150761185e-04 2.264611830014848226e-03
2.640000000000001790e-01 1.028217888942133484e+01 -3.452708797705796029e-03 4.731402111592189486e-04 2.261313000317705969e-03
2.650000000000001799e-01 1.028517209223712747e+01 -3.477296027341955469e-03 4.840932115493272112e-04 2.258738445937993715e-03
2.660000000000001807e-01 1.028817831456309229e+01 -3.501389110358972979e-03 4.951667843941594434e-04 2.256652110589879318e-03
2.670000000000001816e-01 1.029120244160409925e+01 -3.525115192192219277e-03 5.009881511852561087e-04 2.254926798820958578e-03
2.680000000000001825e-01 1.029424550674067973e+01 -3.548163835796429473e-03 5.050986992159488612e-04 2.253868571071818323e-03
2.690000000000001834e-01 1.029730609876386715e+01 -3.570615009384394377e-03 5.100229861969693065e-04 2.253393462512432235e-03
2.700000000000001843e-01 1.030038339640489298e+01 -3.592282027222324248e-03 5.149843861965018761e-04 2.253683766398874733e-03
2.710000000000001852e-01 1.030347853797464452e+01 -3.613900981606174134e-03 5.187594118546269388e-04 2.254000697633220217e-03
2.720000000000001861e-01 1.030659202433308508e+01 -3.635468755158949468e-03 5.219823967183958094e-04 2.254345799704811099e-03
2.730000000000001870e-01 1.030972445449058661e+01 -3.656917069892568709e-03 5.244869123910375110e-04 2.254787472988870143e-03
2.740000000000001878e-01 1.031287573646132039e+01 -3.678100406187994817e-03 5.268184354542179010e-04 2.255474149223789509e-03
2.750000000000001887e-01 1.031604657384492896e+01 -3.699114176543555257e-03 5.282767929349839985e-04 2.256312366689603062e-03
2.760000000000001896e-01 1.031924128632327609e+01 -3.719669742768684766e-03 5.249572644215566401e-04 2.257587522775630212e-03
2.770000000000001905e-01 1.032246085616884912e+01 -3.739293505873947203e-03 5.197236603009134856e-04 2.259775216771829544e-03
2.780000000000001914e-01 1.032570460639850296e+01 -3.758295928286826352e-03 5.145456986329851636e-04 2.262564018825514393e-03
2.790000000000001923e-01 1.032897066293490518e+01 -3.776950472769416770e-03 5.108939363671991668e-04 2.265685271587664605e-03
2.800000000000001932e-01 1.033225993951969990e+01 -3.795220651930174965e-03 5.059440671354546726e-04 2.269181794577413303e-03
2.810000000000001941e-01 1.033557279375836124e+01 -3.813329608939004974e-03 5.004753702776603211e-04 2.272830317837093005e-03
2.820000000000001950e-01 1.033891154874750029e+01 -3.831338665218089485e-03 4.925836760790417053e-04 2.276570078017348987e-03
2.830000000000001958e-01 1.034227526065605041e+01 -3.849379720067951007e-03 4.856678115178355258e-04 2.280268554988612150e-03
2.840000000000001967e-01 1.034565976033585066e+01 -3.867467573905148098e-03 4.829678941048911982e-04 2.283912038782416436e-03
2.850000000000001976e-01 1.034906545814232182e+01 -3.885519216099595722e-03 4.798214096284427778e-04 2.287582004297070756e-03
2.860000000000001985e-01 1.035248880176637520e+01 -3.907243533104017008e-03 4.838999090506293510e-04 2.287590014563653171e-03
2.870000000000001994e-01 1.035592365366821888e+01 -3.932335959578608757e-03 4.974840577349369172e-04 2.284258018549653949e-03
2.880000000000002003e-01 1.035937001951177550e+01 -3.957252777153155709e-03 5.108869335965354752e-04 2.281123592692931110e-03
2.890000000000002012e-01 1.036282875988846719e+01 -3.981411308856492269e-03 5.226709321647987280e-04 2.278754384373431977e-03
2.900000000000002021e-01 1.036630305380278472e+01 -4.004817410396556941e-03 5.305234960790291762e-04 2.277131831942456712e-03
2.910000000000002029e-01 1.036979234190418353e+01 -4.027370555710153843e-03 5.380824543113407743e-04 2.276348333523416870e-03
2.920000000000002038e-01 1.037329851459195673e+01 -4.049706751745575650e-03 5.435340639723743039e-04 2.275766289108934089e-03
2.930000000000002047e-01 1.037682106452161612e+01 -4.071509568860889015e-03 5.489596392014980605e-04 2.275704077709808128e-03
2.940000000000002056e-01 1.038036124390155202e+01 -4.092992232430430963e-03 5.528128524945382510e-04 2.275945026825174598e-03
2.950000000000002065e-01 1.038391562548549452e+01 -4.114472210414971132e-03 5.600906264724703210e-04 2.276164963763762598e-03
2.960000000000002074e-01 1.038748968300299502e+01 -4.135130638181027003e-03 5.610731206805207386e-04 2.277180809457678146e-03
2.970000000000002083e-01 1.039108453929693709e+01 -4.155161938329621565e-03 5.603056443875490539e-04 2.278798256986436319e-03
2.980000000000002092e-01 1.039470001639269725e+01 -4.174858466242387621e-03 5.593813704822319863e-04 2.280721484780854659e-03
2.990000000000002101e-01 1.039833608195930381e+01 -4.194251344508159382e-03 5.581857779015982762e-04 2.282916356830079659e-03
3.000000000000002109e-01 1.040199107045676996e+01 -4.213646275760804527e-03 5.586577782946550164e-04 2.285074427701470814e-03
3.010000000000002118e-01 1.040566180829291376e+01 -4.232690545336432152e-03 5.619527091926318149e-04 2.287546731626908039e-03
3.020000000000002127e-01 1.040934873945149519e+01 -4.251299391355232993e-03 5.643682327738028248e-04 2.290419220564914558e-03
3.030000000000002136e-01 1.041305085322641233e+01 -4.269622550737137145e-03 5.675087758199998111e-04 2.293547323757043691e-03
3.040000000000002145e-01 1.041676958887770965e+01 -4.287792614509777604e-03 5.690569632124551844e-04 2.296798355717372727e-03
3.050000000000002154e-01 1.042050231723659515e+01 -4.305635997154789660e-03 5.729076382692942920e-04 2.300344183095331171e-03
3.060000000000002163e-01 1.042424318044696996e+01 -4.323877487750247585e-03 5.830142773754357424e-04 2.303465220769987994e-03
3.070000000000002172e-01 1.042799457044298528e+01 -4.341686739347272624e-03 5.902967433319529847e-04 2.306989445376754315e-03
3.080000000000002180e-01 1.043175794816257884e+01 -4.358868974140001420e-03 5.954912545464378232e-04 2.311110982059695618e-03
3.090000000000002189e-01 1.043553302239511105e+01 -4.375757775267142234e-03 6.006835427349371467e-04 2.315497182920363013e-03
3.100000000000002198e-01 1.043931985221661662e+01 -4.392247342478519667e-03 6.054175209729423246e-04 2.320244629430403150e-03
3.110000000000002207e-01 1.044311752296302664e+01 -4.408343398802067221e-03 6.106726523920471064e-04 2.325344592481648834e-03
3.120000000000002216e-01 1.044692171510897261e+01 -4.424452388115280958e-03 6.202602421693194021e-04 2.330399063734982061e-03
3.130000000000002225e-01 1.045073768624671295e+01 -4.439983894192933885e-03 6.240127564525856443e-04 2.336005386014948244e-03
3.140000000000002234e-01 1.045456877807076523e+01 -4.455003232800903469e-03 6.239114087486239205e-04 2.342099359548309358e-03
3.150000000000002243e-01 1.045841841171858277e+01 -4.469591618913552541e-03 6.199579710960117368e-04 2.348602641658815039e-03
3.160000000000002252e-01 1.046228663350334465e+01 -4.483241316500171346e-03 6.150195317382997282e-04 2.356021123586312868e-03
3.170000000000002260e-01 1.046617172052324385e+01 -4.496317992862415222e-03 6.112309729632125349e-04 2.363987755328242346e-03
3.180000000000002269e-01 1.047007606358068621e+01 -4.508905990210330950e-03 6.045629327679699627e-04 2.372417234987807353e-03
3.190000000000002278e-01 1.047399920550946639e+01 -4.520856402465571466e-03 5.977144736853887141e-04 2.381453391129461673e-03
3.200000000000002287e-01 1.047794050705176083e+01 -4.532566205136378396e-03 5.912646628419386541e-04 2.390700843086929206e-03
3.210000000000002296e-01 1.048190317420962714e+01 -4.544285379674811026e-03 5.816182218085046152e-04 2.399903680229582403e-03
3.220000000000002305e-01 1.048588666224699573e+01 -4.555349289481741733e-03 5.718612521131540352e-04 2.409719629509246650e-03
3.230000000000002314e-01 1.048989024886220989e+01 -4.565810241389869038e-03 5.622236261757082229e-04 2.420098328008755441e-03
3.240000000000002323e-01 1.049391346804546998e+01 -4.575550221775313668e-03 5.523310385152175803e-04 2.431161427942884947e-03
3.250000000000002331e-01 1.049795486386069676e+01 -4.585060046358136257e-03 5.436642311313581027e-04 2.442414007763492496e-03
3.260000000000002340e-01 1.050201149100893083e+01 -4.597778672877215166e-03 5.411515246431441648e-04 2.450431452973462435e-03
3.270000000000002349e-01 1.050608125240104052e+01 -4.615334299765347544e-03 5.455729076556644144e-04 2.453608979869536123e-03
3.280000000000002358e-01 1.051016422797881233e+01 -4.634284451278147463e-03 5.513088735063283868e-04 2.455390722970396226e-03
3.290000000000002367e-01 1.051425821572993513e+01 -4.652950451913396776e-03 5.589627007906005501e-04 2.457445152603236847e-03
3.300000000000002376e-01 1.051835739347457910e+01 -4.670999064813663448e-03 5.718213201696964454e-04 2.460097514233438448e-03
3.310000000000002385e-01 1.052246244102893513e+01 -4.688442692373291643e-03 5.833951380172577861e-04 2.463331942367520417e-03
3.320000000000002394e-01 1.052657286679228044e+01 -4.705422054685268370e-03 5.949962913399638523e-04 2.467003617444245202e-03
3.330000000000002403e-01 1.053069148266313171e+01 -4.721927805188427113e-03 6.033119343371549925e-04 2.471120774173097851e-03
3.340000000000002411e-01 1.053482082799848918e+01 -4.738068358538325558e-03 6.087230231808550551e-04 2.475574166015838146e-03
3.350000000000002420e-01 1.053896133632362542e+01 -4.753911277354291864e-03 6.134029522180534100e-04 2.480292988245342591e-03
3.360000000000002429e-01 1.054311240824820750e+01 -4.769541159289484786e-03 6.184692347074010471e-04 2.485196708377261209e-03
3.370000000000002438e-01 1.054727269247582733e+01 -4.784851920551093374e-03 6.245676929312674042e-04 2.490396756561917904e-03
3.380000000000002447e-01 1.055144234089189048e+01 -4.799769298844396882e-03 6.301208827812427096e-04 2.495969492692572296e-03
3.390000000000002456e-01 1.055562194506671680e+01 -4.814094872289547550e-03 6.344906974632240348e-04 2.502111296084967313e-03
3.400000000000002465e-01 1.055980775158648477e+01 -4.827616128241451164e-03 6.418096084734861359e-04 2.509030546471612087e-03
3.410000000000002474e-01 1.056400264956774393e+01 -4.840716815077656526e-03 6.458188338184962796e-04 2.516345518625335079e-03
3.420000000000002482e-01 1.056820399954817091e+01 -4.852977477657237186e-03 6.516274972302544752e-04 2.524471789934658403e-03
3.430000000000002491e-01 1.057241772456021955e+01 -4.865234367034078876e-03 6.515093549854375152e-04 2.532573752715630913e-03
3.440000000000002500e-01 1.057664477127891978e+01 -4.877330095947028134e-03 6.502833772468056064e-04 2.540804883632594418e-03
3.450000000000002509e-01 1.058088351080784406e+01 -4.889154212774101012e-03 6.504146838498163843e-04 2.549267291530200614e-03
3.460000000000002518e-01 1.058513322682508218e+01 -4.900545438868455540e-03 6.508294216303412219e-04 2.558111937311017062e-03
3.470000000000002527e-01 1.058939406134859240e+01 -4.911822626485044113e-03 6.509881029748178227e-04 2.567019304443285497e-03
3.480000000000002536e-01 1.059366720443556176e+01 -4.922746821642769860e-03 6.496037346734144513e-04 2.576227915749004782e-03
3.490000000000002545e-01 1.059795018749167994e+01 -4.933742843328812674e-03 6.507597872106290343e-04 2.585322412188791920e-03
3.500000000000002554e-01 1.060224479930151986e+01 -4.944377031351303298e-03 6.497652215113822183e-04 2.594740402259900630e-03
3.510000000000002562e-01 1.060655742619552377e+01 -4.954919734578071451e-03 6.422928405741589256e-04 2.604212705520061923e-03
3.520000000000002571e-01 1.061088628801323175e+01 -4.964903804659764712e-03 6.360419869517906430e-04 2.614201054323521400e-03
3.530000000000002580e-01 1.061522893036805648e+01 -4.974807995223859414e-03 6.321656403991265938e-04 2.624228453586876109e-03
3.540000000000002589e-01 1.061957931509217090e+01 -4.987934512863168891e-03 6.375497887487488816e-04 2.631013559537377557e-03
3.550000000000002598e-01 1.062393284304250507e+01 -5.004455468585867692e-03 6.509275182516992969e-04 2.634408313211097658e-03
3.560000000000002607e-01 1.062828763196434778e+01 -5.021259455756539418e-03 6.664705339138278159e-04 2.637520583027084045e-03
3.570000000000002616e-01 1.063264534583208842e+01 -5.037922269241595398e-03 6.802084015009529985e-04 2.640774068269673581e-03
3.580000000000002625e-01 1.063700500405825800e+01 -5.054478866238863027e-03 6.948206400692914786e-04 2.644132016397314922e-03
3.590000000000002633e-01 1.064137197650095779e+01 -5.070436794337395553e-03 7.034643516376053174e-04 2.648085436782947159e-03
3.600000000000002642e-01 1.064574767276516987e+01 -5.086053284851792429e-03 7.103570206397112966e-04 2.652373907740787021e-03
3.610000000000002651e-01 1.065013314021824442e+01 -5.101690985542354194e-03 7.162235324678000933e-04 2.656635443006243307e-03
3.620000000000002660e-01 1.065452529872513487e+01 -5.118012767825516618e-03 7.258542609350632224e-04 2.660208106326384606e-03
3.630000000000002669e-01 1.065892821622782272e+01 -5.133758570880641789e-03 7.308410681927998004e-04 2.664347529175825190e-03
3.640000000000002678e-01 1.066335152541240561e+01 -5.149736209633565091e-03 7.264270250506741841e-04 2.668242709291351270e-03
3.650000000000002687e-01 1.066779590513377940e+01 -5.165045528445258959e-03 7.206658070714666228e-04 2.672796468011515245e-03
3.660000000000002696e-01 1.067225458148036310e+01 -5.180075833174061992e-03 7.213994865903610582e-04 2.677614066689060126e-03
3.670000000000002705e-01 1.067672815896183458e+01 -5.194957582529060626e-03 7.213801010575804709e-04 2.682567364205887522e-03
3.680000000000002713e-01 1.068121792635733946e+01 -5.209268700078080114e-03 7.195013045731956519e-04 2.688072778159193450e-03
3.690000000000002722e-01 1.068572213087418810e+01 -5.222773508039053533e-03 7.185689911904224320e-04 2.694359592013882698e-03
3.700000000000002731e-01 1.069023920423807716e+01 -5.235545877755518746e-03 7.184725138664506405e-04 2.701350438799990199e-03
3.710000000000002740e-01 1.069476784513258849e+01 -5.248235761889782566e-03 7.195948673784560018e-04 2.708402082599957635e-03
3.720000000000002749e-01 1.069930320948052227e+01 -5.260664820076242990e-03 7.253004721424639173e-04 2.715693057301711046e-03
3.730000000000002758e-01 1.070384635296735709e+01 -5.273056216230245438e-03 7.299127293954234957e-04 2.723003631752150908e-03
3.740000000000002767e-01 1.070839793045122867e+01 -5.285170322563035802e-03 7.335928386914530169e-04 2.730572724626346027e-03
3.750000000000002776e-01 1.071295835428369436e+01 -5.296795609364163271e-03 7.363717768984756606e-04 2.738607237291921029e-03
3.760000000000002784e-01 1.071752598245721444e+01 -5.307995334585370942e-03 7.403671610652935026e-04 2.747042030819181729e-03
3.770000000000002793e-01 1.072210143934936433e+01 -5.319364804861975715e-03 7.439079127120884483e-04 2.755289323622064652e-03
3.780000000000002802e-01 1.072668049378605559e+01 -5.330543811428989191e-03 7.514893747377236408e-04 2.763704223588960788e-03
3.790000000000002811e-01 1.073126050668381559e+01 -5.341324188790538482e-03 7.613112910305388364e-04 2.772492535365464732e-03
3.800000000000002820e-01 1.073583891260737033e+01 -5.351852067740272417e-03 7.734461441855321195e-04 2.781502910306538415e-03
3.810000000000002829e-01 1.074041667685505530e+01 -5.361644394942394372e-03 7.838801472574265586e-04 2.791220988263691440e-03
3.820000000000002838e-01 1.074499839696560244e+01 -5.370427425863982633e-03 7.887073153168442860e-04 2.801928293800699452e-03
3.830000000000002847e-01 1.074958698363011678e+01 -5.379205082985655424e-03 7.906184184713173704e-04 2.812627546056328896e-03
3.840000000000002855e-01 1.075418310772078456e+01 -5.387729308603375449e-03 7.916052179355896265e-04 2.823561963272905491e-03
3.850000000000002864e-01 1.075878885060088663e+01 -5.395586728636875620e-03 7.898438485348050625e-04 2.835141081487967205e-03
3.860000000000002873e-01 1.076340350156699621e+01 -5.402666763302385253e-03 7.880157971928061084e-04 2.847467079451496824e-03
3.870000000000002882e-01 1.076803361412044246e+01 -5.409344024867859466e-03 7.792314714216066335e-04 2.860165391956167192e-03
3.880000000000002891e-01 1.077268162033876386e+01 -5.416364372909608475e-03 7.683581545882096561e-04 2.872496662097649266e-03
3.890000000000002900e-01 1.077734629410139711e+01 -5.422986733869300698e-03 7.583129712360582933e-04 2.885197843427376486e-03
3.900000000000002909e-01 1.078202498585706159e+01 -5.428224633374875707e-03 7.495328777103876794e-04 2.899251915284656918e-03
3.910000000000002918e-01 1.078672496047280660e+01 -5.432656334414336617e-03 7.326817186693304271e-04 2.914082828778847330e-03
3.920000000000002927e-01 1.079144240047999403e+01 -5.440093068885579544e-03 7.226530616981450411e-04 2.925886268916971962e-03
3.930000000000002935e-01 1.079617046315238582e+01 -5.453966063014619760e-03 7.259033906228335234e-04 2.931255950145452999e-03
3.940000000000002944e-01 1.080090623634860947e+01 -5.470481738428322090e-03 7.347085422046749706e-04 2.934000640667337734e-03
3.950000000000002953e-01 1.080564857275979307e+01 -5.486252142801661610e-03 7.439157316180607799e-04 2.937495075160349335e-03
3.960000000000002962e-01 1.081039644623481166e+01 -5.501245940905600922e-03 7.533724658870073407e-04 2.941764958608599108e-03
3.970000000000002971e-01 1.081514761597969709e+01 -5.515836184401929146e-03 7.646664395164985001e-04 2.946432950435741525e-03
3.980000000000002980e-01 1.081990228040516477e+01 -5.530177996727137293e-03 7.755135712594566494e-04 2.951342910023674500e-03
3.990000000000002989e-01 1.082466451403970531e+01 -5.544292521085980932e-03 7.820588865454451005e-04 2.956479044223561583e-03
4.000000000000002998e-01 1.082943434185487064e+01 -5.558235518996204431e-03 7.884077038308760429e-04 2.961785323417402433e-03
4.010000000000003006e-01 1.083421086045519566e+01 -5.571913345608905596e-03 7.953947452838863036e-04 2.967354103908049004e-03
4.020000000000003015e-01 1.083899345704652362e+01 -5.584911172592474729e-03 8.023145812645158387e-04 2.973585939976524078e-03
4.030000000000003024e-01 1.084378541022453746e+01 -5.596699445470893798e-03 8.047462674570524457e-04 2.981013231177406884e-03
4.040000000000003033e-01 1.084858566319686979e+01 -5.607753273332386282e-03 8.075003010000556675e-04 2.989164672659682179e-03
4.050000000000003042e-01 1.085338832697617661e+01 -5.617827793524512309e-03 8.151640142176862225e-04 2.998281147820087977e-03
4.060000000000003051e-01 1.085819403902785574e+01 -5.627327918968283091e-03 8.216158672891601261e-04 3.007953148395653246e-03
4.070000000000003060e-01 1.086301043275065403e+01 -5.636714294488898679e-03 8.203205716906030939e-04 3.017724238010177813e-03
4.080000000000003069e-01 1.086784088928173198e+01 -5.645671139049633462e-03 8.152146079716910895e-04 3.027904973325677099e-03
4.090000000000003078e-01 1.087268708405725093e+01 -5.654396901078703741e-03 8.082021255597510168e-04 3.038299645748721804e-03
4.100000000000003086e-01 1.087754955177742211e+01 -5.663000237341917452e-03 8.005325171707355567e-04 3.048810712430427474e-03
4.110000000000003095e-01 1.088242923384891192e+01 -5.671554015523608099e-03 7.918719440337977297e-04 3.059369222503321908e-03
4.120000000000003104e-01 1.088732531562667916e+01 -5.679569270020175253e-03 7.834874922529391772e-04 3.070458597017324768e-03
4.130000000000003113e-01 1.089223587895028089e+01 -5.687193001089594670e-03 7.766296774878592504e-04 3.081921795381777855e-03
4.140000000000003122e-01 1.089715438845308704e+01 -5.694308489437901154e-03 7.757989866317557479e-04 3.093872538865291913e-03
4.150000000000003131e-01 1.090208050510096882e+01 -5.701482297016616067e-03 7.753656491348319066e-04 3.105746759190682049e-03
4.160000000000003140e-01 1.090701035557208520e+01 -5.711236543845094570e-03 7.813860727287130423e-04 3.115037291371797971e-03
4.170000000000003149e-01 1.091194032063741481e+01 -5.725641774319517423e-03 7.956767089899062159e-04 3.119692687136016353e-03
4.180000000000003157e-01 1.091686808789465957e+01 -5.741959061549155134e-03 8.141918043044022932e-04 3.122460026832064427e-03
4.190000000000003166e-01 1.092179282023458242e+01 -5.757632143202350526e-03 8.328998032794956638e-04 3.125885622545341355e-03
4.200000000000003175e-01 1.092671306345966364e+01 -5.772795890843633072e-03 8.525526657624108232e-04 3.129827289389122864e-03
4.210000000000003184e-01 1.093163139766704361e+01 -5.787140063784245760e-03 8.688058564042750245e-04 3.134591853438033725e-03
4.220000000000003193e-01 1.093655360205711169e+01 -5.801614291024856200e-03 8.794099009567816691e-04 3.139228071732455896e-03
4.230000000000003202e-01 1.094148218630167335e+01 -5.815942991286328356e-03 8.873587467246660254e-04 3.144005531004310898e-03
4.240000000000003211e-01 1.094641842833567047e+01 -5.830394092745008749e-03 8.941520587478907212e-04 3.148653741416975078e-03
4.250000000000003220e-01 1.095136589020849449e+01 -5.844474553972121324e-03 8.970126811480997123e-04 3.153663664555145414e-03
4.260000000000003229e-01 1.095633208816823689e+01 -5.857753386568877001e-03 8.915554268264748103e-04 3.159456359281504877e-03
4.270000000000003237e-01 1.096131620363884807e+01 -5.870168027982861081e-03 8.860525573716887537e-04 3.166096001827860967e-03
4.280000000000003246e-01 1.096632209490839216e+01 -5.882494317989334781e-03 8.766030484452409788e-04 3.172809002368044088e-03
4.290000000000003255e-01 1.097134453374246732e+01 -5.894044477835909054e-03 8.716056437607488244e-04 3.180275072945025223e-03
4.300000000000003264e-01 1.097637822387232909e+01 -5.904319376827974093e-03 8.706292469662065339e-04 3.188993243473350198e-03
4.310000000000003273e-01 1.098142033131845885e+01 -5.914476097440594764e-03 8.723686513108326254e-04 3.197801885536390859e-03
4.320000000000003282e-01 1.098647559033633847e+01 -5.924765741644635701e-03 8.695067237650148592e-04 3.206457719887439821e-03
4.330000000000003291e-01 1.099154097431162569e+01 -5.934927562419552334e-03 8.695435871323336022e-04 3.215219343459842227e-03
4.340000000000003300e-01 1.099661233253947756e+01 -5.945252366424624846e-03 8.738941385727505562e-04 3.223790447941932060e-03
4.350000000000003308e-01 1.100168830578728318e+01 -5.955277015681461478e-03 8.793037678758407194e-04 3.232631609600251921e-03
4.360000000000003317e-01 1.100676717294177465e+01 -5.964705407176047920e-03 8.858382526845858321e-04 3.242031898366688151e-03
4.370000000000003326e-01 1.101184868033779907e+01 -5.973618106211974962e-03 8.921107101875543760e-04 3.251902225384018397e-03
4.380000000000003335e-01 1.101693269361976135e+01 -5.982254521733613127e-03 8.982412397713279359e-04 3.262008004795096446e-03
4.390000000000003344e-01 1.102201785864146544e+01 -5.990778467108914471e-03 9.056134454048288956e-04 3.272188249791240303e-03
4.400000000000003353e-01 1.102710420565241023e+01 -5.999218451916372118e-03 9.128714409715804265e-04 3.282418324068635263e-03
4.410000000000003362e-01 1.103219571833477630e+01 -6.006862662267970464e-03 9.153499799018976688e-04 3.293405554556010171e-03
4.420000000000003371e-01 1.103729201754276978e+01 -6.013404198207937014e-03 9.171049902144548863e-04 3.305455378688287871e-03
4.430000000000003380e-01 1.104239078417315589e+01 -6.019561526465909591e-03 9.207948960798005913e-04 3.317852128279369373e-03
4.440000000000003388e-01 1.104749346292947720e+01 -6.025022606949288241e-03 9.223438506279777252e-04 3.330905381726773345e-03
4.450000000000003397e-01 1.105259935650818193e+01 -6.030006207825262289e-03 9.241126291205390211e-04 3.344398616241341105e-03
4.460000000000003406e-01 1.105771407357301328e+01 -6.033893515056814282e-03 9.191764502254609268e-04 3.358947410454098375e-03
4.470000000000003415e-01 1.106284399053687473e+01 -6.037420350355987217e-03 9.075033864945399736e-04 3.373801583629439105e-03
4.480000000000003424e-01 1.106798641199146616e+01 -6.040321224508235325e-03 8.978997699168071375e-04 3.389211417078920492e-03
4.490000000000003433e-01 1.107313810122653663e+01 -6.042358860666567806e-03 8.906696255960898714e-04 3.405413563883566939e-03
4.500000000000003442e-01 1.107829233815517611e+01 -6.045445790654750857e-03 8.912088620152735022e-04 3.420506129000037455e-03
4.510000000000003451e-01 1.108344858620205819e+01 -6.054779051978692768e-03 8.985310050966090548e-04 3.429316771499917732e-03
4.520000000000003459e-01 1.108860534029116529e+01 -6.069450626856619235e-03 9.126965377495230292e-04 3.432776049907758711e-03
4.530000000000003468e-01 1.109376669292779383e+01 -6.084028181405400255e-03 9.226755447768646493e-04 3.436316615019228277e-03
4.540000000000003477e-01 1.109893430391122138e+01 -6.097833194402621157e-03 9.302222109750703932e-04 3.440612547487365350e-03
4.550000000000003486e-01 1.110410943791825744e+01 -6.110864341628495164e-03 9.357303345924310872e-04 3.445660224954830066e-03
4.560000000000003495e-01 1.110928817662774293e+01 -6.123459653238396902e-03 9.447209437529104775e-04 3.451114674949792589e-03
4.570000000000003504e-01 1.111446938043552990e+01 -6.135968090718381916e-03 9.547642829314103782e-04 3.456626112293166055e-03
4.580000000000003513e-01 1.111965580252141095e+01 -6.148401037274995110e-03 9.619789513939467490e-04 3.462178486673466501e-03
4.590000000000003522e-01 1.112484143360636857e+01 -6.160689733528117162e-03 9.750586485704967887e-04 3.467838257820391769e-03
4.600000000000003531e-01 1.113002837751626117e+01 -6.172531261738693417e-03 9.855873518460882970e-04 3.473916614445337996e-03
4.610000000000003539e-01 1.113522120466959642e+01 -6.183807394634545894e-03 9.909802412993015328e-04 3.480536499677634125e-03
4.620000000000003548e-01 1.114042125527547356e+01 -6.194467781032550642e-03 9.944171751554127872e-04 3.487747136411011202e-03
4.630000000000003557e-01 1.114563188381708514e+01 -6.204491761670928064e-03 9.938632200593442226e-04 3.495572230875282609e-03
4.640000000000003566e-01 1.115085489956874731e+01 -6.213543185252792464e-03 9.905274335906179978e-04 3.504350706042437015e-03
4.650000000000003575e-01 1.115608801059503641e+01 -6.221434560844571818e-03 9.883235345554772927e-04 3.514263173544764605e-03
4.660000000000003584e-01 1.116133539681607267e+01 -6.228621195557595448e-03 9.812349745213300514e-04 3.524853883763483502e-03
4.670000000000003593e-01 1.116660063555937121e+01 -6.235623428002560510e-03 9.703846847040212623e-04 3.535609682481139198e-03
4.680000000000003602e-01 1.117188453382796354e+01 -6.242613760242774271e-03 9.587154916504501273e-04 3.546355204970312158e-03
4.690000000000003610e-01 1.117718788994512025e+01 -6.249206866817906721e-03 9.458507496611966506e-04 3.557473694497726054e-03
4.700000000000003619e-01 1.118250588243251187e+01 -6.255547520726131676e-03 9.375550333345110052e-04 3.568818260487031761e-03
4.710000000000003628e-01 1.118782969195080135e+01 -6.262115572689260119e-03 9.383060543997805494e-04 3.579916918752370451e-03
4.720000000000003637e-01 1.119316591706931874e+01 -6.268324027646953768e-03 9.320989091295634257e-04 3.591360421675608532e-03
4.730000000000003646e-01 1.119851791957614040e+01 -6.274618446445968771e-03 9.226159396243062069e-04 3.602705333009946324e-03
4.740000000000003655e-01 1.120387925642574878e+01 -6.284570004430304821e-03 9.232331548219268463e-04 3.610405431054750178e-03
4.750000000000003664e-01 1.120924602054306440e+01 -6.298284334159086166e-03 9.315202168434606397e-04 3.614373081181696933e-03
4.760000000000003673e-01 1.121461301195800786e+01 -6.311812824958411457e-03 9.448214100149553499e-04 3.618550690723196846e-03
4.770000000000003681e-01 1.121997881239775019e+01 -6.324811685417261638e-03 9.590112456749318517e-04 3.623265567325500893e-03
4.780000000000003690e-01 1.122534174792009942e+01 -6.337257271629530286e-03 9.743217492802977442e-04 3.628539125056339919e-03
4.790000000000003699e-01 1.123070326116682516e+01 -6.348921907893854272e-03 9.874086611681189007e-04 3.634593045248045093e-03
4.800000000000003708e-01 1.123606173119183360e+01 -6.360542895974067787e-03 1.002072870965623960e-03 3.640684046488912046e-03
4.810000000000003717e-01 1.124141692016179483e+01 -6.371801945662918486e-03 1.016612975701685316e-03 3.647121145432198099e-03
4.820000000000003726e-01 1.124676870606606371e+01 -6.383001840034060667e-03 1.031215935765180877e-03 3.653575247606972737e-03
4.830000000000003735e-01 1.125212125304491906e+01 -6.393625151708037628e-03 1.041078172852693932e-03 3.660548328395818365e-03
4.840000000000003744e-01 1.125748478328641689e+01 -6.404459378105828264e-03 1.040929136608001286e-03 3.667261552025844092e-03
4.850000000000003753e-01 1.126285728535835240e+01 -6.415934097348541428e-03 1.043432025413027105e-03 3.673279804763744140e-03
4.860000000000003761e-01 1.126823404120469796e+01 -6.426456756087081494e-03 1.049700909741521464e-03 3.680185721551398371e-03
4.870000000000003770e-01 1.127361636768098663e+01 -6.436390326885537035e-03 1.054063850596869030e-03 3.687617908732381683e-03
4.880000000000003779e-01 1.127900283879036891e+01 -6.445623610541705018e-03 1.059152501159420223e-03 3.695700214670577435e-03
4.890000000000003788e-01 1.128438995774966891e+01 -6.454594229403341939e-03 1.067475270103345093e-03 3.704011594829500001e-03
4.900000000000003797e-01 1.128978257351667658e+01 -6.462971701657902433e-03 1.070355934650233341e-03 3.712883823831412099e-03
4.910000000000003806e-01 1.129518042467488215e+01 -6.471313525356881501e-03 1.073462367151312678e-03 3.721760775726040433e-03
4.920000000000003815e-01 1.130058752641503261e+01 -6.478901134313564195e-03 1.071799394163098010e-03 3.731361670153810796e-03
4.930000000000003824e-01 1.130599917126930087e+01 -6.485893359331053147e-03 1.074248505062792673e-03 3.741520227546603437e-03
4.940000000000003832e-01 1.131141177406426657e+01 -6.492322159421568852e-03 1.079719364455875887e-03 3.752205853356153312e-03
4.950000000000003841e-01 1.131682623863611248e+01 -6.498121143084002044e-03 1.083656571238090366e-03 3.763484350838732298e-03
4.960000000000003850e-01 1.132224388627076195e+01 -6.502657328959807539e-03 1.085009694310338016e-03 3.775985123506920768e-03
4.970000000000003859e-01 1.132766098056268333e+01 -6.506563174135423025e-03 1.089468882214035886e-03 3.789065062638177946e-03
4.980000000000003868e-01 1.133307514249623615e+01 -6.509784156799636005e-03 1.095622223246816955e-03 3.802771880818784159e-03
4.990000000000003877e-01 1.133848666052857368e+01 -6.512352553154450094e-03 1.100834520816924497e-03 3.817072165177766777e-03
5.000000000000003331e-01 1.134389105486690674e+01 -6.514030413992057296e-03 1.109636075658994477e-03 3.832197347596613679e-03
5.010000000000003340e-01 1.134929103748262591e+01 -6.515370674019652086e-03 1.115388058300484375e-03 3.847609011194891033e-03
5.020000000000003348e-01 1.135468601313545101e+01 -6.516525937693020028e-03 1.121550284867924192e-03 3.863149401850552150e-03
5.030000000000003357e-01 1.136008311794282655e+01 -6.516996409463975473e-03 1.119891602088434260e-03 3.879319295546422401e-03
5.040000000000003366e-01 1.136548497312094241e+01 -6.516488610011135323e-03 1.114633431895268971e-03 3.896408422107543873e-03
5.050000000000003375e-01 1.137089684028725323e+01 -6.515084000742662855e-03 1.103216834431849751e-03 3.914331876946804296e-03
5.060000000000003384e-01 1.137631806566905546e+01 -6.512597358480557048e-03 1.091371976678326590e-03 3.933264725561311237e-03
5.070000000000003393e-01 1.138175134150552381e+01 -6.511858053074527988e-03 1.078582216606173774e-03 3.950389595015075736e-03
5.080000000000003402e-01 1.138719129347784254e+01 -6.518068572137765242e-03 1.078116599819041281e-03 3.960534220042629013e-03
5.090000000000003411e-01 1.139263196053929228e+01 -6.529074395437473727e-03 1.088407333987729403e-03 3.965869067080670350e-03
5.100000000000003419e-01 1.139806929480774578e+01 -6.539455861042221471e-03 1.102121592588723928e-03 3.971790531790273492e-03
5.110000000000003428e-01 1.140350312954089240e+01 -6.547609978351006353e-03 1.113775245204381113e-03 3.979897668187566510e-03
5.120000000000003437e-01 1.140893662739261138e+01 -6.555327626511570603e-03 1.121829774792588129e-03 3.988400601636866646e-03
5.130000000000003446e-01 1.141437562864375899e+01 -6.563217557213410491e-03 1.124216306065808912e-03 3.996694972007467858e-03
5.140000000000003455e-01 1.141982100708833237e+01 -6.570709108119067617e-03 1.125330663545688788e-03 4.005348349828415956e-03
5.150000000000003464e-01 1.142526736165623369e+01 -6.579328729552779906e-03 1.132974161651456244e-03 4.012834104906415865e-03
5.160000000000003473e-01 1.143071314814757500e+01 -6.588591457331103955e-03 1.142804965989794967e-03 4.019637407338847931e-03
5.170000000000003482e-01 1.143616227062322466e+01 -6.598070540625669382e-03 1.148948064976010146e-03 4.026184676548093949e-03
5.180000000000003491e-01 1.144161711006039184e+01 -6.608547964873907540e-03 1.153708527706727091e-03 4.031691162625448271e-03
5.190000000000003499e-01 1.144707775137188932e+01 -6.618142356149589456e-03 1.157501044652106681e-03 4.038036087231744453e-03
5.200000000000003508e-01 1.145254431642051784e+01 -6.626184595237350101e-03 1.159619546608825665e-03 4.045887046266309975e-03
5.210000000000003517e-01 1.145802555116562260e+01 -6.633207056025081615e-03 1.151972310920324448e-03 4.054714933851946354e-03
5.220000000000003526e-01 1.146352313494355357e+01 -6.639684131909509221e-03 1.142100353978539248e-03 4.064064731136337282e-03
5.230000000000003535e-01 1.146903580575178161e+01 -6.646256289730659295e-03 1.133585481502621950e-03 4.073328562197327078e-03
5.240000000000003544e-01 1.147456804231311445e+01 -6.652411623527918101e-03 1.120175062195080846e-03 4.083034748772655133e-03
5.250000000000003553e-01 1.148011492308620518e+01 -6.658422667364849792e-03 1.111541894274115441e-03 4.092891708430430181e-03
5.260000000000003562e-01 1.148567718996167208e+01 -6.663556493324404931e-03 1.101289617857501360e-03 4.103627710968073793e-03
5.270000000000003570e-01 1.149125247631971547e+01 -6.668439755998260485e-03 1.093153397954875136e-03 4.114606936327702691e-03
5.280000000000003579e-01 1.149684400561601727e+01 -6.673411148508947947e-03 1.081881852207147547e-03 4.125491698258833793e-03
5.290000000000003588e-01 1.150244656887482364e+01 -6.680956631309183796e-03 1.078393372502813724e-03 4.133797755582386407e-03
5.300000000000003597e-01 1.150804875672836047e+01 -6.693066242440919890e-03 1.090878388904086872e-03 4.137558975009327997e-03
5.310000000000003606e-01 1.151365303805480345e+01 -6.707448539946058753e-03 1.103167213503086254e-03 4.139089527942695079e-03
5.320000000000003615e-01 1.151925313761474889e+01 -6.720787058854174774e-03 1.120687498908726383e-03 4.141692417394836345e-03
5.330000000000003624e-01 1.152484353215078805e+01 -6.732795524573564026e-03 1.142400988534407989e-03 4.145634467653491924e-03
5.340000000000003633e-01 1.153042974207892435e+01 -6.744471792741455959e-03 1.158261864605157274e-03 4.149914307803126944e-03
5.350000000000003642e-01 1.153601438510114008e+01 -6.755430917662865603e-03 1.170787895447136101e-03 4.154905423404462936e-03
5.360000000000003650e-01 1.154159948470665853e+01 -6.766165677115861844e-03 1.181066071597410873e-03 4.160102392271824122e-03
5.370000000000003659e-01 1.154718740149011147e+01 -6.776502903474464733e-03 1.188586120021524993e-03 4.165675654956403975e-03
5.380000000000003668e-01 1.155278535057038347e+01 -6.786372436457031691e-03 1.188423356185029471e-03 4.171695792361052209e-03
5.390000000000003677e-01 1.155839155447834621e+01 -6.795438844276906198e-03 1.189234936314169377e-03 4.178486385117674215e-03
5.400000000000003686e-01 1.156401129874385525e+01 -6.804209092300748073e-03 1.184464826791706803e-03 4.185555855516860137e-03
5.410000000000003695e-01 1.156964417840614701e+01 -6.813184528504403342e-03 1.180304866212646825e-03 4.192403079471120585e-03
5.420000000000003704e-01 1.157528286915680127e+01 -6.822091661544025035e-03 1.183400910889762306e-03 4.199307125998173046e-03
5.430000000000003713e-01 1.158092561509800333e+01 -6.830413936810930502e-03 1.187667995608865205e-03 4.206778228875788540e-03
5.440000000000003721e-01 1.158656994354196357e+01 -6.838154785676292188e-03 1.193826341716058489e-03 4.214809046755103178e-03
5.450000000000003730e-01 1.159221592374968424e+01 -6.845799640228735113e-03 1.199819432508066226e-03 4.222911832220971155e-03
5.460000000000003739e-01 1.159787052431073917e+01 -6.852986924167167419e-03 1.198386363112233059e-03 4.231457381688120446e-03
5.470000000000003748e-01 1.160353279329292953e+01 -6.860288769919031283e-03 1.198019787728676379e-03 4.239877514692644810e-03
5.480000000000003757e-01 1.160920090594732379e+01 -6.867330476628321495e-03 1.199217822234057568e-03 4.248544503611188274e-03
5.490000000000003766e-01 1.161487009744579346e+01 -6.873505759580547138e-03 1.204314261110874841e-03 4.258057597654865689e-03
5.500000000000003775e-01 1.162053297072628233e+01 -6.879317710863624286e-03 1.216444430374757218e-03 4.267902981824095617e-03
5.510000000000003784e-01 1.162618942087843799e+01 -6.884198002104025514e-03 1.227747849948369017e-03 4.278643602061794025e-03
5.520000000000003793e-01 1.163183937118759914e+01 -6.888387704391538309e-03 1.238437395230382494e-03 4.290030637214778571e-03
5.530000000000003801e-01 1.163748981292158646e+01 -6.892035179996256096e-03 1.241593446008934683e-03 4.301913389087567811e-03
5.540000000000003810e-01 1.164313850569627107e+01 -6.895092872075677531e-03 1.246400097391072576e-03 4.314326742269967985e-03
5.550000000000003819e-01 1.164878582151196262e+01 -6.897656076173415071e-03 1.250340260481859131e-03 4.327181559828099065e-03
5.560000000000003828e-01 1.165443267482751644e+01 -6.899677527086464646e-03 1.252824211532652110e-03 4.340527419764361565e-03
5.570000000000003837e-01 1.166008759942751638e+01 -6.901055191423693426e-03 1.246130591423749191e-03 4.354474023406418835e-03
5.580000000000003846e-01 1.166575639558128863e+01 -6.901933351534388257e-03 1.233137197762139599e-03 4.368873784933254359e-03
5.590000000000003855e-01 1.167144325826824769e+01 -6.902536067776693027e-03 1.215673380817633084e-03 4.383511855656552214e-03
5.600000000000003864e-01 1.167714172721407806e+01 -6.902544189763718668e-03 1.204075243933348111e-03 4.398697616370566589e-03
5.610000000000003872e-01 1.168285310510791142e+01 -6.902974743169441006e-03 1.191596849336082863e-03 4.413407999251718963e-03
5.620000000000003881e-01 1.168857403409224460e+01 -6.910177859069025104e-03 1.189248874735840573e-03 4.421328431950314469e-03
5.630000000000003890e-01 1.169428704429319943e+01 -6.923020721934854127e-03 1.210010520980027426e-03 4.423611416901528093e-03
5.640000000000003899e-01 1.169999511474811982e+01 -6.935734153759445103e-03 1.227663698839056433e-03 4.426028508523127507e-03
5.650000000000003908e-01 1.170570250268044532e+01 -6.947210591051171218e-03 1.239822658725668429e-03 4.429681089646407034e-03
5.660000000000003917e-01 1.171141216224280157e+01 -6.958202601916975601e-03 1.248543039560724884e-03 4.433823024082961251e-03
5.670000000000003926e-01 1.171712212543975440e+01 -6.968256817347511650e-03 1.258293620394684148e-03 4.438897043740157138e-03
5.680000000000003935e-01 1.172283995566126613e+01 -6.978033043065796394e-03 1.260202821554063692e-03 4.444244873154887775e-03
5.690000000000003944e-01 1.172856347228173135e+01 -6.987690862985941782e-03 1.264174242520722975e-03 4.449706108924154739e-03
5.700000000000003952e-01 1.173428937899350011e+01 -6.997340654326314816e-03 1.271433942557556943e-03 4.455173190448491818e-03
5.710000000000003961e-01 1.174002450854861834e+01 -7.006792000571865006e-03 1.271662445453630372e-03 4.460851102034727941e-03
5.720000000000003970e-01 1.174576334002423117e+01 -7.016293742837324474e-03 1.277462267224497780e-03 4.466489096237469952e-03
5.730000000000003979e-01 1.175150181788824533e+01 -7.025308581763610449e-03 1.286830717749452846e-03 4.472616772087124708e-03
5.740000000000003988e-01 1.175722711307241575e+01 -7.033783968231347578e-03 1.308488784060927307e-03 4.479262715236429458e-03
5.750000000000003997e-01 1.176295414004641593e+01 -7.042362793396188085e-03 1.315335819396005849e-03 4.485796063344502614e-03
5.760000000000004006e-01 1.176869803345203458e+01 -7.050051274472892218e-03 1.306157868854242524e-03 4.493242712538206111e-03
5.770000000000004015e-01 1.177445815074879931e+01 -7.056929278311179637e-03 1.296811981546446696e-03 4.501542800385678611e-03
5.780000000000004023e-01 1.178022953885775337e+01 -7.063254933280958305e-03 1.291866824326901898e-03 4.510427034022250307e-03
5.790000000000004032e-01 1.178601706570251828e+01 -7.068817676108962028e-03 1.281290831344050057e-03 4.520103428484099038e-03
5.800000000000004041e-01 1.179181704105017126e+01 -7.073847485485013596e-03 1.273872137832038863e-03 4.530324649785907008e-03
5.810000000000004050e-01 1.179762957443537097e+01 -7.078099424081075834e-03 1.265566038881361759e-03 4.541338436698681355e-03
5.820000000000004059e-01 1.180344799340571527e+01 -7.081845613821794415e-03 1.263426643477497634e-03 4.552874537794407254e-03
5.830000000000004068e-01 1.180927188972171749e+01 -7.085308365341435287e-03 1.261412049339215823e-03 4.564707204558070448e-03
5.840000000000004077e-01 1.181510275519410236e+01 -7.090621152494493672e-03 1.259755680109621821e-03 4.574721080659800362e-03
5.850000000000004086e-01 1.182093413660147796e+01 -7.100365002803678272e-03 1.268983595428076205e-03 4.580355008092618953e-03
5.860000000000004095e-01 1.182676076548520250e+01 -7.112277173778543821e-03 1.285648290054005466e-03 4.583875781486820844e-03
5.870000000000004103e-01 1.183258208490035557e+01 -7.124409573901755929e-03 1.303090158748685876e-03 4.587226451350915647e-03
5.880000000000004112e-01 1.183839479375918202e+01 -7.136156907110422637e-03 1.323448048283968476e-03 4.591006555103738923e-03
5.890000000000004121e-01 1.184420186494226712e+01 -7.147290190717620235e-03 1.340219007632520616e-03 4.595443914650778131e-03
5.900000000000004130e-01 1.185000289536255380e+01 -7.158232579909239168e-03 1.357202159622560023e-03 4.600111914934415167e-03
5.910000000000004139e-01 1.185580286649695303e+01 -7.169299291399542154e-03 1.369328157000313309e-03 4.604703317410997580e-03
5.920000000000004148e-01 1.186160182841932986e+01 -7.179574668184882623e-03 1.380612745808049678e-03 4.610131246712457706e-03
5.930000000000004157e-01 1.186740640024835791e+01 -7.189407076570085431e-03 1.384835247542036407e-03 4.616046784625633080e-03
5.940000000000004166e-01 1.187322452414661633e+01 -7.199159855109093023e-03 1.381035956850672555e-03 4.622089437269558468e-03
5.950000000000004174e-01 1.187904901154634274e+01 -7.208600384573719128e-03 1.384112984847311184e-03 4.628477206720825986e-03
5.960000000000004183e-01 1.188487928168555641e+01 -7.217714207795827494e-03 1.387444068582160614e-03 4.635232578648593865e-03
5.970000000000004192e-01 1.189072353144567629e+01 -7.226562045578809566e-03 1.382312285458930055e-03 4.642297468300619727e-03
5.980000000000004201e-01 1.189657561852884449e+01 -7.235355349362839611e-03 1.383268266194639246e-03 4.649442770045832812e-03
5.990000000000004210e-01 1.190242738578013615e+01 -7.243535828763632105e-03 1.391768577471970240e-03 4.657210762161544983e-03
6.000000000000004219e-01 1.190828033492515026e+01 -7.251125386259104320e-03 1.398176241244996308e-03 4.665573512844561205e-03
6.010000000000004228e-01 1.191413377254383654e+01 -7.258382623286204621e-03 1.404945004599918862e-03 4.674265673112456762e-03
6.020000000000004237e-01 1.191998373998882599e+01 -7.265622500612018211e-03 1.415655055622572558e-03 4.682961723412214054e-03
6.030000000000004245e-01 1.192583400214451039e+01 -7.272139762219678380e-03 1.421877606535273605e-03 4.692362082940942578e-03
6.040000000000004254e-01 1.193168710637936414e+01 -7.277598780345560445e-03 1.424494545491815020e-03 4.702800461486875659e-03
6.050000000000004263e-01 1.193754819139284606e+01 -7.282094193072588539e-03 1.421009179590662641e-03 4.714184855032724913e-03
6.060000000000004272e-01 1.194341816050734550e+01 -7.285706915861138097e-03 1.415737801361697731e-03 4.726437073583019885e-03
6.070000000000004281e-01 1.194929587530796233e+01 -7.288397283962050333e-03 1.410682483345221394e-03 4.739593895886797317e-03
6.080000000000004290e-01 1.195518078835855391e+01 -7.291990373725487119e-03 1.407077323133909021e-03 4.751830566984456203e-03
6.090000000000004299e-01 1.196106700883232143e+01 -7.294165163658219812e-03 1.407944689890697036e-03 4.765459905664132766e-03
6.100000000000004308e-01 1.196695151311215710e+01 -7.295468665177297189e-03 1.410964385341629927e-03 4.779930352468972354e-03
6.110000000000004317e-01 1.197282651553958210e+01 -7.296105437405339157e-03 1.421103009980336819e-03 4.795024398061208289e-03
6.120000000000004325e-01 1.197868499602769887e+01 -7.296074084882834751e-03 1.437593596766066281e-03 4.810737823418038440e-03
6.130000000000004334e-01 1.198453564901777035e+01 -7.295996932620723609e-03 1.445343942549242623e-03 4.826451330772060615e-03
6.140000000000004343e-01 1.199039617021693793e+01 -7.295218318911636697e-03 1.434697119744057954e-03 4.842837042712866240e-03
6.150000000000004352e-01 1.199627109055709262e+01 -7.293586025595743746e-03 1.418665685441055854e-03 4.860067527193418294e-03
6.160000000000004361e-01 1.200215401399697512e+01 -7.290780303744867109e-03 1.407856863862363452e-03 4.878460478509628016e-03
6.170000000000004370e-01 1.200804512880615427e+01 -7.287265620894758586e-03 1.396150811715615378e-03 4.897535251979074494e-03
6.180000000000004379e-01 1.201393572743712390e+01 -7.286595799813872995e-03 1.395997168844238454e-03 4.913736499639701286e-03
6.190000000000004388e-01 1.201982027560996613e+01 -7.292940797799961870e-03 1.408392624957731896e-03 4.922935407798052082e-03
6.200000000000004396e-01 1.202569303470432693e+01 -7.301314721821848541e-03 1.428555627461046418e-03 4.930128749517303892e-03
6.210000000000004405e-01 1.203156139214238785e+01 -7.309019550423290212e-03 1.440662112362378622e-03 4.938008044239067078e-03
6.220000000000004414e-01 1.203742701519230884e+01 -7.316655464355973845e-03 1.451032414434975590e-03 4.945972723985646476e-03
6.230000000000004423e-01 1.204328632053959858e+01 -7.324354920387508329e-03 1.465049573097774484e-03 4.953894288658044869e-03
6.240000000000004432e-01 1.204914930654865124e+01 -7.331498716654076021e-03 1.468512707601414037e-03 4.962396169914020348e-03
6.250000000000004441e-01 1.205502011352645653e+01 -7.338500534121323096e-03 1.467693556316035722e-03 4.971056984114111121e-03
6.260000000000004450e-01 1.206089614845185132e+01 -7.345542526634083608e-03 1.469507601239292832e-03 4.979699736716291895e-03
6.270000000000004459e-01 1.206677413442767488e+01 -7.352542088627213313e-03 1.474556112803650232e-03 4.988392796911390523e-03
6.280000000000004468e-01 1.207265821436875086e+01 -7.359501850705262374e-03 1.475421909629280950e-03 4.997120360882868588e-03
6.290000000000004476e-01 1.207855524893666832e+01 -7.366643848710174164e-03 1.469609280792715661e-03 5.005665277715284217e-03
6.300000000000004485e-01 1.208446330419425685e+01 -7.372621881291809703e-03 1.464566623703280474e-03 5.015348271531251678e-03
6.310000000000004494e-01 1.209038234639950460e+01 -7.377618467014572697e-03 1.458576261766823985e-03 5.025997037588317805e-03
6.320000000000004503e-01 1.209632198188203489e+01 -7.382102444283048480e-03 1.442466961752756315e-03 5.037163922016518573e-03
6.330000000000004512e-01 1.210228109865968271e+01 -7.386575898065420032e-03 1.427459120417598482e-03 5.048359759557725403e-03
6.340000000000004521e-01 1.210825589479116360e+01 -7.390504136180176507e-03 1.415708004699290333e-03 5.060106603804955666e-03
6.350000000000004530e-01 1.211424285496323527e+01 -7.393556200789744119e-03 1.406596028718068263e-03 5.072731758295602120e-03
6.360000000000004539e-01 1.212024495195877627e+01 -7.396688385286352523e-03 1.394591389745357228e-03 5.085279011025051372e-03
6.370000000000004547e-01 1.212626735589983973e+01 -7.400300274246976971e-03 1.377896333183518084e-03 5.097355113850457302e-03
6.380000000000004556e-01 1.213230472590127107e+01 -7.404525426849621096e-03 1.367155425418279703e-03 5.108831131511317770e-03
6.390000000000004565e-01 1.213834898117566041e+01 -7.411363090328554337e-03 1.367107815939211379e-03 5.117719058066225180e-03
6.400000000000004574e-01 1.214438253141921642e+01 -7.423531305137838314e-03 1.389981061581830983e-03 5.121312931373991212e-03
6.410000000000004583e-01 1.215040448790244199e+01 -7.437616798076862601e-03 1.415660314851296953e-03 5.123025232211436512e-03
6.420000000000004592e-01 1.215641476741394023e+01 -7.450618407293600753e-03 1.440338895795360841e-03 5.125820261654725346e-03
6.430000000000004601e-01 1.216240995500498023e+01 -7.462242832008622595e-03 1.467055240968614949e-03 5.129974714720597628e-03
6.440000000000004610e-01 1.216838135117326658e+01 -7.473246992945767504e-03 1.501850824659420498e-03 5.134718114003487995e-03
6.450000000000004619e-01 1.217432848291577585e+01 -7.483502948533000791e-03 1.536371206023730111e-03 5.140171114289221986e-03
6.460000000000004627e-01 1.218024915598745928e+01 -7.492837467907667061e-03 1.572164396224242679e-03 5.146502757517811347e-03
6.470000000000004636e-01 1.218615530001147107e+01 -7.501626910344022341e-03 1.595482886332227727e-03 5.153322808332783632e-03
6.480000000000004645e-01 1.219205352891362715e+01 -7.509977995009280843e-03 1.611749092853203419e-03 5.160527319119001012e-03
6.490000000000004654e-01 1.219795655633756226e+01 -7.517496562993670160e-03 1.614469139058555790e-03 5.168525824691662385e-03
6.500000000000004663e-01 1.220386157505747882e+01 -7.524102946126678265e-03 1.619084226210123351e-03 5.177386730225904884e-03
6.510000000000004672e-01 1.220977210747123465e+01 -7.530565200369674327e-03 1.620032786613843055e-03 5.186342410439059511e-03
6.520000000000004681e-01 1.221569036257153229e+01 -7.536386712249427793e-03 1.618131611951785336e-03 5.195885731202574097e-03
6.530000000000004690e-01 1.222161562992236483e+01 -7.541493038138813963e-03 1.616225687306272439e-03 5.206087306432635210e-03
6.540000000000004698e-01 1.222755299609500490e+01 -7.546085246235336060e-03 1.608719073595267675e-03 5.216756113061975057e-03
6.550000000000004707e-01 1.223350229162988967e+01 -7.550432338064221732e-03 1.601136803179453033e-03 5.227619493386305091e-03
6.560000000000004716e-01 1.223946800815784997e+01 -7.553903679077559642e-03 1.588187151117263253e-03 5.239314205146747803e-03
6.570000000000004725e-01 1.224544654533660726e+01 -7.555430196555282599e-03 1.576893017797989863e-03 5.252901121758785270e-03
6.580000000000004734e-01 1.225142281839921488e+01 -7.555167384913233017e-03 1.578894322305615314e-03 5.268209486135892218e-03
6.590000000000004743e-01 1.225739438783348412e+01 -7.555158748643572668e-03 1.583589314374331085e-03 5.283199294326465685e-03
6.600000000000004752e-01 1.226335973054665374e+01 -7.554349894576301190e-03 1.589007181406682130e-03 5.298925291841136663e-03
6.610000000000004761e-01 1.226931592994426445e+01 -7.553360372655107575e-03 1.597160975044390092e-03 5.314797101991075752e-03
6.620000000000004770e-01 1.227525961565613599e+01 -7.552333848768671282e-03 1.608648136897133235e-03 5.330684519110519791e-03
6.630000000000004778e-01 1.228119070060720830e+01 -7.550713093568432212e-03 1.619628142496124835e-03 5.347132555633996379e-03
6.640000000000004787e-01 1.228711199241808494e+01 -7.547529533322289846e-03 1.626237722445651041e-03 5.365091879635177849e-03
6.650000000000004796e-01 1.229302493603104374e+01 -7.542864276187395689e-03 1.629920663228597022e-03 5.384474481986459629e-03
6.660000000000004805e-01 1.229894011581308177e+01 -7.536121380866840462e-03 1.620941598828802392e-03 5.405863850035133762e-03
6.670000000000004814e-01 1.230485830659270263e+01 -7.529723092925172216e-03 1.611532313304314505e-03 5.426836198251273891e-03
6.680000000000004823e-01 1.231077934330600421e+01 -7.523130498124544485e-03 1.602093784822969380e-03 5.447940339488285648e-03
6.690000000000004832e-01 1.231670803711943130e+01 -7.518381909776907651e-03 1.589688096349819307e-03 5.467168095615147425e-03
6.700000000000004841e-01 1.232263231739297282e+01 -7.521978244752174601e-03 1.597697971210647848e-03 5.478047003622186530e-03
6.710000000000004849e-01 1.232855437656706243e+01 -7.531814870809914152e-03 1.609755696720303018e-03 5.482713168380342825e-03
6.720000000000004858e-01 1.233446963324460732e+01 -7.541847589851571193e-03 1.626590912306682263e-03 5.487209077220092136e-03
6.730000000000004867e-01 1.234038213750860180e+01 -7.551318651041188414e-03 1.638814387046710376e-03 5.492282980609594634e-03
6.740000000000004876e-01 1.234628939257548907e+01 -7.559236203331562085e-03 1.651981136444288442e-03 5.498905174204918832e-03
6.750000000000004885e-01 1.235220381168682202e+01 -7.566532972623218889e-03 1.652113861290271934e-03 5.506153358415285907e-03
6.760000000000004894e-01 1.235812656750237259e+01 -7.572276334947035566e-03 1.649520519396462277e-03 5.514955548615222032e-03
6.770000000000004903e-01 1.236405427145865588e+01 -7.577289477404720863e-03 1.649585521121439691e-03 5.524479890933589599e-03
6.780000000000004912e-01 1.236998538903669953e+01 -7.582770145980557465e-03 1.651652567936903217e-03 5.533535453283784655e-03
6.790000000000004921e-01 1.237592532634302067e+01 -7.588527010874861201e-03 1.648589704553719837e-03 5.542320589742258385e-03
6.800000000000004929e-01 1.238188939629267082e+01 -7.596733171367256801e-03 1.632663221717104221e-03 5.548659585428159131e-03
6.810000000000004938e-01 1.238788455055165194e+01 -7.603627878711348431e-03 1.608473619730231563e-03 5.556319986509110180e-03
6.820000000000004947e-01 1.239390103105879071e+01 -7.608972653096195485e-03 1.592492145957429342e-03 5.565526540302098528e-03
6.830000000000004956e-01 1.239993290431929829e+01 -7.612821866857527250e-03 1.580948606349946370e-03 5.576212084433188401e-03
6.840000000000004965e-01 1.240597388435926618e+01 -7.616176010493545812e-03 1.575195970525654354e-03 5.587367927371103722e-03
6.850000000000004974e-01 1.241202359968615987e+01 -7.618098533955196261e-03 1.568383207061506412e-03 5.599917124765352826e-03
6.860000000000004983e-01 1.241809398990342572e+01 -7.620656416545828170e-03 1.550266199279975131e-03 5.611786811527168933e-03
6.870000000000004992e-01 1.242417551955119137e+01 -7.622738118098658887e-03 1.541208470333010026e-03 5.624089455571255718e-03
6.880000000000005000e-01 1.243025670788181003e+01 -7.624365261059711310e-03 1.543176930441052599e-03 5.636808630679157432e-03
6.890000000000005009e-01 1.243632513374743986e+01 -7.631715712217575567e-03 1.563289846587741574e-03 5.643789903888541022e-03
6.900000000000005018e-01 1.244236261406724964e+01 -7.643902602783005096e-03 1.606422282973231364e-03 5.645946226216409097e-03
6.910000000000005027e-01 1.244837722848067152e+01 -7.655979001750588646e-03 1.641364588328707123e-03 5.648221054842528233e-03
6.920000000000005036e-01 1.245436897007698285e+01 -7.668392505808242082e-03 1.676650909496913561e-03 5.650155569626615429e-03
6.930000000000005045e-01 1.246033192643730203e+01 -7.679794909898614123e-03 1.716838549579431487e-03 5.653081910710685588e-03
6.940000000000005054e-01 1.246627705269620279e+01 -7.690403332141357122e-03 1.745277073240600156e-03 5.656778562651400624e-03
6.950000000000005063e-01 1.247221215743651079e+01 -7.699927050792669189e-03 1.764822310484663245e-03 5.661547065138685525e-03
6.960000000000005071e-01 1.247815265522981321e+01 -7.708425962083806371e-03 1.767928168781393583e-03 5.667346918716416500e-03
6.970000000000005080e-01 1.248409529794365902e+01 -7.716311135756171065e-03 1.773668421910357292e-03 5.673778010608226084e-03
6.980000000000005089e-01 1.249004071041350450e+01 -7.723498759149313372e-03 1.778086289303834264e-03 5.680912525746985645e-03
6.990000000000005098e-01 1.249598926517760589e+01 -7.728891706430466961e-03 1.780336942329078902e-03 5.689845689616333455e-03
7.000000000000005107e-01 1.250195152117417230e+01 -7.734469248334304402e-03 1.772213251767892038e-03 5.698616836338999889e-03
7.010000000000005116e-01 1.250793615029570560e+01 -7.740082472611359461e-03 1.755453351078056952e-03 5.707366980346852484e-03
7.020000000000005125e-01 1.251394206239488938e+01 -7.745310518156705952e-03 1.739398418972931508e-03 5.716514023500990881e-03
7.030000000000005134e-01 1.251997121399058166e+01 -7.750140419496063734e-03 1.720988823803780085e-03 5.726083834880399924e-03
7.040000000000005143e-01 1.252601999744071470e+01 -7.753792191111485814e-03 1.705008740978441843e-03 5.736868984147311390e-03
7.050000000000005151e-01 1.253208494590648137e+01 -7.755666572186324832e-03 1.690718106419662921e-03 5.749459056095632646e-03
7.060000000000005160e-01 1.253815380809641944e+01 -7.757875733716345507e-03 1.689013543778272036e-03 5.761732285841992748e-03
7.070000000000005169e-01 1.254422186341039946e+01 -7.758744160323134686e-03 1.690688846343109397e-03 5.775340352716262782e-03
7.080000000000005178e-01 1.255028649598174795e+01 -7.757376899110433530e-03 1.692744327761950759e-03 5.791158958527798176e-03
7.090000000000005187e-01 1.255634608497037874e+01 -7.755425143016780529e-03 1.695836154385987546e-03 5.807538637672666516e-03
7.100000000000005196e-01 1.256239287928823778e+01 -7.751785422701022374e-03 1.704991104841983504e-03 5.825567243953772359e-03
7.110000000000005205e-01 1.256842528537400305e+01 -7.746971576053943327e-03 1.714565490288669398e-03 5.844737779505074227e-03
7.120000000000005214e-01 1.257443519013879296e+01 -7.741516543492829236e-03 1.731611778702920809e-03 5.864501479753223522e-03
7.130000000000005222e-01 1.258044015686893502e+01 -7.735615651482809045e-03 1.730648921340750650e-03 5.884659436725302173e-03
7.140000000000005231e-01 1.258645216224762464e+01 -7.728894999641217067e-03 1.716889620951594919e-03 5.905584604595204810e-03
7.150000000000005240e-01 1.259247230359838099e+01 -7.720623845876713534e-03 1.700482495120366269e-03 5.928000986162348072e-03
7.160000000000005249e-01 1.259849516568572447e+01 -7.712064143975578233e-03 1.689202056632094738e-03 5.950647576906579680e-03
7.170000000000005258e-01 1.260450914163514646e+01 -7.712845289684412166e-03 1.698869340262421958e-03 5.963919680103219219e-03
7.180000000000005267e-01 1.261050768418473389e+01 -7.722117223093907627e-03 1.723574673506480907e-03 5.968702128851244119e-03
7.190000000000005276e-01 1.261649442504659291e+01 -7.730733239290500658e-03 1.743992377431481666e-03 5.974138629512079982e-03
7.200000000000005285e-01 1.262246797633058470e+01 -7.738066736406788021e-03 1.764515452414992108e-03 5.980827674210407313e-03
7.210000000000005294e-01 1.262843611947467615e+01 -7.745466361671908898e-03 1.777323217580466588e-03 5.987407695407936242e-03
7.220000000000005302e-01 1.263440697543118851e+01 -7.751789705686890249e-03 1.780933749174523802e-03 5.995017167578484997e-03
7.230000000000005311e-01 1.264038204813498822e+01 -7.756675574855182755e-03 1.781602871055471861e-03 6.004014288512626342e-03
7.240000000000005320e-01 1.264635867741275987e+01 -7.761965684764175061e-03 1.785336406992524966e-03 6.012571200797649749e-03
7.250000000000005329e-01 1.265234177741857735e+01 -7.767636492435821792e-03 1.784536486618345207e-03 6.020728676310046525e-03
7.260000000000005338e-01 1.265834736611908085e+01 -7.775896697111315745e-03 1.770307996607821052e-03 6.026307832556837552e-03
7.270000000000005347e-01 1.266437435694691338e+01 -7.783500970015936986e-03 1.756510142183402394e-03 6.032545742363135642e-03
7.280000000000005356e-01 1.267043410336557763e+01 -7.791019010411383283e-03 1.731272591747136380e-03 6.038876463795361804e-03
7.290000000000005365e-01 1.267651963888645739e+01 -7.798088083129482359e-03 1.712552562249723340e-03 6.045650764321925698e-03
7.300000000000005373e-01 1.268262310197272313e+01 -7.802709612814220930e-03 1.699246526548472969e-03 6.054851348316857979e-03
7.310000000000005382e-01 1.268873640913079548e+01 -7.806583760084376267e-03 1.693276602012031007e-03 6.064764277371060414e-03
7.320000000000005391e-01 1.269486441223805251e+01 -7.809494064151250442e-03 1.681490956894220873e-03 6.075586486079452737e-03
7.330000000000005400e-01 1.270100893630475269e+01 -7.812092905472186460e-03 1.667568838772000989e-03 6.086660838938832280e-03
7.340000000000005409e-01 1.270715046757220890e+01 -7.816189533697656677e-03 1.674658266241454974e-03 6.096182113532687061e-03
7.350000000000005418e-01 1.271327631859015916e+01 -7.827440839600807027e-03 1.701589821650539153e-03 6.098529200160753526e-03
7.360000000000005427e-01 1.271936623579740200e+01 -7.843985031111291861e-03 1.754067823868457610e-03 6.095623737187553723e-03
7.370000000000005436e-01 1.272544154884099399e+01 -7.859456820472114635e-03 1.784143776880124654e-03 6.093855242950694737e-03
7.380000000000005445e-01 1.273149490279682539e+01 -7.873408207965764544e-03 1.820054252134366973e-03 6.093669127077279597e-03
7.390000000000005453e-01 1.273752732873711047e+01 -7.885095466217942675e-03 1.852669525932862729e-03 6.095808701053927019e-03
7.400000000000005462e-01 1.274355016176217958e+01 -7.895868850314801540e-03 1.873035825245682878e-03 6.098919325956017774e-03
7.410000000000005471e-01 1.274957391353938441e+01 -7.906146055866992636e-03 1.882394278662170503e-03 6.102580710391014053e-03
7.420000000000005480e-01 1.275560191720598446e+01 -7.916199761312981906e-03 1.888196094712924974e-03 6.106500191340865843e-03
7.430000000000005489e-01 1.276163746188939641e+01 -7.925499039368138002e-03 1.889954355956196055e-03 6.111196162627213942e-03
7.440000000000005498e-01 1.276766675051210420e+01 -7.933105801679952648e-03 1.903817178972156896e-03 6.117580273318235298e-03
7.450000000000005507e-01 1.277369875809892541e+01 -7.940067621615696722e-03 1.908060034794488088e-03 6.124609323509578110e-03
7.460000000000005516e-01 1.277974405892236831e+01 -7.946218290803476469e-03 1.900917467360575819e-03 6.132454857569485766e-03
7.470000000000005524e-01 1.278581110870851845e+01 -7.953111829528935681e-03 1.886062043378799666e-03 6.139574420977594003e-03
7.480000000000005533e-01 1.279188123751255191e+01 -7.958651729426200611e-03 1.888522925392741719e-03 6.148034815725172443e-03
7.490000000000005542e-01 1.279795780542099592e+01 -7.964410800901487383e-03 1.887842892457467989e-03 6.156267517908447888e-03
7.500000000000005551e-01 1.280405200409341404e+01 -7.969295899958747653e-03 1.875097227540631351e-03 6.165367896448383997e-03
7.510000000000005560e-01 1.281015603557380444e+01 -7.972713007744075542e-03 1.868681527353671656e-03 6.175929857560734371e-03
7.520000000000005569e-01 1.281625607945704637e+01 -7.974636106763514920e-03 1.874592223521591439e-03 6.187963584280286797e-03
7.530000000000005578e-01 1.282235101486522844e+01 -7.973493667750682773e-03 1.878558259568615524e-03 6.203016723492047954e-03
7.540000000000005587e-01 1.282843230008248092e+01 -7.970963552522924295e-03 1.889678335270438686e-03 6.219389916242312570e-03
7.550000000000005596e-01 1.283449625467978983e+01 -7.967019260370154787e-03 1.903064663061247719e-03 6.237092934227117177e-03
7.560000000000005604e-01 1.284054016977640700e+01 -7.961921065227870256e-03 1.918005968610700732e-03 6.255846214309184784e-03
7.570000000000005613e-01 1.284657452052771553e+01 -7.955618610937841353e-03 1.921267859629304312e-03 6.275702028564273532e-03
7.580000000000005622e-01 1.285261460038613457e+01 -7.947883480151445718e-03 1.907803621732411664e-03 6.296893853387683024e-03
7.590000000000005631e-01 1.285867341147618959e+01 -7.938809007295736728e-03 1.879997917240720448e-03 6.319347187632809795e-03
7.600000000000005640e-01 1.286475495223479193e+01 -7.927713031630591670e-03 1.846172273028247671e-03 6.343738383159366889e-03
7.610000000000005649e-01 1.287084168192362199e+01 -7.924297125715613552e-03 1.837567436885552061e-03 6.360391128353055576e-03
7.620000000000005658e-01 1.287692316142271487e+01 -7.931790821322904847e-03 1.850311322230025965e-03 6.366124215315262930e-03
7.630000000000005667e-01 1.288299884222859149e+01 -7.941239873898948975e-03 1.865559068022333566e-03 6.369892958350122612e-03
7.640000000000005675e-01 1.288906651199467213e+01 -7.950259985950688599e-03 1.882590219870047474e-03 6.374072923655777455e-03
7.650000000000005684e-01 1.289512740380142297e+01 -7.957787370520236908e-03 1.896895563769391418e-03 6.379710598996763890e-03
7.660000000000005693e-01 1.290118578546693939e+01 -7.963344570125943656e-03 1.904962904609522334e-03 6.387273985140682307e-03
7.670000000000005702e-01 1.290725382205119409e+01 -7.966760016677423145e-03 1.898723432422724094e-03 6.396949270338925589e-03
7.680000000000005711e-01 1.291331800911282279e+01 -7.970191283725164624e-03 1.906004222096463821e-03 6.406574185695544828e-03
7.690000000000005720e-01 1.291937748314596135e+01 -7.973676828189951368e-03 1.914202795051394776e-03 6.416104418490282957e-03
7.700000000000005729e-01 1.292543259506408759e+01 -7.976835599385398781e-03 1.921723681259155173e-03 6.425925707552905888e-03
7.710000000000005738e-01 1.293149153032532972e+01 -7.980845176381548556e-03 1.921909915139421998e-03 6.434862325884589673e-03
7.720000000000005747e-01 1.293756059803561165e+01 -7.984661937544920707e-03 1.915594227262992777e-03 6.443949142549225059e-03
7.730000000000005755e-01 1.294365183952901255e+01 -7.987096461767656183e-03 1.895854968366755475e-03 6.454386430872048434e-03
7.740000000000005764e-01 1.294975811440335178e+01 -7.988011309822616937e-03 1.881736435483382167e-03 6.466307152404795512e-03
7.750000000000005773e-01 1.295587722636258476e+01 -7.988752393234991450e-03 1.869640434002010215e-03 6.478383888898072221e-03
7.760000000000005782e-01 1.296200375409576644e+01 -7.987313774694431226e-03 1.860786041512756464e-03 6.492616037832989878e-03
7.770000000000005791e-01 1.296814766556346576e+01 -7.985834197153892852e-03 1.841922729454567240e-03 6.506867536842741648e-03
7.780000000000005800e-01 1.297429473235847652e+01 -7.986339760857445041e-03 1.839272965846686786e-03 6.519104589412323160e-03
7.790000000000005809e-01 1.298042263668601670e+01 -7.994353841230423044e-03 1.866449513690244047e-03 6.523839807646011728e-03
7.800000000000005818e-01 1.298653125667047092e+01 -8.007424419281292810e-03 1.898804434827070647e-03 6.523566125323351263e-03
7.810000000000005826e-01 1.299263089599305054e+01 -8.020363992530301842e-03 1.920724669950682126e-03 6.523473628891272511e-03
7.820000000000005835e-01 1.299871492205120127e+01 -8.031402711874720615e-03 1.947376653723994003e-03 6.525316995188491266e-03
7.830000000000005844e-01 1.300479143881725896e+01 -8.040450101438008368e-03 1.963933335380314837e-03 6.529165569107975992e-03
7.840000000000005853e-01 1.301085681637177238e+01 -8.049076092438441077e-03 1.983698537925022987e-03 6.533445254930987482e-03
7.850000000000005862e-01 1.301692568994467081e+01 -8.057238603690989112e-03 1.988365030792563562e-03 6.538210740523033547e-03
7.860000000000005871e-01 1.302300691079157602e+01 -8.064359644583421471e-03 1.983138797678210552e-03 6.544029049621740562e-03
7.870000000000005880e-01 1.302909919375749048e+01 -8.070740399126131309e-03 1.978457433211667366e-03 6.550582717784844689e-03
7.880000000000005889e-01 1.303519605768362055e+01 -8.076734164401529192e-03 1.979870238271459748e-03 6.557505886659426367e-03
7.890000000000005898e-01 1.304129078572023026e+01 -8.081253641253616227e-03 1.986525604643907261e-03 6.565874540399893426e-03
7.900000000000005906e-01 1.304739308932231978e+01 -8.085583534363000383e-03 1.983279932273479887e-03 6.574406291033565823e-03
7.910000000000005915e-01 1.305349964580105748e+01 -8.090845502666499725e-03 1.984289023928798371e-03 6.581987728083304665e-03
7.920000000000005924e-01 1.305961654309178854e+01 -8.095403432347655220e-03 1.978506141616594854e-03 6.590255408382974731e-03
7.930000000000005933e-01 1.306575437141106910e+01 -8.099300560647582428e-03 1.961472241367024152e-03 6.599182450237921042e-03
7.940000000000005942e-01 1.307190571877273300e+01 -8.103157240862243066e-03 1.951809879198348335e-03 6.608138601376444682e-03
7.950000000000005951e-01 1.307805012454976890e+01 -8.105867728354906876e-03 1.961461951319007357e-03 6.618205161747449036e-03
7.960000000000005960e-01 1.308417824262691376e+01 -8.109820771816655949e-03 1.981702694671794163e-03 6.626988238686665374e-03
7.970000000000005969e-01 1.309028282425197709e+01 -8.112513296610971911e-03 2.007931671547639671e-03 6.636990213479073558e-03
7.980000000000005977e-01 1.309636415015803834e+01 -8.111056846871184459e-03 2.029730940809932119e-03 6.651091824714652073e-03
7.990000000000005986e-01 1.310242017859945207e+01 -8.107770723275124075e-03 2.051742281861394096e-03 6.666968858348445819e-03
8.000000000000005995e-01 1.310844941461014912e+01 -8.102776664249073182e-03 2.073540653552025451e-03 6.684493335715861913e-03
8.010000000000006004e-01 1.311447640751195465e+01 -8.096028968897517678e-03 2.069036067091989742e-03 6.703713184173178477e-03
8.020000000000006013e-01 1.312050365025733534e+01 -8.088234305699311052e-03 2.060991560318621227e-03 6.723924071241251660e-03
8.030000000000006022e-01 1.312653068060116901e+01 -8.078504576166737824e-03 2.051474232333065292e-03 6.746010535679369986e-03
8.040000000000006031e-01 1.313256371148510837e+01 -8.072738998871608132e-03 2.039708114932247199e-03 6.764120894574845826e-03
8.050000000000006040e-01 1.313860135368922499e+01 -8.077621085273722218e-03 2.039978881157099994e-03 6.771637068744242559e-03
8.060000000000006048e-01 1.314463572910127453e+01 -8.087833976913764295e-03 2.053458564864222430e-03 6.773899394755360237e-03
8.070000000000006057e-01 1.315066698611770057e+01 -8.097452699694382069e-03 2.066195683268342784e-03 6.776830203858313223e-03
8.080000000000006066e-01 1.315670703910891071e+01 -8.106173900888517803e-03 2.066120909678385853e-03 6.780722926169865938e-03
8.090000000000006075e-01 1.316275607107893109e+01 -8.112457460191534186e-03 2.063425490171154342e-03 6.787090757155697478e-03
8.100000000000006084e-01 1.316881640698522205e+01 -8.118016569458822579e-03 2.057680663167863605e-03 6.794206637239829163e-03
8.110000000000006093e-01 1.317488744646106724e+01 -8.122751601400801658e-03 2.051712125555604782e-03 6.802169765963829093e-03
8.120000000000006102e-01 1.318098389969205364e+01 -8.127823595910636106e-03 2.031370364924237754e-03 6.809830317635530081e-03
8.130000000000006111e-01 1.318709496864238062e+01 -8.131368745485409444e-03 2.020299795158428391e-03 6.819021644429833912e-03
8.140000000000006120e-01 1.319321799220966973e+01 -8.134498335927588253e-03 2.011474768638478461e-03 6.828635200476632257e-03
8.150000000000006128e-01 1.319935754450552778e+01 -8.139647356495822300e-03 2.000095060637769456e-03 6.836239266885126876e-03
8.160000000000006137e-01 1.320551086346652170e+01 -8.144193284479024630e-03 1.990874323485110342e-03 6.844423033861425469e-03
8.170000000000006146e-01 1.321168210585179814e+01 -8.146779764841431334e-03 1.975537379564988247e-03 6.854549234096035670e-03
8.180000000000006155e-01 1.321787069151096361e+01 -8.147598504797896879e-03 1.959012845632428224e-03 6.866411553042009973e-03
8.190000000000006164e-01 1.322406881986632676e+01 -8.148175749461170764e-03 1.950047394098018000e-03 6.878475141935208592e-03
8.200000000000006173e-01 1.323027688443591110e+01 -8.148633269973884138e-03 1.940568700389546861e-03 6.890623501978824193e-03
8.210000000000006182e-01 1.323647205135418581e+01 -8.150817803639400991e-03 1.955650885364692768e-03 6.901005325404628576e-03
8.220000000000006191e-01 1.324262186620338433e+01 -8.159912983858172084e-03 2.010098134659651578e-03 6.904460075192136656e-03
8.230000000000006199e-01 1.324875124111662572e+01 -8.175384713085463023e-03 2.046009799844070859e-03 6.901588050784775857e-03
8.240000000000006208e-01 1.325485960434244426e+01 -8.190214857218578587e-03 2.081851631400042507e-03 6.899422227698332952e-03
8.250000000000006217e-01 1.326095316111640443e+01 -8.204089384144006014e-03 2.110532610183832314e-03 6.898262389983525131e-03
8.260000000000006226e-01 1.326703613045707542e+01 -8.218156957820143410e-03 2.135187617149158362e-03 6.896955391741186985e-03
8.270000000000006235e-01 1.327311665489995818e+01 -8.231191395245102821e-03 2.150666952362340761e-03 6.896723136035343149e-03
8.280000000000006244e-01 1.327920895302216842e+01 -8.243348524913651776e-03 2.151050402703413855e-03 6.897384504550539697e-03
8.290000000000006253e-01 1.328532678512456755e+01 -8.254024521879387358e-03 2.136192419480252916e-03 6.899531539213734840e-03
8.300000000000006262e-01 1.329144874573063895e+01 -8.262298819814089396e-03 2.140338213742692258e-03 6.904039799868269545e-03
8.310000000000006271e-01 1.329756791476156685e+01 -8.269591957818367770e-03 2.150422926890461009e-03 6.909492466263219591e-03
8.320000000000006279e-01 1.330370407090987328e+01 -8.276401190886002388e-03 2.140245042579575971e-03 6.915419549660872280e-03
8.330000000000006288e-01 1.330985086265246053e+01 -8.282975128966555897e-03 2.136183386379301649e-03 6.921583328299959516e-03
8.340000000000006297e-01 1.331598263808550442e+01 -8.287286801486494839e-03 2.155511368442610334e-03 6.929979392795262635e-03
8.350000000000006306e-01 1.332210844908547109e+01 -8.289800906576683462e-03 2.163989906610009131e-03 6.940132019783469899e-03
8.360000000000006315e-01 1.332822971615558139e+01 -8.290528031675710799e-03 2.169260961565418547e-03 6.952011468309589153e-03
8.370000000000006324e-01 1.333434529742034158e+01 -8.292224172485264735e-03 2.176642907725069923e-03 6.962894084419118251e-03
8.380000000000006333e-01 1.334045947993944736e+01 -8.293754843408019176e-03 2.179572324302237255e-03 6.973938393963568204e-03
8.390000000000006342e-01 1.334657802536230520e+01 -8.294817370706178764e-03 2.176271947848343671e-03 6.985453521700004352e-03
8.400000000000006350e-01 1.335269380980598974e+01 -8.294141161684304500e-03 2.178356717999757955e-03 6.998700469550426378e-03
8.410000000000006359e-01 1.335880863372843308e+01 -8.292922133042062924e-03 2.178098210598727533e-03 7.012487605332331543e-03
8.420000000000006368e-01 1.336492118344359525e+01 -8.290057839230004916e-03 2.177508124067830536e-03 7.027919700418740895e-03
8.430000000000006377e-01 1.337103780320133772e+01 -8.285245038216801361e-03 2.168625280474331674e-03 7.045304262221979870e-03
8.440000000000006386e-01 1.337718280378494917e+01 -8.278555635316858091e-03 2.133555051705409572e-03 7.064568846212406807e-03
8.450000000000006395e-01 1.338335660593888221e+01 -8.270684457704267217e-03 2.096882303771228223e-03 7.085004486920180172e-03
8.460000000000006404e-01 1.338955230302052790e+01 -8.260534073023897625e-03 2.064836991378207406e-03 7.107696205962831144e-03
8.470000000000006413e-01 1.339575813776824198e+01 -8.252607667756255150e-03 2.046772920042176647e-03 7.128159193684762036e-03
8.480000000000006422e-01 1.340196012339573528e+01 -8.254562523138086680e-03 2.052576895644786167e-03 7.138769491886641332e-03
8.490000000000006430e-01 1.340814346477219487e+01 -8.263410956520110193e-03 2.080069580060515608e-03 7.142530969682444816e-03
8.500000000000006439e-01 1.341431178278918246e+01 -8.271500292410789365e-03 2.103182275423205391e-03 7.147058221004010635e-03
8.510000000000006448e-01 1.342046113055321221e+01 -8.279369420350502634e-03 2.130021656320747053e-03 7.151786730913340523e-03
8.520000000000006457e-01 1.342659470583566517e+01 -8.287190993513866497e-03 2.153615711060914359e-03 7.156537730979720471e-03
8.530000000000006466e-01 1.343273351403659710e+01 -8.295882949013361901e-03 2.157074748081428545e-03 7.160404924550638726e-03
8.540000000000006475e-01 1.343886911051186317e+01 -8.304568286568078314e-03 2.168971811302008654e-03 7.164253082018338069e-03
8.550000000000006484e-01 1.344500171750579476e+01 -8.313372635932396448e-03 2.180765642000807858e-03 7.167964487788181134e-03
8.560000000000006493e-01 1.345114222894832778e+01 -8.323231254975929638e-03 2.182719812442904250e-03 7.170619963058160601e-03
8.570000000000006501e-01 1.345729892633443825e+01 -8.331406835959067128e-03 2.174709449848601442e-03 7.174963761014736818e-03
8.580000000000006510e-01 1.346346063861287234e+01 -8.337670939056534072e-03 2.175958660622439103e-03 7.181237267534962970e-03
8.590000000000006519e-01 1.346963243813082123e+01 -8.342041055616960382e-03 2.170241537668076565e-03 7.189407354353916091e-03
8.600000000000006528e-01 1.347581313543985715e+01 -8.344475077806749394e-03 2.163777768770828655e-03 7.199503478913842937e-03
8.610000000000006537e-01 1.348199567158691892e+01 -8.344972737204215188e-03 2.162436590142447282e-03 7.211513684549109363e-03
8.620000000000006546e-01 1.348817901744235392e+01 -8.344449607384334111e-03 2.161103751949326746e-03 7.224511577942648033e-03
8.630000000000006555e-01 1.349434762682034972e+01 -8.341591952816414940e-03 2.172982574820622043e-03 7.239797046208165839e-03
8.640000000000006564e-01 1.350049898299765871e+01 -8.338143957781462765e-03 2.186787780472465234e-03 7.255643406814763288e-03
8.650000000000006573e-01 1.350663866844736205e+01 -8.339029168655897814e-03 2.199343718952561852e-03 7.267209948946404263e-03
8.660000000000006581e-01 1.351277425183541148e+01 -8.348222303302187813e-03 2.212638915252761879e-03 7.270583807229814843e-03
8.670000000000006590e-01 1.351890315858814162e+01 -8.359410075167104590e-03 2.230503322436959077e-03 7.272087529354208900e-03
8.680000000000006599e-01 1.352503945902753912e+01 -8.370808021413931807e-03 2.234507582016430002e-03 7.273507106419239109e-03
8.690000000000006608e-01 1.353117867436249355e+01 -8.382103412303327020e-03 2.242888077348898293e-03 7.275118875733104645e-03
8.700000000000006617e-01 1.353730899003907417e+01 -8.390301242603200732e-03 2.259985566022578579e-03 7.279885186593205125e-03
8.710000000000006626e-01 1.354343240575355800e+01 -8.396532448344333835e-03 2.273116733860507457e-03 7.286648072454303578e-03
8.720000000000006635e-01 1.354957660250720153e+01 -8.402886252685943386e-03 2.258689499042416254e-03 7.293324138163600687e-03
8.730000000000006644e-01 1.355572687680115429e+01 -8.409031576835781369e-03 2.258757282883019218e-03 7.300203578464354442e-03
8.740000000000006652e-01 1.356187741694028581e+01 -8.416423202550682089e-03 2.265883063419160334e-03 7.305809656087986804e-03
8.750000000000006661e-01 1.356803142079025726e+01 -8.425053287301821278e-03 2.271049437330375717e-03 7.310159541610291439e-03
8.760000000000006670e-01 1.357418744943824329e+01 -8.432920717898235649e-03 2.276892069912201874e-03 7.315249693212417387e-03
8.770000000000006679e-01 1.358035070672399591e+01 -8.439623298747356978e-03 2.276366012994735649e-03 7.321467651562703002e-03
8.780000000000006688e-01 1.358650883695315592e+01 -8.445256508195917583e-03 2.287126279035909399e-03 7.328716896455637897e-03
8.790000000000006697e-01 1.359265722487137218e+01 -8.449853292408705113e-03 2.301465374192446928e-03 7.336962258782576789e-03
8.800000000000006706e-01 1.359879762199495090e+01 -8.453973154388391004e-03 2.313576030809668532e-03 7.345659499813607211e-03
8.810000000000006715e-01 1.360491382782306324e+01 -8.454012370232555015e-03 2.337806542120212869e-03 7.358385913299425943e-03
8.820000000000006724e-01 1.361101407577146283e+01 -8.452484774142425203e-03 2.352236825742841028e-03 7.372639762001790935e-03
8.830000000000006732e-01 1.361711246093269523e+01 -8.447523248417198455e-03 2.349138087184798190e-03 7.390296934898948379e-03
8.840000000000006741e-01 1.362320372250196598e+01 -8.440002359170731619e-03 2.348740789899975492e-03 7.410476139363651737e-03
8.850000000000006750e-01 1.362928534348323062e+01 -8.430465285388705557e-03 2.348844304124070650e-03 7.432618545488127969e-03
8.860000000000006759e-01 1.363534807741785038e+01 -8.417751407420884582e-03 2.355017472801127290e-03 7.457842366473467141e-03
8.870000000000006768e-01 1.364141421194251791e+01 -8.402134867801135110e-03 2.336000343133602664e-03 7.485845494119917377e-03
8.880000000000006777e-01 1.364749265917457421e+01 -8.384387774568033067e-03 2.305940542511727628e-03 7.515846291758356695e-03
8.890000000000006786e-01 1.365358511615780834e+01 -8.364260682790546422e-03 2.271803699556417325e-03 7.548100334206647895e-03
8.900000000000006795e-01 1.365967890222388448e+01 -8.353720396972054429e-03 2.259934330895919941e-03 7.570713205544474418e-03
8.910000000000006803e-01 1.366575511840158264e+01 -8.356945027382616312e-03 2.280728849684459172e-03 7.579572717195346213e-03
8.920000000000006812e-01 1.367181541148885948e+01 -8.362779497448052241e-03 2.302486410171205450e-03 7.585843854719891317e-03
8.930000000000006821e-01 1.367787974438864929e+01 -8.370664702488133518e-03 2.306331802698329686e-03 7.590112378710411542e-03
8.940000000000006830e-01 1.368395410392073508e+01 -8.377757914781803691e-03 2.303398382696010202e-03 7.595201475152268435e-03
8.950000000000006839e-01 1.369003729161026861e+01 -8.383150296975897670e-03 2.299962607442366386e-03 7.602015428167909275e-03
8.960000000000006848e-01 1.369611832407620078e+01 -8.387239999540260782e-03 2.306207533608092830e-03 7.610150958316574954e-03
8.970000000000006857e-01 1.370219716702506396e+01 -8.391809643329669124e-03 2.312966694466485687e-03 7.617823780568986312e-03
8.980000000000006866e-01 1.370828558953864373e+01 -8.397750745276478385e-03 2.309328231696706341e-03 7.624154211142489083e-03
8.990000000000006875e-01 1.371439178390603608e+01 -8.402859057863766232e-03 2.296664690471418233e-03 7.631336632804782381e-03
9.000000000000006883e-01 1.372053186957927728e+01 -8.406252337912371170e-03 2.266166664671168812e-03 7.640274220352796623e-03
9.010000000000006892e-01 1.372670831395288360e+01 -8.408581785386625568e-03 2.232137411780309860e-03 7.650334489676114715e-03
9.020000000000006901e-01 1.373290369502819352e+01 -8.409245023233428290e-03 2.213863947923503522e-03 7.662100418800697060e-03
9.030000000000006910e-01 1.373910497622107840e+01 -8.408510126259233219e-03 2.207228933374355551e-03 7.675293228685270072e-03
9.040000000000006919e-01 1.374530909327991068e+01 -8.406452508543566654e-03 2.202335449711285281e-03 7.689825074513995627e-03
9.050000000000006928e-01 1.375151058583980479e+01 -8.410493895097724895e-03 2.209001335203618702e-03 7.698299032297264283e-03
9.060000000000006937e-01 1.375769108999937274e+01 -8.425768001819761502e-03 2.245263842251815981e-03 7.695616012903461027e-03
9.070000000000006946e-01 1.376385271306672387e+01 -8.444080644431140037e-03 2.282457577080010402e-03 7.689961119937908929e-03
9.080000000000006954e-01 1.376999122892294913e+01 -8.459869423115684919e-03 2.321353566890416512e-03 7.686862999995862193e-03
9.090000000000006963e-01 1.377610764596991011e+01 -8.474510002694278163e-03 2.358092955733302395e-03 7.684921717062997461e-03
9.100000000000006972e-01 1.378220301124286529e+01 -8.487340573081108078e-03 2.391975300125930362e-03 7.684784505918459095e-03
9.110000000000006981e-01 1.378830312980873884e+01 -8.499414689882068413e-03 2.399296124008510472e-03 7.685398054573551810e-03
9.120000000000006990e-01 1.379442015550407064e+01 -8.509456977716873052e-03 2.392431282385082750e-03 7.688034777973230816e-03
9.130000000000006999e-01 1.380054212588572859e+01 -8.516001355448525253e-03 2.394030973790565661e-03 7.694158483804872453e-03
9.140000000000007008e-01 1.380667260024953436e+01 -8.522095724295332408e-03 2.391621360489572246e-03 7.700738416342368074e-03
9.150000000000007017e-01 1.381280437693677321e+01 -8.529037862212826906e-03 2.397261174973972300e-03 7.706466922252082352e-03
9.160000000000007025e-01 1.381894191769624669e+01 -8.538462254771147023e-03 2.400921495297666033e-03 7.709729739829139158e-03
9.170000000000007034e-01 1.382509483546540707e+01 -8.546980569143497117e-03 2.394062799983115095e-03 7.713941889310409368e-03
9.180000000000007043e-01 1.383127048423516037e+01 -8.555871558022364043e-03 2.380222788269069356e-03 7.717833022687888359e-03
9.190000000000007052e-01 1.383746836311942907e+01 -8.563228920985089393e-03 2.365350036716385579e-03 7.723292034506223924e-03
9.200000000000007061e-01 1.384367147383875185e+01 -8.570448933148294354e-03 2.367338213825514667e-03 7.728893416250020264e-03
9.210000000000007070e-01 1.384986670833932187e+01 -8.574450897690407206e-03 2.379216397120383422e-03 7.737713392652523572e-03
9.220000000000007079e-01 1.385605290662872946e+01 -8.576632921325450659e-03 2.390434631917865566e-03 7.748362962868672772e-03
9.230000000000007088e-01 1.386222617666821577e+01 -8.575951162295437566e-03 2.402681122809125977e-03 7.761889207256871502e-03
9.240000000000007097e-01 1.386838205431874194e+01 -8.569246281741174642e-03 2.413368631215009885e-03 7.781411063640262561e-03
9.250000000000007105e-01 1.387453313903455054e+01 -8.559711637172073145e-03 2.408626921363465206e-03 7.803713068734005782e-03
9.260000000000007114e-01 1.388068955588828501e+01 -8.548295365256614042e-03 2.391878511522144146e-03 7.827848712047870416e-03
9.270000000000007123e-01 1.388685947371864415e+01 -8.536279585108672366e-03 2.366361754749532822e-03 7.852557788140734560e-03
9.280000000000007132e-01 1.389303741984532081e+01 -8.535064338564796182e-03 2.357118211888137305e-03 7.866495190510875563e-03
9.290000000000007141e-01 1.389920362769603202e+01 -8.546529402027779748e-03 2.380321551316576939e-03 7.867824152238670279e-03
9.300000000000007150e-01 1.390536656499469359e+01 -8.558373623728115359e-03 2.395436325066540445e-03 7.868841576155473708e-03
9.310000000000007159e-01 1.391152484434027059e+01 -8.568976985668379232e-03 2.410697640091379046e-03 7.871134432542142845e-03
9.320000000000007168e-01 1.391770620922631174e+01 -8.577606443787914176e-03 2.396241557746762313e-03 7.875439851505109182e-03
9.330000000000007176e-01 1.392390479047111462e+01 -8.584851795804359156e-03 2.386270551001478182e-03 7.881157813779231247e-03
9.340000000000007185e-01 1.393012001349625351e+01 -8.591268183374455372e-03 2.376045158235572455e-03 7.887711797577565132e-03
9.350000000000007194e-01 1.393634932870823562e+01 -8.598152770267946179e-03 2.368837558285834602e-03 7.893778064333429809e-03
9.360000000000007203e-01 1.394257736222466093e+01 -8.603001664432006687e-03 2.374968148006693577e-03 7.901837051927779881e-03
9.370000000000007212e-01 1.394880113124986387e+01 -8.607802827723767466e-03 2.384033802520826514e-03 7.909921213373917806e-03
9.380000000000007221e-01 1.395502255276584869e+01 -8.611071291660311877e-03 2.389649775675496690e-03 7.919494180673060726e-03
9.390000000000007230e-01 1.396122734767902962e+01 -8.610049477785448185e-03 2.405254564604514950e-03 7.933302938094390078e-03
9.400000000000007239e-01 1.396743134036382017e+01 -8.607758103827292326e-03 2.403765419036743220e-03 7.948335305988839250e-03
9.410000000000007248e-01 1.397362180024215306e+01 -8.603643336644739223e-03 2.413183458311851312e-03 7.965137812097808009e-03
9.420000000000007256e-01 1.397980920416492800e+01 -8.599573202236608649e-03 2.412169279461660876e-03 7.981850623688308000e-03
9.430000000000007265e-01 1.398599205660950950e+01 -8.595571932623497294e-03 2.412719488041998109e-03 7.998450773017383442e-03
9.440000000000007274e-01 1.399216520279439102e+01 -8.599002675679673358e-03 2.425856490798156129e-03 8.007605799585749279e-03
9.450000000000007283e-01 1.399832615012301495e+01 -8.611725332403520269e-03 2.450778003779586697e-03 8.007511617527442518e-03
9.460000000000007292e-01 1.400447127026800942e+01 -8.626153510514145833e-03 2.481033365519681039e-03 8.005762028279040168e-03
9.470000000000007301e-01 1.401059999536850320e+01 -8.639047190016574049e-03 2.510322089522792552e-03 8.005613447219731699e-03
9.480000000000007310e-01 1.401672837406184335e+01 -8.651411016063327228e-03 2.523032322723174278e-03 8.006082199756429582e-03
9.490000000000007319e-01 1.402285520401846419e+01 -8.660735809214057876e-03 2.533905852593219474e-03 8.009654930456730493e-03
9.500000000000007327e-01 1.402898545601807534e+01 -8.666514772437960978e-03 2.536262772826813894e-03 8.016820466098185244e-03
9.510000000000007336e-01 1.403514696851097554e+01 -8.673562721897265168e-03 2.512050228997064413e-03 8.022758364571986808e-03
9.520000000000007345e-01 1.404133803311832551e+01 -8.679934309165356771e-03 2.488869701815384777e-03 8.029388612502219233e-03
9.530000000000007354e-01 1.404754553505255643e+01 -8.687653326462188921e-03 2.480151392231269916e-03 8.034679223149637090e-03
9.540000000000007363e-01 1.405376676337123065e+01 -8.694258151205693647e-03 2.473029832531472433e-03 8.041082761134249121e-03
9.550000000000007372e-01 1.406000927895558128e+01 -8.698951418237985816e-03 2.456435833887358339e-03 8.049405598235810644e-03
9.560000000000007381e-01 1.406625795452357508e+01 -8.704109581736303031e-03 2.455434013742503058e-03 8.057266752509693875e-03
9.570000000000007390e-01 1.407250350767095348e+01 -8.708759468293364100e-03 2.463206320914962041e-03 8.065623075346677745e-03
9.580000000000007399e-01 1.407875175776286270e+01 -8.713592982321492417e-03 2.465342890412279206e-03 8.073783588739098446e-03
9.590000000000007407e-01 1.408500404862734534e+01 -8.717357091014465292e-03 2.465066226531819477e-03 8.083001504384609848e-03
9.600000000000007416e-01 1.409125891726342417e+01 -8.719691045485875383e-03 2.464822409407050122e-03 8.093633239596550316e-03
9.610000000000007425e-01 1.409750344226054075e+01 -8.719360408575668742e-03 2.474835411459083701e-03 8.106891655916903874e-03
9.620000000000007434e-01 1.410372467821213860e+01 -8.714706126758049384e-03 2.493470175160201682e-03 8.124423383638994245e-03
9.630000000000007443e-01 1.410991458722934055e+01 -8.707204906933210461e-03 2.517295889731254940e-03 8.144738173043968368e-03
9.640000000000007452e-01 1.411607157893568498e+01 -8.696429329540436917e-03 2.539437623196008978e-03 8.168244543905474331e-03
9.650000000000007461e-01 1.412222609862564227e+01 -8.685469125322337058e-03 2.530949435365054123e-03 8.191858584097929524e-03
9.660000000000007470e-01 1.412839391905458442e+01 -8.673336626902382676e-03 2.505516197960232574e-03 8.216570317501776036e-03
9.670000000000007478e-01 1.413459059399325568e+01 -8.660789533477642604e-03 2.464114594806377651e-03 8.241638277418280104e-03
9.680000000000007487e-01 1.414080900208087677e+01 -8.658101567374960894e-03 2.439693479753875238e-03 8.256834182690846180e-03
9.690000000000007496e-01 1.414702455104028012e+01 -8.670162931603768441e-03 2.454613972200418714e-03 8.257319816926195905e-03
9.700000000000007505e-01 1.415322538744827341e+01 -8.685449283884377411e-03 2.484612875891084247e-03 8.254620629556333120e-03
9.710000000000007514e-01 1.415941259304533872e+01 -8.699925938736197129e-03 2.512720341670882096e-03 8.252764583063364190e-03
9.720000000000007523e-01 1.416559678473561235e+01 -8.713085237503487984e-03 2.528893547229866395e-03 8.252229946165217170e-03
9.730000000000007532e-01 1.417178287932068237e+01 -8.724218080630308583e-03 2.538123495560285284e-03 8.253723415920939319e-03
9.740000000000007541e-01 1.417798666906305627e+01 -8.734147359242131967e-03 2.530357616868232282e-03 8.256445046350466277e-03
9.750000000000007550e-01 1.418419965056201271e+01 -8.743370651379618955e-03 2.530389152423180923e-03 8.259860083583531534e-03
9.760000000000007558e-01 1.419042436306665955e+01 -8.753142854364135209e-03 2.528430349717289763e-03 8.262719623204285019e-03
9.770000000000007567e-01 1.419667646407982176e+01 -8.760671709592106685e-03 2.508570696429903227e-03 8.267797812355931128e-03
9.780000000000007576e-01 1.420296948969869888e+01 -8.765840622510680594e-03 2.472815003633556732e-03 8.275231166455251572e-03
9.790000000000007585e-01 1.420928468268148137e+01 -8.768112568761660813e-03 2.452919585979169287e-03 8.285573004640497258e-03
9.800000000000007594e-01 1.421561855057691659e+01 -8.767431177500093625e-03 2.433563282064874628e-03 8.298857250939258717e-03
9.810000000000007603e-01 1.422194748642370499e+01 -8.764542457971946990e-03 2.435606611183549833e-03 8.314305900944752095e-03
9.820000000000007612e-01 1.422826623930210665e+01 -8.760388735007033564e-03 2.441635856605365792e-03 8.330974624658867705e-03
9.830000000000007621e-01 1.423454959298616807e+01 -8.762859959956546124e-03 2.479506275895135975e-03 8.340972451480100150e-03
9.840000000000007629e-01 1.424077792261302200e+01 -8.776320409251659252e-03 2.547990782397724710e-03 8.339985997246808849e-03
9.850000000000007638e-01 1.424697573568243314e+01 -8.791955453919803390e-03 2.594142384508663426e-03 8.336843531038497929e-03
9.860000000000007647e-01 1.425316005350945403e+01 -8.805400607492895951e-03 2.621082780472005005e-03 8.335897550642346054e-03
9.870000000000007656e-01 1.425932210347575513e+01 -8.817277184663317724e-03 2.655227218362220254e-03 8.336510570166683065e-03
9.880000000000007665e-01 1.426548456966028589e+01 -8.827607506044792343e-03 2.665141321514035225e-03 8.338674738383865248e-03
9.890000000000007674e-01 1.427166439941034959e+01 -8.835048343468052470e-03 2.655218593404349084e-03 8.343711370693776205e-03
9.900000000000007683e-01 1.427786088299123790e+01 -8.841128551714504125e-03 2.644644970826191821e-03 8.350062772844269593e-03
9.910000000000007692e-01 1.428407630889198110e+01 -8.847567669123630393e-03 2.632141768380431499e-03 8.356004946770525035e-03
9.920000000000007701e-01 1.429031936422075688e+01 -8.854574989332767224e-03 2.611519660556985492e-03 8.361331444544256933e-03
9.930000000000007709e-01 1.429658104131880592e+01 -8.858693455900660055e-03 2.597016357851625670e-03 8.369508727094304365e-03
9.940000000000007718e-01 1.430286356143391835e+01 -8.862634601831018491e-03 2.580114486718585246e-03 8.377829569322568087e-03
9.950000000000007727e-01 1.430914838357035279e+01 -8.866039979713011276e-03 2.581217843278568735e-03 8.386628927634072125e-03
9.960000000000007736e-01 1.431541584355104035e+01 -8.868214632977100553e-03 2.600754652289538615e-03 8.396565601448718885e-03
9.970000000000007745e-01 1.432167241212813380e+01 -8.871806761440774458e-03 2.615238184347327965e-03 8.405006046270469683e-03
9.980000000000007754e-01 1.432791384708861671e+01 -8.873997654822319420e-03 2.632562694339413839e-03 8.414777731801274113e-03
9.990000000000007763e-01 1.433414439717992117e+01 -8.877271513029742767e-03 2.646721421725277412e-03 8.423375790448130868e-03
1.000000000000000666e+00 1.434036409946512158e+01 -8.876703638294479448e-03 2.657001353094066987e-03 8.435714998233426881e-03
1.001000000000000556e+00 1.434656879765518056e+01 -8.871799228042615698e-03 2.667101037983638651e-03 8.452297498866997300e-03
1.002000000000000446e+00 1.435276956934105641e+01 -8.862636129071954638e-03 2.661864443196104713e-03 8.473053906416089243e-03
1.003000000000000336e+00 1.435899426609495144e+01 -8.851070114906701286e-03 2.626373361011669766e-03 8.496153807343044193e-03
1.004000000000000226e+00 1.436524199355829801e+01 -8.837022427832630367e-03 2.589294964486066331e-03 8.521673173032959930e-03
1.005000000000000115e+00 1.437149942271571135e+01 -8.829578750268785720e-03 2.572149592855444561e-03 8.540555857516628907e-03
1.006000000000000005e+00 1.437776175975983683e+01 -8.836254076950312425e-03 2.573917032824824674e-03 8.545332713138257749e-03
1.006999999999999895e+00 1.438400340062498195e+01 -8.846840954576632929e-03 2.605200089431517971e-03 8.546198649367783146e-03
1.007999999999999785e+00 1.439021563023733385e+01 -8.857072295068201331e-03 2.644842682716296370e-03 8.547415384035295799e-03
1.008999999999999675e+00 1.439642370105494606e+01 -8.868788293475534518e-03 2.660717475863324383e-03 8.547136569746432641e-03
1.009999999999999565e+00 1.440265262734431140e+01 -8.879387074747986316e-03 2.650460785382653325e-03 8.547983648496586609e-03
1.010999999999999455e+00 1.440891740370371821e+01 -8.888460838051118890e-03 2.623684478644309342e-03 8.550367486555807486e-03
1.011999999999999345e+00 1.441521297634765553e+01 -8.896026874582182303e-03 2.600454230644862891e-03 8.554253068380358177e-03
1.012999999999999234e+00 1.442152857589557513e+01 -8.901631854303355615e-03 2.586032306383751964e-03 8.560075593992196030e-03
1.013999999999999124e+00 1.442785976097307810e+01 -8.905933520971276093e-03 2.574748443468310652e-03 8.567186837607172062e-03
1.014999999999999014e+00 1.443422983578260244e+01 -8.914842560305558106e-03 2.544767750781218307e-03 8.569673309169179715e-03
1.015999999999998904e+00 1.444063032566996974e+01 -8.922300602368298666e-03 2.521810715000998709e-03 8.573564331970359720e-03
1.016999999999998794e+00 1.444705504474964464e+01 -8.926097631343792374e-03 2.501378551668891406e-03 8.581070816805886486e-03
1.017999999999998684e+00 1.445348659834826321e+01 -8.927509856059940088e-03 2.495956257441362194e-03 8.590916090832833099e-03
1.018999999999998574e+00 1.445990491991141802e+01 -8.925649514842284166e-03 2.507327951687478990e-03 8.603979756236721996e-03
1.019999999999998463e+00 1.446631265751454443e+01 -8.923347916168415314e-03 2.515610313042008703e-03 8.617429020520680008e-03
1.020999999999998353e+00 1.447269956241704847e+01 -8.926774377713402389e-03 2.539869475209359864e-03 8.625118508087496749e-03
1.021999999999998243e+00 1.447906428726646411e+01 -8.938930676891630733e-03 2.574205827475993524e-03 8.624091610914725453e-03
1.022999999999998133e+00 1.448539962234924516e+01 -8.952802368003904415e-03 2.617467285222847134e-03 8.621360073071251962e-03
1.023999999999998023e+00 1.449170526009239168e+01 -8.965707214709985745e-03 2.660069471563466376e-03 8.619601300822609183e-03
1.024999999999997913e+00 1.449798248166969472e+01 -8.978222285993450388e-03 2.701000708690412186e-03 8.618226308074362560e-03
1.025999999999997803e+00 1.450424204889406532e+01 -8.990062544515444939e-03 2.730495320144845847e-03 8.617527673304262864e-03
1.026999999999997693e+00 1.451049040307681537e+01 -9.000471119798365144e-03 2.752116937048316309e-03 8.618251372651500319e-03
1.027999999999997582e+00 1.451675095684986694e+01 -9.008365725575581337e-03 2.747811952524012100e-03 8.621473143032805375e-03
1.028999999999997472e+00 1.452301960496849453e+01 -9.014119283730656282e-03 2.745471165103060759e-03 8.626809164497001997e-03
1.029999999999997362e+00 1.452930947194619549e+01 -9.018876744777894194e-03 2.729009767076941151e-03 8.633118657347988931e-03
1.030999999999997252e+00 1.453563070047221295e+01 -9.023480324333629787e-03 2.702251798316165909e-03 8.639581939841246838e-03
1.031999999999997142e+00 1.454196812542662798e+01 -9.026696096924720705e-03 2.689271142509693305e-03 8.647465958372155953e-03
1.032999999999997032e+00 1.454831427571385305e+01 -9.029025705222364431e-03 2.682875417997292525e-03 8.656263006763614820e-03
1.033999999999996922e+00 1.455467869555024762e+01 -9.029581173864993648e-03 2.665161337470418890e-03 8.666849564734239314e-03
1.034999999999996811e+00 1.456106181990416459e+01 -9.029741068803418674e-03 2.646616714886449589e-03 8.677839431151999211e-03
1.035999999999996701e+00 1.456744311243073220e+01 -9.030560038212199006e-03 2.649267511644593301e-03 8.688166247051246419e-03
1.036999999999996591e+00 1.457379170010240443e+01 -9.028088150059735556e-03 2.679500478387501078e-03 8.701770911250329699e-03
1.037999999999996481e+00 1.458011727266597291e+01 -9.024051678286596975e-03 2.698479114718125779e-03 8.716908226527890838e-03
1.038999999999996371e+00 1.458643296824014257e+01 -9.018701739429488620e-03 2.703006165259822305e-03 8.733324555720827637e-03
1.039999999999996261e+00 1.459273776654085530e+01 -9.013336379312874777e-03 2.708538078600141938e-03 8.749725089671292824e-03
1.040999999999996151e+00 1.459902506293990854e+01 -9.008040535816271704e-03 2.720744136763039028e-03 8.766036573805350077e-03
1.041999999999996041e+00 1.460530289424013262e+01 -9.001412653667219613e-03 2.723581353443140299e-03 8.783648765365735869e-03
1.042999999999995930e+00 1.461157845529905330e+01 -8.991006502543526929e-03 2.715445443622840210e-03 8.804991515203775335e-03
1.043999999999995820e+00 1.461783915860127614e+01 -8.977275627567051983e-03 2.716572325344215541e-03 8.829612296270626659e-03
1.044999999999995710e+00 1.462410149779004165e+01 -8.966906910701618466e-03 2.704567721936109587e-03 8.850848145355022858e-03
1.045999999999995600e+00 1.463037232164243484e+01 -8.970447144009774040e-03 2.699623291616581530e-03 8.858195743580347600e-03
1.046999999999995490e+00 1.463663682195907967e+01 -8.982879435072182311e-03 2.718379118427354663e-03 8.856695709836260449e-03
1.047999999999995380e+00 1.464290558779037177e+01 -8.996416321672320859e-03 2.727650490380220671e-03 8.854121064519005976e-03
1.048999999999995270e+00 1.464917341009049601e+01 -9.007560645581084643e-03 2.739738345456847399e-03 8.853942795014408534e-03
1.049999999999995159e+00 1.465545650017377710e+01 -9.018168534672809517e-03 2.735078451391714099e-03 8.854290830677361002e-03
1.050999999999995049e+00 1.466173718881791999e+01 -9.025047631493957404e-03 2.744358987351072990e-03 8.858316697231216966e-03
1.051999999999994939e+00 1.466802905265819135e+01 -9.031784299744242614e-03 2.739920459472881473e-03 8.862431821606075316e-03
1.052999999999994829e+00 1.467435004728536718e+01 -9.039326515370023005e-03 2.718331888194187515e-03 8.865724531258766319e-03
1.053999999999994719e+00 1.468070045732074114e+01 -9.046830094780385426e-03 2.696420059406430883e-03 8.869073343173957888e-03
1.054999999999994609e+00 1.468708850269477750e+01 -9.053830265303423885e-03 2.665784891267057588e-03 8.872967217474122745e-03
1.055999999999994499e+00 1.469351517520810368e+01 -9.056109926713309943e-03 2.629437413387128442e-03 8.881627924937171570e-03
1.056999999999994388e+00 1.469996542527009709e+01 -9.056432338068257093e-03 2.606182276074855975e-03 8.892269441840228855e-03
1.057999999999994278e+00 1.470643180593586052e+01 -9.054800651202860734e-03 2.588419985439422560e-03 8.904871451624938802e-03
1.058999999999994168e+00 1.471288388461329610e+01 -9.050905303637462110e-03 2.598826626201882276e-03 8.919699876812167694e-03
1.059999999999994058e+00 1.471929437684131159e+01 -9.044596546901945838e-03 2.634104318886460600e-03 8.936868853834050927e-03
1.060999999999993948e+00 1.472566374115149834e+01 -9.040789259486370355e-03 2.671424949299616713e-03 8.951489861420931088e-03
1.061999999999993838e+00 1.473198428811472205e+01 -9.046558884366775674e-03 2.726011921143070213e-03 8.956529202675263257e-03
1.062999999999993728e+00 1.473825924815144894e+01 -9.057939782558263944e-03 2.782979745831368548e-03 8.955981554660756572e-03
1.063999999999993618e+00 1.474451265506069575e+01 -9.069339208482116166e-03 2.815932299235310299e-03 8.955455837320299220e-03
1.064999999999993507e+00 1.475073250777465717e+01 -9.078029116195483403e-03 2.858176402234067701e-03 8.957679520393594177e-03
1.065999999999993397e+00 1.475693556699938114e+01 -9.085992169338913751e-03 2.882932944614941331e-03 8.960668502552589579e-03
1.066999999999993287e+00 1.476314334052467281e+01 -9.093311643507965419e-03 2.885538118216294384e-03 8.964349530397819343e-03
1.067999999999993177e+00 1.476938145770957966e+01 -9.099395694100894522e-03 2.861278509194039449e-03 8.969315313847989538e-03
1.068999999999993067e+00 1.477565186357835714e+01 -9.105692641845530150e-03 2.835286773068056848e-03 8.974113783915844272e-03
1.069999999999992957e+00 1.478195512837419123e+01 -9.111395419548591612e-03 2.808130623714495677e-03 8.979546366830097257e-03
1.070999999999992847e+00 1.478827527908821970e+01 -9.113806233654188349e-03 2.793655519625716510e-03 8.988289584575237176e-03
1.071999999999992736e+00 1.479460683591864978e+01 -9.116342889565181434e-03 2.784786059135107433e-03 8.996905018178992519e-03
1.072999999999992626e+00 1.480094658691256093e+01 -9.120109233808165045e-03 2.780358239897012113e-03 9.004303520923958443e-03
1.073999999999992516e+00 1.480732221757263467e+01 -9.126797816947288325e-03 2.751167156873549416e-03 9.008818383415186787e-03
1.074999999999992406e+00 1.481370687932958852e+01 -9.129951134505898472e-03 2.745289377552051838e-03 9.016855179665033554e-03
1.075999999999992296e+00 1.482006629301393197e+01 -9.129011230449127906e-03 2.769597546105676683e-03 9.028920641034301336e-03
1.076999999999992186e+00 1.482640623154739856e+01 -9.126749841844210634e-03 2.786811308377616994e-03 9.042248955564387292e-03
1.077999999999992076e+00 1.483273318950981690e+01 -9.123055403119143675e-03 2.796097440700810038e-03 9.056945621332558594e-03
1.078999999999991966e+00 1.483903344376928679e+01 -9.119850393965150959e-03 2.819596134495255813e-03 9.071080242817988401e-03
1.079999999999991855e+00 1.484528108968858007e+01 -9.113156477823165444e-03 2.865510558529888938e-03 9.088596049320217182e-03
1.080999999999991745e+00 1.485149332649685405e+01 -9.104950969763258087e-03 2.892714161489272698e-03 9.107523579195779193e-03
1.081999999999991635e+00 1.485770052875347425e+01 -9.093212126065600490e-03 2.886009869445408174e-03 9.129868801394862982e-03
1.082999999999991525e+00 1.486390967837009569e+01 -9.078457652118541304e-03 2.869308035497095816e-03 9.155156966860150333e-03
1.083999999999991415e+00 1.487013049157695477e+01 -9.060536551827196028e-03 2.839723344968118901e-03 9.183559052424390343e-03
1.084999999999991305e+00 1.487634504625072296e+01 -9.056513254323290268e-03 2.841958580555099118e-03 9.198046533089226928e-03
1.085999999999991195e+00 1.488254510171148937e+01 -9.064602981680883881e-03 2.864547520914476758e-03 9.200448513064068620e-03
1.086999999999991084e+00 1.488872256559766605e+01 -9.068936312423891977e-03 2.891472426247210237e-03 9.206610208675018725e-03
1.087999999999990974e+00 1.489488113378492606e+01 -9.071866115074517234e-03 2.913297927814501032e-03 9.214161335503855826e-03
1.088999999999990864e+00 1.490105278605155270e+01 -9.075294404887149224e-03 2.903642138260512096e-03 9.221214351272787046e-03
1.089999999999990754e+00 1.490725324835649523e+01 -9.079568438641182071e-03 2.879106133698648706e-03 9.227438003937108585e-03
1.090999999999990644e+00 1.491348510990983378e+01 -9.086394869717103265e-03 2.854533316378556410e-03 9.231127448254853804e-03
1.091999999999990534e+00 1.491972472308219011e+01 -9.092441709289971960e-03 2.852828536933643341e-03 9.235580715679760425e-03
1.092999999999990424e+00 1.492598959196477182e+01 -9.100842339839100917e-03 2.835973457257391986e-03 9.237670145502505786e-03
1.093999999999990314e+00 1.493227845410425836e+01 -9.107822528094545317e-03 2.818960388608005713e-03 9.241140439088624953e-03
1.094999999999990203e+00 1.493860535520540189e+01 -9.112693218179545446e-03 2.785792117036011567e-03 9.246666209143408061e-03
1.095999999999990093e+00 1.494496403638835424e+01 -9.117181840529956643e-03 2.758500657577604015e-03 9.252525320807322706e-03
1.096999999999989983e+00 1.495135986178468457e+01 -9.119922335405971150e-03 2.724096939075647608e-03 9.260109698157541203e-03
1.097999999999989873e+00 1.495778316240552108e+01 -9.121343740743709932e-03 2.698043119907195947e-03 9.269001405775625577e-03
1.098999999999989763e+00 1.496420340761809165e+01 -9.121759815771568469e-03 2.701514603201005116e-03 9.278858873296420492e-03
1.099999999999989653e+00 1.497060910373293119e+01 -9.126821049904186925e-03 2.721124935064643882e-03 9.284042549758033530e-03
1.100999999999989543e+00 1.497699489846538512e+01 -9.140945786812819038e-03 2.755151054358888005e-03 9.280181165484697320e-03
1.101999999999989432e+00 1.498332921384483285e+01 -9.158442668079250920e-03 2.824127288631520655e-03 9.272963530382637501e-03
1.102999999999989322e+00 1.498960796758301051e+01 -9.173409262326433569e-03 2.894655524148777651e-03 9.268261315378650139e-03
1.103999999999989212e+00 1.499585167121675688e+01 -9.187223845244832029e-03 2.943520211498453984e-03 9.264709056690979480e-03
1.104999999999989102e+00 1.500207444126630563e+01 -9.195782193529528775e-03 2.973012143980786198e-03 9.266410418047297398e-03
1.105999999999988992e+00 1.500828891193005710e+01 -9.202382196655662511e-03 2.987911532904192341e-03 9.270050530062896518e-03
1.106999999999988882e+00 1.501452125259805825e+01 -9.207302128419339940e-03 2.974961460418182671e-03 9.275375120326737055e-03
1.107999999999988772e+00 1.502079363340850904e+01 -9.211178274017671821e-03 2.938797463566887938e-03 9.281789954258105185e-03
1.108999999999988662e+00 1.502709998514295364e+01 -9.215280173633667513e-03 2.908928439189063450e-03 9.288031150089189752e-03
1.109999999999988551e+00 1.503342546350163467e+01 -9.219095954152080330e-03 2.893617595471055515e-03 9.294610898902568724e-03
1.110999999999988441e+00 1.503975938632372511e+01 -9.222049120551387841e-03 2.888126298460944735e-03 9.302110512982611837e-03
1.111999999999988331e+00 1.504611269547796226e+01 -9.223475783795212837e-03 2.870166629558060581e-03 9.311218950833304031e-03
1.112999999999988221e+00 1.505247386851520375e+01 -9.225710514772115373e-03 2.864537477530629955e-03 9.319599817450369139e-03
1.113999999999988111e+00 1.505882187080108459e+01 -9.223588256895046480e-03 2.875585971014208223e-03 9.332400871855786595e-03
1.114999999999988001e+00 1.506515379635237117e+01 -9.220683471734878942e-03 2.888757920448290981e-03 9.346054621243308005e-03
1.115999999999987891e+00 1.507145906924775858e+01 -9.216489892031803910e-03 2.911216996644400146e-03 9.361042067240098880e-03
1.116999999999987780e+00 1.507774944705306019e+01 -9.210199954039762632e-03 2.919822148738145801e-03 9.378169356775429080e-03
1.117999999999987670e+00 1.508403559822821549e+01 -9.201937745459342136e-03 2.915786570304045380e-03 9.397306066710461175e-03
1.118999999999987560e+00 1.509030523195855267e+01 -9.191819699576433619e-03 2.922185969239257317e-03 9.418332453460529288e-03
1.119999999999987450e+00 1.509658392679307859e+01 -9.179921963029328766e-03 2.901227128503406846e-03 9.441179623315910235e-03
1.120999999999987340e+00 1.510288695957632754e+01 -9.166051706795515924e-03 2.863018923546564037e-03 9.466022172734844808e-03
1.121999999999987230e+00 1.510920860226929818e+01 -9.150034952045830658e-03 2.828392259075189138e-03 9.493026979794535331e-03
1.122999999999987120e+00 1.511552518044064541e+01 -9.138750916827937526e-03 2.822172745480706207e-03 9.515313162384393328e-03
1.123999999999987010e+00 1.512183366220206970e+01 -9.142322347643021610e-03 2.833840586218732208e-03 9.522802682807413391e-03
1.124999999999986899e+00 1.512812596719436620e+01 -9.152052463575968341e-03 2.859747471279474804e-03 9.524190441998078849e-03
1.125999999999986789e+00 1.513437395696221976e+01 -9.160056436938167693e-03 2.912066669084599838e-03 9.527317315144662527e-03
1.126999999999986679e+00 1.514059276867701698e+01 -9.166038216307155831e-03 2.947226501509943655e-03 9.532439840617972990e-03
1.127999999999986569e+00 1.514679633992983554e+01 -9.170829330081944550e-03 2.967258077263381852e-03 9.538703285093952725e-03
1.128999999999986459e+00 1.515299215692828305e+01 -9.175865652305015621e-03 2.980048653857503629e-03 9.544689405452055908e-03
1.129999999999986349e+00 1.515917072033682444e+01 -9.181540974760973514e-03 3.002977566219580327e-03 9.549983103925454783e-03
1.130999999999986239e+00 1.516534104542279948e+01 -9.185841969369125046e-03 3.015516883394088118e-03 9.556625714751638967e-03
1.131999999999986128e+00 1.517152295041819521e+01 -9.189493706748078430e-03 3.007588711352352298e-03 9.563918744642484204e-03
1.132999999999986018e+00 1.517775033690744557e+01 -9.193857801242160885e-03 2.966471311991797019e-03 9.570506932301815067e-03
1.133999999999985908e+00 1.518400895238727699e+01 -9.195238207333710639e-03 2.936622727502290892e-03 9.580063799119346857e-03
1.134999999999985798e+00 1.519030202144858599e+01 -9.195044424960267804e-03 2.901975363651269901e-03 9.591188760772717883e-03
1.135999999999985688e+00 1.519661702335651476e+01 -9.195461573094599814e-03 2.880459665165825342e-03 9.601696287809250233e-03
1.136999999999985578e+00 1.520296173224053327e+01 -9.196044871473813692e-03 2.851335987455311943e-03 9.612034651516377509e-03
1.137999999999985468e+00 1.520931415906934880e+01 -9.200130116318218018e-03 2.847703287502679689e-03 9.618879693542300297e-03
1.138999999999985357e+00 1.521564631827925140e+01 -9.214680593671174119e-03 2.882521383768574946e-03 9.615299763791721605e-03
1.139999999999985247e+00 1.522195760282579080e+01 -9.234240721441439037e-03 2.922956174902041626e-03 9.606741764615107579e-03
1.140999999999985137e+00 1.522826135494591249e+01 -9.252053097980541749e-03 2.948300977858855573e-03 9.599957640979634929e-03
1.141999999999985027e+00 1.523453778254346425e+01 -9.267249410431461359e-03 2.990821812879702196e-03 9.595772580785384004e-03
1.142999999999984917e+00 1.524078846236669804e+01 -9.282126852039636680e-03 3.031447028805841007e-03 9.591876310944552272e-03
1.143999999999984807e+00 1.524703230791243946e+01 -9.296322857483949390e-03 3.052477311742527247e-03 9.588627214505608329e-03
1.144999999999984697e+00 1.525329405444701081e+01 -9.307313850738208397e-03 3.045567316166864283e-03 9.588545155389361502e-03
1.145999999999984587e+00 1.525958604072512692e+01 -9.316707174071389708e-03 3.024720895955276823e-03 9.590018774573423263e-03
1.146999999999984476e+00 1.526591393602105740e+01 -9.325306422084756255e-03 2.997411126154281638e-03 9.592273181845016594e-03
1.147999999999984366e+00 1.527224279578239319e+01 -9.331664348588231128e-03 3.002804587252438928e-03 9.596741200698607685e-03
1.148999999999984256e+00 1.527856914333488092e+01 -9.336931732879047083e-03 3.010584180391314910e-03 9.602272221864565152e-03
1.149999999999984146e+00 1.528490462926191462e+01 -9.342037345942810073e-03 3.006551418909108458e-03 9.607947029016034729e-03
1.150999999999984036e+00 1.529122030626283113e+01 -9.344711929764160097e-03 3.029034928847651464e-03 9.616014276676899258e-03
1.151999999999983926e+00 1.529751864806090467e+01 -9.342474495463841747e-03 3.044132697390304967e-03 9.628951276209354176e-03
1.152999999999983816e+00 1.530379221259064515e+01 -9.334567549747560186e-03 3.061003020007077233e-03 9.647526547051584606e-03
1.153999999999983705e+00 1.531004140064297658e+01 -9.325547756293581583e-03 3.076359703962147987e-03 9.667174491955629612e-03
1.154999999999983595e+00 1.531627056406616205e+01 -9.312288140246921878e-03 3.083124717061453204e-03 9.691023859569367072e-03
1.155999999999983485e+00 1.532248977963015868e+01 -9.298273991810336245e-03 3.079058427813708906e-03 9.715606091457036284e-03
1.156999999999983375e+00 1.532868188820399880e+01 -9.281694597554301235e-03 3.089586023714185198e-03 9.742723130997339720e-03
1.157999999999983265e+00 1.533485945667929862e+01 -9.264174694981497718e-03 3.086606219681676047e-03 9.770721830797919616e-03
1.158999999999983155e+00 1.534104483227424787e+01 -9.245680586291209202e-03 3.060304991341959713e-03 9.799623974205265431e-03
1.159999999999983045e+00 1.534724358343113337e+01 -9.226286649732271666e-03 3.027535492846764736e-03 9.829365202275890112e-03
1.160999999999982935e+00 1.535345970497320778e+01 -9.216434760695212461e-03 3.000313218620808201e-03 9.849556185758789190e-03
1.161999999999982824e+00 1.535967554215154252e+01 -9.220317378362994157e-03 3.004480200028256456e-03 9.856068597033073100e-03
1.162999999999982714e+00 1.536589011455935250e+01 -9.227162404435759746e-03 3.012589996625777977e-03 9.859665465031981768e-03
1.163999999999982604e+00 1.537210541588359547e+01 -9.233459782174715039e-03 3.018158457931742825e-03 9.863830227232509365e-03
1.164999999999982494e+00 1.537830979142216492e+01 -9.238129893518140859e-03 3.033754354948689849e-03 9.869613862893884121e-03
1.165999999999982384e+00 1.538452352170518012e+01 -9.242651529776838015e-03 3.028921246761642760e-03 9.875555727488400520e-03
1.166999999999982274e+00 1.539074587850688047e+01 -9.246137205586583974e-03 3.023780403886226764e-03 9.882544042863140171e-03
1.167999999999982164e+00 1.539695536769445638e+01 -9.247982551818826821e-03 3.038493364242915093e-03 9.891145114412865091e-03
1.168999999999982053e+00 1.540316307656052075e+01 -9.249045476404567714e-03 3.041336610340202376e-03 9.900489517195350947e-03
1.169999999999981943e+00 1.540938486968046739e+01 -9.251372419884574053e-03 3.029579299937934858e-03 9.908485968253284704e-03
1.170999999999981833e+00 1.541563010782777887e+01 -9.253025262432042902e-03 3.007787115120560267e-03 9.917074236080116942e-03
1.171999999999981723e+00 1.542187567038710938e+01 -9.253073137865708980e-03 3.007510578535200346e-03 9.927183512936010520e-03
1.172999999999981613e+00 1.542811518898979806e+01 -9.250066405503871297e-03 3.010547802815195101e-03 9.940242434182329154e-03
1.173999999999981503e+00 1.543434656354400403e+01 -9.245533173001103250e-03 3.014158618795132610e-03 9.954705908265713832e-03
1.174999999999981393e+00 1.544057035877959372e+01 -9.241485550364931384e-03 3.017690314775240551e-03 9.968568810662430113e-03
1.175999999999981283e+00 1.544678568970141619e+01 -9.240925639242133713e-03 3.025594717419663113e-03 9.978882128786812494e-03
1.176999999999981172e+00 1.545297500768991306e+01 -9.249292405963905825e-03 3.059974417467038396e-03 9.980237713573531302e-03
1.177999999999981062e+00 1.545914448213945391e+01 -9.262483896489388108e-03 3.093009446948530999e-03 9.976758820847895365e-03
1.178999999999980952e+00 1.546528678992413930e+01 -9.274822938536800634e-03 3.132515153851414894e-03 9.974131058795852531e-03
1.179999999999980842e+00 1.547140445064047576e+01 -9.283889304462066699e-03 3.166228588125607341e-03 9.974792911037609622e-03
1.180999999999980732e+00 1.547750670327622124e+01 -9.293589315931332848e-03 3.191336680185846361e-03 9.974845048224720637e-03
1.181999999999980622e+00 1.548362900359124694e+01 -9.302213120170427577e-03 3.179912805144730417e-03 9.975993976371002117e-03
1.182999999999980512e+00 1.548977895157336881e+01 -9.307219051767658125e-03 3.157271069645785355e-03 9.980771411084672640e-03
1.183999999999980401e+00 1.549595034103621494e+01 -9.309817960730458475e-03 3.138428497884336588e-03 9.987978404512900393e-03
1.184999999999980291e+00 1.550215493723582405e+01 -9.311487756883918623e-03 3.106891557274804941e-03 9.996159109205407858e-03
1.185999999999980181e+00 1.550838771084733914e+01 -9.314310905243830541e-03 3.081537293728744964e-03 1.000322568102750623e-02
1.186999999999980071e+00 1.551463292199293242e+01 -9.317032625727712097e-03 3.071821480134424159e-03 1.001041036466240874e-02
1.187999999999979961e+00 1.552088967968025912e+01 -9.320094179140302540e-03 3.063336491813605303e-03 1.001727757462697772e-02
1.188999999999979851e+00 1.552716016617402595e+01 -9.324713944857109318e-03 3.054227451090284554e-03 1.002259623776256825e-02
1.189999999999979741e+00 1.553342342808106835e+01 -9.332465268689778617e-03 3.069203361647373021e-03 1.002477830989861353e-02
1.190999999999979631e+00 1.553966168436386575e+01 -9.336790948084141770e-03 3.098534665286747578e-03 1.003035613692082086e-02
1.191999999999979520e+00 1.554586365784088109e+01 -9.337449404488707555e-03 3.135475927473364149e-03 1.003956682873993235e-02
1.192999999999979410e+00 1.555202861366521638e+01 -9.335986144434333528e-03 3.171030320099039318e-03 1.005084670468343530e-02
1.193999999999979300e+00 1.555816651681423046e+01 -9.328974496890048498e-03 3.191071347875969536e-03 1.006760984462421252e-02
1.194999999999979190e+00 1.556428815559995193e+01 -9.319263894383051500e-03 3.197625108661578813e-03 1.008700933941605524e-02
1.195999999999979080e+00 1.557040695210061543e+01 -9.306714813535567690e-03 3.187918312872075124e-03 1.010918828850300780e-02
1.196999999999978970e+00 1.557653337329609755e+01 -9.290656020348429106e-03 3.164234824866305612e-03 1.013480836342019187e-02
1.197999999999978860e+00 1.558267656129947376e+01 -9.272766349913143594e-03 3.129578346536933744e-03 1.016218324958842283e-02
1.198999999999978749e+00 1.558883034668229151e+01 -9.260020084497198184e-03 3.106234701679453508e-03 1.018441539037186726e-02
1.199999999999978639e+00 1.559499666171791432e+01 -9.258201182596769926e-03 3.091886146973954128e-03 1.019579360633581476e-02
1.200999999999978529e+00 1.560116994997662943e+01 -9.264826543936231437e-03 3.091538285221127544e-03 1.019878700221834265e-02
1.201999999999978419e+00 1.560734907263268845e+01 -9.270827153538333670e-03 3.091704497479311892e-03 1.020246778998501816e-02
1.202999999999978309e+00 1.561352618037033757e+01 -9.275115119934078736e-03 3.098007382284955272e-03 1.020791587850520751e-02
1.203999999999978199e+00 1.561971503732024402e+01 -9.278892250810473474e-03 3.090035300904021842e-03 1.021393501614350878e-02
1.204999999999978089e+00 1.562588411656370191e+01 -9.278229042632712281e-03 3.109149799174825562e-03 1.022440407149255437e-02
1.205999999999977979e+00 1.563203219464244498e+01 -9.276937048977066183e-03 3.128858970233997297e-03 1.023551914425849078e-02
1.206999999999977868e+00 1.563816719857283211e+01 -9.277667501152836102e-03 3.142663570765707667e-03 1.024463265603992035e-02
1.207999999999977758e+00 1.564430543088051095e+01 -9.277962971159101763e-03 3.139730663480253675e-03 1.025419442410189716e-02
1.208999999999977648e+00 1.565046962108407946e+01 -9.281555708911565228e-03 3.117365505343056009e-03 1.026046650591627002e-02
1.209999999999977538e+00 1.565665810610650688e+01 -9.283118965891359875e-03 3.094633943463945269e-03 1.026873344384201386e-02
1.210999999999977428e+00 1.566287332581328684e+01 -9.282837788842444871e-03 3.067618082062482932e-03 1.027880902164894639e-02
1.211999999999977318e+00 1.566910625525143885e+01 -9.279826998305980984e-03 3.046897560153968149e-03 1.029156318820782443e-02
1.212999999999977208e+00 1.567535181460084814e+01 -9.275874978767414264e-03 3.030315629358123347e-03 1.030521185620571559e-02
1.213999999999977097e+00 1.568159627933227185e+01 -9.276044182046000453e-03 3.031579450622295946e-03 1.031470788725223978e-02
1.214999999999976987e+00 1.568782571635738599e+01 -9.287450859009969972e-03 3.058013833895832645e-03 1.031298213114108589e-02
1.215999999999976877e+00 1.569403998831048064e+01 -9.303926127096139725e-03 3.089654174001487535e-03 1.030622639611330701e-02
1.216999999999976767e+00 1.570023093224219224e+01 -9.319905841498188695e-03 3.128961909786587628e-03 1.029994804071436738e-02
1.217999999999976657e+00 1.570639217539708810e+01 -9.334218011017260050e-03 3.172974856121403217e-03 1.029529692013234424e-02
1.218999999999976547e+00 1.571254415447396902e+01 -9.348003124780554507e-03 3.196024047899634346e-03 1.029115112624414199e-02
1.219999999999976437e+00 1.571868615109248246e+01 -9.359030326994054183e-03 3.217033708480608600e-03 1.028970124440957944e-02
1.220999999999976326e+00 1.572483732589717320e+01 -9.368196424454524121e-03 3.217021619763784160e-03 1.029003301257479241e-02
1.221999999999976216e+00 1.573099940836951482e+01 -9.376634005186295848e-03 3.214551532844672418e-03 1.029100707408435109e-02
1.222999999999976106e+00 1.573716482162753572e+01 -9.385567302856813454e-03 3.220154044835922547e-03 1.029140256339631729e-02
1.223999999999975996e+00 1.574333019247321985e+01 -9.393484504790210188e-03 3.228113659106073008e-03 1.029275156186120616e-02
1.224999999999975886e+00 1.574950033188251730e+01 -9.401224525593492032e-03 3.231085116296043835e-03 1.029425455760888883e-02
1.225999999999975776e+00 1.575568719042965249e+01 -9.406438455934714934e-03 3.219579908799527143e-03 1.029829157331726107e-02
1.226999999999975666e+00 1.576187096896500250e+01 -9.409407619824401714e-03 3.225629084474386510e-03 1.030455222268698671e-02
1.227999999999975556e+00 1.576803961253813746e+01 -9.411523709613954167e-03 3.242880136478996575e-03 1.031163387764675969e-02
1.228999999999975445e+00 1.577419601526221271e+01 -9.413045850756023014e-03 3.256643126680773548e-03 1.031926530363814348e-02
1.229999999999975335e+00 1.578034499644589062e+01 -9.410254485686846485e-03 3.261273302008942457e-03 1.033115761514814476e-02
1.230999999999975225e+00 1.578647306186908494e+01 -9.405695694754233685e-03 3.277630271559904898e-03 1.034473105511495190e-02
1.231999999999975115e+00 1.579257288987316699e+01 -9.397468923569091831e-03 3.297640919487049987e-03 1.036185248403910346e-02
1.232999999999975005e+00 1.579864612117861711e+01 -9.383313276300176212e-03 3.310081970850054303e-03 1.038476215874137472e-02
1.233999999999974895e+00 1.580470118486678821e+01 -9.367963976837067816e-03 3.312900288665964962e-03 1.040872808834729206e-02
1.234999999999974785e+00 1.581077634929348896e+01 -9.351340826635658882e-03 3.276176399934906808e-03 1.043383633004789368e-02
1.235999999999974674e+00 1.581686808542679756e+01 -9.333922415687289850e-03 3.242186282378689208e-03 1.045961678972661714e-02
1.236999999999974564e+00 1.582297957557325496e+01 -9.314898151651688010e-03 3.203408005194289046e-03 1.048686649531040994e-02
1.237999999999974454e+00 1.582910139534877558e+01 -9.307311860823149277e-03 3.185492085302528767e-03 1.050261524959876340e-02
1.238999999999974344e+00 1.583521537030710569e+01 -9.309371342969370230e-03 3.195396384639266271e-03 1.050869552486850649e-02
1.239999999999974234e+00 1.584133499020928859e+01 -9.312285121896286474e-03 3.192665219713381949e-03 1.051390027586936345e-02
1.240999999999974124e+00 1.584745502851330556e+01 -9.313213368791145932e-03 3.193175064774173358e-03 1.052106663073983962e-02
1.241999999999974014e+00 1.585356757677257988e+01 -9.315282988325325475e-03 3.202734729051005813e-03 1.052704085079722227e-02
1.242999999999973904e+00 1.585966256712136691e+01 -9.317006919574617047e-03 3.222016570787595430e-03 1.053327745293307534e-02
1.243999999999973793e+00 1.586573152416054100e+01 -9.319677625358869025e-03 3.250720586184774677e-03 1.053847479802863182e-02
1.244999999999973683e+00 1.587176841839530184e+01 -9.323886545792244712e-03 3.286992311031407960e-03 1.054202929835411015e-02
1.245999999999973573e+00 1.587780292170268837e+01 -9.326221260563892501e-03 3.291717953177362987e-03 1.054743033775585453e-02
1.246999999999973463e+00 1.588385099789767629e+01 -9.323900759068536742e-03 3.275824564080608708e-03 1.055747444428005791e-02
1.247999999999973353e+00 1.588992025883981363e+01 -9.319685327898317301e-03 3.250424385760983942e-03 1.056943031301153108e-02
1.248999999999973243e+00 1.589599563787662717e+01 -9.311582606215838484e-03 3.236203569402294408e-03 1.058528623759444169e-02
1.249999999999973133e+00 1.590207874198191718e+01 -9.301975136510749406e-03 3.218871031220744625e-03 1.060264369152240545e-02
1.250999999999973022e+00 1.590818689634102157e+01 -9.294507313229857445e-03 3.186352954125467804e-03 1.061786371888575990e-02
1.251999999999972912e+00 1.591430591494719415e+01 -9.283843320693525511e-03 3.164824714520937318e-03 1.063627455615325478e-02
1.252999999999972802e+00 1.592042782337544615e+01 -9.273729244331025551e-03 3.151820816079026893e-03 1.065412361638720315e-02
1.253999999999972692e+00 1.592654320479010543e+01 -9.274314157180683915e-03 3.158932742521401715e-03 1.066129046054980350e-02
1.254999999999972582e+00 1.593264695329364500e+01 -9.282181308220303906e-03 3.178432804680740575e-03 1.066124089658935202e-02
1.255999999999972472e+00 1.593872379211677170e+01 -9.290224110898213927e-03 3.213385287771507171e-03 1.066106728854885645e-02
1.256999999999972362e+00 1.594478517221980596e+01 -9.297119446080833252e-03 3.235739343046580355e-03 1.066209271155792344e-02
1.257999999999972252e+00 1.595083655355767860e+01 -9.301064040802414778e-03 3.249682702929773681e-03 1.066610772013922015e-02
1.258999999999972141e+00 1.595688055187650534e+01 -9.303314397645536318e-03 3.259316078818798659e-03 1.067184605447788794e-02
1.259999999999972031e+00 1.596292167387652761e+01 -9.304950031076895597e-03 3.263828031054625753e-03 1.067821093747478058e-02
1.260999999999971921e+00 1.596897125579526211e+01 -9.307440010628919777e-03 3.257858091894416316e-03 1.068372463719173375e-02
1.261999999999971811e+00 1.597501476674881715e+01 -9.309908237359916863e-03 3.266397283804874443e-03 1.068923831255369147e-02
1.262999999999971701e+00 1.598104558529801267e+01 -9.315912076479847606e-03 3.285093527284331863e-03 1.069120223390842249e-02
1.263999999999971591e+00 1.598706240102951526e+01 -9.323547784637167476e-03 3.306732053134578062e-03 1.069149346179203673e-02
1.264999999999971481e+00 1.599307142978832808e+01 -9.331831947390206716e-03 3.322803188577388989e-03 1.069110704262430517e-02
1.265999999999971370e+00 1.599907535170403250e+01 -9.339800425911782070e-03 3.335878510207357719e-03 1.069101925214637622e-02
1.266999999999971260e+00 1.600507513125067760e+01 -9.347044588403125367e-03 3.347265041758024431e-03 1.069164383409975348e-02
1.267999999999971150e+00 1.601106412123503020e+01 -9.349263820273357936e-03 3.360273835920758387e-03 1.069727323906425297e-02
1.268999999999971040e+00 1.601703027902640386e+01 -9.348114460235883508e-03 3.381956668862222751e-03 1.070625755825306558e-02
1.269999999999970930e+00 1.602298483859196310e+01 -9.344368712132091609e-03 3.389809146572855120e-03 1.071785462250812206e-02
1.270999999999970820e+00 1.602893643570482141e+01 -9.338108753499045622e-03 3.386511640640736676e-03 1.073198780932232629e-02
1.271999999999970710e+00 1.603488228336055599e+01 -9.326658276012365564e-03 3.380810620277783715e-03 1.075130294999827700e-02
1.272999999999970600e+00 1.604081506601630736e+01 -9.308930668830369543e-03 3.376148013079002114e-03 1.077686880168586721e-02
1.273999999999970489e+00 1.604676383017973151e+01 -9.287848335762649912e-03 3.339084172338491543e-03 1.080574309696547171e-02
1.274999999999970379e+00 1.605274817977826629e+01 -9.264196875037556886e-03 3.279847276502779671e-03 1.083714115371697990e-02
1.275999999999970269e+00 1.605877875410164179e+01 -9.238222366453311199e-03 3.207648043077807390e-03 1.087084042944017233e-02
1.276999999999970159e+00 1.606483315754723762e+01 -9.225390578636482458e-03 3.170987133040658462e-03 1.089144029682116190e-02
1.277999999999970049e+00 1.607086845787003782e+01 -9.227817791996370533e-03 3.192517469196173852e-03 1.089683899448652682e-02
1.278999999999969939e+00 1.607686322214305008e+01 -9.229908751754809654e-03 3.235144478742544433e-03 1.090259082468752160e-02
1.279999999999969829e+00 1.608280704299887987e+01 -9.234126518796586039e-03 3.290305662966801561e-03 1.090620433849595790e-02
1.280999999999969718e+00 1.608870970284497659e+01 -9.238622669157703360e-03 3.335962823060978355e-03 1.090951657468213105e-02
1.281999999999969608e+00 1.609457807799770634e+01 -9.241225131949578481e-03 3.372849979219823963e-03 1.091469519647638407e-02
1.282999999999969498e+00 1.610042933679014965e+01 -9.243444338949396294e-03 3.392185546506092803e-03 1.092025449583482535e-02
1.283999999999969388e+00 1.610626943196281147e+01 -9.248443359633849031e-03 3.408348186972030153e-03 1.092303983395259345e-02
1.284999999999969278e+00 1.611211104670157823e+01 -9.251693989061664236e-03 3.410079250294899278e-03 1.092758321220639248e-02
1.285999999999969168e+00 1.611796457691779239e+01 -9.252754326323961095e-03 3.399224110109807725e-03 1.093431340039815493e-02
1.286999999999969058e+00 1.612384946126411478e+01 -9.252545871650929427e-03 3.367661525328535105e-03 1.094230598359450385e-02
1.287999999999968948e+00 1.612976931607889597e+01 -9.250658872413370856e-03 3.330804057632181722e-03 1.095200527828595928e-02
1.288999999999968837e+00 1.613572010503377641e+01 -9.246773538377469140e-03 3.295984583497032008e-03 1.096376218255916413e-02
1.289999999999968727e+00 1.614170442544288520e+01 -9.241082120798521649e-03 3.256761711689731831e-03 1.097738168766538604e-02
1.290999999999968617e+00 1.614773007975422559e+01 -9.239752552944603681e-03 3.214098241604214368e-03 1.098670888602667518e-02
1.291999999999968507e+00 1.615377192759460456e+01 -9.244718622090390345e-03 3.202870781711412637e-03 1.098981074009075000e-02
1.292999999999968397e+00 1.615978153906266712e+01 -9.254992863088293623e-03 3.245381395025734653e-03 1.098764464323832499e-02
1.293999999999968287e+00 1.616575089803792409e+01 -9.263909230841832487e-03 3.294550255584866028e-03 1.098685362369879528e-02
1.294999999999968177e+00 1.617167939544748378e+01 -9.273272483941233379e-03 3.344775074381536872e-03 1.098562950515171582e-02
1.295999999999968066e+00 1.617757768627759063e+01 -9.280161209937409783e-03 3.381870379830564932e-03 1.098688081403821279e-02
1.296999999999967956e+00 1.618347521095130404e+01 -9.285817365135397641e-03 3.388292691421991923e-03 1.098935706806337953e-02
1.297999999999967846e+00 1.618938951296881612e+01 -9.288653466116257584e-03 3.374351448604172299e-03 1.099464437036335070e-02
1.298999999999967736e+00 1.619531090824827757e+01 -9.291310531127777717e-03 3.369915251666327771e-03 1.100011453914545231e-02
1.299999999999967626e+00 1.620123265391108092e+01 -9.295234584158783286e-03 3.373488921355437264e-03 1.100431119313683391e-02
1.300999999999967516e+00 1.620715209488823660e+01 -9.298951584794244024e-03 3.379510607638556291e-03 1.100871593006908997e-02
1.301999999999967406e+00 1.621306754234381131e+01 -9.302300215378350029e-03 3.386852759803642837e-03 1.101350073865364418e-02
1.302999999999967295e+00 1.621898498075632844e+01 -9.305676065738694575e-03 3.388237653221565920e-03 1.101828306994558776e-02
1.303999999999967185e+00 1.622490152194761137e+01 -9.308502940087722693e-03 3.391961748804791371e-03 1.102363011979825766e-02
1.304999999999967075e+00 1.623081199300374422e+01 -9.312333806075993176e-03 3.401862749943144332e-03 1.102799612335214618e-02
1.305999999999966965e+00 1.623672929516999375e+01 -9.313677522713436144e-03 3.396375356463908826e-03 1.103486643305132998e-02
1.306999999999966855e+00 1.624263509030204133e+01 -9.312693428089718548e-03 3.406898296042131999e-03 1.104406186038725708e-02
1.307999999999966745e+00 1.624850881390333157e+01 -9.309757326305054259e-03 3.436033725014817075e-03 1.105516043721846420e-02
1.308999999999966635e+00 1.625437491879840834e+01 -9.302032912419025759e-03 3.435928017342252186e-03 1.107099772693002221e-02
1.309999999999966525e+00 1.626023980378372258e+01 -9.288145391836586870e-03 3.423260406522353125e-03 1.109291018495317353e-02
1.310999999999966414e+00 1.626611696886556047e+01 -9.268073407945283393e-03 3.390908326107396065e-03 1.112090603409588221e-02
1.311999999999966304e+00 1.627198762991811165e+01 -9.243249740941615611e-03 3.372588688390430745e-03 1.115354552813525510e-02
1.312999999999966194e+00 1.627786686157762119e+01 -9.231407802293345108e-03 3.352176142783802257e-03 1.117320794371200014e-02
1.313999999999966084e+00 1.628373945126902100e+01 -9.233229747482293859e-03 3.360640056082483951e-03 1.117926641651352179e-02
1.314999999999965974e+00 1.628961042743079446e+01 -9.237302064885375905e-03 3.366325903111920190e-03 1.118313100042156102e-02
1.315999999999965864e+00 1.629548178611259246e+01 -9.241798577498620826e-03 3.370439895700620692e-03 1.118661389143947409e-02
1.316999999999965754e+00 1.630134003134691412e+01 -9.244319546319100175e-03 3.386074311997442840e-03 1.119207173744326926e-02
1.317999999999965643e+00 1.630717673647976795e+01 -9.247352785815289924e-03 3.410647652961453294e-03 1.119698508995354419e-02
1.318999999999965533e+00 1.631300485327670913e+01 -9.253206919286837556e-03 3.425090122345663540e-03 1.119904388767940621e-02
1.319999999999965423e+00 1.631885606036650316e+01 -9.257890855097617236e-03 3.406683765303586756e-03 1.120228306595049718e-02
1.320999999999965313e+00 1.632473275764033360e+01 -9.262906468503934870e-03 3.386209194673490269e-03 1.120523968208025391e-02
1.321999999999965203e+00 1.633062287675237556e+01 -9.266321910710357060e-03 3.376202798668398800e-03 1.120982524175128184e-02
1.322999999999965093e+00 1.633650593587801225e+01 -9.264191878186263038e-03 3.381132752549571505e-03 1.121996669702023976e-02
1.323999999999964983e+00 1.634240526580479624e+01 -9.262380756329853526e-03 3.363050829545861931e-03 1.122981216731587170e-02
1.324999999999964873e+00 1.634831929569129727e+01 -9.261572688212977092e-03 3.347542801711950525e-03 1.123867041116385738e-02
1.325999999999964762e+00 1.635423275253575071e+01 -9.258667242775010103e-03 3.345210398321574879e-03 1.124962244493236604e-02
1.326999999999964652e+00 1.636014163242282393e+01 -9.258434768224093128e-03 3.349554881150866928e-03 1.125786545507035871e-02
1.327999999999964542e+00 1.636603966090874707e+01 -9.265903346186186301e-03 3.367874860263051634e-03 1.125841947215379564e-02
1.328999999999964432e+00 1.637191146304727241e+01 -9.277366571079973673e-03 3.405564432554634285e-03 1.125502604456340983e-02
1.329999999999964322e+00 1.637776483840168851e+01 -9.291080627895794558e-03 3.437705273479692986e-03 1.124945001030759964e-02
1.330999999999964212e+00 1.638361049832383287e+01 -9.302405825750346274e-03 3.456745903605982356e-03 1.124633112464260704e-02
1.331999999999964102e+00 1.638944164875780984e+01 -9.307616847399918791e-03 3.476466413422946156e-03 1.124939777072804341e-02
1.332999999999963991e+00 1.639526895529476036e+01 -9.308630336469475575e-03 3.481323799518959428e-03 1.125669479563012366e-02
1.333999999999963881e+00 1.640111660412112826e+01 -9.306085923667065107e-03 3.458437097299163487e-03 1.126758210329127305e-02
1.334999999999963771e+00 1.640697770228724650e+01 -9.302348626584428654e-03 3.441250460466189348e-03 1.127967298536290165e-02
1.335999999999963661e+00 1.641284120838687244e+01 -9.302159819035499960e-03 3.438653719409563020e-03 1.128822421154713519e-02
1.336999999999963551e+00 1.641869578586099365e+01 -9.300936830834435204e-03 3.446359356713220995e-03 1.129778438935099411e-02
1.337999999999963441e+00 1.642453602428032866e+01 -9.300401233286344910e-03 3.460162813951336153e-03 1.130660851401152876e-02
1.338999999999963331e+00 1.643034430076082231e+01 -9.298904749281503360e-03 3.490628268787857383e-03 1.131636045445548987e-02
1.339999999999963221e+00 1.643613134532832731e+01 -9.296764591345358861e-03 3.509720023840352462e-03 1.132673873671783196e-02
1.340999999999963110e+00 1.644190993654362742e+01 -9.293623384338161111e-03 3.515032169038050450e-03 1.133812736816166775e-02
1.341999999999963000e+00 1.644768494637633438e+01 -9.289373820310888735e-03 3.514363987603932177e-03 1.135061595142012117e-02
1.342999999999962890e+00 1.645345696261097501e+01 -9.284415512671690546e-03 3.512399278031059363e-03 1.136379878254496247e-02
1.343999999999962780e+00 1.645922342387183335e+01 -9.276067326750471118e-03 3.509606065892135682e-03 1.138035608862283596e-02
1.344999999999962670e+00 1.646498131400394271e+01 -9.265831209691318543e-03 3.507941077581951811e-03 1.139877709157010449e-02
1.345999999999962560e+00 1.647073918680447591e+01 -9.251913140053070334e-03 3.494040339519877830e-03 1.142081233384449786e-02
1.346999999999962450e+00 1.647651483873433165e+01 -9.235312108106647627e-03 3.459660178250906909e-03 1.144544111004594175e-02
1.347999999999962339e+00 1.648229512037173805e+01 -9.214571789849289665e-03 3.434290152442886004e-03 1.147405583779550174e-02
1.348999999999962229e+00 1.648807463613762181e+01 -9.200382544519799047e-03 3.420866778636040897e-03 1.149600101569753403e-02
1.349999999999962119e+00 1.649384857977151242e+01 -9.203100798698462051e-03 3.429157164807851779e-03 1.150100974025004830e-02
1.350999999999962009e+00 1.649960662593148797e+01 -9.212537920607385272e-03 3.454491760631835801e-03 1.149927621909512324e-02
1.351999999999961899e+00 1.650535272838719081e+01 -9.220828351490482910e-03 3.474725895787643404e-03 1.149864770748137803e-02
1.352999999999961789e+00 1.651107901675495881e+01 -9.227789200515696191e-03 3.501500832747689654e-03 1.149926458731484989e-02
1.353999999999961679e+00 1.651679598081184253e+01 -9.230386184370600530e-03 3.513422127486889521e-03 1.150417757152885460e-02
1.354999999999961569e+00 1.652251425740447033e+01 -9.232888277655167814e-03 3.514611685027365512e-03 1.150917345123697935e-02
1.355999999999961458e+00 1.652823983760559301e+01 -9.236265646839228460e-03 3.510685445716546504e-03 1.151328529929382741e-02
1.356999999999961348e+00 1.653397689750695676e+01 -9.239310864566325360e-03 3.502250963202575146e-03 1.151773875199136633e-02
1.357999999999961238e+00 1.653974290452560680e+01 -9.243489257113475174e-03 3.477482238463431782e-03 1.152108680773915143e-02
1.358999999999961128e+00 1.654553578413525017e+01 -9.245422645826643568e-03 3.452543036183279221e-03 1.152670176346483506e-02
1.359999999999961018e+00 1.655133798767664288e+01 -9.245225619937378486e-03 3.443022078544664272e-03 1.153446729423950740e-02
1.360999999999960908e+00 1.655716484153712642e+01 -9.245637099771688433e-03 3.418783239288149950e-03 1.154163640258717635e-02
1.361999999999960798e+00 1.656299319490445043e+01 -9.244624634226684956e-03 3.416271266902672077e-03 1.155022470447471597e-02
1.362999999999960687e+00 1.656880407827762269e+01 -9.245918627649018368e-03 3.435035254476758587e-03 1.155649893790455449e-02
1.363999999999960577e+00 1.657461100693912215e+01 -9.260403409517668424e-03 3.453474748018213122e-03 1.154963206893985100e-02
1.364999999999960467e+00 1.658040405476301871e+01 -9.281507331230863522e-03 3.488459507334305820e-03 1.153620909774133278e-02
1.365999999999960357e+00 1.658619413927011621e+01 -9.301008365042540832e-03 3.510923857945037058e-03 1.152442754839028485e-02
1.366999999999960247e+00 1.659196665957356487e+01 -9.314367460995214704e-03 3.541847157546556407e-03 1.151876226772234960e-02
1.367999999999960137e+00 1.659771603292774245e+01 -9.325124287728697378e-03 3.575750933551119157e-03 1.151566522425468038e-02
1.368999999999960027e+00 1.660347444293248031e+01 -9.333993793923358109e-03 3.575583789185489761e-03 1.151443301476028601e-02
1.369999999999959917e+00 1.660923125577637549e+01 -9.338409698016260016e-03 3.581596854121084014e-03 1.151760417669258144e-02
1.370999999999959806e+00 1.661500753252535389e+01 -9.342172239712155657e-03 3.565895490733751727e-03 1.152137485238732481e-02
1.371999999999959696e+00 1.662080943987238157e+01 -9.342249462427117818e-03 3.540342115399438411e-03 1.152879190711405231e-02
1.372999999999959586e+00 1.662659645245202000e+01 -9.337886912815514251e-03 3.550874333177085618e-03 1.154061626356912146e-02
1.373999999999959476e+00 1.663237637669998747e+01 -9.335137792705255899e-03 3.555213544737784170e-03 1.155077848524750650e-02
1.374999999999959366e+00 1.663816069699953459e+01 -9.331535600617647808e-03 3.547215301070529014e-03 1.156173893210808018e-02
1.375999999999959256e+00 1.664393752553207761e+01 -9.326116241904099796e-03 3.549287709361078486e-03 1.157447437968925005e-02
1.376999999999959146e+00 1.664970295310709503e+01 -9.319797280081910246e-03 3.554369705064498036e-03 1.158811241212500363e-02
1.377999999999959035e+00 1.665545446920831196e+01 -9.312607520941632369e-03 3.561091419724696575e-03 1.160263664853104261e-02
1.378999999999958925e+00 1.666119592692361806e+01 -9.303805041647518828e-03 3.562347326341421330e-03 1.161879114367499188e-02
1.379999999999958815e+00 1.666694209523347325e+01 -9.292054818765105306e-03 3.545886508909912305e-03 1.163791093919937583e-02
1.380999999999958705e+00 1.667267305527883181e+01 -9.275483916712658206e-03 3.544523871354100797e-03 1.166183945772705094e-02
1.381999999999958595e+00 1.667841291649100910e+01 -9.256476623201399800e-03 3.516615411024111293e-03 1.168817042595479000e-02
1.382999999999958485e+00 1.668416795072156944e+01 -9.237134827189321523e-03 3.482100596628980721e-03 1.171478047240544218e-02
1.383999999999958375e+00 1.668990430156410909e+01 -9.214747744501594617e-03 3.478396901961944288e-03 1.174432255744661466e-02
1.384999999999958264e+00 1.669561454902706288e+01 -9.204239246255824236e-03 3.493991783302036191e-03 1.176189745913401238e-02
1.385999999999958154e+00 1.670128976458254044e+01 -9.206348037595129749e-03 3.531132482117565682e-03 1.176678521796968753e-02
1.386999999999958044e+00 1.670694270201563825e+01 -9.208547024913967677e-03 3.555609591816163290e-03 1.177154141590498228e-02
1.387999999999957934e+00 1.671257855004353843e+01 -9.212451230250544298e-03 3.576603202350363275e-03 1.177454530263155955e-02
1.388999999999957824e+00 1.671821277756683344e+01 -9.216535310591425501e-03 3.582307787296415413e-03 1.177729592538442720e-02
1.389999999999957714e+00 1.672384965976998927e+01 -9.221056718739212288e-03 3.584174515583377074e-03 1.177952416167643568e-02
1.390999999999957604e+00 1.672947091423040789e+01 -9.221486700859208435e-03 3.600232240440596337e-03 1.178574054676279764e-02
1.391999999999957494e+00 1.673509685876907938e+01 -9.224212926064930332e-03 3.598268387393440196e-03 1.178956250566958776e-02
1.392999999999957383e+00 1.674073694895601250e+01 -9.229607584055358679e-03 3.589517397122236539e-03 1.179065080167380521e-02
1.393999999999957273e+00 1.674642153572456493e+01 -9.235779325421692582e-03 3.551192556869257194e-03 1.179094193689680242e-02
1.394999999999957163e+00 1.675215611081114275e+01 -9.239174273882301558e-03 3.504599187304481556e-03 1.179401483297830636e-02
1.395999999999957053e+00 1.675791788480469791e+01 -9.238802691746700671e-03 3.477028698191548042e-03 1.180087445290759277e-02
1.396999999999956943e+00 1.676367499801368410e+01 -9.235948418465573725e-03 3.478835209479376120e-03 1.181021040197907830e-02
1.397999999999956833e+00 1.676942493701117698e+01 -9.231688670189974744e-03 3.481749672697098674e-03 1.182094354170227374e-02
1.398999999999956723e+00 1.677517334487130896e+01 -9.228153431053855160e-03 3.479745570921878584e-03 1.183095112850975766e-02
1.399999999999956612e+00 1.678091380010753397e+01 -9.235768676828289697e-03 3.495313440603272509e-03 1.182984911818824730e-02
1.400999999999956502e+00 1.678662857688602017e+01 -9.253946684124774932e-03 3.539169905638578015e-03 1.181824267089354348e-02
1.401999999999956392e+00 1.679231239438271572e+01 -9.269917090478784968e-03 3.586099593783231496e-03 1.180888896620250865e-02
1.402999999999956282e+00 1.679794693561101226e+01 -9.283249807426181832e-03 3.648708579129640583e-03 1.180220198357346748e-02
1.403999999999956172e+00 1.680354967600024807e+01 -9.294611114803928015e-03 3.691870725568122819e-03 1.179750456178983373e-02
1.404999999999956062e+00 1.680916434381278535e+01 -9.302769962993333308e-03 3.688102150456055994e-03 1.179604832875506305e-02
1.405999999999955952e+00 1.681481559743765430e+01 -9.308319804959110447e-03 3.657066180090153343e-03 1.179721448039281265e-02
1.406999999999955842e+00 1.682050823015298135e+01 -9.311159570701790789e-03 3.618526855374740170e-03 1.180109708321603473e-02
1.407999999999955731e+00 1.682622387372813932e+01 -9.312436391126659163e-03 3.596792815968689883e-03 1.180652540795091264e-02
1.408999999999955621e+00 1.683194715817124276e+01 -9.312704886812251878e-03 3.589420443708813899e-03 1.181292905044128462e-02
1.409999999999955511e+00 1.683766042047821188e+01 -9.314049464536315256e-03 3.600787157567201732e-03 1.181820809423861883e-02
1.410999999999955401e+00 1.684337625901157054e+01 -9.314969770197160590e-03 3.599131236838496936e-03 1.182383333636914322e-02
1.411999999999955291e+00 1.684907077554521138e+01 -9.313411049437786068e-03 3.618894515796949526e-03 1.183187693457517752e-02
1.412999999999955181e+00 1.685474356405857677e+01 -9.308736048292565873e-03 3.635947534927175956e-03 1.184301185710210855e-02
1.413999999999955071e+00 1.686039335871212330e+01 -9.302227342973966653e-03 3.652432689427430670e-03 1.185600536582355306e-02
1.414999999999954960e+00 1.686603912545339057e+01 -9.292334352066142916e-03 3.646567610798876619e-03 1.187240517380513949e-02
1.415999999999954850e+00 1.687169262305771156e+01 -9.279388868510485278e-03 3.625891264189495811e-03 1.189187345397200307e-02
1.416999999999954740e+00 1.687733260222414700e+01 -9.262662065204565337e-03 3.622682898769127163e-03 1.191513309084227257e-02
1.417999999999954630e+00 1.688295598743469839e+01 -9.244076050404769276e-03 3.620690839853378876e-03 1.194027339795716326e-02
1.418999999999954520e+00 1.688855306875009532e+01 -9.222711168634441237e-03 3.625629853237506695e-03 1.196819009474584319e-02
1.419999999999954410e+00 1.689415470582801859e+01 -9.201478599209533468e-03 3.599841521286261878e-03 1.199595792014040811e-02
1.420999999999954300e+00 1.689977422891822911e+01 -9.180786309798532122e-03 3.561263219588011245e-03 1.202318850446395561e-02
1.421999999999954190e+00 1.690542439305241729e+01 -9.156042283156896888e-03 3.505878148968723240e-03 1.205444511248008471e-02
1.422999999999954079e+00 1.691106580545345750e+01 -9.143705403910514645e-03 3.502293002870301292e-03 1.207329215012710108e-02
1.423999999999953969e+00 1.691667768774347280e+01 -9.146006303275876562e-03 3.534124013260574529e-03 1.207752626306374082e-02
1.424999999999953859e+00 1.692227009626465772e+01 -9.147883167549159325e-03 3.555474646364237615e-03 1.208220184964121056e-02
1.425999999999953749e+00 1.692786137983265249e+01 -9.151889778022989641e-03 3.560606210028224861e-03 1.208478457341517764e-02
1.426999999999953639e+00 1.693344207859873052e+01 -9.155708581195829560e-03 3.575009815117800166e-03 1.208756960477922783e-02
1.427999999999953529e+00 1.693903181723221252e+01 -9.160351377319965807e-03 3.570612743837965966e-03 1.208953366212091145e-02
1.428999999999953419e+00 1.694463216910524039e+01 -9.164502124884146145e-03 3.564150251856270518e-03 1.209200242539157019e-02
1.429999999999953308e+00 1.695022913272970655e+01 -9.170941800191656154e-03 3.573978175725500347e-03 1.209218240600381904e-02
1.430999999999953198e+00 1.695581082142571105e+01 -9.176111483648368566e-03 3.594422787643863221e-03 1.209361701909194425e-02
1.431999999999953088e+00 1.696138448217454808e+01 -9.183687323253544865e-03 3.610026574416516643e-03 1.209262323449675387e-02
1.432999999999952978e+00 1.696696862004802853e+01 -9.191330635687293762e-03 3.607192762206850103e-03 1.209154465757756973e-02
1.433999999999952868e+00 1.697255945348607398e+01 -9.195505173047069380e-03 3.604671735001618860e-03 1.209390104124080309e-02
1.434999999999952758e+00 1.697815007904715046e+01 -9.197175744015647844e-03 3.606550182939169055e-03 1.209875715469556877e-02
1.435999999999952648e+00 1.698375906026899074e+01 -9.197953656050814400e-03 3.588972434210533149e-03 1.210454965882106111e-02
1.436999999999952538e+00 1.698936783327264166e+01 -9.197546737432157893e-03 3.588773733781233655e-03 1.211155510921129407e-02
1.437999999999952427e+00 1.699496170950236618e+01 -9.203798406401295443e-03 3.609922176676780628e-03 1.211196831762806000e-02
1.438999999999952317e+00 1.700051955625430722e+01 -9.217063832892691613e-03 3.659217080951649229e-03 1.210545593817810052e-02
1.439999999999952207e+00 1.700604119871968933e+01 -9.227401172250430592e-03 3.705758706868315586e-03 1.210192409711442936e-02
1.440999999999952097e+00 1.701153899318918761e+01 -9.235822735136820644e-03 3.738028265638546760e-03 1.210034900863863477e-02
1.441999999999951987e+00 1.701704781626897045e+01 -9.242099533332536268e-03 3.733276453549693244e-03 1.210095807655665184e-02
1.442999999999951877e+00 1.702256041074034343e+01 -9.248141098321099179e-03 3.735546626948121202e-03 1.210182662865343269e-02
1.443999999999951767e+00 1.702808182943393334e+01 -9.253325365295755195e-03 3.731906671705847306e-03 1.210353498428735908e-02
1.444999999999951656e+00 1.703362733750126878e+01 -9.254093440443776630e-03 3.708585373108329308e-03 1.210964765993302258e-02
1.445999999999951546e+00 1.703917505524191967e+01 -9.254391942572662982e-03 3.706674201921781459e-03 1.211618831524773759e-02
1.446999999999951436e+00 1.704471876752656456e+01 -9.258510089962951328e-03 3.714797805318054147e-03 1.211886993870675035e-02
1.447999999999951326e+00 1.705024337724094252e+01 -9.260772098876639963e-03 3.736162384498680628e-03 1.212334551191349141e-02
1.448999999999951216e+00 1.705577252683529466e+01 -9.263936278580870570e-03 3.734786684228736525e-03 1.212687038561506905e-02
1.449999999999951106e+00 1.706130750544532404e+01 -9.266467438393584041e-03 3.731488828364199969e-03 1.213099938436358258e-02
1.450999999999950996e+00 1.706684262530318463e+01 -9.266790635646436972e-03 3.731670777785843843e-03 1.213728836377929270e-02
1.451999999999950886e+00 1.707235795081534135e+01 -9.261147582327990471e-03 3.745822070171269183e-03 1.214948653949004913e-02
1.452999999999950775e+00 1.707784331414785228e+01 -9.249630893121887215e-03 3.764267560610958657e-03 1.216751230651648419e-02
1.453999999999950665e+00 1.708331792872868249e+01 -9.234463792741003096e-03 3.759849211910797073e-03 1.218914864577840679e-02
1.454999999999950555e+00 1.708876345995701840e+01 -9.217977889530021285e-03 3.772446661194112094e-03 1.221201523580011522e-02
1.455999999999950445e+00 1.709416323019951633e+01 -9.192025957198354802e-03 3.792255714700418223e-03 1.224422698973441810e-02
1.456999999999950335e+00 1.709956034691948190e+01 -9.163563738146574683e-03 3.766447018181007939e-03 1.227882770462192415e-02
1.457999999999950225e+00 1.710497702438498280e+01 -9.131830607062452893e-03 3.715153141561556432e-03 1.231656879379189329e-02
1.458999999999950115e+00 1.711039256272278664e+01 -9.100085236389401921e-03 3.684546898585563945e-03 1.235416653497099782e-02
1.459999999999950004e+00 1.711580005889845779e+01 -9.080012564729775248e-03 3.672516389058619324e-03 1.237999365765748462e-02
1.460999999999949894e+00 1.712120106098744543e+01 -9.077580878911762838e-03 3.676578789924124166e-03 1.238815692009281356e-02
1.461999999999949784e+00 1.712657478914893971e+01 -9.077557849964022763e-03 3.703829688469738313e-03 1.239387479520548396e-02
1.462999999999949674e+00 1.713192785540922713e+01 -9.079396134834154253e-03 3.726329874546734089e-03 1.239768242077008559e-02
1.463999999999949564e+00 1.713730029932315801e+01 -9.087034179092765701e-03 3.714590265161885757e-03 1.239568313490131343e-02
1.464999999999949454e+00 1.714269368758129986e+01 -9.092143644475712827e-03 3.698755386333872630e-03 1.239617305547788609e-02
1.465999999999949344e+00 1.714810906589198325e+01 -9.097640545398407580e-03 3.682262234715013433e-03 1.239624858404737157e-02
1.466999999999949233e+00 1.715355701518452136e+01 -9.105426646042993205e-03 3.657477353504880874e-03 1.239402443513029639e-02
1.467999999999949123e+00 1.715903386389285856e+01 -9.112104672694798513e-03 3.635255964357597680e-03 1.239291025546448814e-02
1.468999999999949013e+00 1.716452278790258745e+01 -9.116025974210876723e-03 3.627101964481986227e-03 1.239451065815465672e-02
1.469999999999948903e+00 1.717002154572618267e+01 -9.118593022508914361e-03 3.619835198913701549e-03 1.239742060037531644e-02
1.470999999999948793e+00 1.717552784017808420e+01 -9.122717096103698589e-03 3.616422644202159711e-03 1.239873705172637834e-02
1.471999999999948683e+00 1.718100530533762438e+01 -9.124084887251367182e-03 3.646619727711193637e-03 1.240273989760928841e-02
1.472999999999948573e+00 1.718644723526647056e+01 -9.123577252494503506e-03 3.681647323648324852e-03 1.240852943741034380e-02
1.473999999999948463e+00 1.719189110822251365e+01 -9.125112964327093332e-03 3.681240008283999041e-03 1.241223633010754036e-02
1.474999999999948352e+00 1.719732527023923652e+01 -9.132925351881550011e-03 3.698763335158684537e-03 1.240973263933077379e-02
1.475999999999948242e+00 1.720272567115152640e+01 -9.148485069992398633e-03 3.748084157702516461e-03 1.239958656512331163e-02
1.476999999999948132e+00 1.720809822766960906e+01 -9.160194305465645809e-03 3.787637787382985149e-03 1.239338074470881269e-02
1.477999999999948022e+00 1.721347374638438765e+01 -9.169881906534810279e-03 3.794363191756217057e-03 1.238928661456115132e-02
1.478999999999947912e+00 1.721884324182220638e+01 -9.175546284320332605e-03 3.806050846501604981e-03 1.238925781187526047e-02
1.479999999999947802e+00 1.722424169224450452e+01 -9.180926039437587588e-03 3.782475617139447605e-03 1.238956309133910916e-02
1.480999999999947692e+00 1.722968754095948896e+01 -9.182726582672520038e-03 3.736877867688084137e-03 1.239351272953404144e-02
1.481999999999947581e+00 1.723514956665194831e+01 -9.184416279155345475e-03 3.722390586695996373e-03 1.239761524046322297e-02
1.482999999999947471e+00 1.724063377629090965e+01 -9.185284195864069912e-03 3.701074556902723967e-03 1.240259104341751538e-02
1.483999999999947361e+00 1.724611225196010977e+01 -9.186912720955661693e-03 3.708437051755539282e-03 1.240683223014448291e-02
1.484999999999947251e+00 1.725155328869236371e+01 -9.187095954075226098e-03 3.746059221821291738e-03 1.241248683562460285e-02
1.485999999999947141e+00 1.725696116784064316e+01 -9.183716848752628698e-03 3.775837700473180097e-03 1.242164527546034229e-02
1.486999999999947031e+00 1.726234472020331623e+01 -9.178909495297617877e-03 3.795357132624545965e-03 1.243218610276250642e-02
1.487999999999946921e+00 1.726771126078217122e+01 -9.173070322103958271e-03 3.806529743248963579e-03 1.244372449663905082e-02
1.488999999999946811e+00 1.727305547106957206e+01 -9.165940417823618611e-03 3.821730130422777358e-03 1.245652231358214228e-02
1.489999999999946700e+00 1.727838721353341001e+01 -9.153304605945341774e-03 3.821562142107401069e-03 1.247478974396066566e-02
1.490999999999946590e+00 1.728371237002478011e+01 -9.135155592769844332e-03 3.809999101399735508e-03 1.249856282359327990e-02
1.491999999999946480e+00 1.728902606478722959e+01 -9.110149919950381175e-03 3.796455157500908811e-03 1.252919107506053967e-02
1.492999999999946370e+00 1.729433873977598779e+01 -9.079420651559654692e-03 3.766745662801451039e-03 1.256551884284487323e-02
1.493999999999946260e+00 1.729965467423832592e+01 -9.044446200829003857e-03 3.728511738490869476e-03 1.260602774123527683e-02
1.494999999999946150e+00 1.730496123417652399e+01 -9.007835414795262868e-03 3.701275476597199604e-03 1.264807355331291211e-02
1.495999999999946040e+00 1.731024095853435796e+01 -8.982317876425416694e-03 3.702593518591446378e-03 1.267896187872874850e-02
1.496999999999945929e+00 1.731549720146293225e+01 -8.972512723620568176e-03 3.716269795046273083e-03 1.269413957382363109e-02
1.497999999999945819e+00 1.732072681006380321e+01 -8.968733115363211605e-03 3.739124514492250806e-03 1.270332336992528732e-02
1.498999999999945709e+00 1.732593726299275971e+01 -8.967691743209280433e-03 3.757238814252781070e-03 1.270981354384448196e-02
1.499999999999945599e+00 1.733116113160833649e+01 -8.973267363273845082e-03 3.749398747697068462e-03 1.270973481016513841e-02
1.500999999999945489e+00 1.733639951280378710e+01 -8.980493238313951021e-03 3.742112042863336707e-03 1.270801513063242807e-02
1.501999999999945379e+00 1.734167453958287197e+01 -8.991016695685350585e-03 3.715989916600482418e-03 1.270304334922465334e-02
1.502999999999945269e+00 1.734696992126523796e+01 -9.000651296752426589e-03 3.705269614386441646e-03 1.269900637201235027e-02
1.503999999999945159e+00 1.735227732187892613e+01 -9.007717065043155044e-03 3.700316451354981537e-03 1.269756981864937455e-02
1.504999999999945048e+00 1.735762623195739351e+01 -9.015267990642767890e-03 3.666357912175384134e-03 1.269568000362789224e-02
1.505999999999944938e+00 1.736300907996777809e+01 -9.023833575510918636e-03 3.640985565126340917e-03 1.269281918741266800e-02
1.506999999999944828e+00 1.736838427708584476e+01 -9.030524653421882417e-03 3.655327535355216637e-03 1.269182594094051507e-02
1.507999999999944718e+00 1.737372369329645494e+01 -9.034000958196439224e-03 3.694584747586257545e-03 1.269401208426462063e-02
1.508999999999944608e+00 1.737902570298110660e+01 -9.033379200141505166e-03 3.731369515489840055e-03 1.270024375345891500e-02
1.509999999999944498e+00 1.738430956064100030e+01 -9.037932972444947741e-03 3.754075312551249585e-03 1.270128202584704276e-02
1.510999999999944388e+00 1.738957336231354134e+01 -9.054928241450712137e-03 3.791126568909676878e-03 1.268990791170357575e-02
1.511999999999944277e+00 1.739482304315199812e+01 -9.076559781623392414e-03 3.826878943166609620e-03 1.267396807866738237e-02
1.512999999999944167e+00 1.740006501366893943e+01 -9.093872328428700275e-03 3.851901811487392496e-03 1.266243353285886539e-02
1.513999999999944057e+00 1.740530691901099658e+01 -9.108379723282482299e-03 3.866474381225330770e-03 1.265377580035677643e-02
1.514999999999943947e+00 1.741054518927469630e+01 -9.119630514074879984e-03 3.881360250375161941e-03 1.264843801245736470e-02
1.515999999999943837e+00 1.741581243217293107e+01 -9.126188485411641793e-03 3.858945587176872138e-03 1.264785314021078105e-02
1.516999999999943727e+00 1.742110596958837476e+01 -9.131535134673114326e-03 3.837997719229420054e-03 1.264853132075112116e-02
1.517999999999943617e+00 1.742641507184105265e+01 -9.137533970481703446e-03 3.828431717803814846e-03 1.264859762850714664e-02
1.518999999999943507e+00 1.743171951380757179e+01 -9.139714899251971669e-03 3.835272932732836093e-03 1.265248448560980614e-02
1.519999999999943396e+00 1.743702179291820542e+01 -9.140076798337936140e-03 3.837797687704301922e-03 1.265819658010300733e-02
1.520999999999943286e+00 1.744232193982583468e+01 -9.137240560249610191e-03 3.837093652620355080e-03 1.266708883274036447e-02
1.521999999999943176e+00 1.744761463788420031e+01 -9.131496769965302684e-03 3.838798711599672453e-03 1.267886304038966239e-02
1.522999999999943066e+00 1.745290166480729965e+01 -9.124372449604642096e-03 3.837345526505294910e-03 1.269197830661778111e-02
1.523999999999942956e+00 1.745816297898710445e+01 -9.114977743049054379e-03 3.853663563244255283e-03 1.270728220547547548e-02
1.524999999999942846e+00 1.746339068329457689e+01 -9.105306946880506805e-03 3.877602639408070720e-03 1.272277786840271020e-02
1.525999999999942736e+00 1.746859276010670570e+01 -9.092125326513319367e-03 3.890048514384510797e-03 1.274170979337633722e-02
1.526999999999942625e+00 1.747376379506103206e+01 -9.076273398912246271e-03 3.905238444585887314e-03 1.276321314330668491e-02
1.527999999999942515e+00 1.747887682622231509e+01 -9.056563040315197474e-03 3.943531879032164886e-03 1.278844133164597045e-02
1.528999999999942405e+00 1.748399336060358422e+01 -9.034725381386289264e-03 3.918191000117155973e-03 1.281571806951803220e-02
1.529999999999942295e+00 1.748913926250291340e+01 -9.007051909616250671e-03 3.861150010287075704e-03 1.284878168960587076e-02
1.530999999999942185e+00 1.749429289785046393e+01 -8.976362134253103309e-03 3.822726786702569657e-03 1.288478075856893529e-02
1.531999999999942075e+00 1.749942598075876177e+01 -8.956852934392123960e-03 3.823770026094287094e-03 1.290953145891772860e-02
1.532999999999941965e+00 1.750454209791763560e+01 -8.949327958303962202e-03 3.833210799430128088e-03 1.292229699107397094e-02
1.533999999999941855e+00 1.750964578058668408e+01 -8.946509067568936616e-03 3.842826398520455058e-03 1.293035290932998023e-02
1.534999999999941744e+00 1.751474543736157585e+01 -8.950564546631050583e-03 3.850907771739280755e-03 1.293152839374717145e-02
1.535999999999941634e+00 1.751988665604401163e+01 -8.955191277223580396e-03 3.813972594787802886e-03 1.293217165274698766e-02
1.536999999999941524e+00 1.752507041879023575e+01 -8.959168988707855164e-03 3.775406242483736463e-03 1.293347979375163853e-02
1.537999999999941414e+00 1.753028890661911987e+01 -8.963897491098701820e-03 3.745409662214579938e-03 1.293405556204639366e-02
1.538999999999941304e+00 1.753551798333231204e+01 -8.966966731963194742e-03 3.737890018771023587e-03 1.293630055494348306e-02
1.539999999999941194e+00 1.754074213315706032e+01 -8.969527839927726037e-03 3.745378015179445103e-03 1.293903521841083260e-02
1.540999999999941084e+00 1.754598161960636560e+01 -8.973977301082224425e-03 3.734490851776949352e-03 1.293986403549174033e-02
1.541999999999940973e+00 1.755121655564490979e+01 -8.975720109521068829e-03 3.740784070976877623e-03 1.294336089434889453e-02
1.542999999999940863e+00 1.755644679559143739e+01 -8.976043964763563698e-03 3.745804018235959765e-03 1.294824885680451003e-02
1.543999999999940753e+00 1.756167277036884045e+01 -8.974973550488716048e-03 3.748998773085663108e-03 1.295452923979998130e-02
1.544999999999940643e+00 1.756687579484082562e+01 -8.972523030635745286e-03 3.769498558650571582e-03 1.296217365992139402e-02
1.545999999999940533e+00 1.757205591095980424e+01 -8.980570805733171375e-03 3.800454686754554251e-03 1.295933872657296058e-02
1.546999999999940423e+00 1.757721595203434362e+01 -8.998962606644549805e-03 3.838921532105171036e-03 1.294620164518110392e-02
1.547999999999940313e+00 1.758234705426089306e+01 -9.015872354481174744e-03 3.884770127931730377e-03 1.293458737242176096e-02
1.548999999999940202e+00 1.758745799136902477e+01 -9.032431019114975715e-03 3.921493910983267842e-03 1.292337295666960532e-02
1.549999999999940092e+00 1.759255599929615599e+01 -9.047588481532798516e-03 3.949580554401577875e-03 1.291359121313240613e-02
1.550999999999939982e+00 1.759765639136200477e+01 -9.056753356521550849e-03 3.956361290672770828e-03 1.290981396577681010e-02
1.551999999999939872e+00 1.760275372848991893e+01 -9.061390332908033501e-03 3.964053204993874674e-03 1.291054118390243081e-02
1.552999999999939762e+00 1.760785383041700314e+01 -9.063398657853541027e-03 3.963296730769330298e-03 1.291389091274583283e-02
1.553999999999939652e+00 1.761298347589759672e+01 -9.065317711323878092e-03 3.935672230730297150e-03 1.291733756295659549e-02
1.554999999999939542e+00 1.761812521695046740e+01 -9.065548899108924127e-03 3.923807846238238847e-03 1.292249882567870524e-02
1.555999999999939432e+00 1.762328281655905826e+01 -9.061646727514111044e-03 3.904047118923253956e-03 1.293181735181213668e-02
1.556999999999939321e+00 1.762847716206906412e+01 -9.057072869626861186e-03 3.862727359621001208e-03 1.294184078188128674e-02
1.557999999999939211e+00 1.763366429953882530e+01 -9.051287469198360594e-03 3.864149999437177865e-03 1.295307280733255795e-02
1.558999999999939101e+00 1.763884807667036370e+01 -9.042320946108422033e-03 3.858543814570030220e-03 1.296746897019611898e-02
1.559999999999938991e+00 1.764401043959532345e+01 -9.030790027203011022e-03 3.868427102243259669e-03 1.298440155156209072e-02
1.560999999999938881e+00 1.764913615999716257e+01 -9.018553779658620984e-03 3.892833377819503171e-03 1.300199155749472840e-02
1.561999999999938771e+00 1.765420757455479972e+01 -9.002807539911238804e-03 3.931392982274083819e-03 1.302300377055925704e-02
1.562999999999938661e+00 1.765921251990014795e+01 -8.986814488678497928e-03 3.981869143330265051e-03 1.304414969649742018e-02
1.563999999999938550e+00 1.766418166192791617e+01 -8.969712449648867963e-03 4.000570421880653843e-03 1.306628295024383005e-02
1.564999999999938440e+00 1.766915106827681825e+01 -8.949720818081994059e-03 3.980314469179910622e-03 1.309120181236807755e-02
1.565999999999938330e+00 1.767412594926056357e+01 -8.925251977566781361e-03 3.950370993821459079e-03 1.312049009223843245e-02
1.566999999999938220e+00 1.767911391983626501e+01 -8.905883086989377362e-03 3.917912511287938160e-03 1.314462320173740567e-02
1.567999999999938110e+00 1.768409184049744098e+01 -8.898847256843171391e-03 3.920926595667199518e-03 1.315644645692861346e-02
1.568999999999938000e+00 1.768905501208191922e+01 -8.895684688993054506e-03 3.932513104514822472e-03 1.316443220099445394e-02
1.569999999999937890e+00 1.769401560640280024e+01 -8.895821327930413663e-03 3.935227007049384856e-03 1.316916056166539915e-02
1.570999999999937780e+00 1.769902007422069090e+01 -8.900312189997825266e-03 3.895844372107168732e-03 1.316960553505468375e-02
1.571999999999937669e+00 1.770407179397758313e+01 -8.907058352300548792e-03 3.855338595408323160e-03 1.316786052684160678e-02
1.572999999999937559e+00 1.770915042762048941e+01 -8.912432344104584750e-03 3.833798701198301920e-03 1.316752727262395471e-02
1.573999999999937449e+00 1.771425003673854093e+01 -8.914408422018609696e-03 3.814799303967091743e-03 1.317062544252886255e-02
1.574999999999937339e+00 1.771935765539108587e+01 -8.917073601352959802e-03 3.809454948808016841e-03 1.317305297531233370e-02
1.575999999999937229e+00 1.772447996147656823e+01 -8.919151026761730147e-03 3.796844941279365823e-03 1.317606617522050320e-02
1.576999999999937119e+00 1.772959914621674926e+01 -8.919924042414218920e-03 3.800739302233192493e-03 1.318034273017025700e-02
1.577999999999937009e+00 1.773468495328052796e+01 -8.920302380190313005e-03 3.834495316411610719e-03 1.318495646516164820e-02
1.578999999999936898e+00 1.773975525911661322e+01 -8.918664243394731211e-03 3.848358407309477452e-03 1.319155590632676081e-02
1.579999999999936788e+00 1.774481995988617555e+01 -8.915114008650954977e-03 3.850413239088619141e-03 1.320005902220682502e-02
1.580999999999936678e+00 1.774988551904885981e+01 -8.914767547010321244e-03 3.849208384326069030e-03 1.320536444128647853e-02
1.581999999999936568e+00 1.775493910805327147e+01 -8.925415701416465619e-03 3.871826697004802920e-03 1.319972048052087815e-02
1.582999999999936458e+00 1.775999034044911440e+01 -8.944185733583177172e-03 3.892953337740246572e-03 1.318607606727870488e-02
1.583999999999936348e+00 1.776501483325593611e+01 -8.962485928546063893e-03 3.937993121724351828e-03 1.317300840631057020e-02
1.584999999999936238e+00 1.777003723980956096e+01 -8.979666681354393776e-03 3.957260127729546328e-03 1.316115129829209182e-02
1.585999999999936128e+00 1.777505525701407052e+01 -8.994215254286079889e-03 3.976198049776518209e-03 1.315198674383694609e-02
1.586999999999936017e+00 1.778007523855246674e+01 -9.005457535467980418e-03 3.985475997071757231e-03 1.314613646511204707e-02
1.587999999999935907e+00 1.778509130880323497e+01 -9.012848202077896470e-03 3.996777951309673366e-03 1.314413281384155079e-02
1.588999999999935797e+00 1.779012129789935415e+01 -9.015284910940965166e-03 3.985295814821784507e-03 1.314712664892262947e-02
1.589999999999935687e+00 1.779514900712409897e+01 -9.013996617199428532e-03 3.986287392454603354e-03 1.315384945361238074e-02
1.590999999999935577e+00 1.780017380562062712e+01 -9.010041044216151457e-03 3.985242547688002540e-03 1.316323180331621309e-02
1.591999999999935467e+00 1.780522042738184751e+01 -9.004908328677724630e-03 3.958286567457331220e-03 1.317378859068124922e-02
1.592999999999935357e+00 1.781025551756881597e+01 -8.995954746968279347e-03 3.960864559999818790e-03 1.318810596135940386e-02
1.593999999999935246e+00 1.781525628114982496e+01 -8.986034693281026720e-03 3.985271112272044391e-03 1.320329258707770952e-02
1.594999999999935136e+00 1.782022957070034508e+01 -8.975698644872081786e-03 4.002409094351960447e-03 1.321878950416695807e-02
1.595999999999935026e+00 1.782517187310362061e+01 -8.962938583828211625e-03 4.020636180552678018e-03 1.323658920580484538e-02
1.596999999999934916e+00 1.783007673055287157e+01 -8.945823510595312875e-03 4.040966061344358415e-03 1.325858220486438900e-02
1.597999999999934806e+00 1.783494297730291223e+01 -8.927529275347666562e-03 4.061282525307007354e-03 1.328160482474763544e-02
1.598999999999934696e+00 1.783976974005044625e+01 -8.905681951854127129e-03 4.078919204320108002e-03 1.330801822001018500e-02
1.599999999999934586e+00 1.784457730175519785e+01 -8.881233361182568758e-03 4.073671656430962601e-03 1.333688698432011072e-02
1.600999999999934476e+00 1.784939483675785254e+01 -8.858742594697453787e-03 4.041207592042760088e-03 1.336365514836162366e-02
1.601999999999934365e+00 1.785424467367868928e+01 -8.833433833660859005e-03 3.983596912824122552e-03 1.339312722500402529e-02
1.602999999999934255e+00 1.785909911206508482e+01 -8.813185952888864458e-03 3.958747566493321310e-03 1.341741897693845588e-02
1.603999999999934145e+00 1.786394900248329165e+01 -8.807486827249841332e-03 3.957596409043015462e-03 1.342710740167213021e-02
1.604999999999934035e+00 1.786880596796703813e+01 -8.811709673504298374e-03 3.954744189757820189e-03 1.342689779100516775e-02
1.605999999999933925e+00 1.787368964329623466e+01 -8.817225087476048689e-03 3.933549758279513558e-03 1.342545493875403791e-02
1.606999999999933815e+00 1.787858462562523698e+01 -8.818249126896052920e-03 3.923266797893735364e-03 1.342852260066274180e-02
1.607999999999933705e+00 1.788349084679760637e+01 -8.817752799780569778e-03 3.911531627411184847e-03 1.343312603485990152e-02
1.608999999999933594e+00 1.788838804183488307e+01 -8.816150707205882425e-03 3.918955669929179847e-03 1.343888194995662699e-02
1.609999999999933484e+00 1.789327113870574593e+01 -8.821125292616274066e-03 3.938028421753416580e-03 1.343808778831689574e-02
1.610999999999933374e+00 1.789812743255626515e+01 -8.821322204859817842e-03 3.965028354340595709e-03 1.344206373077687193e-02
1.611999999999933264e+00 1.790296217799058454e+01 -8.819737276523595057e-03 3.984991842204207643e-03 1.344779825506208816e-02
1.612999999999933154e+00 1.790779245919058127e+01 -8.816596344072332586e-03 3.986315144075599365e-03 1.345505575285650679e-02
1.613999999999933044e+00 1.791261926913165681e+01 -8.812428754959944141e-03 3.985618813884405851e-03 1.346331196026332583e-02
1.614999999999932934e+00 1.791744184020227593e+01 -8.806252964709828171e-03 3.983681894090708789e-03 1.347355725417615814e-02
1.615999999999932824e+00 1.792226758417707089e+01 -8.799169074868480253e-03 3.973425100073519831e-03 1.348469572199877640e-02
1.616999999999932713e+00 1.792709046776768389e+01 -8.792483364255077732e-03 3.969599773642074753e-03 1.349542415608090233e-02
1.617999999999932603e+00 1.793191859378905662e+01 -8.787593782648112778e-03 3.959467761275387715e-03 1.350439458245175292e-02
1.618999999999932493e+00 1.793673837226076984e+01 -8.792175097606323361e-03 3.972396625893102537e-03 1.350397311963454604e-02
1.619999999999932383e+00 1.794154720984299800e+01 -8.798871754673358303e-03 3.990034172445193483e-03 1.350152480080524242e-02
1.620999999999932273e+00 1.794635136630581940e+01 -8.809050387629508913e-03 4.004893924808112723e-03 1.349568081105747414e-02
1.621999999999932163e+00 1.795113999449279518e+01 -8.822209357917807498e-03 4.033581170942022315e-03 1.348689059090592626e-02
1.622999999999932053e+00 1.795595181472584301e+01 -8.834238746281631444e-03 4.022418513233805976e-03 1.347927126089806110e-02
1.623999999999931942e+00 1.796080075398154463e+01 -8.841608887193272773e-03 3.992669631491649676e-03 1.347632053128026454e-02
1.624999999999931832e+00 1.796564737502996323e+01 -8.846693889840714226e-03 4.000072841422116360e-03 1.347565167587403204e-02
1.625999999999931722e+00 1.797050185666181932e+01 -8.850002004941688594e-03 3.995520373085599541e-03 1.347676304669128376e-02
1.626999999999931612e+00 1.797532622153340398e+01 -8.846061799877884962e-03 4.021696928293221757e-03 1.348507502215014371e-02
1.627999999999931502e+00 1.798011106032281958e+01 -8.835146445680560484e-03 4.050307656264958561e-03 1.350028732965136320e-02
1.628999999999931392e+00 1.798485227374645845e+01 -8.823497988644141837e-03 4.082284565005273730e-03 1.351617357502986512e-02
1.629999999999931282e+00 1.798956819457911394e+01 -8.813088960859867538e-03 4.097168128204382864e-03 1.353078984215894988e-02
1.630999999999931172e+00 1.799426300495396802e+01 -8.799492836078977656e-03 4.104682461224891735e-03 1.354856233059898753e-02
1.631999999999931061e+00 1.799892718544332126e+01 -8.784819267691186193e-03 4.120638778337943828e-03 1.356736739578427546e-02
1.632999999999930951e+00 1.800356805676134897e+01 -8.768203818652023362e-03 4.127332500624317224e-03 1.358808790820496132e-02
1.633999999999930841e+00 1.800819873303692376e+01 -8.747164466094666316e-03 4.116488190519880866e-03 1.361319845415147507e-02
1.634999999999930731e+00 1.801281056568229033e+01 -8.723777417772238946e-03 4.111944772405663057e-03 1.364062485088806016e-02
1.635999999999930621e+00 1.801741880219225678e+01 -8.699442638704183231e-03 4.091206128737737494e-03 1.366895804956953786e-02
1.636999999999930511e+00 1.802202481196506412e+01 -8.672020179541654883e-03 4.066010406734314742e-03 1.370029508684225336e-02
1.637999999999930401e+00 1.802666962431300135e+01 -8.648114517248615615e-03 4.003302169311382872e-03 1.372806615318011327e-02
1.638999999999930290e+00 1.803134907321068781e+01 -8.624015492422053286e-03 3.944566594735597620e-03 1.375597578575196885e-02
1.639999999999930180e+00 1.803606498013153470e+01 -8.618475779156708344e-03 3.902568858309817673e-03 1.376537380113048228e-02
1.640999999999930070e+00 1.804077950930903995e+01 -8.628099356347250504e-03 3.913570178841994929e-03 1.375967253319933248e-02
1.641999999999929960e+00 1.804545379105451275e+01 -8.636285697328487110e-03 3.962003951855690154e-03 1.375548054119385584e-02
1.642999999999929850e+00 1.805011132668657936e+01 -8.640695545181990150e-03 3.983159913115378453e-03 1.375514351763696547e-02
1.643999999999929740e+00 1.805475035623621594e+01 -8.642577947675870315e-03 4.003548398039295103e-03 1.375739901364407547e-02
1.644999999999929630e+00 1.805939400002415240e+01 -8.647950277535848204e-03 4.004306489599379279e-03 1.375620240571871246e-02
1.645999999999929519e+00 1.806402005826042156e+01 -8.651191301337115766e-03 4.025133065067956414e-03 1.375716555613220281e-02
1.646999999999929409e+00 1.806864344223766139e+01 -8.653789848756941738e-03 4.030405871517116212e-03 1.375881758840253807e-02
1.647999999999929299e+00 1.807327433036627795e+01 -8.654442912132503246e-03 4.023554783515941730e-03 1.376244897279018178e-02
1.648999999999929189e+00 1.807792018450770755e+01 -8.650464223409273790e-03 4.004610081979678715e-03 1.377075180565770322e-02
1.649999999999929079e+00 1.808256450664806536e+01 -8.644542704426451049e-03 4.000220564068636062e-03 1.378101711419097743e-02
1.650999999999928969e+00 1.808720176367911847e+01 -8.637432994847423634e-03 4.000175963794313366e-03 1.379247088834432804e-02
1.651999999999928859e+00 1.809183287910233418e+01 -8.629634703822629260e-03 3.998519280606925574e-03 1.380459823071679415e-02
1.652999999999928749e+00 1.809646827375690137e+01 -8.632815952735916482e-03 3.997421298168723353e-03 1.380576882925433659e-02
1.653999999999928638e+00 1.810110629101240676e+01 -8.649226073955545990e-03 4.011208818450157088e-03 1.379379327295363229e-02
1.654999999999928528e+00 1.810574328700542424e+01 -8.666330648408000770e-03 4.029334655390522102e-03 1.378119310854489937e-02
1.655999999999928418e+00 1.811037752876885776e+01 -8.679222228718180138e-03 4.044980465284658128e-03 1.377284047643849776e-02
1.656999999999928308e+00 1.811498488446301280e+01 -8.688798098687189678e-03 4.081442404532143256e-03 1.376782707391313067e-02
1.657999999999928198e+00 1.811958692206782828e+01 -8.697623199818614592e-03 4.095585595003135848e-03 1.376354077745235369e-02
1.658999999999928088e+00 1.812420697761201893e+01 -8.704607271377666489e-03 4.084551727187017700e-03 1.376108118786247697e-02
1.659999999999927978e+00 1.812882265562089401e+01 -8.709645548226641401e-03 4.093967539351562115e-03 1.376051341957084360e-02
1.660999999999927867e+00 1.813341234556930459e+01 -8.712648440705877961e-03 4.122958492295297761e-03 1.376189734195021504e-02
1.661999999999927757e+00 1.813798420324548388e+01 -8.711974708254464558e-03 4.140117032075172829e-03 1.376689312357787590e-02
1.662999999999927647e+00 1.814254039660225359e+01 -8.706842097391110161e-03 4.150648740621399116e-03 1.377631012979626049e-02
1.663999999999927537e+00 1.814709688549252320e+01 -8.700644619730215495e-03 4.144155729460610033e-03 1.378678142781224886e-02
1.664999999999927427e+00 1.815165666208707052e+01 -8.690157901013018105e-03 4.130381306465702451e-03 1.380152184753027228e-02
1.665999999999927317e+00 1.815619353766880906e+01 -8.674867401186428864e-03 4.137991819447886868e-03 1.382099620419889249e-02
1.666999999999927207e+00 1.816068234807368498e+01 -8.657390041931634431e-03 4.168579637055714118e-03 1.384252457743083940e-02
1.667999999999927097e+00 1.816515671565861112e+01 -8.637705563042169174e-03 4.163337978116027002e-03 1.386615697712298076e-02
1.668999999999926986e+00 1.816963257632878737e+01 -8.613677598995856527e-03 4.137816928819610524e-03 1.389406197234225801e-02
1.669999999999926876e+00 1.817412742880516419e+01 -8.586711859442517497e-03 4.091859383065696992e-03 1.392484084547357046e-02
1.670999999999926766e+00 1.817864308492534064e+01 -8.558835189188851097e-03 4.043179069012392199e-03 1.395646816714450275e-02
1.671999999999926656e+00 1.818316759783719760e+01 -8.533432774939290338e-03 4.008919863082330975e-03 1.398557843555107115e-02
1.672999999999926546e+00 1.818772930782069253e+01 -8.530203230192101582e-03 3.968493246697180066e-03 1.399255680156956567e-02
1.673999999999926436e+00 1.819229615018836910e+01 -8.545989924134831522e-03 3.979147556458260265e-03 1.398057609024075040e-02
1.674999999999926326e+00 1.819684736175588213e+01 -8.562735391150698774e-03 4.011523823637662758e-03 1.396766860519739646e-02
1.675999999999926215e+00 1.820139487888308949e+01 -8.579783221999166126e-03 4.032266094791809447e-03 1.395445876623126365e-02
1.676999999999926105e+00 1.820592905448997101e+01 -8.592952348855754235e-03 4.058776741974235575e-03 1.394509709468234535e-02
1.677999999999925995e+00 1.821044864446701794e+01 -8.601438645656957899e-03 4.081848668610024017e-03 1.394045217557808233e-02
1.678999999999925885e+00 1.821496960483752758e+01 -8.605523522374109585e-03 4.084563151864468306e-03 1.394026506637786357e-02
1.679999999999925775e+00 1.821948919099662589e+01 -8.606095482708282438e-03 4.086509323609972474e-03 1.394362632378181276e-02
1.680999999999925665e+00 1.822401516307357383e+01 -8.603735600958348564e-03 4.077763524010411325e-03 1.394994696134898779e-02
1.681999999999925555e+00 1.822853948256152634e+01 -8.598278908133789519e-03 4.073959420181278920e-03 1.395937220662963295e-02
1.682999999999925445e+00 1.823307642539784368e+01 -8.593607867458802341e-03 4.056665031141465372e-03 1.396800399271139193e-02
1.683999999999925334e+00 1.823763230457486983e+01 -8.588725850174229806e-03 4.032846673148073394e-03 1.397686106319251213e-02
1.684999999999925224e+00 1.824219938756138504e+01 -8.580838715806515110e-03 4.013755729291312163e-03 1.398873928826285459e-02
1.685999999999925114e+00 1.824675033592230378e+01 -8.568856567008268157e-03 4.017908206089529713e-03 1.400470648967759753e-02
1.686999999999925004e+00 1.825131022520799817e+01 -8.567654195924824176e-03 4.007764910230427954e-03 1.400997134705733900e-02
1.687999999999924894e+00 1.825586009587068048e+01 -8.577656338272119860e-03 4.027785675589810530e-03 1.400416727022619351e-02
1.688999999999924784e+00 1.826037507622431377e+01 -8.587617354011202811e-03 4.072637000377911723e-03 1.399848608573706771e-02
1.689999999999924674e+00 1.826486642777157954e+01 -8.599345779854074973e-03 4.107994232588309952e-03 1.399113125155455883e-02
1.690999999999924563e+00 1.826936473759104729e+01 -8.611052547006801949e-03 4.112742727539052401e-03 1.398389876222470678e-02
1.691999999999924453e+00 1.827390382497829435e+01 -8.619831980138254954e-03 4.080744592891190001e-03 1.397968397330408633e-02
1.692999999999924343e+00 1.827847291972377874e+01 -8.626850413211612639e-03 4.057755667727220433e-03 1.397731004011692688e-02
1.693999999999924233e+00 1.828304391804419637e+01 -8.634954121890728654e-03 4.063955801473098997e-03 1.397389802431030920e-02
1.694999999999924123e+00 1.828760000418073872e+01 -8.641354457766871680e-03 4.085268321224523949e-03 1.397218292283732358e-02
1.695999999999924013e+00 1.829214255985242943e+01 -8.644009878838192565e-03 4.101454207147485834e-03 1.397421506680931666e-02
1.696999999999923903e+00 1.829667185096725390e+01 -8.644023946554819579e-03 4.114732831730345472e-03 1.397887615291722001e-02
1.697999999999923793e+00 1.830117682352845065e+01 -8.643183219569135906e-03 4.138210658372384193e-03 1.398437298885555485e-02
1.698999999999923682e+00 1.830561094710004255e+01 -8.636469075335578838e-03 4.202345503743681876e-03 1.399568605011095382e-02
1.699999999999923572e+00 1.830998697968743727e+01 -8.624529654681712190e-03 4.248497067286994069e-03 1.401214756564406021e-02
1.700999999999923462e+00 1.831431631268359084e+01 -8.610291111526167593e-03 4.280958115372600001e-03 1.403081155465670839e-02
1.701999999999923352e+00 1.831862830239498052e+01 -8.593193305975842591e-03 4.281203594586157138e-03 1.405224468908762049e-02
1.702999999999923242e+00 1.832294285196196171e+01 -8.574967867623446358e-03 4.260418300642261277e-03 1.407473653098476225e-02
1.703999999999923132e+00 1.832723308084037228e+01 -8.552399817971130525e-03 4.262170939560556981e-03 1.410148812023643942e-02
1.704999999999923022e+00 1.833153717930416704e+01 -8.524514510544260043e-03 4.220416046749501243e-03 1.413348630588907341e-02
1.705999999999922911e+00 1.833587986031501416e+01 -8.493962189952223088e-03 4.151281179105107202e-03 1.416809669310197146e-02
1.706999999999922801e+00 1.834025965172346773e+01 -8.462604957689462762e-03 4.082813549235892250e-03 1.420346008021678395e-02
1.707999999999922691e+00 1.834467577772628388e+01 -8.449480486622879677e-03 4.033354483806723262e-03 1.422061043908263295e-02
1.708999999999922581e+00 1.834911917399034209e+01 -8.456726145367549075e-03 4.013329881309340985e-03 1.421746765974273019e-02
1.709999999999922471e+00 1.835355357968643020e+01 -8.466836783866206473e-03 4.032431087778100276e-03 1.421148908016698145e-02
1.710999999999922361e+00 1.835795761605838194e+01 -8.477388142757931108e-03 4.073351770806183866e-03 1.420507958257150385e-02
1.711999999999922251e+00 1.836234821906020898e+01 -8.489268364694912625e-03 4.098665362867881176e-03 1.419733128357523501e-02
1.712999999999922141e+00 1.836672357716515691e+01 -8.497618330616683521e-03 4.122260225668748432e-03 1.419312781144805788e-02
1.713999999999922030e+00 1.837108857123804029e+01 -8.502403935705608873e-03 4.137409862822231943e-03 1.419252879294053207e-02
1.714999999999921920e+00 1.837545434009386724e+01 -8.503224704241377219e-03 4.137455848414420267e-03 1.419595440901718839e-02
1.715999999999921810e+00 1.837985056757968749e+01 -8.503744303265340504e-03 4.107516817445092810e-03 1.419973192652121581e-02
1.716999999999921700e+00 1.838424454895818627e+01 -8.501123883286830149e-03 4.107142504788051027e-03 1.420668190807378509e-02
1.717999999999921590e+00 1.838863697021171717e+01 -8.496485047678463409e-03 4.104063794147565225e-03 1.421567125647791446e-02
1.718999999999921480e+00 1.839303048997147627e+01 -8.488900594487674978e-03 4.095380834728573616e-03 1.422759816386637115e-02
1.719999999999921370e+00 1.839740632109801055e+01 -8.477548432458386490e-03 4.101717305924106743e-03 1.424324366949716869e-02
1.720999999999921259e+00 1.840175805065069170e+01 -8.479573193146655585e-03 4.127843640465506114e-03 1.424552349256392840e-02
1.721999999999921149e+00 1.840609201973771647e+01 -8.496445332511936427e-03 4.162476245487167076e-03 1.423304238171946984e-02
1.722999999999921039e+00 1.841041026700428063e+01 -8.513084082904472105e-03 4.194836816340315189e-03 1.422085407644919572e-02
1.723999999999920929e+00 1.841471507391593221e+01 -8.524639987743026781e-03 4.219833076091444868e-03 1.421379042455274584e-02
1.724999999999920819e+00 1.841903433201920137e+01 -8.533745704413545421e-03 4.214487601144381937e-03 1.420923791119094864e-02
1.725999999999920709e+00 1.842340840233539723e+01 -8.542004945829417134e-03 4.167934629633562177e-03 1.420559111910512165e-02
1.726999999999920599e+00 1.842784660569221700e+01 -8.548199080771229363e-03 4.109995723951459512e-03 1.420406281364532293e-02
1.727999999999920488e+00 1.843230323210802268e+01 -8.551970754575529549e-03 4.095344338769842801e-03 1.420497688545484249e-02
1.728999999999920378e+00 1.843672936501272019e+01 -8.552620846492716561e-03 4.126487941795205922e-03 1.420898405578342738e-02
1.729999999999920268e+00 1.844111176167955790e+01 -8.551043111587299655e-03 4.168646444749592866e-03 1.421515703399772734e-02
1.730999999999920158e+00 1.844546076893328035e+01 -8.549473569326096825e-03 4.200466315603649040e-03 1.422123463042906585e-02
1.731999999999920048e+00 1.844976513861766065e+01 -8.548544880354931250e-03 4.244175195974626488e-03 1.422657103738430955e-02
1.732999999999919938e+00 1.845399079521299157e+01 -8.542147816585016554e-03 4.316491221254098801e-03 1.423721633232250157e-02
1.733999999999919828e+00 1.845813587407688772e+01 -8.530242068529205260e-03 4.385163204633059711e-03 1.425320463458894758e-02
1.734999999999919718e+00 1.846224075048391455e+01 -8.514982831997199367e-03 4.410106424970363162e-03 1.427241337794385619e-02
1.735999999999919607e+00 1.846633548539440639e+01 -8.494550189690792605e-03 4.399815279198955251e-03 1.429668541106823322e-02
1.736999999999919497e+00 1.847045125456356018e+01 -8.470187815862851785e-03 4.354418646709058358e-03 1.432480286366098927e-02
1.737999999999919387e+00 1.847462808010395108e+01 -8.443347253604214370e-03 4.266521713213320549e-03 1.435533148245131049e-02
1.738999999999919277e+00 1.847886601320885092e+01 -8.413489713503174636e-03 4.175556608603336536e-03 1.438881469349854482e-02
1.739999999999919167e+00 1.848313856475756722e+01 -8.392726936201532623e-03 4.120175387485224688e-03 1.441315745977653912e-02
1.740999999999919057e+00 1.848743678916915911e+01 -8.391177679292195074e-03 4.092953267700306236e-03 1.441828280419279323e-02
1.741999999999918947e+00 1.849174472393323043e+01 -8.397326620567559241e-03 4.089391856496239763e-03 1.441573189853405552e-02
1.742999999999918836e+00 1.849604794109807315e+01 -8.405898515997531351e-03 4.102681351154810474e-03 1.441078554810558757e-02
1.743999999999918726e+00 1.850033844958183593e+01 -8.413728685623379777e-03 4.123220201860601508e-03 1.440654838133650396e-02
1.744999999999918616e+00 1.850459636432087152e+01 -8.420394694187855952e-03 4.162479955152271691e-03 1.440341386694150502e-02
1.745999999999918506e+00 1.850881711368698390e+01 -8.427689294341478635e-03 4.206939928229092365e-03 1.439960634703907859e-02
1.746999999999918396e+00 1.851301439131580295e+01 -8.435213653786730048e-03 4.237936024967678406e-03 1.439553856179073485e-02
1.747999999999918286e+00 1.851721585752012800e+01 -8.443621962992052532e-03 4.242155758667008614e-03 1.439060981357193764e-02
1.748999999999918176e+00 1.852145371816163077e+01 -8.448761069924809811e-03 4.210900428422032285e-03 1.438895563498004439e-02
1.749999999999918066e+00 1.852571999268386449e+01 -8.447181055826242721e-03 4.180906533592527660e-03 1.439401688043704872e-02
1.750999999999917955e+00 1.853001374877548457e+01 -8.442221107024713497e-03 4.148465015404631182e-03 1.440246500111785205e-02
1.751999999999917845e+00 1.853430590720098792e+01 -8.435004864461023016e-03 4.142846438957677874e-03 1.441313806328891993e-02
1.752999999999917735e+00 1.853858997191590774e+01 -8.423646464731173594e-03 4.139581749811351713e-03 1.442789624165031342e-02
1.753999999999917625e+00 1.854283860940878270e+01 -8.417980015960382575e-03 4.169342523085419958e-03 1.443692144628959222e-02
1.754999999999917515e+00 1.854703259996004405e+01 -8.423045038988259334e-03 4.229054487726908659e-03 1.443518888120727713e-02
1.755999999999917405e+00 1.855118981132407185e+01 -8.434248015059401735e-03 4.277036651031599843e-03 1.442731871215855582e-02
1.756999999999917295e+00 1.855533697843892682e+01 -8.441560047215525622e-03 4.294392932360559592e-03 1.442337828823567723e-02
1.757999999999917184e+00 1.855951614046877296e+01 -8.446788820982474924e-03 4.267626791136335321e-03 1.442158087833153579e-02
1.758999999999917074e+00 1.856374095741738017e+01 -8.449292648698748104e-03 4.224475700091535196e-03 1.442255716364428467e-02
1.759999999999916964e+00 1.856802749296225841e+01 -8.452040290883030410e-03 4.165504746004796560e-03 1.442334152623946097e-02
1.760999999999916854e+00 1.857235589667345366e+01 -8.451038689325339123e-03 4.122634978130089098e-03 1.442790364456526461e-02
1.761999999999916744e+00 1.857668879004429741e+01 -8.449580419211798893e-03 4.116687048368049967e-03 1.443292041269032301e-02
1.762999999999916634e+00 1.858098729556807527e+01 -8.448841894143585898e-03 4.150336370365723462e-03 1.443718578000503967e-02
1.763999999999916524e+00 1.858525781360397389e+01 -8.448065072505166195e-03 4.177547036606547859e-03 1.444144961436701069e-02
1.764999999999916414e+00 1.858949743766162754e+01 -8.447546058002661923e-03 4.207922000349004904e-03 1.444541176410491304e-02
1.765999999999916303e+00 1.859367063718215363e+01 -8.441384813745060611e-03 4.268185293218977605e-03 1.445491937610460589e-02
1.766999999999916193e+00 1.859779047937409047e+01 -8.435852761221305368e-03 4.316010569284465387e-03 1.446370575391130522e-02
1.767999999999916083e+00 1.860187651544179133e+01 -8.428572785675252782e-03 4.342536717974392751e-03 1.447414060892062565e-02
1.768999999999915973e+00 1.860594262714434066e+01 -8.416998169651300141e-03 4.350886467101964736e-03 1.448876756393731487e-02
1.769999999999915863e+00 1.860999079888217267e+01 -8.398424408606402006e-03 4.350252670774394995e-03 1.451029331244423591e-02
1.770999999999915753e+00 1.861403382987922583e+01 -8.375658638841895418e-03 4.332627641788730152e-03 1.453599527343108454e-02
1.771999999999915643e+00 1.861807984913052039e+01 -8.348691473660954307e-03 4.302672222366401775e-03 1.456587976000077965e-02
1.772999999999915532e+00 1.862215755520687921e+01 -8.318725661446027195e-03 4.241019585087204766e-03 1.459873360527433675e-02
1.773999999999915422e+00 1.862626692383458860e+01 -8.288418468002593797e-03 4.179049840293207196e-03 1.463188324755334765e-02
1.774999999999915312e+00 1.863041410469420356e+01 -8.269113959483648593e-03 4.121933099868685738e-03 1.465405553523486254e-02
1.775999999999915202e+00 1.863456122763070155e+01 -8.264668106912557988e-03 4.117545170414564637e-03 1.466143082152886884e-02
1.776999999999915092e+00 1.863869293219808299e+01 -8.269479595364184754e-03 4.137775027982751319e-03 1.465963419990971503e-02
1.777999999999914982e+00 1.864281050688375529e+01 -8.277191992222841799e-03 4.159617306550532356e-03 1.465499139832612124e-02
1.778999999999914872e+00 1.864689223224441150e+01 -8.282924589170433463e-03 4.201199228514225850e-03 1.465234709048085851e-02
1.779999999999914762e+00 1.865095083277015320e+01 -8.287782114733121056e-03 4.229181588991425336e-03 1.465059778835270735e-02
1.780999999999914651e+00 1.865499227561532791e+01 -8.294487747965227642e-03 4.253044902790513448e-03 1.464700326957214110e-02
1.781999999999914541e+00 1.865902132251260070e+01 -8.301774364940664105e-03 4.272727467667871912e-03 1.464283824594117371e-02
1.782999999999914431e+00 1.866304679192103677e+01 -8.307164732982175517e-03 4.281695324546109030e-03 1.464058341581303026e-02
1.783999999999914321e+00 1.866708065468448297e+01 -8.310722323011488638e-03 4.276859559565294316e-03 1.464016632219104948e-02
1.784999999999914211e+00 1.867113344625678550e+01 -8.310853017113619540e-03 4.258061444811080815e-03 1.464319004026996482e-02
1.785999999999914101e+00 1.867520203088620434e+01 -8.302429286750505344e-03 4.233844657331668759e-03 1.465478240699117154e-02
1.786999999999913991e+00 1.867929854690044777e+01 -8.292871858104075913e-03 4.196355843860641657e-03 1.466754108492899882e-02
1.787999999999913880e+00 1.868341741413820145e+01 -8.280455297630865200e-03 4.161588059877189064e-03 1.468317823224023558e-02
1.788999999999913770e+00 1.868752772753711966e+01 -8.274083559074135730e-03 4.163770160155927380e-03 1.469281624082416880e-02
1.789999999999913660e+00 1.869161833467526179e+01 -8.284135844577900434e-03 4.193528706435767708e-03 1.468609774733603372e-02
1.790999999999913550e+00 1.869571133222191861e+01 -8.295464621708331307e-03 4.202467075051513276e-03 1.467821801581231135e-02
1.791999999999913440e+00 1.869982090987767620e+01 -8.306961062320802891e-03 4.197383406563212627e-03 1.467028485530562365e-02
1.792999999999913330e+00 1.870391910529113488e+01 -8.313913997518412521e-03 4.215718584059729643e-03 1.466694549839626070e-02
1.793999999999913220e+00 1.870799827737877408e+01 -8.315884543800259113e-03 4.236712456161065635e-03 1.466860836287930438e-02
1.794999999999913110e+00 1.871206457730715300e+01 -8.318308688400695775e-03 4.252008760021771042e-03 1.466983589125927211e-02
1.795999999999912999e+00 1.871611960401164509e+01 -8.321627636428505226e-03 4.266600931936412322e-03 1.467017084877820197e-02
1.796999999999912889e+00 1.872015843814925162e+01 -8.323233676319556976e-03 4.284399538713028546e-03 1.467218395092728320e-02
1.797999999999912779e+00 1.872417322315239119e+01 -8.322363665956926046e-03 4.307578662817361168e-03 1.467662057721528905e-02
1.798999999999912669e+00 1.872817454633234746e+01 -8.318846348139390112e-03 4.317523168183116933e-03 1.468365389891335138e-02
1.799999999999912559e+00 1.873215113540988241e+01 -8.314338396968393163e-03 4.337749319433439887e-03 1.469159779709180470e-02
1.800999999999912449e+00 1.873610769934261100e+01 -8.306741346204954760e-03 4.350177413476369673e-03 1.470252294075609194e-02
1.801999999999912339e+00 1.874003786925344883e+01 -8.294022860734950181e-03 4.363852949897117223e-03 1.471842639157427621e-02
1.802999999999912228e+00 1.874394495131345550e+01 -8.281945469967168239e-03 4.374863409960495775e-03 1.473351994126750192e-02
1.803999999999912118e+00 1.874782593297753408e+01 -8.268084752155076267e-03 4.387103088076500790e-03 1.475020263587833134e-02
1.804999999999912008e+00 1.875166854338989353e+01 -8.246084166505896623e-03 4.403473754146448177e-03 1.477483314624422790e-02
1.805999999999911898e+00 1.875549030152204466e+01 -8.217045881305182556e-03 4.395287749154050752e-03 1.480635120501548954e-02
1.806999999999911788e+00 1.875934790124666662e+01 -8.189928795216443874e-03 4.332329070594480996e-03 1.483587951909981495e-02
1.807999999999911678e+00 1.876324344455196069e+01 -8.162951163564040671e-03 4.267407858269971557e-03 1.486520523568696933e-02
1.808999999999911568e+00 1.876717892026594825e+01 -8.143867274820294072e-03 4.208391560832736716e-03 1.488661073786244106e-02
1.809999999999911457e+00 1.877110987958589661e+01 -8.139168222164120878e-03 4.208208902215763644e-03 1.489367035569151738e-02
1.810999999999911347e+00 1.877503206790822432e+01 -8.145047031448648250e-03 4.222858709120935056e-03 1.489020065758830946e-02
1.811999999999911237e+00 1.877895528150061821e+01 -8.157520981100651811e-03 4.234307388706759143e-03 1.488017895265856920e-02
1.812999999999911127e+00 1.878286421612141410e+01 -8.165786737284312993e-03 4.256852116488423279e-03 1.487436007679258064e-02
1.813999999999911017e+00 1.878676904973155004e+01 -8.170841912956751732e-03 4.266008302820813516e-03 1.487173319108519610e-02
1.814999999999910907e+00 1.879067509637857114e+01 -8.174798092896947560e-03 4.268751445875847844e-03 1.487015651449120901e-02
1.815999999999910797e+00 1.879458536283246062e+01 -8.180488900086348852e-03 4.270222446196871718e-03 1.486681764833282758e-02
1.816999999999910687e+00 1.879851618561029269e+01 -8.187352073663195506e-03 4.256529295831118498e-03 1.486231922481925927e-02
1.817999999999910576e+00 1.880245867813254179e+01 -8.192504713633244270e-03 4.250012191384147306e-03 1.485953603532378688e-02
1.818999999999910466e+00 1.880642012730215029e+01 -8.196150047951687029e-03 4.234700878343187341e-03 1.485825606296748910e-02
1.819999999999910356e+00 1.881038030359924207e+01 -8.195668650163460967e-03 4.235492353071683425e-03 1.486109996985823106e-02
1.820999999999910246e+00 1.881433399105064908e+01 -8.188755182253169840e-03 4.235067730846163447e-03 1.487038402253029745e-02
1.821999999999910136e+00 1.881830405892522862e+01 -8.178220471479499473e-03 4.208152596899958006e-03 1.488332886984678437e-02
1.822999999999910026e+00 1.882228634338889606e+01 -8.178719965523427796e-03 4.196435501855987418e-03 1.488534684100843199e-02
1.823999999999909916e+00 1.882624950804675734e+01 -8.190549035608169284e-03 4.227384377746884817e-03 1.487617806108509910e-02
1.824999999999909805e+00 1.883018891966102260e+01 -8.206320324935862526e-03 4.266908710670608978e-03 1.486316096461749031e-02
1.825999999999909695e+00 1.883414344266296325e+01 -8.216345695586784251e-03 4.261822693646126828e-03 1.485600524393139617e-02
1.826999999999909585e+00 1.883811015507703246e+01 -8.222173023762031560e-03 4.255460609692824844e-03 1.485314291999592813e-02
1.827999999999909475e+00 1.884208535629341341e+01 -8.224697796294248853e-03 4.249496579913296379e-03 1.485367571732870359e-02
1.828999999999909365e+00 1.884604865121669448e+01 -8.227364849483890380e-03 4.264069926202821575e-03 1.485413747281576213e-02
1.829999999999909255e+00 1.885000922336819684e+01 -8.227913919758017905e-03 4.267341768255656156e-03 1.485676259184973667e-02
1.830999999999909145e+00 1.885395476090676681e+01 -8.226075381601740885e-03 4.280537843031775522e-03 1.486177840397825967e-02
1.831999999999909035e+00 1.885789466547761961e+01 -8.224621282396368110e-03 4.284716711543564566e-03 1.486641228202386505e-02
1.832999999999908924e+00 1.886181644217686681e+01 -8.220744508171314371e-03 4.298967808924110748e-03 1.487346158591577351e-02
1.833999999999908814e+00 1.886571757339540767e+01 -8.214332090042094844e-03 4.313200871501240638e-03 1.488300483837598498e-02
1.834999999999908704e+00 1.886960802594360587e+01 -8.204310623389658719e-03 4.313858075191460972e-03 1.489611308519567245e-02
1.835999999999908594e+00 1.887345742827126926e+01 -8.187842044343510498e-03 4.338439716680112315e-03 1.491558217230964933e-02
1.836999999999908484e+00 1.887729019682395304e+01 -8.171502697142066923e-03 4.338734144458292891e-03 1.493484004670737886e-02
1.837999999999908374e+00 1.888110842820676538e+01 -8.152693182471656627e-03 4.334461799659313982e-03 1.495649025130858616e-02
1.838999999999908264e+00 1.888488799325934409e+01 -8.130232136366009887e-03 4.350667083787305989e-03 1.498169954159200845e-02
1.839999999999908153e+00 1.888864234824431421e+01 -8.103592880646954405e-03 4.349237895676833637e-03 1.501100479144954272e-02
1.840999999999908043e+00 1.889240390376986412e+01 -8.077202696737431978e-03 4.315647171187523071e-03 1.504002644767499404e-02
1.841999999999907933e+00 1.889619558460806203e+01 -8.050158680610538381e-03 4.258477842412618924e-03 1.506968647702448122e-02
1.842999999999907823e+00 1.890001605451502442e+01 -8.040616846660667352e-03 4.220146939698280267e-03 1.508189155341899991e-02
1.843999999999907713e+00 1.890382189937670177e+01 -8.049258107880843255e-03 4.243413246203499994e-03 1.507600255130584627e-02
1.844999999999907603e+00 1.890761434920543493e+01 -8.061258063658101325e-03 4.268808234924932610e-03 1.506684487685952534e-02
1.845999999999907493e+00 1.891137074449872557e+01 -8.071949097139475421e-03 4.315553803848837938e-03 1.505902530959815633e-02
1.846999999999907383e+00 1.891512905085783203e+01 -8.083665627709873958e-03 4.325359268603418128e-03 1.505021122377294199e-02
1.847999999999907272e+00 1.891887838727000570e+01 -8.094336504945167862e-03 4.345000092771491781e-03 1.504247401898511916e-02
1.848999999999907162e+00 1.892262780685466339e+01 -8.099386536433012679e-03 4.349966951775325469e-03 1.504038587779452270e-02
1.849999999999907052e+00 1.892639077486388999e+01 -8.104658976066587625e-03 4.341690966839990493e-03 1.503814826708543655e-02
1.850999999999906942e+00 1.893019590901611693e+01 -8.110657600869274758e-03 4.305523448642333689e-03 1.503526307734443998e-02
1.851999999999906832e+00 1.893404375900770376e+01 -8.118670375235934045e-03 4.270820383649107099e-03 1.503038335163835865e-02
1.852999999999906722e+00 1.893792836306499794e+01 -8.125197240292005713e-03 4.240593182997822591e-03 1.502699594275758513e-02
1.853999999999906612e+00 1.894182588450456706e+01 -8.126218962847760879e-03 4.228697523278642650e-03 1.502908069697122748e-02
1.854999999999906501e+00 1.894573033345249513e+01 -8.124326582007106862e-03 4.219877634079032686e-03 1.503403252889528793e-02
1.855999999999906391e+00 1.894960318012012479e+01 -8.125435753111974121e-03 4.252589085482314998e-03 1.503592908764229963e-02
1.856999999999906281e+00 1.895345121292294621e+01 -8.136177069347777166e-03 4.288144266526355483e-03 1.502823158242964745e-02
1.857999999999906171e+00 1.895728804893638397e+01 -8.145693653738744419e-03 4.308857640300983380e-03 1.502182441284996388e-02
1.858999999999906061e+00 1.896112636006949614e+01 -8.152423387895119458e-03 4.314112254782948366e-03 1.501826593141488038e-02
1.859999999999905951e+00 1.896496457704773775e+01 -8.156394668512379972e-03 4.318177690270775734e-03 1.501755137110278963e-02
1.860999999999905841e+00 1.896880856162810502e+01 -8.164444468756833564e-03 4.320459888389556816e-03 1.501281276357821493e-02
1.861999999999905731e+00 1.897265833335037399e+01 -8.169570273509011576e-03 4.319798551240042889e-03 1.501105383403913626e-02
1.862999999999905620e+00 1.897649424851627487e+01 -8.168922883993966905e-03 4.333007718093095234e-03 1.501507742876918849e-02
1.863999999999905510e+00 1.898028989978972803e+01 -8.165661311261552396e-03 4.370010037808392395e-03 1.502169381719298952e-02
1.864999999999905400e+00 1.898405984299565219e+01 -8.164485123661266094e-03 4.394541917737101663e-03 1.502620516698854013e-02
1.865999999999905290e+00 1.898779255193392501e+01 -8.161267231560782529e-03 4.428558293287960732e-03 1.503269023448689130e-02
1.866999999999905180e+00 1.899148293138513566e+01 -8.154294558607350779e-03 4.463915107396704968e-03 1.504281839640447815e-02
1.867999999999905070e+00 1.899517551487051392e+01 -8.146813266700201131e-03 4.454229781321936490e-03 1.505338736854114519e-02
1.868999999999904960e+00 1.899887719315243473e+01 -8.136956663171024048e-03 4.435278381250217991e-03 1.506626687553560932e-02
1.869999999999904849e+00 1.900258177260910131e+01 -8.125116452550427623e-03 4.420536995883848561e-03 1.508104918360573220e-02
1.870999999999904739e+00 1.900628847810814648e+01 -8.106709374883934796e-03 4.400003875838763914e-03 1.510228044656019598e-02
1.871999999999904629e+00 1.900998323883023744e+01 -8.085686043051843255e-03 4.390925320960881520e-03 1.512599217360114344e-02
1.872999999999904519e+00 1.901368274828083216e+01 -8.064517232120274604e-03 4.365007781525556685e-03 1.514971559265758383e-02
1.873999999999904409e+00 1.901741589060305770e+01 -8.043052712085977177e-03 4.309910389860430527e-03 1.517363665287099934e-02
1.874999999999904299e+00 1.902115810541434726e+01 -8.015265645155793955e-03 4.273050833866236936e-03 1.520379276365451185e-02
1.875999999999904189e+00 1.902489048679926853e+01 -8.002652948722483242e-03 4.270271563801214879e-03 1.521877076522928224e-02
1.876999999999904079e+00 1.902857596594302336e+01 -8.007626548621924259e-03 4.322147404867091383e-03 1.521620465492396108e-02
1.877999999999903968e+00 1.903220723063934727e+01 -8.012222835631565079e-03 4.380958139307654722e-03 1.521402431335230378e-02
1.878999999999903858e+00 1.903580238670797087e+01 -8.015146158462624001e-03 4.419990089839028954e-03 1.521354461194349139e-02
1.879999999999903748e+00 1.903939522368797199e+01 -8.015056764146457485e-03 4.422219784145333538e-03 1.521609019065431334e-02
1.880999999999903638e+00 1.904299945123172932e+01 -8.016702895471227233e-03 4.412475351713894892e-03 1.521692534893427130e-02
1.881999999999903528e+00 1.904661521791584278e+01 -8.018975071497692550e-03 4.403208387384239739e-03 1.521715420834937257e-02
1.882999999999903418e+00 1.905026164445996884e+01 -8.023307796800998801e-03 4.376881252674940867e-03 1.521537365873253111e-02
1.883999999999903308e+00 1.905396365927905933e+01 -8.025405981412880863e-03 4.323391162322387515e-03 1.521589782523885721e-02
1.884999999999903197e+00 1.905772448071074621e+01 -8.026450477103744610e-03 4.265629045416866397e-03 1.521752642243023694e-02
1.885999999999903087e+00 1.906150273434326436e+01 -8.025098499337834576e-03 4.246844866819676420e-03 1.522154541697652748e-02
1.886999999999902977e+00 1.906523672963212945e+01 -8.019382739901033050e-03 4.285387451035944581e-03 1.522986194599952083e-02
1.887999999999902867e+00 1.906893615478727355e+01 -8.011314294436187519e-03 4.311889139292089321e-03 1.524045367896414462e-02
1.888999999999902757e+00 1.907261533887379201e+01 -8.012865266338937975e-03 4.333681179820476903e-03 1.524139205866876373e-02
1.889999999999902647e+00 1.907626285999755567e+01 -8.029400918834169246e-03 4.381879795070516351e-03 1.522739952712159027e-02
1.890999999999902537e+00 1.907989741785589999e+01 -8.042111922789372050e-03 4.407554064445049283e-03 1.521731681576151025e-02
1.891999999999902426e+00 1.908354974644766600e+01 -8.053256270936835423e-03 4.400927679170827875e-03 1.520891514635076824e-02
1.892999999999902316e+00 1.908722560168778060e+01 -8.062706103808716177e-03 4.386850863694115657e-03 1.520231631208165436e-02
1.893999999999902206e+00 1.909093398891418403e+01 -8.071318887840343848e-03 4.362931661436912634e-03 1.519666696114179566e-02
1.894999999999902096e+00 1.909466526202262315e+01 -8.076729649962777549e-03 4.345456541523651586e-03 1.519429428513579920e-02
1.895999999999901986e+00 1.909836367253752343e+01 -8.078588973980968188e-03 4.380178459080693795e-03 1.519545494676133660e-02
1.896999999999901876e+00 1.910205083268110826e+01 -8.077219460781758301e-03 4.390059317196924951e-03 1.519983635962420844e-02
1.897999999999901766e+00 1.910573954129611352e+01 -8.075642444545770918e-03 4.386933829540516985e-03 1.520443621127088620e-02
1.898999999999901656e+00 1.910942996061619326e+01 -8.074095240397639178e-03 4.383675920317898350e-03 1.520903678777841758e-02
1.899999999999901545e+00 1.911309854070557535e+01 -8.069950612982821833e-03 4.401370523600732151e-03 1.521624007199133370e-02
1.900999999999901435e+00 1.911673731942963883e+01 -8.063298518502117970e-03 4.424519794438632955e-03 1.522590827114447994e-02
1.901999999999901325e+00 1.912035118726560512e+01 -8.054015048312214778e-03 4.440147212345925756e-03 1.523814179755636662e-02
1.902999999999901215e+00 1.912395941918641640e+01 -8.043598727356391156e-03 4.435366806545113297e-03 1.525145131626646534e-02
1.903999999999901105e+00 1.912756175782061518e+01 -8.031719833376766565e-03 4.429381199177979261e-03 1.526617231408185921e-02
1.904999999999900995e+00 1.913113963627467484e+01 -8.011974870036442029e-03 4.434096415976784486e-03 1.528868477074215790e-02
1.905999999999900885e+00 1.913473101120309749e+01 -7.987398839119065619e-03 4.396023910696413017e-03 1.531595687128385445e-02
1.906999999999900774e+00 1.913835165834597873e+01 -7.961785089036645113e-03 4.341137946155405880e-03 1.534419331022695079e-02
1.907999999999900664e+00 1.914200602556882203e+01 -7.938829710350777877e-03 4.284462487507486803e-03 1.536970831192238131e-02
1.908999999999900554e+00 1.914567283540182174e+01 -7.933399070604790076e-03 4.266589237605072221e-03 1.537769687329887391e-02
1.909999999999900444e+00 1.914930550754092309e+01 -7.943319822999776736e-03 4.310647683898431726e-03 1.537037652711675112e-02
1.910999999999900334e+00 1.915289038259487597e+01 -7.952660494508585406e-03 4.367785440555700324e-03 1.536366761426139968e-02
1.911999999999900224e+00 1.915643665277607610e+01 -7.964063593924292084e-03 4.417793412724163593e-03 1.535494782785592344e-02
1.912999999999900114e+00 1.915998478541380123e+01 -7.973055774910371707e-03 4.424923137185239608e-03 1.534868676887016052e-02
1.913999999999900004e+00 1.916352888543310229e+01 -7.978838851163211343e-03 4.434738831862156117e-03 1.534565154148960844e-02
1.914999999999899893e+00 1.916705910251391032e+01 -7.981557756959647976e-03 4.451340676151618880e-03 1.534568571780712924e-02
1.915999999999899783e+00 1.917061156587430304e+01 -7.983761011359891135e-03 4.431297650967169766e-03 1.534626411284722297e-02
1.916999999999899673e+00 1.917420646586104738e+01 -7.986853419230192583e-03 4.391953432485854944e-03 1.534602131442250848e-02
1.917999999999899563e+00 1.917784920018867822e+01 -7.990710056909379813e-03 4.347975729278532112e-03 1.534508094497325469e-02
1.918999999999899453e+00 1.918154788784632103e+01 -7.993407230851823017e-03 4.294719573209015637e-03 1.534533326593165957e-02
1.919999999999899343e+00 1.918526689791949025e+01 -7.992574534208297943e-03 4.273564461039082440e-03 1.534910463777535740e-02
1.920999999999899233e+00 1.918900485007549150e+01 -7.989250212932907241e-03 4.251298056931650943e-03 1.535535297809357408e-02
1.921999999999899122e+00 1.919274358690438120e+01 -7.994776415102208128e-03 4.256039586212508746e-03 1.535276779128337543e-02
1.922999999999899012e+00 1.919646537212704374e+01 -8.013621469890113216e-03 4.291836247227580683e-03 1.533691661400703524e-02
1.923999999999898902e+00 1.920016775793989794e+01 -8.030271940426367272e-03 4.327886127572164177e-03 1.532331246327524668e-02
1.924999999999898792e+00 1.920385886274869236e+01 -8.037591266257353151e-03 4.346486457462932218e-03 1.531911064253241306e-02
1.925999999999898682e+00 1.920752680695093773e+01 -8.039628743778365338e-03 4.371684541532999679e-03 1.532025595454158604e-02
1.926999999999898572e+00 1.921115873124351126e+01 -8.040613465819383340e-03 4.408689173245853785e-03 1.532249799861916742e-02
1.927999999999898462e+00 1.921474481109111210e+01 -8.039951686093933444e-03 4.453871838493090804e-03 1.532639845411311666e-02
1.928999999999898352e+00 1.921831255421325224e+01 -8.038570576969158304e-03 4.470827454829014863e-03 1.533103683143763329e-02
1.929999999999898241e+00 1.922183953397001233e+01 -8.031498306252545655e-03 4.504518549492460971e-03 1.534135705254232110e-02
1.930999999999898131e+00 1.922534919373077145e+01 -8.023038265343885450e-03 4.513378504584764778e-03 1.535306579303861302e-02
1.931999999999898021e+00 1.922885041923555960e+01 -8.021145565355795523e-03 4.519920060567643103e-03 1.535821428685666887e-02
1.932999999999897911e+00 1.923234030813611639e+01 -8.014059984122622396e-03 4.524171083565830045e-03 1.536847610719392805e-02
1.933999999999897801e+00 1.923583118372319944e+01 -8.007370157366210106e-03 4.516494570283156873e-03 1.537824042576882780e-02
1.934999999999897691e+00 1.923931826803403311e+01 -7.993697229206307708e-03 4.506612918372641940e-03 1.539484169224570979e-02
1.935999999999897581e+00 1.924279403046234549e+01 -7.977748663060531611e-03 4.501986234748152696e-03 1.541355299244826817e-02
1.936999999999897470e+00 1.924627303093048170e+01 -7.960997200054852063e-03 4.481996731918645727e-03 1.543292903269779387e-02
1.937999999999897360e+00 1.924973280986301205e+01 -7.941534951913171644e-03 4.481756019382816467e-03 1.545489395051589943e-02
1.938999999999897250e+00 1.925315914535179829e+01 -7.914522743462730839e-03 4.488187254676494556e-03 1.548425421059623774e-02
1.939999999999897140e+00 1.925661707635537923e+01 -7.893163528202363707e-03 4.435232524621425185e-03 1.550783220872626288e-02
1.940999999999897030e+00 1.926008212387191065e+01 -7.873415537652656698e-03 4.408368021121229080e-03 1.552966518484599420e-02
1.941999999999896920e+00 1.926356567177421297e+01 -7.861996448348628624e-03 4.378448546046308926e-03 1.554307333571906119e-02
1.942999999999896810e+00 1.926703036989695050e+01 -7.866925211260740111e-03 4.402227088523209472e-03 1.554012341291352052e-02
1.943999999999896700e+00 1.927046656481945064e+01 -7.877751638031598586e-03 4.441556715531463223e-03 1.553132031966782296e-02
1.944999999999896589e+00 1.927388360691250213e+01 -7.886974420529565752e-03 4.469932327478073550e-03 1.552418036765283380e-02
1.945999999999896479e+00 1.927727174217187311e+01 -7.885821545102181598e-03 4.497686285731198122e-03 1.552743161405710504e-02
1.946999999999896369e+00 1.928064996812831922e+01 -7.887472899118034772e-03 4.509246942671933309e-03 1.552788019119947203e-02
1.947999999999896259e+00 1.928402642167332814e+01 -7.889138559579633031e-03 4.512685014570704672e-03 1.552831546028856508e-02
1.948999999999896149e+00 1.928742387043380901e+01 -7.890903340833119867e-03 4.493454580352249789e-03 1.552867894174235486e-02
1.949999999999896039e+00 1.929082439195797605e+01 -7.890502218526530831e-03 4.489980694359498037e-03 1.553124390777489705e-02
1.950999999999895929e+00 1.929426111250260689e+01 -7.890806189868981857e-03 4.454085645238137214e-03 1.553316373687781485e-02
1.951999999999895818e+00 1.929773784489774258e+01 -7.888757779103191398e-03 4.412025383967507070e-03 1.553747548310185911e-02
1.952999999999895708e+00 1.930124361633146890e+01 -7.882099959621960070e-03 4.376328525895636576e-03 1.554640560992778808e-02
1.953999999999895598e+00 1.930474746356226845e+01 -7.873171337880652265e-03 4.369324107081101749e-03 1.555756244107542319e-02
1.954999999999895488e+00 1.930824292549394627e+01 -7.861792635777515095e-03 4.366330704099691609e-03 1.557109595521423070e-02
1.955999999999895378e+00 1.931176870128781076e+01 -7.866424078702190931e-03 4.340648284837708010e-03 1.556862355984089258e-02
1.956999999999895268e+00 1.931529265393829320e+01 -7.882015914739410115e-03 4.358063264256967564e-03 1.555520318180339881e-02
1.957999999999895158e+00 1.931880586223145357e+01 -7.896092102647845473e-03 4.382883809487470722e-03 1.554335163735647007e-02
1.958999999999895048e+00 1.932231382147551102e+01 -7.901582696897972366e-03 4.393623452840526508e-03 1.554015838340535270e-02
1.959999999999894937e+00 1.932580431271032850e+01 -7.904440288451424629e-03 4.413949053633941383e-03 1.553967408548210562e-02
1.960999999999894827e+00 1.932929496962339400e+01 -7.906437951834342781e-03 4.415781038768849809e-03 1.554013783498195585e-02
1.961999999999894717e+00 1.933276706871949102e+01 -7.903964197164154229e-03 4.431865101067128734e-03 1.554511857470883794e-02
1.962999999999894607e+00 1.933620780898998959e+01 -7.898157464906557096e-03 4.457417194407991418e-03 1.555345364641822804e-02
1.963999999999894497e+00 1.933960103306315759e+01 -7.892292535797266334e-03 4.499068462629266657e-03 1.556183671962064682e-02
1.964999999999894387e+00 1.934298848318247721e+01 -7.890973140936103844e-03 4.503523021616480035e-03 1.556566263400970852e-02
1.965999999999894277e+00 1.934635941381478119e+01 -7.884227910775813003e-03 4.513297278471831847e-03 1.557490560275720526e-02
1.966999999999894166e+00 1.934971494038315143e+01 -7.875123488334251007e-03 4.519596919964013679e-03 1.558650253708571826e-02
1.967999999999894056e+00 1.935306000022993445e+01 -7.864392273259744257e-03 4.519332426476728101e-03 1.559970489209536876e-02
1.968999999999893946e+00 1.935641002138950739e+01 -7.848759862443155377e-03 4.498738702870208606e-03 1.561777039079449356e-02
1.969999999999893836e+00 1.935974532186929409e+01 -7.831398168826060602e-03 4.496097689039364742e-03 1.563752656399495719e-02
1.970999999999893726e+00 1.936308001575519100e+01 -7.816288275606979308e-03 4.481594389710068238e-03 1.565503164608334982e-02
1.971999999999893616e+00 1.936642401747526065e+01 -7.801424991265843226e-03 4.457423271196187323e-03 1.567232094480427648e-02
1.972999999999893506e+00 1.936976846829264787e+01 -7.779659722667101041e-03 4.435208905279888758e-03 1.569650983694897278e-02
1.973999999999893395e+00 1.937312523498177796e+01 -7.754348702785168919e-03 4.397582013655071571e-03 1.572420617736522766e-02
1.974999999999893285e+00 1.937649248187338102e+01 -7.729128211098309012e-03 4.361881319495249446e-03 1.575175964205796988e-02
1.975999999999893175e+00 1.937983902335559350e+01 -7.711405364825248306e-03 4.364863882612775477e-03 1.577177352354483877e-02
1.976999999999893065e+00 1.938312381582880306e+01 -7.711557856663433727e-03 4.426765383453870259e-03 1.577394374316807776e-02
1.977999999999892955e+00 1.938635148847630774e+01 -7.719438236792829609e-03 4.491765589288153858e-03 1.576847641789701215e-02
1.978999999999892845e+00 1.938955694330841695e+01 -7.728763258969416697e-03 4.523308426860205358e-03 1.576166410236622129e-02
1.979999999999892735e+00 1.939276324676195173e+01 -7.738058250235597783e-03 4.531754796700811043e-03 1.575496487223519010e-02
1.980999999999892625e+00 1.939595041154790067e+01 -7.743409198766770113e-03 4.556244412817832962e-03 1.575223806536904178e-02
1.981999999999892514e+00 1.939912967081061268e+01 -7.747009165102848073e-03 4.567749902390839424e-03 1.575129238548804433e-02
1.982999999999892404e+00 1.940233335842740914e+01 -7.748566823003019167e-03 4.544879206206561308e-03 1.575246077649097853e-02
1.983999999999892294e+00 1.940558497299593199e+01 -7.747936624649804510e-03 4.496322056126950822e-03 1.575590198181939586e-02
1.984999999999892184e+00 1.940888909117991545e+01 -7.745149271578603140e-03 4.441031087595141008e-03 1.576158434104972181e-02
1.985999999999892074e+00 1.941223380585501346e+01 -7.739578061105479613e-03 4.394863386007475704e-03 1.577005996440092664e-02
1.986999999999891964e+00 1.941560605251709859e+01 -7.729661659610386794e-03 4.357414997525254664e-03 1.578283683177554228e-02
1.987999999999891854e+00 1.941896474655131755e+01 -7.716343244396754210e-03 4.357649210177797806e-03 1.579892533223503995e-02
1.988999999999891743e+00 1.942232760338652042e+01 -7.717677763421822330e-03 4.354820928218945848e-03 1.580032584810170740e-02
1.989999999999891633e+00 1.942567704633879444e+01 -7.733437472410497129e-03 4.383994520136479459e-03 1.578731550669137604e-02
1.990999999999891523e+00 1.942901203278933764e+01 -7.751893516574032833e-03 4.416907066030834744e-03 1.577165715287469350e-02
1.991999999999891413e+00 1.943231068193840727e+01 -7.764398195356654944e-03 4.465749046287022586e-03 1.576199321997009614e-02
1.992999999999891303e+00 1.943554810677946776e+01 -7.767932270147179762e-03 4.530507429086691983e-03 1.576130974892955144e-02
1.993999999999891193e+00 1.943875724951328010e+01 -7.766010361088180464e-03 4.556867627275838079e-03 1.576607294754514207e-02
1.994999999999891083e+00 1.944196715936104525e+01 -7.761403857764406430e-03 4.551494009999259779e-03 1.577349404001743977e-02
1.995999999999890973e+00 1.944515866387837377e+01 -7.755374756375059582e-03 4.563870239046534556e-03 1.578230278436454706e-02
1.996999999999890862e+00 1.944834218912687263e+01 -7.750753398606999821e-03 4.567228150108146832e-03 1.578969287094966409e-02
1.997999999999890752e+00 1.945152471959172402e+01 -7.748870590043034981e-03 4.566340125191638635e-03 1.579433896447989330e-02
1.998999999999890642e+00 1.945473085799329382e+01 -7.741788510684608632e-03 4.535650109114806178e-03 1.580419402225729728e-02
1.999999999999890532e+00 1.945793003178482650e+01 -7.728243990143552310e-03 4.529070198610879970e-03 1.582046792358358933e-02
2.000999999999890644e+00 1.946113181422569482e+01 -7.709125609384706590e-03 4.507343168516378396e-03 1.584225214132217036e-02
2.001999999999890534e+00 1.946429975671090062e+01 -7.686301199516466266e-03 4.518358714310667136e-03 1.586766981881209890e-02
2.002999999999890424e+00 1.946745081512987596e+01 -7.662836205718216893e-03 4.511777786742878112e-03 1.589367170851299638e-02
2.003999999999890314e+00 1.947057116983450697e+01 -7.637455427552011615e-03 4.517100722920999560e-03 1.592152367138411836e-02
2.004999999999890203e+00 1.947367762426078741e+01 -7.608804685910938552e-03 4.502350259630502442e-03 1.595253933049912975e-02
2.005999999999890093e+00 1.947681372209830641e+01 -7.581972330734839879e-03 4.445874493215836928e-03 1.598165448060046012e-02
2.006999999999889983e+00 1.947996789981571197e+01 -7.556783137179868236e-03 4.402605419774308602e-03 1.600907218426042208e-02
2.007999999999889873e+00 1.948310302139004335e+01 -7.553905395316489260e-03 4.418783820985110536e-03 1.601417615881773823e-02
2.008999999999889763e+00 1.948621222571853195e+01 -7.575456759287456203e-03 4.466252430798854471e-03 1.599490253401229106e-02
2.009999999999889653e+00 1.948929450438874866e+01 -7.597152561666268428e-03 4.514873891449559112e-03 1.597552709989172662e-02
2.010999999999889543e+00 1.949235755036727724e+01 -7.611977461171811482e-03 4.548931482643233520e-03 1.596307211536806409e-02
2.011999999999889432e+00 1.949537886605772030e+01 -7.617130702249551646e-03 4.595815011806491171e-03 1.596028373411669671e-02
2.012999999999889322e+00 1.949838472398787559e+01 -7.621822414885853422e-03 4.615964484730566628e-03 1.595796102254575313e-02
2.013999999999889212e+00 1.950139240598175761e+01 -7.625744791648740757e-03 4.618062797766724244e-03 1.595642785507357664e-02
2.014999999999889102e+00 1.950442423052443175e+01 -7.627058096618405045e-03 4.595233553944260904e-03 1.595753313124875436e-02
2.015999999999888992e+00 1.950751475971686588e+01 -7.623970422814567091e-03 4.533441230380434381e-03 1.596307805849127293e-02
2.016999999999888882e+00 1.951065081605437967e+01 -7.616530635146593134e-03 4.480474297632800265e-03 1.597302864650363904e-02
2.017999999999888772e+00 1.951382084519882554e+01 -7.608028683911201295e-03 4.437999539465338483e-03 1.598406059709404567e-02
2.018999999999888662e+00 1.951701358011620968e+01 -7.596813661169645945e-03 4.404078743785502445e-03 1.599779571275781326e-02
2.019999999999888551e+00 1.952023494414221361e+01 -7.592302856908503782e-03 4.370938830904578208e-03 1.600485954730617930e-02
2.020999999999888441e+00 1.952347247841867528e+01 -7.604093424177991480e-03 4.366559147716318236e-03 1.599569998761992545e-02
2.021999999999888331e+00 1.952671194708634417e+01 -7.625239059742496342e-03 4.385770392073608595e-03 1.597726923572302671e-02
2.022999999999888221e+00 1.952994775046559894e+01 -7.648729582086253274e-03 4.412926202831477483e-03 1.595655482572805317e-02
2.023999999999888111e+00 1.953317781259488939e+01 -7.673762674223916051e-03 4.443700544933470824e-03 1.593433731972747694e-02
2.024999999999888001e+00 1.953639197951711637e+01 -7.691468059272977068e-03 4.477301137045997317e-03 1.591947688160672003e-02
2.025999999999887891e+00 1.953959820441954420e+01 -7.703406328866157712e-03 4.497181426438323290e-03 1.591042771922766830e-02
2.026999999999887780e+00 1.954278861805122602e+01 -7.706923629547769022e-03 4.516509997865948006e-03 1.590984537538379581e-02
2.027999999999887670e+00 1.954595509514046014e+01 -7.706312767329001438e-03 4.539835678094880471e-03 1.591341569766437786e-02
2.028999999999887560e+00 1.954909814300053483e+01 -7.698988837304108351e-03 4.555940977229420291e-03 1.592370257191340691e-02
2.029999999999887450e+00 1.955222437060636764e+01 -7.692866057178985098e-03 4.566638451346175312e-03 1.593281902876873476e-02
2.030999999999887340e+00 1.955533721601193520e+01 -7.693374211031982907e-03 4.580528805464428171e-03 1.593531375418922105e-02
2.031999999999887230e+00 1.955845016570979666e+01 -7.688367953976542497e-03 4.575418256115075695e-03 1.594332845729072926e-02
2.032999999999887120e+00 1.956155592989254899e+01 -7.677505799648697352e-03 4.571741616896373220e-03 1.595717566318361619e-02
2.033999999999887009e+00 1.956465828558927456e+01 -7.664505225941090766e-03 4.562149529215523552e-03 1.597310799218668378e-02
2.034999999999886899e+00 1.956773677296760994e+01 -7.646178702886523293e-03 4.567691324551141629e-03 1.599432495101415358e-02
2.035999999999886789e+00 1.957080187679583361e+01 -7.621318240874019705e-03 4.556214412650349925e-03 1.602202732699212553e-02
2.036999999999886679e+00 1.957389399562404364e+01 -7.590720210121310561e-03 4.498601381911277418e-03 1.605541003842004405e-02
2.037999999999886569e+00 1.957702046521249528e+01 -7.557972699746251001e-03 4.431503111294609644e-03 1.609085445356245661e-02
2.038999999999886459e+00 1.958016904078001730e+01 -7.533195616858542019e-03 4.384620049336525847e-03 1.611826246621803418e-02
2.039999999999886349e+00 1.958331809016711489e+01 -7.532002348844776297e-03 4.382952961747185218e-03 1.612208836860425445e-02
2.040999999999886239e+00 1.958644140275490031e+01 -7.546463162888061328e-03 4.423150575102640682e-03 1.611030025984968098e-02
2.041999999999886128e+00 1.958951894188748710e+01 -7.561379442959702789e-03 4.483840310372909886e-03 1.609806803763588062e-02
2.042999999999886018e+00 1.959254733887049937e+01 -7.575088385133699892e-03 4.546691402121428444e-03 1.608701262741545068e-02
2.043999999999885908e+00 1.959552654434285301e+01 -7.584852897160624004e-03 4.605647424806983033e-03 1.607985298276104827e-02
2.044999999999885798e+00 1.959844986748019480e+01 -7.589160289807062205e-03 4.665837152465279920e-03 1.607810180463364533e-02
2.045999999999885688e+00 1.960135767163117038e+01 -7.593534334929456439e-03 4.685730183953877234e-03 1.607628170520249145e-02
2.046999999999885578e+00 1.960429738150480006e+01 -7.596347590973162589e-03 4.656637717343481420e-03 1.607605501120786679e-02
2.047999999999885468e+00 1.960729615739843013e+01 -7.598068162708713179e-03 4.599292269078645266e-03 1.607696853743256077e-02
2.048999999999885357e+00 1.961035409709164767e+01 -7.596311295065281792e-03 4.538371601847733354e-03 1.608141245842338238e-02
2.049999999999885247e+00 1.961345790384316601e+01 -7.592974016816041345e-03 4.489167265297707050e-03 1.608745697375886866e-02
2.050999999999885137e+00 1.961660095626668010e+01 -7.587754155383774797e-03 4.444701731869682600e-03 1.609536267343806420e-02
2.051999999999885027e+00 1.961975421457281499e+01 -7.592530209599343202e-03 4.439271903464455868e-03 1.609327741490275063e-02
2.052999999999884917e+00 1.962290836946802841e+01 -7.611796186535010195e-03 4.457641291321586680e-03 1.607676310058139477e-02
2.053999999999884807e+00 1.962607078613257983e+01 -7.629994788202077577e-03 4.467578123650662453e-03 1.606135303014467539e-02
2.054999999999884697e+00 1.962923404148240181e+01 -7.645709286116402804e-03 4.482453936294422160e-03 1.604844541841170258e-02
2.055999999999884587e+00 1.963238241740604195e+01 -7.661029884513114417e-03 4.512653960872969015e-03 1.603592835539423278e-02
2.056999999999884476e+00 1.963554830921556515e+01 -7.676645294628759060e-03 4.510753485105556577e-03 1.602309677653223144e-02
2.057999999999884366e+00 1.963871882886127906e+01 -7.689016092407240620e-03 4.518496446693331080e-03 1.601347430801238966e-02
2.058999999999884256e+00 1.964187482550575936e+01 -7.695831376141775045e-03 4.539834731661478336e-03 1.600938267838701579e-02
2.059999999999884146e+00 1.964498331775693529e+01 -7.692902738031637266e-03 4.584410486855705624e-03 1.601500929349237989e-02
2.060999999999884036e+00 1.964804266588800985e+01 -7.687128652483328321e-03 4.627780521408770935e-03 1.602345401103667799e-02
2.061999999999883926e+00 1.965108014283357107e+01 -7.680761913516072174e-03 4.643284967954848345e-03 1.603249623754175388e-02
2.062999999999883816e+00 1.965410186917234725e+01 -7.672906474337928481e-03 4.651180135561752346e-03 1.604305424764318130e-02
2.063999999999883705e+00 1.965712113289250595e+01 -7.662512561804862843e-03 4.643248841646158143e-03 1.605616896843170549e-02
2.064999999999883595e+00 1.966015898936154116e+01 -7.652202951742544459e-03 4.614346482707339450e-03 1.606921024331087189e-02
2.065999999999883485e+00 1.966320551508524872e+01 -7.645497659352779203e-03 4.598971935645218730e-03 1.607861170722385546e-02
2.066999999999883375e+00 1.966625608879987297e+01 -7.630473387679147061e-03 4.579899673054897528e-03 1.609626686369113741e-02
2.067999999999883265e+00 1.966931852383786605e+01 -7.605884112515047882e-03 4.543449074521964740e-03 1.612339798246469752e-02
2.068999999999883155e+00 1.967240007680246094e+01 -7.573032941124060134e-03 4.491479976529168770e-03 1.615867787032425687e-02
2.069999999999883045e+00 1.967549873112789527e+01 -7.540831620127919944e-03 4.442177294693595326e-03 1.619321882611626448e-02
2.070999999999882935e+00 1.967860801177305063e+01 -7.527672049835798691e-03 4.418391404680433072e-03 1.620871393492248971e-02
2.071999999999882824e+00 1.968170264375331868e+01 -7.534216667222383944e-03 4.439584686954336189e-03 1.620454568957982802e-02
2.072999999999882714e+00 1.968475112051193321e+01 -7.543546538125462525e-03 4.495069779510935809e-03 1.619760605949312204e-02
2.073999999999882604e+00 1.968777874460905863e+01 -7.556101151375290738e-03 4.528477054249865387e-03 1.618745112392153823e-02
2.074999999999882494e+00 1.969077656646836161e+01 -7.566608269540525157e-03 4.568786410237551422e-03 1.617933523718989575e-02
2.075999999999882384e+00 1.969372321916685564e+01 -7.572850415114315212e-03 4.626197716620280773e-03 1.617544881904265514e-02
2.076999999999882274e+00 1.969662077816134627e+01 -7.575279862733776647e-03 4.677720868243153383e-03 1.617529946972023555e-02
2.077999999999882164e+00 1.969949517827465257e+01 -7.578550791550946186e-03 4.704150678244638228e-03 1.617423791929542554e-02
2.078999999999882053e+00 1.970240059210757977e+01 -7.577797517848669159e-03 4.672383684921474142e-03 1.617716079146130220e-02
2.079999999999881943e+00 1.970535257331457046e+01 -7.575003981469241240e-03 4.623022774478546468e-03 1.618211981557927948e-02
2.080999999999881833e+00 1.970835754146905927e+01 -7.571713028384713731e-03 4.566744873895906345e-03 1.618758024618175556e-02
2.081999999999881723e+00 1.971141261336765282e+01 -7.566439914208205123e-03 4.511368015614651908e-03 1.619503323543466239e-02
2.082999999999881613e+00 1.971449232083688230e+01 -7.555918494005506650e-03 4.476211024776030958e-03 1.620770489656949906e-02
2.083999999999881503e+00 1.971755110546231293e+01 -7.552216553013201689e-03 4.493431927582568902e-03 1.621351549348825846e-02
2.084999999999881393e+00 1.972059552628838475e+01 -7.562372472335316190e-03 4.517951646263502000e-03 1.620548290858774346e-02
2.085999999999881283e+00 1.972364219878636149e+01 -7.576881803053854905e-03 4.530209305077111462e-03 1.619311925466277932e-02
2.086999999999881172e+00 1.972668836646005275e+01 -7.590435371514243391e-03 4.544267697822985431e-03 1.618169480306831318e-02
2.087999999999881062e+00 1.972972523952672930e+01 -7.603456125249563081e-03 4.566583058573014421e-03 1.617076835180090294e-02
2.088999999999880952e+00 1.973279213197415061e+01 -7.616532202991774941e-03 4.549639755570464988e-03 1.615977627381623427e-02
2.089999999999880842e+00 1.973589207914185195e+01 -7.626656553514759955e-03 4.526709385813415358e-03 1.615170858668468767e-02
2.090999999999880732e+00 1.973898805727551675e+01 -7.638511125109225669e-03 4.542532991444424989e-03 1.614186592623181524e-02
2.091999999999880622e+00 1.974203522096969721e+01 -7.643906953643342904e-03 4.596743259462888163e-03 1.613838412652232948e-02
2.092999999999880512e+00 1.974503945248751080e+01 -7.642536888135552202e-03 4.638305370321958547e-03 1.614158464456224434e-02
2.093999999999880401e+00 1.974802163117032094e+01 -7.638755498719054446e-03 4.656576815908910691e-03 1.614719274994052753e-02
2.094999999999880291e+00 1.975099134292736736e+01 -7.630227857513423827e-03 4.660516100467012278e-03 1.615754025770625713e-02
2.095999999999880181e+00 1.975396796814565192e+01 -7.620473323323305632e-03 4.643848105038738024e-03 1.616914281062571679e-02
2.096999999999880071e+00 1.975695075073853246e+01 -7.605966734519627875e-03 4.623184141639088279e-03 1.618550806658966210e-02
2.097999999999879961e+00 1.975995118384105709e+01 -7.591982633589927643e-03 4.591549531065303169e-03 1.620139296481855340e-02
2.098999999999879851e+00 1.976295720834227509e+01 -7.573430929386682983e-03 4.567406428168675411e-03 1.622186207578635991e-02
2.099999999999879741e+00 1.976594138309999593e+01 -7.552799821884044126e-03 4.568625064163207503e-03 1.624437736709272162e-02
2.100999999999879631e+00 1.976888745490523647e+01 -7.521556548770651739e-03 4.575484743530116270e-03 1.627742432256234703e-02


==> data/slidingdroplet/energies/ws100_de_nlin_dt0.0005.dat <==
t e deltap deltan
0.000000000000000000e+00 1.079058093983006472e+01 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-04 1.077410746269992359e+01 1.207253264246293568e-02 4.403144669165864541e-03
1.000000000000000021e-03 1.075705130942575494e+01 1.413855859240576406e-02 2.921348206926461036e-03
1.500000000000000031e-03 1.074044775723985445e+01 1.441357068130252189e-02 2.195233931976327268e-03
2.000000000000000042e-03 1.072452253440259362e+01 1.416493276653608448e-02 1.767104852517844757e-03
2.500000000000000052e-03 1.070933347255069634e+01 1.369849175651993191e-02 1.499058861426543973e-03
3.000000000000000062e-03 1.069503125726603265e+01 1.304804159497029679e-02 1.264510720593978524e-03
3.500000000000000073e-03 1.068174702299890733e+01 1.225102140175855954e-02 1.045621797735525257e-03
4.000000000000000083e-03 1.066942362435917779e+01 1.144534012740671194e-02 8.927649385205398136e-04
4.500000000000000527e-03 1.065793751521091792e+01 1.071871275723980214e-02 7.846055092287518989e-04
5.000000000000000971e-03 1.064717248034455110e+01 1.007799032437537053e-02 7.069382512562543547e-04
5.500000000000001416e-03 1.063702664342372906e+01 9.516471543355463358e-03 6.521025356637025205e-04
6.000000000000001860e-03 1.062741323966952933e+01 9.028023624629925512e-03 6.110980572594810339e-04
6.500000000000002304e-03 1.061825776458928949e+01 8.603512820182387943e-03 5.807791518244870277e-04
7.000000000000002748e-03 1.060949682629903812e+01 8.234583197570069860e-03 5.583721031232804360e-04
7.500000000000003192e-03 1.060107523933457863e+01 7.915031607680146977e-03 5.418561293315509592e-04
8.000000000000003636e-03 1.059294633833443555e+01 7.637401094587368579e-03 5.301500449451232097e-04
8.500000000000004080e-03 1.058507183745586033e+01 7.396528123589352598e-03 5.200248795595103016e-04
9.000000000000004524e-03 1.057741711149492403e+01 7.188657260410251729e-03 5.115647027751756698e-04
9.500000000000004968e-03 1.056995121174034580e+01 7.010602820605053853e-03 5.042684973980485208e-04
1.000000000000000541e-02 1.056265068422289310e+01 6.856633935100614995e-03 4.963635603447641778e-04
1.050000000000000586e-02 1.055549337334515592e+01 6.724471736906338128e-03 4.888231866069644646e-04
1.100000000000000630e-02 1.054846043791287435e+01 6.611181768329022629e-03 4.812612948394516532e-04
1.150000000000000674e-02 1.054153576704230666e+01 6.513155778743048852e-03 4.745516116579501231e-04
1.200000000000000719e-02 1.053471059507775998e+01 6.417962849453633448e-03 4.737875875935170650e-04
1.250000000000000763e-02 1.052803426060965464e+01 6.298247980344643879e-03 4.482574014678959023e-04
1.300000000000000808e-02 1.052152849242957622e+01 6.145823475714634263e-03 4.337900705270684304e-04
1.350000000000000852e-02 1.051523687737138424e+01 5.971957037018887048e-03 3.972670045213908332e-04
1.400000000000000897e-02 1.050914741827134691e+01 5.796732288283389101e-03 3.741858260061028951e-04
1.450000000000000941e-02 1.050324104709346784e+01 5.635674424483195361e-03 3.560834881080159053e-04
1.500000000000000985e-02 1.049750087622045491e+01 5.489385776971811813e-03 3.401673958942303191e-04
1.550000000000001030e-02 1.049191082367914873e+01 5.354308933846558573e-03 3.291808851293700697e-04
1.600000000000001074e-02 1.048645526577140430e+01 5.230115019731351560e-03 3.229864384073468167e-04
1.650000000000001119e-02 1.048112235521253055e+01 5.115051029666661288e-03 3.195540870484575233e-04
1.700000000000001163e-02 1.047590029765991559e+01 5.008682536179108469e-03 3.192593953184399980e-04
1.750000000000001207e-02 1.047078083924197500e+01 4.909905998819230448e-03 3.196584404600135224e-04
1.800000000000001252e-02 1.046575577531693924e+01 4.817809415632417526e-03 3.216096884183844082e-04
1.850000000000001296e-02 1.046081799616071173e+01 4.732192734580482896e-03 3.242144997099780102e-04
1.900000000000001341e-02 1.045596257141298580e+01 4.651629415694612420e-03 3.267162463940443892e-04
1.950000000000001385e-02 1.045118462365463863e+01 4.575603068569960609e-03 3.295752309393556664e-04
2.000000000000001429e-02 1.044648001718486796e+01 4.504082807756603322e-03 3.320779854613107110e-04
2.050000000000001474e-02 1.044184372952786966e+01 4.439402188444755738e-03 3.327715385427051573e-04
2.100000000000001518e-02 1.043727243465543353e+01 4.380059052016500865e-03 3.314580567236810604e-04
2.150000000000001563e-02 1.043276166487166456e+01 4.327853882308900849e-03 3.274768918578984528e-04
2.200000000000001607e-02 1.042831022585036926e+01 4.277887889993015232e-03 3.224519135824220270e-04
2.250000000000001651e-02 1.042392219716771606e+01 4.222918436669147006e-03 3.183668120494047640e-04
2.300000000000001696e-02 1.041961401683843569e+01 4.160713934283830767e-03 3.051133294081041780e-04
2.350000000000001740e-02 1.041540045483672650e+01 4.083324835499947160e-03 2.923276994679082849e-04
2.400000000000001785e-02 1.041128938143045701e+01 3.999203625918651764e-03 2.784622169023139721e-04
2.450000000000001829e-02 1.040727821717622170e+01 3.914667272072751628e-03 2.676462440488868583e-04
2.500000000000001874e-02 1.040336317700517554e+01 3.831414053612020639e-03 2.593855127528015871e-04
2.550000000000001918e-02 1.039954028486698689e+01 3.749917586644487075e-03 2.533942452411382627e-04
2.600000000000001962e-02 1.039580656403543735e+01 3.670210674846836538e-03 2.486376941625168674e-04
2.650000000000002007e-02 1.039215732343781440e+01 3.592874135098389748e-03 2.462479724249619535e-04
2.700000000000002051e-02 1.038858766002961964e+01 3.520417181923122911e-03 2.439210661787276704e-04
2.750000000000002096e-02 1.038509226949293840e+01 3.455008845493762974e-03 2.398822551140703495e-04
2.800000000000002140e-02 1.038166717841089159e+01 3.394966220948864369e-03 2.344810669397453390e-04
2.850000000000002184e-02 1.037830850118851522e+01 3.338500720428033090e-03 2.294165419911959290e-04
2.900000000000002229e-02 1.037501377526183788e+01 3.285322756052743657e-03 2.235533362820014101e-04
2.950000000000002273e-02 1.037177709269049153e+01 3.235496681298237909e-03 2.202701652779868839e-04
3.000000000000002318e-02 1.036859325456324754e+01 3.188505467800554702e-03 2.193741012225542547e-04
3.050000000000002362e-02 1.036545863876243700e+01 3.145157523640780464e-03 2.184749463007549554e-04
3.100000000000002406e-02 1.036237071995680914e+01 3.106043217774984849e-03 2.158837640759796173e-04
3.150000000000002104e-02 1.035932596202748890e+01 3.068420287456403387e-03 2.153537691310151124e-04
3.200000000000002148e-02 1.035632180498453891e+01 3.032164221165190281e-03 2.160327186531804840e-04
3.250000000000002193e-02 1.035335656749809985e+01 2.997150326579773282e-03 2.171660589280694290e-04
3.300000000000002237e-02 1.035042828184031727e+01 2.963304655179998734e-03 2.191148611445873501e-04
3.350000000000002282e-02 1.034753466665994104e+01 2.931479309560067973e-03 2.213389710299293843e-04
3.400000000000002326e-02 1.034467353618080132e+01 2.902513933225337513e-03 2.229007928208786606e-04
3.450000000000002370e-02 1.034184367784538239e+01 2.874806421000715342e-03 2.244283685814683384e-04
3.500000000000002415e-02 1.033904260549443244e+01 2.848734902606456058e-03 2.268152981824119244e-04
3.550000000000002459e-02 1.033626686928488603e+01 2.826663915497045453e-03 2.286573374594433675e-04
3.600000000000002504e-02 1.033351457258528505e+01 2.810683753874613361e-03 2.263029017339733551e-04
3.650000000000002548e-02 1.033078763985246518e+01 2.796071580149459522e-03 2.206520841955628490e-04
3.700000000000002592e-02 1.032808428402666046e+01 2.783818449026505184e-03 2.144250170206516738e-04
3.750000000000002637e-02 1.032540282618768934e+01 2.773305221352273964e-03 2.081312350264426063e-04
3.800000000000002681e-02 1.032274023550535702e+01 2.763747964665558363e-03 2.039063881250024156e-04
3.850000000000002726e-02 1.032009323618105867e+01 2.754903013471191129e-03 2.022384894824840428e-04
3.900000000000002770e-02 1.031746040129454300e+01 2.746912002087921641e-03 2.011365964843065887e-04
3.950000000000002814e-02 1.031484025108458624e+01 2.739655162972710108e-03 2.007731379213167390e-04
4.000000000000002859e-02 1.031223172495000284e+01 2.733598558069208311e-03 2.002624434644913534e-04
4.050000000000002903e-02 1.030963354512903862e+01 2.730588292086745354e-03 1.979722291718154573e-04
4.100000000000002948e-02 1.030704441807025162e+01 2.728820568243106506e-03 1.957200848100360858e-04
4.150000000000002992e-02 1.030446191866179362e+01 2.727602848389671427e-03 1.953289770536708637e-04
4.200000000000003036e-02 1.030188435162357941e+01 2.726961660944416353e-03 1.960415352784345214e-04
4.250000000000003081e-02 1.029931028363545842e+01 2.726642822316889102e-03 1.978498674549068921e-04
4.300000000000003125e-02 1.029673888335763721e+01 2.726652137905882876e-03 2.001459335026155827e-04
4.350000000000003170e-02 1.029416843166075246e+01 2.727191410332628456e-03 2.036163580893994920e-04
4.400000000000003214e-02 1.029161108373464018e+01 2.721526235937365285e-03 2.011298765228659857e-04
4.450000000000003259e-02 1.028907443647430497e+01 2.707575258192274677e-03 1.993419514451527132e-04
4.500000000000003303e-02 1.028657057318097046e+01 2.686882250335405863e-03 1.922392907192241665e-04
4.550000000000003347e-02 1.028409922847426117e+01 2.663136678625617048e-03 1.884866496661909314e-04
4.600000000000003392e-02 1.028165748863511197e+01 2.640108315949735510e-03 1.869587206131447660e-04
4.650000000000003436e-02 1.027924402211436572e+01 2.617810019878344559e-03 1.860572648244877489e-04
4.700000000000003481e-02 1.027685751816974857e+01 2.596123843634270609e-03 1.858769639080468800e-04
4.750000000000003525e-02 1.027449692160432093e+01 2.575359921446318274e-03 1.858494177321315215e-04
4.800000000000003569e-02 1.027216192745529000e+01 2.555103945875586164e-03 1.856372762758132060e-04
4.850000000000003614e-02 1.026985105428787470e+01 2.535876866470842400e-03 1.858935540824842303e-04
4.900000000000003658e-02 1.026756452368052308e+01 2.517033210486809957e-03 1.855593588660918621e-04
4.950000000000003703e-02 1.026530204934285706e+01 2.498302625725248079e-03 1.854117281088287807e-04
5.000000000000003747e-02 1.026306238111655844e+01 2.480006058564508589e-03 1.860912279801466875e-04
5.050000000000003791e-02 1.026084504502392569e+01 2.462316403630266347e-03 1.866478925190923413e-04
5.100000000000003836e-02 1.025865043255554276e+01 2.445007847904587597e-03 1.864415598269355406e-04
5.150000000000003880e-02 1.025647770838175710e+01 2.428236124536208452e-03 1.865434020860488699e-04
5.200000000000003925e-02 1.025432606819385839e+01 2.412226645696459795e-03 1.866961067867305840e-04
5.250000000000003969e-02 1.025219488966027193e+01 2.396459968437430164e-03 1.872368028197077608e-04
5.300000000000004013e-02 1.025008396025815394e+01 2.381043230421083044e-03 1.876484902455662594e-04
5.350000000000004058e-02 1.024799249678460278e+01 2.367141057596885718e-03 1.873351105923823194e-04
5.400000000000004102e-02 1.024592010654474805e+01 2.354328593479846580e-03 1.863292741132080953e-04
5.450000000000004147e-02 1.024386682457090814e+01 2.341836415954203724e-03 1.849723667999270647e-04
5.500000000000004191e-02 1.024183259950952340e+01 2.329443750556726631e-03 1.835713799148031705e-04
5.550000000000004236e-02 1.023981688975852578e+01 2.317374058219531709e-03 1.823924705642771850e-04
5.600000000000004280e-02 1.023781891890756945e+01 2.306080024389100831e-03 1.812168457574927886e-04
5.650000000000004324e-02 1.023583846659361996e+01 2.294758827746413554e-03 1.802914112989596924e-04
5.700000000000004369e-02 1.023387572638450571e+01 2.283576176289943416e-03 1.790368245632098509e-04
5.750000000000004413e-02 1.023192998662737452e+01 2.272756344336033119e-03 1.781336127156386666e-04
5.800000000000004458e-02 1.023000101648026217e+01 2.262065266809853026e-03 1.773349698062985473e-04
5.850000000000004502e-02 1.022808800001398488e+01 2.251484422427504645e-03 1.772445453032153555e-04
5.900000000000004546e-02 1.022618979549308449e+01 2.241730262726401770e-03 1.774711369897847592e-04
5.950000000000004591e-02 1.022430680049371077e+01 2.233193837353564162e-03 1.760839897465339178e-04
6.000000000000004635e-02 1.022244622252930135e+01 2.221435068511834997e-03 1.707199360648442923e-04
6.050000000000004680e-02 1.022061135386296904e+01 2.206148356605327956e-03 1.656062086743876650e-04
6.100000000000004724e-02 1.021880136729256350e+01 2.190811638231922581e-03 1.613830184127901420e-04
6.150000000000004768e-02 1.021701432482254290e+01 2.176143485071321826e-03 1.584405903205660104e-04
6.200000000000004813e-02 1.021524933403859592e+01 2.162291185432688948e-03 1.555841309303826990e-04
6.250000000000004163e-02 1.021350518655012607e+01 2.148860643700251788e-03 1.535221368006260689e-04
6.300000000000004208e-02 1.021178099688830088e+01 2.136516566033589987e-03 1.512636442600428892e-04
6.350000000000004252e-02 1.021007993164920080e+01 2.121767633470257684e-03 1.482575026355999713e-04
6.400000000000004297e-02 1.020840353280482660e+01 2.104878403183652828e-03 1.458719279239010201e-04
6.450000000000004341e-02 1.020675177266193323e+01 2.088304311892687486e-03 1.432188460776845536e-04
6.500000000000004385e-02 1.020512419013425465e+01 2.071947750824782320e-03 1.408279159967602660e-04
6.550000000000004430e-02 1.020351928050680357e+01 2.055893518394769429e-03 1.396568454188115010e-04
6.600000000000004474e-02 1.020193572200866861e+01 2.040279965514293394e-03 1.393826184431156898e-04
6.650000000000004519e-02 1.020037300175530071e+01 2.025081347908713747e-03 1.392206576572296850e-04
6.700000000000004563e-02 1.019883024555007722e+01 2.010654980653947110e-03 1.391741706582854017e-04
6.750000000000004607e-02 1.019730644112331497e+01 1.996467306187611323e-03 1.399136230810994926e-04
6.800000000000004652e-02 1.019580134000421268e+01 1.982702750290627619e-03 1.404903821572815736e-04
6.850000000000004696e-02 1.019431439462701050e+01 1.969281229704473567e-03 1.412830861784943222e-04
6.900000000000004741e-02 1.019284449477622267e+01 1.956551726559673052e-03 1.425051028413628317e-04
6.950000000000004785e-02 1.019139133817398601e+01 1.944233788639351812e-03 1.436282254913406886e-04
7.000000000000004829e-02 1.018995435234691982e+01 1.932615575710128382e-03 1.446331826423395348e-04
7.050000000000004874e-02 1.018853311539227668e+01 1.921865546432796395e-03 1.452004883468890287e-04
7.100000000000004918e-02 1.018712762049892362e+01 1.911337853392880816e-03 1.455609975435253039e-04
7.150000000000004963e-02 1.018573757835141791e+01 1.901015733482583304e-03 1.460139313596870315e-04
7.200000000000005007e-02 1.018436204359136354e+01 1.891516783139921606e-03 1.465960081143990491e-04
7.250000000000005052e-02 1.018300061544002588e+01 1.882703003945784999e-03 1.469005077591066175e-04
7.300000000000005096e-02 1.018165315831404705e+01 1.874065279327853011e-03 1.471711182306149456e-04
7.350000000000005140e-02 1.018031934876092315e+01 1.865552065299260496e-03 1.476478368078717931e-04
7.400000000000005185e-02 1.017899864239559271e+01 1.857251517840873998e-03 1.484637038494777701e-04
7.450000000000005229e-02 1.017769012922424210e+01 1.849566685356813589e-03 1.495798653166448885e-04
7.500000000000005274e-02 1.017639459607207009e+01 1.841962348713386665e-03 1.498343493739691563e-04
7.550000000000005318e-02 1.017511124480616225e+01 1.834726699935712970e-03 1.505234857687883215e-04
7.600000000000005362e-02 1.017383948053463172e+01 1.828301467176806413e-03 1.510017115981207060e-04
7.650000000000005407e-02 1.017257978153375220e+01 1.822378387034452596e-03 1.505031535343967497e-04
7.700000000000005451e-02 1.017133183842446975e+01 1.817323467620641239e-03 1.494479556383204646e-04
7.750000000000005496e-02 1.017009616266583016e+01 1.812824312307538327e-03 1.473267615147643653e-04
7.800000000000005540e-02 1.016887298899970382e+01 1.808406503530901035e-03 1.448901611480152372e-04
7.850000000000005584e-02 1.016766097750710784e+01 1.804325941021913890e-03 1.434561229022943835e-04
7.900000000000005629e-02 1.016646006867478569e+01 1.800504589309312150e-03 1.418217948171904535e-04
7.950000000000005673e-02 1.016526935945518417e+01 1.797753791106267108e-03 1.400186282327451227e-04
8.000000000000005718e-02 1.016408682934441821e+01 1.795142413941466612e-03 1.400946209866834116e-04
8.050000000000005762e-02 1.016291268141407755e+01 1.792662451171127790e-03 1.398343316393610772e-04
8.100000000000005806e-02 1.016174613434244556e+01 1.790398298560981179e-03 1.401375177776376362e-04
8.150000000000005851e-02 1.016058712507745021e+01 1.788218646395491225e-03 1.404172739550386614e-04
8.200000000000005895e-02 1.015943574004543493e+01 1.786182111013211518e-03 1.404652845471542760e-04
8.250000000000005940e-02 1.015829134127833022e+01 1.785184775309318905e-03 1.401094340355221735e-04
8.300000000000005984e-02 1.015715318221504226e+01 1.784450849570889041e-03 1.402343446476226555e-04
8.350000000000006029e-02 1.015602114650889831e+01 1.783865629035063117e-03 1.403244790406997337e-04
8.400000000000006073e-02 1.015489478437045001e+01 1.783687400829995877e-03 1.404541709987454715e-04
8.450000000000006117e-02 1.015377401426222193e+01 1.783735447885666540e-03 1.404362015137311254e-04
8.500000000000006162e-02 1.015265786378520296e+01 1.784048434361931940e-03 1.411225609803527011e-04
8.550000000000006206e-02 1.015154619092057509e+01 1.784822877094549044e-03 1.414852311813269078e-04
8.600000000000006251e-02 1.015043878423793977e+01 1.786281944146768602e-03 1.413686165894140808e-04
8.650000000000006295e-02 1.014933815932447381e+01 1.785254820743676155e-03 1.412208427587820919e-04
8.700000000000006339e-02 1.014825192944316612e+01 1.780122653769222003e-03 1.375694715324623108e-04
8.750000000000006384e-02 1.014717944149576567e+01 1.773703828570834511e-03 1.358633404071091406e-04
8.800000000000006428e-02 1.014612046920492006e+01 1.767131785866076334e-03 1.345409852582201121e-04
8.850000000000006473e-02 1.014507443222983163e+01 1.760981916164129158e-03 1.333790528364011459e-04
8.900000000000006517e-02 1.014404110261879843e+01 1.755086842585295475e-03 1.321912873248904784e-04
8.950000000000006561e-02 1.014301917019631460e+01 1.749437483181752592e-03 1.320681369853372953e-04
9.000000000000006606e-02 1.014200773689517021e+01 1.744069199823771246e-03 1.325609516763092549e-04
9.050000000000006650e-02 1.014100627821101597e+01 1.739297006366332049e-03 1.329799936979831395e-04
9.100000000000006695e-02 1.014001526717190771e+01 1.734578210557362419e-03 1.328700141327312199e-04
9.150000000000006739e-02 1.013903486807924992e+01 1.729890035169593136e-03 1.325618622805637987e-04
9.200000000000006783e-02 1.013806493664574582e+01 1.725252485860492716e-03 1.323438181192544607e-04
9.250000000000006828e-02 1.013710381308948172e+01 1.721601577631596321e-03 1.327939223280971172e-04
9.300000000000006872e-02 1.013615117754880579e+01 1.718376258301455503e-03 1.331323105764909559e-04
9.350000000000006917e-02 1.013520810112056125e+01 1.715322743039915648e-03 1.322216490698521936e-04
9.400000000000006961e-02 1.013427444643535758e+01 1.712551450358606401e-03 1.311596109694729805e-04
9.450000000000007006e-02 1.013334961599979600e+01 1.709850201579110347e-03 1.306184458453765566e-04
9.500000000000007050e-02 1.013243279384274231e+01 1.707201574846776721e-03 1.308344802954347456e-04
9.550000000000007094e-02 1.013152418708215130e+01 1.704680234932297441e-03 1.307102535748185055e-04
9.600000000000007139e-02 1.013062255489921704e+01 1.702609507235936740e-03 1.313701385378721574e-04
9.650000000000007183e-02 1.012972727336742018e+01 1.700525585409987670e-03 1.326607778361543668e-04
9.700000000000007228e-02 1.012883841290706144e+01 1.698480166298121366e-03 1.338360165491719964e-04
9.750000000000007272e-02 1.012795580844281496e+01 1.696508395991076735e-03 1.350960785337182880e-04
9.800000000000007316e-02 1.012708050109172042e+01 1.694638588168577908e-03 1.352064159042163597e-04
9.850000000000007361e-02 1.012621238788170075e+01 1.693063088781375557e-03 1.351182645258255498e-04
9.900000000000007405e-02 1.012535146549455511e+01 1.691278061447144517e-03 1.352366710933295118e-04
9.950000000000007450e-02 1.012450127191224425e+01 1.687219315859913747e-03 1.340943185701413704e-04
1.000000000000000749e-01 1.012366353770538652e+01 1.681020191736201652e-03 1.333735808067976203e-04
1.005000000000000754e-01 1.012283764736226921e+01 1.674515696510421288e-03 1.335856538403890331e-04
1.010000000000000758e-01 1.012202348091296145e+01 1.667910359252795793e-03 1.340299159812638474e-04
1.015000000000000763e-01 1.012122099983012369e+01 1.661607797300159979e-03 1.342203695660268686e-04
1.020000000000000767e-01 1.012042944534057831e+01 1.655757371003804389e-03 1.347272988166535630e-04
1.025000000000000772e-01 1.011964852178154040e+01 1.650183772991409541e-03 1.352622384354182535e-04
1.030000000000000776e-01 1.011887866584087803e+01 1.644884879207440679e-03 1.350941464628456403e-04
1.035000000000000780e-01 1.011811979385257310e+01 1.639845388581566681e-03 1.347580156118755208e-04
1.040000000000000785e-01 1.011737193640180443e+01 1.634979985526555275e-03 1.342249866667947697e-04
1.045000000000000789e-01 1.011663473983434258e+01 1.630259145111492055e-03 1.339083126638087630e-04
1.050000000000000794e-01 1.011590629827586341e+01 1.625926084027141342e-03 1.351162884713811262e-04
1.055000000000000798e-01 1.011518711061811437e+01 1.621491564388257778e-03 1.359335767318369578e-04
1.060000000000000803e-01 1.011448147128471398e+01 1.614919339982848548e-03 1.346050437697945273e-04
1.065000000000000807e-01 1.011379178187389627e+01 1.606226188735367273e-03 1.330106535230397499e-04
1.070000000000000812e-01 1.011311735308948201e+01 1.597720176322940363e-03 1.319310508959687083e-04
1.075000000000000816e-01 1.011245706695699909e+01 1.589282597881326933e-03 1.319122305847835602e-04
1.080000000000000820e-01 1.011181045060388684e+01 1.580956203897085311e-03 1.322654990083577554e-04
1.085000000000000825e-01 1.011117693948363616e+01 1.572913693293699578e-03 1.329086829421441841e-04
1.090000000000000829e-01 1.011055668757459536e+01 1.565011127187053040e-03 1.332665049961674359e-04
1.095000000000000834e-01 1.010994958031333724e+01 1.557309662358091762e-03 1.335462178903290553e-04
1.100000000000000838e-01 1.010935522179847901e+01 1.549750300371694660e-03 1.340874132777440230e-04
1.105000000000000843e-01 1.010877206439691278e+01 1.542196886221168734e-03 1.361776814198035254e-04
1.110000000000000847e-01 1.010820023047404170e+01 1.534844962897107803e-03 1.379511875383660022e-04
1.115000000000000852e-01 1.010763992291432878e+01 1.527889911297264586e-03 1.391314656610240837e-04
1.120000000000000856e-01 1.010709171510752213e+01 1.521181773509648182e-03 1.394968417869697948e-04
1.125000000000000860e-01 1.010655552208981334e+01 1.514995989533009018e-03 1.394290691879229108e-04
1.130000000000000865e-01 1.010603141916410586e+01 1.509148342668189266e-03 1.389516845657337487e-04
1.135000000000000869e-01 1.010551987933780715e+01 1.503674682214951831e-03 1.376300441582975920e-04
1.140000000000000874e-01 1.010502150842707358e+01 1.498207349265642330e-03 1.356983044517067524e-04
1.145000000000000878e-01 1.010453573837358299e+01 1.493112817399133620e-03 1.339633039226018930e-04
1.150000000000000883e-01 1.010406249578778670e+01 1.488204851740015239e-03 1.321162350695244403e-04
1.155000000000000887e-01 1.010360183189616201e+01 1.483352056677794033e-03 1.301637892063007684e-04
1.160000000000000892e-01 1.010315345014978128e+01 1.478595951825642041e-03 1.284121841514972769e-04
1.165000000000000896e-01 1.010271705531641118e+01 1.474027256696786806e-03 1.267693460814448524e-04
1.170000000000000900e-01 1.010229246146972848e+01 1.469786051440750150e-03 1.249856624030620724e-04
1.175000000000000905e-01 1.010187880633712076e+01 1.465680814871966582e-03 1.239286355302407754e-04
1.180000000000000909e-01 1.010147601670800199e+01 1.461663523522760280e-03 1.228574492881607996e-04
1.185000000000000914e-01 1.010108378959877484e+01 1.457704975433498718e-03 1.220311320947636054e-04
1.190000000000000918e-01 1.010070221040347427e+01 1.454039447296989447e-03 1.208263528383382839e-04
1.195000000000000923e-01 1.010033126616347054e+01 1.450490551532077630e-03 1.195177741237141069e-04
1.200000000000000927e-01 1.009996983443078911e+01 1.446855271156416694e-03 1.194178144123645043e-04
1.205000000000000931e-01 1.009961803165086280e+01 1.443263465303379562e-03 1.191572710080299798e-04
1.210000000000000936e-01 1.009927590310424428e+01 1.439765429579788160e-03 1.187569266097962973e-04
1.215000000000000940e-01 1.009894289110597221e+01 1.436639062761437512e-03 1.185401794860244454e-04
1.220000000000000945e-01 1.009861890224787828e+01 1.433826106884967264e-03 1.181002597829322511e-04
1.225000000000000949e-01 1.009830286647286002e+01 1.431179087250077694e-03 1.185609824432506433e-04
1.230000000000000954e-01 1.009799463165336952e+01 1.428734079653285133e-03 1.189691614480318290e-04
1.235000000000000958e-01 1.009769449557317600e+01 1.426545812629712853e-03 1.188202764601262260e-04
1.240000000000000963e-01 1.009740267097015298e+01 1.424754852416240973e-03 1.180584124264940932e-04
1.245000000000000967e-01 1.009711937011013916e+01 1.423047407503445251e-03 1.169977857984191502e-04
1.250000000000000833e-01 1.009684452826589407e+01 1.421402272040113305e-03 1.159365475623828825e-04
1.255000000000000837e-01 1.009657824535388926e+01 1.419912421845865701e-03 1.146170384869684040e-04
1.260000000000000842e-01 1.009632010901001387e+01 1.418902794495104352e-03 1.132263995977417399e-04
1.265000000000000846e-01 1.009606948306495688e+01 1.417951781005606085e-03 1.124103100473442061e-04
1.270000000000000850e-01 1.009582650733321607e+01 1.417032226719741866e-03 1.114194689357775499e-04
1.275000000000000855e-01 1.009559102665019736e+01 1.416196233517730534e-03 1.104966516734082367e-04
1.280000000000000859e-01 1.009536266204845845e+01 1.415409470114466521e-03 1.099000252348808233e-04
1.285000000000000864e-01 1.009514156585278144e+01 1.414906519961285462e-03 1.088636376960815458e-04
1.290000000000000868e-01 1.009492719202222943e+01 1.414695643180974294e-03 1.080774174314624858e-04
1.295000000000000873e-01 1.009471915202952275e+01 1.414987248155274036e-03 1.071732311381588636e-04
1.300000000000000877e-01 1.009451777742462220e+01 1.415281603269649951e-03 1.059310038448138709e-04
1.305000000000000882e-01 1.009432232365635329e+01 1.415099146117372499e-03 1.059089208629280555e-04
1.310000000000000886e-01 1.009413524405339402e+01 1.413970872390438388e-03 1.043834375446387516e-04
1.315000000000000890e-01 1.009395625985810696e+01 1.412434014715771742e-03 1.035515798301382337e-04
1.320000000000000895e-01 1.009378449459036453e+01 1.410986538421481586e-03 1.035126830233833433e-04
1.325000000000000899e-01 1.009361953640136456e+01 1.409623380077291077e-03 1.038063031353726132e-04
1.330000000000000904e-01 1.009345983325968099e+01 1.408425345575182444e-03 1.054912152015244440e-04
1.335000000000000908e-01 1.009330580457930537e+01 1.407345867870512602e-03 1.066425024547239860e-04
1.340000000000000913e-01 1.009315784974937991e+01 1.406605136943154307e-03 1.070593944157726719e-04
1.345000000000000917e-01 1.009301512934825240e+01 1.405910286250459116e-03 1.082731602308950516e-04
1.350000000000000921e-01 1.009287681303422524e+01 1.405320050521679121e-03 1.102159320285965409e-04
1.355000000000000926e-01 1.009274284052001214e+01 1.404869953856280633e-03 1.120819425512672735e-04
1.360000000000000930e-01 1.009261202758541032e+01 1.404664641681880721e-03 1.148898287486256782e-04
1.365000000000000935e-01 1.009248450222320415e+01 1.404589705074390724e-03 1.174410553469538293e-04
1.370000000000000939e-01 1.009236226034538397e+01 1.402647101398633769e-03 1.198693700283485521e-04
1.375000000000000944e-01 1.009224956279568630e+01 1.398078495673531164e-03 1.206727598863602691e-04
1.380000000000000948e-01 1.009214718187951654e+01 1.392633624912068815e-03 1.215907176380390340e-04
1.385000000000000953e-01 1.009205519759536251e+01 1.387195800042456467e-03 1.224309146931892248e-04
1.390000000000000957e-01 1.009197345971866788e+01 1.381759991310881237e-03 1.234281460595577570e-04
1.395000000000000961e-01 1.009190170224953143e+01 1.376392929592662115e-03 1.246307801821226052e-04
1.400000000000000966e-01 1.009184013924315693e+01 1.371092891970292953e-03 1.255604472696909401e-04
1.405000000000000970e-01 1.009178877807351604e+01 1.365969764606596217e-03 1.263135294134729893e-04
1.410000000000000975e-01 1.009174709218677535e+01 1.361103137735268946e-03 1.273436515548964382e-04
1.415000000000000979e-01 1.009171401559390269e+01 1.356394208471832161e-03 1.292881485352465748e-04
1.420000000000000984e-01 1.009169007310781474e+01 1.351863643503687859e-03 1.305349262221856127e-04
1.425000000000000988e-01 1.009167403096772908e+01 1.347726479327353028e-03 1.326271622747970773e-04
1.430000000000000993e-01 1.009166711045511278e+01 1.343670150155996728e-03 1.334219401593272295e-04
1.435000000000000997e-01 1.009166912286132956e+01 1.339731207300182917e-03 1.342926042960427245e-04
1.440000000000001001e-01 1.009168014025613225e+01 1.335986764857009486e-03 1.349007082027803544e-04
1.445000000000001006e-01 1.009170074767287062e+01 1.332353612785768622e-03 1.348159967831726470e-04
1.450000000000001010e-01 1.009173045410569713e+01 1.329009854699069902e-03 1.349357617458472620e-04
1.455000000000001015e-01 1.009176892863366604e+01 1.325769145657218354e-03 1.352875293425205485e-04
1.460000000000001019e-01 1.009181639103658235e+01 1.322586621337371255e-03 1.353652066677505424e-04
1.465000000000001024e-01 1.009187360746438777e+01 1.319410663739624488e-03 1.346738133566490435e-04
1.470000000000001028e-01 1.009194032934030361e+01 1.316276015459190473e-03 1.341936261643513883e-04
1.475000000000001033e-01 1.009201620835091262e+01 1.313217617342454487e-03 1.339889989076306891e-04
1.480000000000001037e-01 1.009210090059598564e+01 1.310373980099998649e-03 1.339166565500820791e-04
1.485000000000001041e-01 1.009219530062713588e+01 1.307543536092367967e-03 1.329397867104089442e-04
1.490000000000001046e-01 1.009229903190857591e+01 1.304755594201601875e-03 1.322998054167569444e-04
1.495000000000001050e-01 1.009241174132062469e+01 1.301992831046173364e-03 1.319905315989348092e-04
1.500000000000001055e-01 1.009253322269962005e+01 1.299349659469514794e-03 1.317707497883429790e-04
1.505000000000001059e-01 1.009266382620717550e+01 1.296749349853356607e-03 1.311607228461331674e-04
1.510000000000001064e-01 1.009280382554821998e+01 1.294305422344154376e-03 1.301232100477398360e-04
1.515000000000001068e-01 1.009295312038997494e+01 1.292106214734494839e-03 1.289437190511726235e-04
1.520000000000001072e-01 1.009311212684396963e+01 1.290071166991963933e-03 1.271863577988630728e-04
1.525000000000001077e-01 1.009328093049815855e+01 1.288204536267820556e-03 1.251767720658626942e-04
1.530000000000001081e-01 1.009345901037826465e+01 1.286564740541099820e-03 1.234623750894412418e-04
1.535000000000001086e-01 1.009364695290217995e+01 1.285079107277315889e-03 1.210077917309139179e-04
1.540000000000001090e-01 1.009384487805991526e+01 1.283692643854301161e-03 1.183343466432168391e-04
1.545000000000001095e-01 1.009405233258102186e+01 1.282376736068442311e-03 1.160437963049366222e-04
1.550000000000001099e-01 1.009426900884956702e+01 1.281111775840986650e-03 1.140098812492280900e-04
1.555000000000001104e-01 1.009449496670096202e+01 1.279876148047271161e-03 1.118866211782085403e-04
1.560000000000001108e-01 1.009473005553906688e+01 1.278698529089717555e-03 1.098555471604415867e-04
1.565000000000001112e-01 1.009497381531080507e+01 1.277591990736220507e-03 1.082126721112135811e-04
1.570000000000001117e-01 1.009522619813759015e+01 1.276499693091427733e-03 1.066025206897011201e-04
1.575000000000001121e-01 1.009548644604723577e+01 1.275460939593697513e-03 1.056956040824011227e-04
1.580000000000001126e-01 1.009575371032317648e+01 1.274451836387407479e-03 1.056065879367967461e-04
1.585000000000001130e-01 1.009602759191267474e+01 1.273489013817407332e-03 1.058687802045774409e-04
1.590000000000001135e-01 1.009631080402676950e+01 1.270918016873740040e-03 1.050286235983965109e-04
1.595000000000001139e-01 1.009660510221755025e+01 1.266704247676202905e-03 1.040825376820882220e-04
1.600000000000001144e-01 1.009691057524321955e+01 1.262417179022104268e-03 1.031271782338946067e-04
1.605000000000001148e-01 1.009722664697970451e+01 1.258258246115078133e-03 1.026254940788629607e-04
1.610000000000001152e-01 1.009755271665513376e+01 1.254227755009710904e-03 1.026011873818193868e-04
1.615000000000001157e-01 1.009788814875998497e+01 1.250354275816911590e-03 1.030601402684740067e-04
1.620000000000001161e-01 1.009823348890339467e+01 1.246558386155406520e-03 1.029000506649212134e-04
1.625000000000001166e-01 1.009858859865543224e+01 1.242909029583280211e-03 1.027354245269483830e-04
1.630000000000001170e-01 1.009895263049565806e+01 1.239381601331641068e-03 1.032991551588252968e-04
1.635000000000001175e-01 1.009932545175957941e+01 1.235912975848493193e-03 1.039392616673773771e-04
1.640000000000001179e-01 1.009970674721368056e+01 1.232562921833178782e-03 1.047777009211894872e-04
1.645000000000001183e-01 1.010009589052837775e+01 1.229523527484022768e-03 1.059326904319529174e-04
1.650000000000001188e-01 1.010049352124169886e+01 1.226563217977473487e-03 1.063698320825188105e-04
1.655000000000001192e-01 1.010089910685297099e+01 1.223783635078055888e-03 1.071591311117795365e-04
1.660000000000001197e-01 1.010131294486721032e+01 1.221404009019227575e-03 1.072506619710759685e-04
1.665000000000001201e-01 1.010173473102214281e+01 1.219094472133438458e-03 1.075757144525046980e-04
1.670000000000001206e-01 1.010216431162031547e+01 1.216803545941904123e-03 1.080351793929384702e-04
1.675000000000001210e-01 1.010260167736876014e+01 1.214555885459782294e-03 1.084599384470323093e-04
1.680000000000001215e-01 1.010304529368226945e+01 1.212477459841630918e-03 1.102488603588426194e-04
1.685000000000001219e-01 1.010349604846344107e+01 1.210551000140541039e-03 1.109965997918745118e-04
1.690000000000001223e-01 1.010395417008614416e+01 1.208720917295180719e-03 1.114177973692287438e-04
1.695000000000001228e-01 1.010441959932035871e+01 1.206964324201224934e-03 1.118224935256774931e-04
1.700000000000001232e-01 1.010489240251425080e+01 1.205258198158913607e-03 1.121082004576570701e-04
1.705000000000001237e-01 1.010537131472627514e+01 1.203600159545183904e-03 1.136086663289770891e-04
1.710000000000001241e-01 1.010585649914786899e+01 1.202044696308672599e-03 1.148407666077446831e-04
1.715000000000001246e-01 1.010634773486792426e+01 1.200495679262092094e-03 1.162850872267976593e-04
1.720000000000001250e-01 1.010684515280204288e+01 1.199000159485646240e-03 1.175422763467000743e-04
1.725000000000001255e-01 1.010734868953355026e+01 1.197589028630406845e-03 1.187756402008200915e-04
1.730000000000001259e-01 1.010785912895624250e+01 1.196292562113471930e-03 1.191072437424604835e-04
1.735000000000001263e-01 1.010837667444809718e+01 1.195055136811555346e-03 1.191731846841919632e-04
1.740000000000001268e-01 1.010890157887341623e+01 1.193856979322731283e-03 1.189435844884915040e-04
1.745000000000001272e-01 1.010943347800069070e+01 1.192683307663140778e-03 1.190504472188865914e-04
1.750000000000001277e-01 1.010997238114402563e+01 1.191538003886498344e-03 1.191163415146204597e-04
1.755000000000001281e-01 1.011051885668556238e+01 1.190420132222785215e-03 1.185830803283334078e-04
1.760000000000001286e-01 1.011107276807914879e+01 1.189339892165892140e-03 1.181454185365687394e-04
1.765000000000001290e-01 1.011163415990303704e+01 1.188298230562172828e-03 1.176212937579587583e-04
1.770000000000001295e-01 1.011220318175265653e+01 1.187316575119142957e-03 1.168841891316084198e-04
1.775000000000001299e-01 1.011277951408155573e+01 1.186512124088111774e-03 1.162858304968770410e-04
1.780000000000001303e-01 1.011336320036567393e+01 1.185762419650405498e-03 1.155856279259062300e-04
1.785000000000001308e-01 1.011395276213271721e+01 1.185038131431274738e-03 1.163357583107776320e-04
1.790000000000001312e-01 1.011454802893546301e+01 1.184487713814722301e-03 1.170790206275387074e-04
1.795000000000001317e-01 1.011514954835468494e+01 1.184011853984149893e-03 1.171968220147717558e-04
1.800000000000001321e-01 1.011575758513696321e+01 1.183909632777254339e-03 1.166722650438637657e-04
1.805000000000001326e-01 1.011637271607788868e+01 1.184001720853859090e-03 1.153727102308841745e-04
1.810000000000001330e-01 1.011699485525068276e+01 1.184171187359778872e-03 1.140778181802075842e-04
1.815000000000001334e-01 1.011762346176938188e+01 1.184395450463630135e-03 1.132649093788372797e-04
1.820000000000001339e-01 1.011825891292150637e+01 1.184697876978584984e-03 1.119923535696514157e-04
1.825000000000001343e-01 1.011889945416973724e+01 1.184962801069065806e-03 1.125070808466368654e-04
1.830000000000001348e-01 1.011954557908794428e+01 1.185430446567180057e-03 1.123205196527992614e-04
1.835000000000001352e-01 1.012019662675139386e+01 1.186184337836779235e-03 1.125036534274231892e-04
1.840000000000001357e-01 1.012085243356060538e+01 1.187029365074200290e-03 1.127542357841615755e-04
1.845000000000001361e-01 1.012151255076323686e+01 1.188072337102837701e-03 1.132504887412157536e-04
1.850000000000001366e-01 1.012217777535293450e+01 1.189243401741587464e-03 1.128162001843881213e-04
1.855000000000001370e-01 1.012284849323631342e+01 1.190465461825676152e-03 1.119395404610566865e-04
1.860000000000001374e-01 1.012352441502610034e+01 1.191743006964343047e-03 1.112913951186711957e-04
1.865000000000001379e-01 1.012420582834219651e+01 1.193098611621275186e-03 1.102722683899257528e-04
1.870000000000001383e-01 1.012489318663936899e+01 1.194506542977222772e-03 1.087420635306557762e-04
1.875000000000001388e-01 1.012558569621452520e+01 1.195955101633410520e-03 1.079595201795965822e-04
1.880000000000001392e-01 1.012628225126851866e+01 1.197408805257186301e-03 1.082720773361211999e-04
1.885000000000001397e-01 1.012698223078815118e+01 1.198920761719169531e-03 1.091413949906964997e-04
1.890000000000001401e-01 1.012768653775760974e+01 1.200526148307625015e-03 1.090082259501119841e-04
1.895000000000001406e-01 1.012839508506520403e+01 1.202188879411386245e-03 1.088986865353917550e-04
1.900000000000001410e-01 1.012910726009837248e+01 1.203950951835792114e-03 1.092960457027497903e-04
1.905000000000001414e-01 1.012982258562064075e+01 1.205843127197572633e-03 1.100344366870538784e-04
1.910000000000001419e-01 1.013054185939634877e+01 1.207765265159969036e-03 1.099389800179951041e-04
1.915000000000001423e-01 1.013126359153758926e+01 1.209794599707224999e-03 1.112195676026724034e-04
1.920000000000001428e-01 1.013198710425117000e+01 1.211941265532115626e-03 1.130532703014523396e-04
1.925000000000001432e-01 1.013271290252045276e+01 1.214181351104027303e-03 1.142812413642995718e-04
1.930000000000001437e-01 1.013344048379400775e+01 1.216508288271420232e-03 1.159172725645944788e-04
1.935000000000001441e-01 1.013417039259885932e+01 1.217810971531252525e-03 1.180276459474048720e-04
1.940000000000001446e-01 1.013490681847057751e+01 1.217013166437126963e-03 1.180481534676686324e-04
1.945000000000001450e-01 1.013564994370652705e+01 1.215142714218350913e-03 1.189598190470290626e-04
1.950000000000001454e-01 1.013639977433743944e+01 1.213185595253520174e-03 1.199523447887858394e-04
1.955000000000001459e-01 1.013715653176796394e+01 1.211284714801642111e-03 1.206668510630997272e-04
1.960000000000001463e-01 1.013792047115587991e+01 1.209488973434448165e-03 1.210199684704472717e-04
1.965000000000001468e-01 1.013869094502378765e+01 1.207839833961477398e-03 1.218722250068912400e-04
1.970000000000001472e-01 1.013946671052201154e+01 1.206307634880453977e-03 1.238481233057260600e-04
1.975000000000001477e-01 1.014024719104797967e+01 1.205027102132110719e-03 1.261461273417369220e-04
1.980000000000001481e-01 1.014103381940099524e+01 1.203776609058809614e-03 1.269781861446940899e-04
1.985000000000001485e-01 1.014182595320366431e+01 1.202596713076101425e-03 1.283786737576978094e-04
1.990000000000001490e-01 1.014262376867044857e+01 1.201496023797315278e-03 1.295200158136285574e-04
1.995000000000001494e-01 1.014342598479659685e+01 1.200481352192100124e-03 1.318522964025411939e-04
2.000000000000001499e-01 1.014423327310169043e+01 1.199569504997466309e-03 1.334062172376527557e-04
2.005000000000001503e-01 1.014504621737462564e+01 1.198753614704657503e-03 1.342764115761661738e-04
2.010000000000001508e-01 1.014586557960291735e+01 1.197976554525452802e-03 1.343418402851748357e-04
2.015000000000001512e-01 1.014669108934311303e+01 1.197386765965966155e-03 1.344863900335083792e-04
2.020000000000001517e-01 1.014752345609543838e+01 1.196849424439809300e-03 1.338648627916066373e-04
2.025000000000001521e-01 1.014836304765799646e+01 1.196361276261564141e-03 1.328221383944791414e-04
2.030000000000001525e-01 1.014920968422869230e+01 1.195929985348539830e-03 1.318984901421934100e-04
2.035000000000001530e-01 1.015006362230909609e+01 1.195517614581656073e-03 1.306955667937236172e-04
2.040000000000001534e-01 1.015092479715286444e+01 1.195175347388477286e-03 1.294834811449098368e-04
2.045000000000001539e-01 1.015179330874267194e+01 1.194892075364115906e-03 1.281083502218580659e-04
2.050000000000001543e-01 1.015266872940489584e+01 1.194636503044475872e-03 1.271289432617686132e-04
2.055000000000001548e-01 1.015355043480665742e+01 1.194410274090875563e-03 1.267407390408072532e-04
2.060000000000001552e-01 1.015443886663825879e+01 1.194182896651084340e-03 1.259083882216753894e-04
2.065000000000001557e-01 1.015533364022631702e+01 1.193879781266180776e-03 1.255330449217904008e-04
2.070000000000001561e-01 1.015623560233752620e+01 1.193576727820348489e-03 1.243074045347697647e-04
2.075000000000001565e-01 1.015714479574542928e+01 1.193333972758623849e-03 1.229750013295634065e-04
2.080000000000001570e-01 1.015806094080564037e+01 1.193227453234351355e-03 1.217825263774073401e-04
2.085000000000001574e-01 1.015898340177718495e+01 1.193211389471623366e-03 1.211313246954593380e-04
2.090000000000001579e-01 1.015991236300161660e+01 1.193290434474013253e-03 1.201965832868926755e-04
2.095000000000001583e-01 1.016084792705542661e+01 1.193487611288331605e-03 1.190372686436106178e-04
2.100000000000001588e-01 1.016179043996495679e+01 1.193346495200804918e-03 1.178693562881622144e-04
2.105000000000001592e-01 1.016274006765523907e+01 1.192839995139210628e-03 1.169027230455259043e-04
2.110000000000001597e-01 1.016369636590262537e+01 1.192328291118899698e-03 1.163870050108479874e-04
2.115000000000001601e-01 1.016465858772750330e+01 1.191768726172327082e-03 1.166676557483585942e-04
2.120000000000001605e-01 1.016562660493470283e+01 1.191260546783864905e-03 1.170263357301887675e-04
2.125000000000001610e-01 1.016660046989049349e+01 1.190721165632570647e-03 1.173653439703308682e-04
2.130000000000001614e-01 1.016757994589994141e+01 1.190219467671307452e-03 1.179045518965059821e-04
2.135000000000001619e-01 1.016856515371888570e+01 1.189789299871358338e-03 1.182522454503559008e-04
2.140000000000001623e-01 1.016955617159555558e+01 1.189437955354847752e-03 1.184432107707207322e-04
2.145000000000001628e-01 1.017055293535071847e+01 1.189112069510072592e-03 1.186735184834203892e-04
2.150000000000001632e-01 1.017155530183948642e+01 1.188814196510352538e-03 1.190196368037678594e-04
2.155000000000001636e-01 1.017256272991852306e+01 1.188486962551765173e-03 1.199370192915111787e-04
2.160000000000001641e-01 1.017357558813598217e+01 1.188209350793760543e-03 1.204366245113510769e-04
2.165000000000001645e-01 1.017459443772229299e+01 1.187950777337911821e-03 1.203564948021294562e-04
2.170000000000001650e-01 1.017562010749642987e+01 1.187748262987606924e-03 1.193920062314689657e-04
2.175000000000001654e-01 1.017665275922198553e+01 1.186973081372018519e-03 1.188406377879243012e-04
2.180000000000001659e-01 1.017769574761062934e+01 1.184909905070793967e-03 1.162282383741081171e-04
2.185000000000001663e-01 1.017874882511038059e+01 1.182207411199508911e-03 1.145102951055083484e-04
2.190000000000001668e-01 1.017981151177536603e+01 1.179540266077307078e-03 1.132439057038290599e-04
2.195000000000001672e-01 1.018088340981501716e+01 1.176938838866844897e-03 1.123157284424831839e-04
2.200000000000001676e-01 1.018196405816154382e+01 1.174493025137922971e-03 1.116986904444957664e-04
2.205000000000001681e-01 1.018305321296104715e+01 1.172140730486436648e-03 1.112369129597785399e-04
2.210000000000001685e-01 1.018415091229749692e+01 1.169914251012184976e-03 1.106153466383854190e-04
2.215000000000001690e-01 1.018525706092052729e+01 1.167760801918794715e-03 1.100197760318987264e-04
2.220000000000001694e-01 1.018637082886525747e+01 1.165814522914708105e-03 1.100502139431043264e-04
2.225000000000001699e-01 1.018749294820315043e+01 1.163942929737687287e-03 1.092769268106925928e-04
2.230000000000001703e-01 1.018862266523925975e+01 1.162141431945366626e-03 1.091900504792758190e-04
2.235000000000001708e-01 1.018976004580978412e+01 1.160552697309567751e-03 1.088271256659127141e-04
2.240000000000001712e-01 1.019090543371553537e+01 1.159040837516241759e-03 1.080458925028318119e-04
2.245000000000001716e-01 1.019205813420136764e+01 1.157579818536574184e-03 1.079105861332592398e-04
2.250000000000001721e-01 1.019321800628145347e+01 1.156200276981915291e-03 1.078362987249241803e-04
2.255000000000001725e-01 1.019438361016479888e+01 1.154950039285385132e-03 1.090737430497589876e-04
2.260000000000001730e-01 1.019555534238908834e+01 1.153843922085557314e-03 1.097716854489610896e-04
2.265000000000001734e-01 1.019673294859627610e+01 1.152809026036882801e-03 1.106539516564253745e-04
2.270000000000001739e-01 1.019791627684520030e+01 1.151819553264634300e-03 1.116443177762919785e-04
2.275000000000001743e-01 1.019910557599121326e+01 1.150867250696067066e-03 1.123500172442526771e-04
2.280000000000001747e-01 1.020030019376916997e+01 1.149962082903014131e-03 1.136619543204511491e-04
2.285000000000001752e-01 1.020149935939731911e+01 1.149036819205050564e-03 1.157659058715130966e-04
2.290000000000001756e-01 1.020270305121891852e+01 1.148156410437132201e-03 1.178473284611592301e-04
2.295000000000001761e-01 1.020391152563955472e+01 1.147202071784098141e-03 1.197470976373959071e-04
2.300000000000001765e-01 1.020512463319403551e+01 1.146277267102990133e-03 1.217674000128406153e-04
2.305000000000001770e-01 1.020634247762960634e+01 1.145434653047369732e-03 1.236020787353214311e-04
2.310000000000001774e-01 1.020756518955832703e+01 1.144670948493963034e-03 1.252270621538444616e-04
2.315000000000001779e-01 1.020879308054343682e+01 1.143961744690293134e-03 1.264855752648882080e-04
2.320000000000001783e-01 1.021002674974772439e+01 1.143334073415375532e-03 1.270623543089318547e-04
2.325000000000001787e-01 1.021126691429737576e+01 1.142741446258160485e-03 1.268857582974295978e-04
2.330000000000001792e-01 1.021251332489973862e+01 1.142186523440848287e-03 1.269198324882910532e-04
2.335000000000001796e-01 1.021376611190626349e+01 1.141680697568393408e-03 1.267736230532213754e-04
2.340000000000001801e-01 1.021502513074603691e+01 1.141219107225867032e-03 1.267268360590756687e-04
2.345000000000001805e-01 1.021628999968569751e+01 1.140761192488846812e-03 1.270573843213955358e-04
2.350000000000001810e-01 1.021756082371170926e+01 1.140353611208401148e-03 1.272313150647008933e-04
2.355000000000001814e-01 1.021883723352030060e+01 1.139967295214234545e-03 1.277521933419614383e-04
2.360000000000001819e-01 1.022011869791913696e+01 1.139654379648533458e-03 1.287295596492012834e-04
2.365000000000001823e-01 1.022140496344212757e+01 1.139486747671054076e-03 1.298136358591822550e-04
2.370000000000001827e-01 1.022269684141053858e+01 1.139368917864273497e-03 1.300351889235013252e-04
2.375000000000001832e-01 1.022399468849904380e+01 1.139288880134826151e-03 1.298606769436377352e-04
2.380000000000001836e-01 1.022529802944613664e+01 1.139229084051479601e-03 1.301395105066938118e-04
2.385000000000001841e-01 1.022660640899302642e+01 1.139189679837710953e-03 1.308515302162072819e-04
2.390000000000001845e-01 1.022792056285886275e+01 1.139247272074911128e-03 1.307291593396655953e-04
2.395000000000001850e-01 1.022924038871878416e+01 1.139496780468485021e-03 1.305151936046857700e-04
2.400000000000001854e-01 1.023056560705934714e+01 1.139825885953546980e-03 1.304992509859293718e-04
2.405000000000001859e-01 1.023189654291341277e+01 1.140211024434885454e-03 1.301000571237317070e-04
2.410000000000001863e-01 1.023323288211238413e+01 1.140639870747596572e-03 1.299690972909480456e-04
2.415000000000001867e-01 1.023457389143463026e+01 1.141065162897275881e-03 1.305729651820128952e-04
2.420000000000001872e-01 1.023591941412785467e+01 1.141503932518377930e-03 1.313178898448346885e-04
2.425000000000001876e-01 1.023726979090204026e+01 1.141981347819597372e-03 1.316811851505238478e-04
2.430000000000001881e-01 1.023862346572211024e+01 1.142524368887373135e-03 1.335323172908776078e-04
2.435000000000001885e-01 1.023998130039441179e+01 1.143089799613304517e-03 1.344968817923468309e-04
2.440000000000001890e-01 1.024134392469760613e+01 1.143754028705865240e-03 1.347306388652129081e-04
2.445000000000001894e-01 1.024271089266000700e+01 1.144774810132111013e-03 1.350513669682073051e-04
2.450000000000001898e-01 1.024408257812503109e+01 1.145840580608059210e-03 1.349511968332776663e-04
2.455000000000001903e-01 1.024545895055770295e+01 1.147041601120257423e-03 1.347447634164281732e-04
2.460000000000001907e-01 1.024684082470513324e+01 1.148285836959871608e-03 1.336790513521322280e-04
2.465000000000001912e-01 1.024822887333833954e+01 1.149562743977064223e-03 1.319064480580253544e-04
2.470000000000001916e-01 1.024962320468881494e+01 1.150924872225427085e-03 1.299389752067738567e-04
2.475000000000001921e-01 1.025102314887171495e+01 1.152407359786155553e-03 1.285194479905388786e-04
2.480000000000001925e-01 1.025242758982157731e+01 1.153809435083869971e-03 1.282948237752369776e-04
2.485000000000001930e-01 1.025383660133108776e+01 1.155261558076383808e-03 1.279444137258199405e-04
2.490000000000001934e-01 1.025525049240520836e+01 1.156833187650755951e-03 1.271631629129982115e-04
2.495000000000001938e-01 1.025666942077056376e+01 1.158474442454257959e-03 1.261522881030343029e-04
2.500000000000001665e-01 1.025809253920393793e+01 1.160186475699072697e-03 1.259155049669596210e-04
2.505000000000001670e-01 1.025951987771886209e+01 1.161966189249200683e-03 1.255784030789596373e-04
2.510000000000001674e-01 1.026095104685143689e+01 1.163848423339522171e-03 1.255252955526284069e-04
2.515000000000001679e-01 1.026238570868467903e+01 1.165797091544064747e-03 1.257409470582042648e-04
2.520000000000001683e-01 1.026382305029416031e+01 1.167735433645350571e-03 1.267767733777957172e-04
2.525000000000001688e-01 1.026526288488620509e+01 1.169798607485864885e-03 1.278716998465454033e-04
2.530000000000001692e-01 1.026670529467003767e+01 1.172038882369227843e-03 1.287046098324335676e-04
2.535000000000001696e-01 1.026815114905044801e+01 1.174330278600562664e-03 1.286139069815151435e-04
2.540000000000001701e-01 1.026960001907654174e+01 1.176620199790523067e-03 1.289501353205050899e-04
2.545000000000001705e-01 1.027105397650662511e+01 1.177366104849240187e-03 1.287585877390439327e-04
2.550000000000001710e-01 1.027251650958946527e+01 1.176270856664641011e-03 1.269239892330517334e-04
2.555000000000001714e-01 1.027398719681381678e+01 1.174888883861544952e-03 1.258014002000003469e-04
2.560000000000001719e-01 1.027546629927971011e+01 1.173499743624651813e-03 1.244281906852874337e-04
2.565000000000001723e-01 1.027695382665387314e+01 1.172155694881206424e-03 1.230030884295616345e-04
2.570000000000001728e-01 1.027844962573647614e+01 1.170898920645822459e-03 1.216462227666599300e-04
2.575000000000001732e-01 1.027995307638748912e+01 1.169722871754181855e-03 1.208304838000984465e-04
2.580000000000001736e-01 1.028146379965696156e+01 1.168684405310822577e-03 1.202573415995877252e-04
2.585000000000001741e-01 1.028298141187078585e+01 1.167754808868105756e-03 1.199597975783937322e-04
2.590000000000001745e-01 1.028450567935036553e+01 1.166981700149590092e-03 1.197396276873248597e-04
2.595000000000001750e-01 1.028603569776925752e+01 1.166337400416835469e-03 1.202945794617142454e-04
2.600000000000001754e-01 1.028757192310833624e+01 1.165644512371808795e-03 1.204417829052358609e-04
2.605000000000001759e-01 1.028911390808464965e+01 1.164959178006010673e-03 1.210285329463303174e-04
2.610000000000001763e-01 1.029066055637421506e+01 1.164384426386495201e-03 1.226004078369083948e-04
2.615000000000001767e-01 1.029221237627660734e+01 1.163906740583802541e-03 1.235661658942129471e-04
2.620000000000001772e-01 1.029376939558480153e+01 1.163470374116766211e-03 1.244621969876114325e-04
2.625000000000001776e-01 1.029533051666421883e+01 1.163077795254849594e-03 1.264110174384572467e-04
2.630000000000001781e-01 1.029689553139309588e+01 1.162826953006325164e-03 1.284248674427656504e-04
2.635000000000001785e-01 1.029846484192505685e+01 1.162713705155152483e-03 1.298972866383000298e-04
2.640000000000001790e-01 1.030003907156231868e+01 1.162651180922381683e-03 1.306938035670268065e-04
2.645000000000001794e-01 1.030161849063666679e+01 1.162650053364723112e-03 1.311566127296316837e-04
2.650000000000001799e-01 1.030320269839021030e+01 1.162618059926571979e-03 1.320491291841822002e-04
2.655000000000001803e-01 1.030479139576057079e+01 1.162628060157345653e-03 1.331966036490540590e-04
2.660000000000001807e-01 1.030638488762373939e+01 1.162635748236652295e-03 1.340397917357172113e-04
2.665000000000001812e-01 1.030798347092826717e+01 1.162660465220258840e-03 1.345676257952532241e-04
2.670000000000001816e-01 1.030958728760508691e+01 1.162714969193223962e-03 1.349222194953589478e-04
2.675000000000001821e-01 1.031119612225517024e+01 1.162783639753466264e-03 1.354763225846556448e-04
2.680000000000001825e-01 1.031280978978762697e+01 1.162888216474305221e-03 1.361779176971063699e-04
2.685000000000001830e-01 1.031442849508795767e+01 1.162987347756856173e-03 1.366783060609269226e-04
2.690000000000001834e-01 1.031605283178583399e+01 1.163032420161271485e-03 1.366372173569922136e-04
2.695000000000001839e-01 1.031768260246582614e+01 1.163133253713669220e-03 1.367359307382380249e-04
2.700000000000001843e-01 1.031931749021592992e+01 1.163337262409326221e-03 1.370466237833646312e-04
2.705000000000001847e-01 1.032095714726940017e+01 1.163634185647690993e-03 1.376103441831340660e-04
2.710000000000001852e-01 1.032260121702875644e+01 1.164030580045719715e-03 1.384292089193182862e-04
2.715000000000001856e-01 1.032425020565109541e+01 1.164548450181710328e-03 1.386183539373055367e-04
2.720000000000001861e-01 1.032590329534837181e+01 1.165196717652387890e-03 1.394925404446258586e-04
2.725000000000001865e-01 1.032756132141884464e+01 1.165934628776602814e-03 1.394394410388541915e-04
2.730000000000001870e-01 1.032922422611865798e+01 1.166742757857413019e-03 1.393715365454472905e-04
2.735000000000001874e-01 1.033089133506153701e+01 1.167615974466664364e-03 1.399103300787833508e-04
2.740000000000001878e-01 1.033256278227769798e+01 1.168540144705285328e-03 1.402615455927261941e-04
2.745000000000001883e-01 1.033423913021335494e+01 1.169507208908227925e-03 1.400048795869403891e-04
2.750000000000001887e-01 1.033592004199465109e+01 1.170459730155244639e-03 1.400972446223100899e-04
2.755000000000001892e-01 1.033760512541175025e+01 1.171434387306372364e-03 1.405573581041510717e-04
2.760000000000001896e-01 1.033929495559944023e+01 1.172433862389762752e-03 1.404150748298500697e-04
2.765000000000001901e-01 1.034098943909757828e+01 1.173434987394003258e-03 1.403619976471902082e-04
2.770000000000001905e-01 1.034268856985933382e+01 1.174414354514958549e-03 1.403347566179815806e-04
2.775000000000001910e-01 1.034439173596566874e+01 1.175431375614457074e-03 1.408799513009965313e-04
2.780000000000001914e-01 1.034610020648178086e+01 1.176419613633808425e-03 1.401832705630740028e-04
2.785000000000001918e-01 1.034781422717776778e+01 1.177450451255236544e-03 1.391963451417442457e-04
2.790000000000001923e-01 1.034953338678070622e+01 1.178467108924236267e-03 1.386333697769135016e-04
2.795000000000001927e-01 1.035125802363204173e+01 1.178665982705771539e-03 1.385513506013697632e-04
2.800000000000001932e-01 1.035299020818518478e+01 1.177737937550705138e-03 1.375311260206730449e-04
2.805000000000001936e-01 1.035472941856271589e+01 1.176492523148471060e-03 1.373560022131783617e-04
2.810000000000001941e-01 1.035647581697837083e+01 1.175324386339373630e-03 1.369467525004308770e-04
2.815000000000001945e-01 1.035822881633159120e+01 1.174243778260918329e-03 1.370419149071555338e-04
2.820000000000001950e-01 1.035998880412408063e+01 1.173237215705324847e-03 1.366797085156747429e-04
2.825000000000001954e-01 1.036175589625709215e+01 1.172309935751170411e-03 1.361261984423431555e-04
2.830000000000001958e-01 1.036352936719131712e+01 1.171455303949769716e-03 1.362290683092628411e-04
2.835000000000001963e-01 1.036530893499516814e+01 1.170728301179884637e-03 1.364889234696637331e-04
2.840000000000001967e-01 1.036709494153610578e+01 1.170141276521836004e-03 1.362687709723748534e-04
2.845000000000001972e-01 1.036888693239119164e+01 1.169730925177346744e-03 1.363270097715209381e-04
2.850000000000001976e-01 1.037068545369795025e+01 1.169384279924052996e-03 1.357757183930983526e-04
2.855000000000001981e-01 1.037249071970369840e+01 1.169129334352611875e-03 1.349183457963001615e-04
2.860000000000001985e-01 1.037430293471679299e+01 1.168966918547940199e-03 1.337638075564883278e-04
2.865000000000001990e-01 1.037612237686160022e+01 1.168843128941483497e-03 1.322917724781037113e-04
2.870000000000001994e-01 1.037794822997059363e+01 1.168736155939307771e-03 1.316178016000496814e-04
2.875000000000001998e-01 1.037977936740094442e+01 1.168628496502326997e-03 1.320694384453651501e-04
2.880000000000002003e-01 1.038161543180927282e+01 1.168616504107278416e-03 1.327805192844365087e-04
2.885000000000002007e-01 1.038345605952921602e+01 1.168665789606953111e-03 1.337911382618360828e-04
2.890000000000002012e-01 1.038530138244712830e+01 1.168795337944204338e-03 1.345864808084647809e-04
2.895000000000002016e-01 1.038715194671519093e+01 1.168955067569494221e-03 1.348018462937023657e-04
2.900000000000002021e-01 1.038900822906382970e+01 1.169035177609020282e-03 1.346172913641063059e-04
2.905000000000002025e-01 1.039087098455347480e+01 1.169169496740911059e-03 1.336211939497028694e-04
2.910000000000002029e-01 1.039274052266939385e+01 1.169350025143191555e-03 1.322673331508466849e-04
2.915000000000002034e-01 1.039461572621179819e+01 1.169573686923488500e-03 1.319848736038942236e-04
2.920000000000002038e-01 1.039649616483795747e+01 1.169922206125067641e-03 1.320048676933087157e-04
2.925000000000002043e-01 1.039838188967826049e+01 1.170353060420642076e-03 1.318883800797536216e-04
2.930000000000002047e-01 1.040027336253290358e+01 1.170841662616734641e-03 1.312488362422530030e-04
2.935000000000002052e-01 1.040217050225393614e+01 1.171356506047668746e-03 1.306602691050679811e-04
2.940000000000002056e-01 1.040407269251924660e+01 1.171910906559828691e-03 1.306444242178928742e-04
2.945000000000002061e-01 1.040598061851156331e+01 1.172518923657752494e-03 1.298855660629906917e-04
2.950000000000002065e-01 1.040789433049091883e+01 1.173076756842966447e-03 1.291225852562197501e-04
2.955000000000002069e-01 1.040981309530177157e+01 1.173651352525040357e-03 1.290715057165824596e-04
2.960000000000002074e-01 1.041173669277276304e+01 1.174236730344739490e-03 1.292249054409126165e-04
2.965000000000002078e-01 1.041366380607759545e+01 1.174752426916985098e-03 1.307597282478490004e-04
2.970000000000002083e-01 1.041559449693289530e+01 1.175367058095098689e-03 1.321286351182132494e-04
2.975000000000002087e-01 1.041752895928475908e+01 1.176069778933169340e-03 1.332101802186962287e-04
2.980000000000002092e-01 1.041946728526144206e+01 1.176790974601036200e-03 1.341760317141306273e-04
2.985000000000002096e-01 1.042140927946391216e+01 1.177545289099564711e-03 1.352990774473189235e-04
2.990000000000002101e-01 1.042335548338883378e+01 1.178357660959486247e-03 1.358176696730081182e-04
2.995000000000002105e-01 1.042530570747210383e+01 1.179239448147251191e-03 1.364515509524211623e-04
3.000000000000002109e-01 1.042725971456510514e+01 1.180176130885298704e-03 1.372628149705990095e-04
3.005000000000002114e-01 1.042921787402651645e+01 1.181188326802816262e-03 1.376240100469010644e-04
3.010000000000002118e-01 1.043118008323075507e+01 1.182153568154259557e-03 1.381305831204603183e-04
3.015000000000002123e-01 1.043314480448976234e+01 1.183067239745302706e-03 1.402217650776224015e-04
3.020000000000002127e-01 1.043511165206965963e+01 1.183935148776203488e-03 1.427401687969303504e-04
3.025000000000002132e-01 1.043708140972472620e+01 1.184882469956494242e-03 1.443911104268779354e-04
3.030000000000002136e-01 1.043905425192020608e+01 1.185912946519336337e-03 1.457797731848997462e-04
3.035000000000002141e-01 1.044102979652128482e+01 1.187055229419741679e-03 1.474337808791254499e-04
3.040000000000002145e-01 1.044300764909869272e+01 1.188253745366894950e-03 1.494206422272394228e-04
3.045000000000002149e-01 1.044498777101911635e+01 1.189494510531027100e-03 1.513984545867188159e-04
3.050000000000002154e-01 1.044697103162114438e+01 1.190792947201612696e-03 1.524437951542006661e-04
3.055000000000002158e-01 1.044895757744275500e+01 1.192161639289637245e-03 1.532669409489240218e-04
3.060000000000002163e-01 1.045094673151998244e+01 1.193559382145462913e-03 1.547324372517552924e-04
3.065000000000002167e-01 1.045293745108627981e+01 1.195000528072659917e-03 1.571915487660164538e-04
3.070000000000002172e-01 1.045492990394211574e+01 1.196394272282271963e-03 1.595251343985114052e-04
3.075000000000002176e-01 1.045692451791697053e+01 1.197829193678381790e-03 1.613847586768941880e-04
3.080000000000002180e-01 1.045892127061813071e+01 1.199353412405051739e-03 1.631730166733627412e-04
3.085000000000002185e-01 1.046092083332964684e+01 1.201061477800532658e-03 1.641014515315539473e-04
3.090000000000002189e-01 1.046292385775660883e+01 1.202859029536456096e-03 1.642840136764922316e-04
3.095000000000002194e-01 1.046493069241557627e+01 1.204671487599215168e-03 1.640984360929550415e-04
3.100000000000002198e-01 1.046694152549734902e+01 1.206561101235718901e-03 1.636429694602716933e-04
3.105000000000002203e-01 1.046895708241061662e+01 1.208554994988885042e-03 1.623536382167735468e-04
3.110000000000002207e-01 1.047097684879587476e+01 1.210608211438668827e-03 1.615151045124881696e-04
3.115000000000002212e-01 1.047300142397006439e+01 1.212693234444675193e-03 1.600415066143588434e-04
3.120000000000002216e-01 1.047503042432318665e+01 1.214858587779173507e-03 1.588675615420125781e-04
3.125000000000002220e-01 1.047706365696884490e+01 1.217107455243131211e-03 1.577999876565664740e-04
3.130000000000002225e-01 1.047910135930013098e+01 1.219382093336792480e-03 1.564667188298876112e-04
3.135000000000002229e-01 1.048114399889764137e+01 1.221655367278989650e-03 1.546644964729839214e-04
3.140000000000002234e-01 1.048319140117398973e+01 1.223950441714020520e-03 1.530119461145636357e-04
3.145000000000002238e-01 1.048524377028441279e+01 1.226332428622941076e-03 1.510652818227081057e-04
3.150000000000002243e-01 1.048730017583733165e+01 1.228837892072561638e-03 1.499223545192197860e-04
3.155000000000002247e-01 1.048935955607379178e+01 1.231289631917118453e-03 1.498922959355187060e-04
3.160000000000002252e-01 1.049142281693960932e+01 1.233788130168196303e-03 1.489069504413121064e-04
3.165000000000002256e-01 1.049348978899137563e+01 1.236290598389395675e-03 1.480844059757724634e-04
3.170000000000002260e-01 1.049556100251642654e+01 1.238946893233018468e-03 1.465747280473426919e-04
3.175000000000002265e-01 1.049763588866293951e+01 1.241677819447576259e-03 1.455562011964252160e-04
3.180000000000002269e-01 1.049971323866912343e+01 1.244436254229269170e-03 1.457158515251694240e-04
3.185000000000002274e-01 1.050179291281188121e+01 1.247275259217601540e-03 1.459314464378571371e-04
3.190000000000002278e-01 1.050387368883344230e+01 1.249218294236541672e-03 1.482637933589501904e-04
3.195000000000002283e-01 1.050595955508827473e+01 1.249812581865859416e-03 1.479588219379563991e-04
3.200000000000002287e-01 1.050804981165202356e+01 1.250018319600036633e-03 1.487445796015632749e-04
3.205000000000002292e-01 1.051014460648327109e+01 1.250347023655833979e-03 1.492607955606078604e-04
3.210000000000002296e-01 1.051224446745699126e+01 1.250768706008523537e-03 1.491575481183584490e-04
3.215000000000002300e-01 1.051434963896232588e+01 1.251144494935389154e-03 1.488567110921787916e-04
3.220000000000002305e-01 1.051646059683063505e+01 1.251614417070659110e-03 1.479863475737450834e-04
3.225000000000002309e-01 1.051857738494473082e+01 1.252234137663447554e-03 1.469220968242719756e-04
3.230000000000002314e-01 1.052070043094207463e+01 1.252974158773457287e-03 1.453092490855116981e-04
3.235000000000002318e-01 1.052282918233844455e+01 1.253706754299363903e-03 1.442555092573429270e-04
3.240000000000002323e-01 1.052496477735223657e+01 1.254552471076405022e-03 1.419491139723766133e-04
3.245000000000002327e-01 1.052710669839130198e+01 1.255378773053355624e-03 1.401779351093595301e-04
3.250000000000002331e-01 1.052925353577277257e+01 1.256234878379988056e-03 1.397843187596204805e-04
3.255000000000002336e-01 1.053140377910655623e+01 1.257236594965402800e-03 1.407522251562511300e-04
3.260000000000002340e-01 1.053355803128603618e+01 1.258323995890079381e-03 1.410281832341564370e-04
3.265000000000002345e-01 1.053571601685463754e+01 1.259418554522925187e-03 1.415690502433320907e-04
3.270000000000002349e-01 1.053787699088523411e+01 1.260503378768197203e-03 1.428610066121595908e-04
3.275000000000002354e-01 1.054004113160639022e+01 1.261662279775056187e-03 1.438970226729555622e-04
3.280000000000002358e-01 1.054220821157282195e+01 1.262862373047861928e-03 1.451160504458545632e-04
3.285000000000002363e-01 1.054437739037132182e+01 1.264077134627408566e-03 1.471574830303886642e-04
3.290000000000002367e-01 1.054654894271818044e+01 1.265278573474685163e-03 1.489342521744452599e-04
3.295000000000002371e-01 1.054872303993943561e+01 1.266510594712234742e-03 1.505060956222146942e-04
3.300000000000002376e-01 1.055089951207445687e+01 1.267805071915636527e-03 1.521821948454325953e-04
3.305000000000002380e-01 1.055307808783540935e+01 1.269148667295888792e-03 1.540772744591464589e-04
3.310000000000002385e-01 1.055525912900355401e+01 1.270519644804062693e-03 1.555799222158267981e-04
3.315000000000002389e-01 1.055744155655821537e+01 1.271974658431961232e-03 1.580740885860588626e-04
3.320000000000002394e-01 1.055962549565616548e+01 1.273568769710339832e-03 1.603000255320924383e-04
3.325000000000002398e-01 1.056181215968737064e+01 1.275267266865234839e-03 1.612042565630605884e-04
3.330000000000002403e-01 1.056400168508604054e+01 1.277060986456880591e-03 1.618728779833921230e-04
3.335000000000002407e-01 1.056619463184410534e+01 1.278905890655312625e-03 1.619261743754489297e-04
3.340000000000002411e-01 1.056839119520743075e+01 1.280785056412012861e-03 1.617457311502777228e-04
3.345000000000002416e-01 1.057059132401527890e+01 1.282744351485723714e-03 1.615325951641124764e-04
3.350000000000002420e-01 1.057279493973206108e+01 1.284717897786036810e-03 1.613801956349631209e-04
3.355000000000002425e-01 1.057500186727775393e+01 1.286698205397323247e-03 1.613931106790487350e-04
3.360000000000002429e-01 1.057721045637553203e+01 1.288740239597074410e-03 1.629909187220173090e-04
3.365000000000002434e-01 1.057942039650319366e+01 1.290855707455685220e-03 1.648220104758508879e-04
3.370000000000002438e-01 1.058163214661082918e+01 1.292986619226546650e-03 1.661748136659395823e-04
3.375000000000002442e-01 1.058384567102840279e+01 1.295167341766934694e-03 1.675097578539557364e-04
3.380000000000002447e-01 1.058606069616697098e+01 1.297347147393261785e-03 1.691158572535501111e-04
3.385000000000002451e-01 1.058827818756313199e+01 1.299596794294337202e-03 1.696829221336253104e-04
3.390000000000002456e-01 1.059049849912191554e+01 1.301900201675453613e-03 1.698382576968645620e-04
3.395000000000002460e-01 1.059272175153116713e+01 1.304342813209499524e-03 1.697290889920018923e-04
3.400000000000002465e-01 1.059494663195982334e+01 1.306834157764813140e-03 1.708791654165490309e-04
3.405000000000002469e-01 1.059717372387630441e+01 1.309315853660250042e-03 1.714504594459798168e-04
3.410000000000002474e-01 1.059940356386311677e+01 1.311753042121861692e-03 1.715246418574054889e-04
3.415000000000002478e-01 1.060163609550079400e+01 1.314140311816196010e-03 1.716997137606384675e-04
3.420000000000002482e-01 1.060387194373041808e+01 1.316582355162391419e-03 1.711892973279747175e-04
3.425000000000002487e-01 1.060611044596395303e+01 1.319044854343010519e-03 1.713152654385314069e-04
3.430000000000002491e-01 1.060835098940528631e+01 1.321612614595975461e-03 1.719431787833109945e-04
3.435000000000002496e-01 1.061059290452406856e+01 1.324173131982677061e-03 1.732420369890503783e-04
3.440000000000002500e-01 1.061283411067003790e+01 1.326714236424057086e-03 1.766351940352094141e-04
3.445000000000002505e-01 1.061507465131036021e+01 1.329260277347911858e-03 1.799743811229475004e-04
3.450000000000002509e-01 1.061731616241576504e+01 1.331771531824283003e-03 1.817069614803489084e-04
3.455000000000002514e-01 1.061955943999882557e+01 1.334181153947633326e-03 1.827399329645152271e-04
3.460000000000002518e-01 1.062180522690985462e+01 1.336513596888729959e-03 1.831024326409279486e-04
3.465000000000002522e-01 1.062405587769096016e+01 1.338015328606405232e-03 1.819401651755162864e-04
3.470000000000002527e-01 1.062631271358374541e+01 1.338760577281955999e-03 1.802152488285353130e-04
3.475000000000002531e-01 1.062857533676742250e+01 1.339551658720593503e-03 1.788434796964122938e-04
3.480000000000002536e-01 1.063084303551072907e+01 1.340450593926379840e-03 1.780757163782000115e-04
3.485000000000002540e-01 1.063311643114109906e+01 1.341357581043610848e-03 1.766786031506049730e-04
3.490000000000002545e-01 1.063539598637210837e+01 1.342293214047345215e-03 1.747896914784231957e-04
3.495000000000002549e-01 1.063768099111116960e+01 1.343385400388635766e-03 1.734532987682281015e-04
3.500000000000002554e-01 1.063997112264277511e+01 1.344465132605945521e-03 1.724511128900461671e-04
3.505000000000002558e-01 1.064226644480594253e+01 1.345584963732444038e-03 1.713435764763510463e-04
3.510000000000002562e-01 1.064456665449012540e+01 1.346785715016402289e-03 1.704565502116891802e-04
3.515000000000002567e-01 1.064687147359497743e+01 1.347918969527535328e-03 1.699142220963720685e-04
3.520000000000002571e-01 1.064917980919965501e+01 1.348951637927296851e-03 1.705639200566112876e-04
3.525000000000002576e-01 1.065149125174539968e+01 1.350030400323265316e-03 1.715751245677356665e-04
3.530000000000002580e-01 1.065380635096621909e+01 1.351102317321677690e-03 1.720408361520050968e-04
3.535000000000002585e-01 1.065612379916500885e+01 1.352124520190001004e-03 1.738607069072363800e-04
3.540000000000002589e-01 1.065844468143227886e+01 1.353272179035510791e-03 1.744669023235477685e-04
3.545000000000002593e-01 1.066076896341380831e+01 1.354455081698289912e-03 1.750689187248759184e-04
3.550000000000002598e-01 1.066309728477303764e+01 1.355672724393265898e-03 1.749932513601987379e-04
3.555000000000002602e-01 1.066542923742048465e+01 1.356934950018502195e-03 1.752777960983100455e-04
3.560000000000002607e-01 1.066776591209529101e+01 1.358211995627437709e-03 1.744534826540208947e-04
3.565000000000002611e-01 1.067010738964423844e+01 1.359511809540405510e-03 1.735219619840668893e-04
3.570000000000002616e-01 1.067245285767557839e+01 1.360740055080763558e-03 1.734707010246172663e-04
3.575000000000002620e-01 1.067480039074627207e+01 1.361891884423481773e-03 1.754176991947142567e-04
3.580000000000002625e-01 1.067714982064372897e+01 1.363102985695431243e-03 1.774698642554740219e-04
3.585000000000002629e-01 1.067950117676846844e+01 1.364333073323726773e-03 1.794707332654122984e-04
3.590000000000002633e-01 1.068185629313722451e+01 1.365492868883676431e-03 1.797053193786991073e-04
3.595000000000002638e-01 1.068421706129343640e+01 1.366308413311388258e-03 1.783914298542428785e-04
3.600000000000002642e-01 1.068658501874642930e+01 1.367362970933363661e-03 1.752998260329905605e-04
3.605000000000002647e-01 1.068896016723909526e+01 1.368610239072936500e-03 1.720120809220299606e-04
3.610000000000002651e-01 1.069134244677918844e+01 1.369960682667573006e-03 1.686792122588460542e-04
3.615000000000002656e-01 1.069373053199381474e+01 1.371377429446211894e-03 1.666032001445508660e-04
3.620000000000002660e-01 1.069612436051564686e+01 1.372949725790799467e-03 1.644314429510031726e-04
3.625000000000002665e-01 1.069852164112841209e+01 1.374517024717249311e-03 1.645527162292810628e-04
3.630000000000002669e-01 1.070092218993870503e+01 1.376065328574776645e-03 1.648733474619971679e-04
3.635000000000002673e-01 1.070332682472410113e+01 1.377672928148324181e-03 1.643138761748346409e-04
3.640000000000002678e-01 1.070573620329782649e+01 1.379412860217723224e-03 1.629616818922023039e-04
3.645000000000002682e-01 1.070815059445511430e+01 1.381270940654497200e-03 1.612198656803425032e-04
3.650000000000002687e-01 1.071056831264487208e+01 1.383141337295611638e-03 1.611485418321909405e-04
3.655000000000002691e-01 1.071298795183878561e+01 1.385034800636439139e-03 1.624573009820914297e-04
3.660000000000002696e-01 1.071540931396591034e+01 1.387013453695909709e-03 1.638756109730269035e-04
3.665000000000002700e-01 1.071783132974587893e+01 1.389039217429761811e-03 1.663129403058503843e-04
3.670000000000002705e-01 1.072025439574459860e+01 1.391108884352209359e-03 1.683064270689101950e-04
3.675000000000002709e-01 1.072267776932602956e+01 1.393278309456038233e-03 1.709393379055494048e-04
3.680000000000002713e-01 1.072510229360083756e+01 1.395427781085461149e-03 1.727459496126025010e-04
3.685000000000002718e-01 1.072752859019699656e+01 1.397605445985762758e-03 1.738995266807969939e-04
3.690000000000002722e-01 1.072995514137629769e+01 1.399833927589336571e-03 1.765159950917385284e-04
3.695000000000002727e-01 1.073238246850703703e+01 1.402093963599927804e-03 1.785760499350848816e-04
3.700000000000002731e-01 1.073481134261143310e+01 1.404417432323871182e-03 1.797983182484552602e-04
3.705000000000002736e-01 1.073724141975344715e+01 1.406773698520785102e-03 1.813283682146455376e-04
3.710000000000002740e-01 1.073967323438426114e+01 1.409207718749975764e-03 1.822428319893060027e-04
3.715000000000002744e-01 1.074210578984605391e+01 1.411567811439227516e-03 1.842252911879135088e-04
3.720000000000002749e-01 1.074453875765639843e+01 1.413977347014977806e-03 1.864834035763037606e-04
3.725000000000002753e-01 1.074697204241227766e+01 1.416451839389174915e-03 1.887683559497550963e-04
3.730000000000002758e-01 1.074940538579819638e+01 1.419045174570491381e-03 1.911884676918239757e-04
3.735000000000002762e-01 1.075183915972964321e+01 1.421829179502929336e-03 1.930412820114989214e-04
3.740000000000002767e-01 1.075427364290803212e+01 1.424692315288440944e-03 1.945323115955784141e-04
3.745000000000002771e-01 1.075670914592271465e+01 1.427609070418978847e-03 1.956556214711350616e-04
3.750000000000002776e-01 1.075914633682629074e+01 1.430603797220845455e-03 1.960295000710007927e-04
3.755000000000002780e-01 1.076158461903754748e+01 1.433655099968033893e-03 1.969387109759582460e-04
3.760000000000002784e-01 1.076402310862054534e+01 1.436790933459253976e-03 1.986425157624253490e-04
3.765000000000002789e-01 1.076646006176962800e+01 1.439973551440689109e-03 2.020392790074915842e-04
3.770000000000002793e-01 1.076889756545805277e+01 1.443124864491198952e-03 2.033766426726344150e-04
3.775000000000002798e-01 1.077133637013199952e+01 1.446337266154014206e-03 2.038992332950506029e-04
3.780000000000002802e-01 1.077377517422595332e+01 1.449631687229312356e-03 2.056379561764755046e-04
3.785000000000002807e-01 1.077621530880319334e+01 1.453062701393832310e-03 2.059053428810676562e-04
3.790000000000002811e-01 1.077865773200551835e+01 1.456538267072380547e-03 2.051660919222173494e-04
3.795000000000002816e-01 1.078110302904362783e+01 1.460018667483329886e-03 2.038329258500465140e-04
3.800000000000002820e-01 1.078355103267620585e+01 1.463530913617166291e-03 2.026311525053011309e-04
3.805000000000002824e-01 1.078600287225511423e+01 1.467111889532037331e-03 2.002271279197148385e-04
3.810000000000002829e-01 1.078845767257154087e+01 1.470835604774977474e-03 1.985511955125203887e-04
3.815000000000002833e-01 1.079091523562434496e+01 1.474602687073955226e-03 1.970258680628507453e-04
3.820000000000002838e-01 1.079337652971561923e+01 1.478389365186719498e-03 1.945085368816514698e-04
3.825000000000002842e-01 1.079584140906560563e+01 1.481971106112637236e-03 1.923385311893366714e-04
3.830000000000002847e-01 1.079830776150047988e+01 1.485707145443983202e-03 1.921224423632836732e-04
3.835000000000002851e-01 1.080077390850857988e+01 1.489543886162327186e-03 1.934785186764249095e-04
3.840000000000002855e-01 1.080323990969040437e+01 1.493487714623639500e-03 1.946616011002796302e-04
3.845000000000002860e-01 1.080570888162009879e+01 1.495759162776067082e-03 1.943983493552401895e-04
3.850000000000002864e-01 1.080818128608401985e+01 1.496373098035445274e-03 1.953321653066129003e-04
3.855000000000002869e-01 1.081065808277405793e+01 1.496951972030194670e-03 1.953438140376931049e-04
3.860000000000002873e-01 1.081313928476467545e+01 1.497689130589988007e-03 1.951865976770523516e-04
3.865000000000002878e-01 1.081562559793284350e+01 1.498544509833945985e-03 1.942071998545765246e-04
3.870000000000002882e-01 1.081811629189719426e+01 1.499527719325888199e-03 1.938312419787369557e-04
3.875000000000002887e-01 1.082061240697845861e+01 1.500549193459027120e-03 1.923775027347811913e-04
3.880000000000002891e-01 1.082311426583559921e+01 1.501720155511351417e-03 1.904521610108377179e-04
3.885000000000002895e-01 1.082562074176611056e+01 1.502971096567521855e-03 1.895731798415584840e-04
3.890000000000002900e-01 1.082813206872666711e+01 1.504249720079441424e-03 1.884315993394680006e-04
3.895000000000002904e-01 1.083064765872447666e+01 1.505530383332029896e-03 1.878750378787397493e-04
3.900000000000002909e-01 1.083316726923484730e+01 1.506868085340104958e-03 1.875029649158334137e-04
3.905000000000002913e-01 1.083569042787902070e+01 1.508224765092759613e-03 1.875835806173884335e-04
3.910000000000002918e-01 1.083821627454696923e+01 1.509605549841969933e-03 1.884991564951635744e-04
3.915000000000002922e-01 1.084074517020957629e+01 1.510981035854752109e-03 1.890583113405624668e-04
3.920000000000002927e-01 1.084327589607334374e+01 1.512317430060469226e-03 1.908753192058664557e-04
3.925000000000002931e-01 1.084580859753203974e+01 1.513812848369725395e-03 1.923873121410925140e-04
3.930000000000002935e-01 1.084834285220557604e+01 1.515359326051606264e-03 1.942697139204652319e-04
3.935000000000002940e-01 1.085087806086664486e+01 1.516945158911225553e-03 1.967110527467512155e-04
3.940000000000002944e-01 1.085341572174242053e+01 1.518636341128618049e-03 1.975476366981837161e-04
3.945000000000002949e-01 1.085595610667294864e+01 1.520367068351467397e-03 1.980717679583761121e-04
3.950000000000002953e-01 1.085849757117772008e+01 1.522205250765471104e-03 2.001321345213495726e-04
3.955000000000002958e-01 1.086104109851763511e+01 1.524082352072898567e-03 2.011694043032685557e-04
3.960000000000002962e-01 1.086358721545409622e+01 1.526062495595212560e-03 2.015757156653278422e-04
3.965000000000002967e-01 1.086613611291125636e+01 1.528158658346371072e-03 2.016733796824179709e-04
3.970000000000002971e-01 1.086868784701542623e+01 1.530392961702941668e-03 2.015748621087447897e-04
3.975000000000002975e-01 1.087124237419119410e+01 1.532666951296507733e-03 2.014785264745574695e-04
3.980000000000002980e-01 1.087380018546767424e+01 1.534983780678949401e-03 2.008465797290811140e-04
3.985000000000002984e-01 1.087636082804047000e+01 1.537367102436069380e-03 2.005988854406079522e-04
3.990000000000002989e-01 1.087892235567584898e+01 1.539853554406732210e-03 2.021913004971913688e-04
3.995000000000002993e-01 1.088148497169576245e+01 1.542399620916560425e-03 2.035182464616501052e-04
4.000000000000002998e-01 1.088404788100552700e+01 1.545021618097610575e-03 2.055620898780397519e-04
4.005000000000003002e-01 1.088661045666780502e+01 1.547639155961395884e-03 2.082348506027883583e-04
4.010000000000003006e-01 1.088917324988489455e+01 1.550284437972802420e-03 2.103263163764986128e-04
4.015000000000003011e-01 1.089173609454649139e+01 1.553023392330612606e-03 2.124872324036773848e-04
4.020000000000003015e-01 1.089429989125072318e+01 1.555821928270118741e-03 2.136851716913682874e-04
4.025000000000003020e-01 1.089686521512489215e+01 1.558706146653012848e-03 2.142193125041801701e-04
4.030000000000003024e-01 1.089943247338055521e+01 1.561590448786368598e-03 2.143434935915921637e-04
4.035000000000003029e-01 1.090200166318801500e+01 1.564530750875494985e-03 2.144124373256591724e-04
4.040000000000003033e-01 1.090457212027926914e+01 1.567534927033782189e-03 2.150796522784983230e-04
4.045000000000003038e-01 1.090714263563957509e+01 1.570523804713502749e-03 2.169689632127214975e-04
4.050000000000003042e-01 1.090971397914229435e+01 1.573507349660653977e-03 2.180916112298851833e-04
4.055000000000003046e-01 1.091228670425409852e+01 1.576471942813816030e-03 2.186780314409678128e-04
4.060000000000003051e-01 1.091486157236933963e+01 1.579412701245523328e-03 2.185262958512696179e-04
4.065000000000003055e-01 1.091743781765713095e+01 1.582495102964719168e-03 2.189975850895766862e-04
4.070000000000003060e-01 1.092001726388012095e+01 1.585639918748239828e-03 2.175817353554973087e-04
4.075000000000003064e-01 1.092260008534250026e+01 1.588810879269358890e-03 2.159638559434296379e-04
4.080000000000003069e-01 1.092518468230230333e+01 1.591751385346720652e-03 2.161749705975686466e-04
4.085000000000003073e-01 1.092777297744900977e+01 1.593437730341529940e-03 2.157206816297378704e-04
4.090000000000003078e-01 1.093036524844678681e+01 1.594169433678047565e-03 2.159490795432784330e-04
4.095000000000003082e-01 1.093295998808733849e+01 1.594802603691112489e-03 2.177889724597668018e-04
4.100000000000003086e-01 1.093555556516713878e+01 1.595417555003436887e-03 2.212838717566109788e-04
4.105000000000003091e-01 1.093815205212797359e+01 1.596263488755386532e-03 2.244802376392381407e-04
4.110000000000003095e-01 1.094075071257736020e+01 1.597170533166697827e-03 2.263566948597802147e-04
4.115000000000003100e-01 1.094335115625352728e+01 1.598100018992241892e-03 2.286056830089215532e-04
4.120000000000003104e-01 1.094595304986351536e+01 1.599116359253086516e-03 2.311051149405630393e-04
4.125000000000003109e-01 1.094855809395202328e+01 1.600247276304739242e-03 2.317926818993954353e-04
4.130000000000003113e-01 1.095116701990343877e+01 1.601488436090117012e-03 2.316418779374253278e-04
4.135000000000003118e-01 1.095377955471340137e+01 1.602828425049125606e-03 2.316686306458135437e-04
4.140000000000003122e-01 1.095639589374370004e+01 1.604203061695552972e-03 2.314675933113405533e-04
4.145000000000003126e-01 1.095901660322270921e+01 1.605623252722931374e-03 2.306558832757771380e-04
4.150000000000003131e-01 1.096164235145504762e+01 1.607024815551451108e-03 2.291953399236811798e-04
4.155000000000003135e-01 1.096427166684986076e+01 1.608374884176316235e-03 2.292573845660234120e-04
4.160000000000003140e-01 1.096690397335636469e+01 1.609740922771825226e-03 2.298782818840926570e-04
4.165000000000003144e-01 1.096953791188481375e+01 1.611257782385497155e-03 2.317061466736410405e-04
4.170000000000003149e-01 1.097217341353164599e+01 1.612743098058262280e-03 2.336325217494540814e-04
4.175000000000003153e-01 1.097481213504523190e+01 1.614144686650639642e-03 2.339839714653709282e-04
4.180000000000003157e-01 1.097745298663071445e+01 1.615575990745438334e-03 2.353934820136514058e-04
4.185000000000003162e-01 1.098009798211803734e+01 1.617040531198856747e-03 2.347528897872130579e-04
4.190000000000003166e-01 1.098274706522287936e+01 1.618678705207574325e-03 2.339916196275851519e-04
4.195000000000003171e-01 1.098540124474295610e+01 1.620358795759778946e-03 2.321762075187536536e-04
4.200000000000003175e-01 1.098806093371126202e+01 1.621898673425157091e-03 2.300853696798911812e-04
4.205000000000003180e-01 1.099072553639176064e+01 1.623532840972117695e-03 2.284932293199943860e-04
4.210000000000003184e-01 1.099339529216500111e+01 1.625261827381249474e-03 2.265646269018070039e-04
4.215000000000003189e-01 1.099607030015093123e+01 1.627081445613527038e-03 2.244445095061990258e-04
4.220000000000003193e-01 1.099875139541087243e+01 1.628960041975535504e-03 2.214288992087422650e-04
4.225000000000003197e-01 1.100143839157950865e+01 1.630930443725539004e-03 2.185063853469204273e-04
4.230000000000003202e-01 1.100413136053678009e+01 1.633005424880644213e-03 2.154055620357047621e-04
4.235000000000003206e-01 1.100683052960664376e+01 1.635148977881688932e-03 2.120070147164151032e-04
4.240000000000003211e-01 1.100953306415088484e+01 1.637429506978373703e-03 2.113038931665347977e-04
4.245000000000003215e-01 1.101223784199865996e+01 1.639704804366957230e-03 2.117265920452381101e-04
4.250000000000003220e-01 1.101494502486215765e+01 1.642042450246106048e-03 2.119236135895931263e-04
4.255000000000003224e-01 1.101765486944995232e+01 1.644380812635187847e-03 2.118616098398750335e-04
4.260000000000003229e-01 1.102036685506110025e+01 1.646808608345126917e-03 2.122285943398608161e-04
4.265000000000003233e-01 1.102307993910860517e+01 1.649333658300945879e-03 2.135380054420472993e-04
4.270000000000003237e-01 1.102579377895786727e+01 1.651843028352808877e-03 2.152028993699902151e-04
4.275000000000003242e-01 1.102850785549161294e+01 1.654319474423763961e-03 2.174166956304417111e-04
4.280000000000003246e-01 1.103122225236542064e+01 1.656924131649146169e-03 2.194158833103638032e-04
4.285000000000003251e-01 1.103393775021668510e+01 1.659607863045028464e-03 2.205531640025492398e-04
4.290000000000003255e-01 1.103665428802146842e+01 1.662345504242091626e-03 2.216944181028905614e-04
4.295000000000003260e-01 1.103937201574638749e+01 1.665081629183144934e-03 2.226839824105053718e-04
4.300000000000003264e-01 1.104209111012260003e+01 1.667843906684115174e-03 2.234676368558267349e-04
4.305000000000003268e-01 1.104481106419646252e+01 1.670675595396430013e-03 2.246851273718722397e-04
4.310000000000003273e-01 1.104753073608769043e+01 1.673544909614950752e-03 2.270028283085240035e-04
4.315000000000003277e-01 1.105025089601998722e+01 1.676427540872864374e-03 2.285333257983814936e-04
4.320000000000003282e-01 1.105297210653914242e+01 1.679377632880725817e-03 2.294300701173352004e-04
4.325000000000003286e-01 1.105569316640739963e+01 1.682507961634497479e-03 2.313436807985756738e-04
4.330000000000003291e-01 1.105841256970008502e+01 1.685780408862937434e-03 2.346164878553641704e-04
4.335000000000003295e-01 1.106113042022297499e+01 1.689078330646207786e-03 2.377553141488595711e-04
4.340000000000003300e-01 1.106384848091985162e+01 1.692422862341790490e-03 2.390798251008972256e-04
4.345000000000003304e-01 1.106656574982337382e+01 1.695771571039429281e-03 2.413981711540604154e-04
4.350000000000003308e-01 1.106928289464724635e+01 1.699219366286627408e-03 2.429454580805266890e-04
4.355000000000003313e-01 1.107200041982424388e+01 1.702726936684349334e-03 2.439241152091616190e-04
4.360000000000003317e-01 1.107471888107744640e+01 1.706304201219440700e-03 2.442726202146283752e-04
4.365000000000003322e-01 1.107743870187384516e+01 1.709956303631595450e-03 2.441185057142449856e-04
4.370000000000003326e-01 1.108015986829156496e+01 1.713668647977870151e-03 2.439139816546558991e-04
4.375000000000003331e-01 1.108288277947954192e+01 1.717553994909554399e-03 2.431330306330856724e-04
4.380000000000003335e-01 1.108560730068595390e+01 1.721558802808280343e-03 2.423629219059878371e-04
4.385000000000003340e-01 1.108833214650134380e+01 1.725495705735377323e-03 2.429413608659477912e-04
4.390000000000003344e-01 1.109105622695559745e+01 1.729508765989921275e-03 2.445282988116713029e-04
4.395000000000003348e-01 1.109378026322549537e+01 1.733576486372043245e-03 2.453336888567330797e-04
4.400000000000003353e-01 1.109650269950635426e+01 1.737634985214364571e-03 2.476983491958351970e-04
4.405000000000003357e-01 1.109922503624985701e+01 1.741694495090274127e-03 2.485572596274015535e-04
4.410000000000003362e-01 1.110194894187046621e+01 1.745854399956164350e-03 2.476429512197680580e-04
4.415000000000003366e-01 1.110467414569772693e+01 1.750074710019068180e-03 2.469345170722715872e-04
4.420000000000003371e-01 1.110740145939140255e+01 1.753799908736820932e-03 2.459070341421661608e-04
4.425000000000003375e-01 1.111013506919802296e+01 1.755748820298763928e-03 2.424714663119107057e-04
4.430000000000003380e-01 1.111287530357926734e+01 1.756444989148609609e-03 2.399632210034023660e-04
4.435000000000003384e-01 1.111561999166121062e+01 1.756920471014206077e-03 2.398487739842692246e-04
4.440000000000003388e-01 1.111836931884031365e+01 1.757595593424722807e-03 2.393505997578576801e-04
4.445000000000003393e-01 1.112112170863766281e+01 1.758501399475876628e-03 2.401976354255866506e-04
4.450000000000003397e-01 1.112387580320569569e+01 1.759625576073107307e-03 2.421810298022374509e-04
4.455000000000003402e-01 1.112663181698915160e+01 1.761000925483986517e-03 2.436947486328876981e-04
4.460000000000003406e-01 1.112939023813495432e+01 1.762505591296358162e-03 2.445862940162037234e-04
4.465000000000003411e-01 1.113215181239747587e+01 1.764075526465904873e-03 2.446621383575518522e-04
4.470000000000003415e-01 1.113491752368560839e+01 1.765712196150155807e-03 2.436820811567970511e-04
4.475000000000003419e-01 1.113768618299686075e+01 1.767386030074920332e-03 2.438478769055160266e-04
4.480000000000003424e-01 1.114045742690658081e+01 1.769087356721920365e-03 2.443433343713560715e-04
4.485000000000003428e-01 1.114323136982662987e+01 1.770851529010034281e-03 2.446553506536411956e-04
4.490000000000003433e-01 1.114600826765938102e+01 1.772592246593250294e-03 2.447295828129209243e-04
4.495000000000003437e-01 1.114878894872053294e+01 1.774326503338274170e-03 2.439774336098550923e-04
4.500000000000003442e-01 1.115157346072815514e+01 1.776156821440509235e-03 2.430773411250437572e-04
4.505000000000003446e-01 1.115436127885126183e+01 1.777931579563725092e-03 2.427543205178062796e-04
4.510000000000003451e-01 1.115715194559620649e+01 1.779703492539596449e-03 2.428876866817260283e-04
4.515000000000003455e-01 1.115994510564501496e+01 1.781523300016650112e-03 2.433241054096498164e-04
4.520000000000003459e-01 1.116274083918904303e+01 1.783442386301628156e-03 2.435767358724392779e-04
4.525000000000003464e-01 1.116553854461717066e+01 1.785483315341739085e-03 2.443048396096228047e-04
4.530000000000003468e-01 1.116833810407498007e+01 1.787706273138599646e-03 2.449643651048171149e-04
4.535000000000003473e-01 1.117113917550003954e+01 1.789968474338389168e-03 2.459228875750108650e-04
4.540000000000003477e-01 1.117394151423682480e+01 1.792228336218430577e-03 2.471238403147406684e-04
4.545000000000003482e-01 1.117674432427119946e+01 1.794532717707182905e-03 2.490716174067858675e-04
4.550000000000003486e-01 1.117954714021498397e+01 1.796871404140751262e-03 2.514453309865355857e-04
4.555000000000003491e-01 1.118234909199789939e+01 1.799242443536292488e-03 2.546518870413844084e-04
4.560000000000003495e-01 1.118515146756075929e+01 1.801605102341122516e-03 2.565742051058830971e-04
4.565000000000003499e-01 1.118795438056361391e+01 1.804017142202154339e-03 2.583281149740358773e-04
4.570000000000003504e-01 1.119075836137748681e+01 1.806527588380970077e-03 2.594477850650239465e-04
4.575000000000003508e-01 1.119356333737930065e+01 1.809088219797544460e-03 2.605841415376064073e-04
4.580000000000003513e-01 1.119636998092991398e+01 1.811681915411934721e-03 2.610100210624786889e-04
4.585000000000003517e-01 1.119917796936688426e+01 1.814325135384670584e-03 2.617037423215224593e-04
4.590000000000003522e-01 1.120198679276409059e+01 1.817072409600657083e-03 2.627979053520571560e-04
4.595000000000003526e-01 1.120479623620202148e+01 1.819894116309459095e-03 2.640272107698930868e-04
4.600000000000003531e-01 1.120760693118634244e+01 1.822767266755631567e-03 2.645685461200475864e-04
4.605000000000003535e-01 1.121041814537136183e+01 1.825712579329443960e-03 2.657650236535611527e-04
4.610000000000003539e-01 1.121323044619018816e+01 1.828702176830884979e-03 2.663453133308760819e-04
4.615000000000003544e-01 1.121604495075224328e+01 1.831654282006378587e-03 2.658414784991736113e-04
4.620000000000003548e-01 1.121886246834542611e+01 1.834623130283360992e-03 2.645086120664080775e-04
4.625000000000003553e-01 1.122168482618548779e+01 1.837632133035507808e-03 2.613052094029815874e-04
4.630000000000003557e-01 1.122451272887051843e+01 1.840769290711314525e-03 2.572656987792569083e-04
4.635000000000003562e-01 1.122734671367607007e+01 1.844038596838867491e-03 2.525534829986107038e-04
4.640000000000003566e-01 1.123018515241178150e+01 1.847393406527253175e-03 2.493795661398293378e-04
4.645000000000003570e-01 1.123302691350755111e+01 1.850793763502202966e-03 2.472876170091710835e-04
4.650000000000003575e-01 1.123586954975398022e+01 1.853720521441837516e-03 2.481131680077683973e-04
4.655000000000003579e-01 1.123871426770261195e+01 1.855405809618204151e-03 2.489722979866831540e-04
4.660000000000003584e-01 1.124156227476290759e+01 1.856159493966865045e-03 2.495574000779528321e-04
4.665000000000003588e-01 1.124441570252212408e+01 1.856889320141440506e-03 2.480371791546154021e-04
4.670000000000003593e-01 1.124727450891356462e+01 1.857684344786952099e-03 2.464959206859248554e-04
4.675000000000003597e-01 1.125013737372624867e+01 1.858584955122912115e-03 2.461693703139740050e-04
4.680000000000003602e-01 1.125300377577197786e+01 1.859731543854497345e-03 2.461166559885549256e-04
4.685000000000003606e-01 1.125587500849976585e+01 1.861110182182841100e-03 2.445368217487244641e-04
4.690000000000003610e-01 1.125875124521800430e+01 1.862707845909401024e-03 2.425619882529699879e-04
4.695000000000003615e-01 1.126163175491075918e+01 1.864488393702635680e-03 2.411318262778728433e-04
4.700000000000003619e-01 1.126451603540233215e+01 1.866362224067955695e-03 2.401063888311371231e-04
4.705000000000003624e-01 1.126740413053277123e+01 1.868230826453785420e-03 2.390388813192996682e-04
4.710000000000003628e-01 1.127029655882843073e+01 1.870067286717277955e-03 2.374828556913205491e-04
4.715000000000003633e-01 1.127319310299276722e+01 1.871745285422502002e-03 2.363016766559449932e-04
4.720000000000003637e-01 1.127609366407371638e+01 1.873311916697186592e-03 2.353320269920724118e-04
4.725000000000003642e-01 1.127899628201950222e+01 1.874986118959450073e-03 2.362149830282529814e-04
4.730000000000003646e-01 1.128190069202030621e+01 1.876704314242549389e-03 2.373181451808320172e-04
4.735000000000003650e-01 1.128480685792676752e+01 1.878439209772289576e-03 2.384397829347823395e-04
4.740000000000003655e-01 1.128771504702842421e+01 1.880247633484636530e-03 2.392186228861912199e-04
4.745000000000003659e-01 1.129062467561307237e+01 1.882021813186772908e-03 2.406122647873108582e-04
4.750000000000003664e-01 1.129353582168167947e+01 1.883828876441979256e-03 2.418917756857035407e-04
4.755000000000003668e-01 1.129644670915575411e+01 1.885525360941269152e-03 2.450544206674188426e-04
4.760000000000003673e-01 1.129935847918585168e+01 1.887354455552148246e-03 2.469400253922282139e-04
4.765000000000003677e-01 1.130227213345592929e+01 1.889211535405195671e-03 2.477932784768195704e-04
4.770000000000003681e-01 1.130518870168481804e+01 1.891169047604864982e-03 2.475128636803246036e-04
4.775000000000003686e-01 1.130810814456940427e+01 1.893119866560550929e-03 2.472744839852535851e-04
4.780000000000003690e-01 1.131103136657657338e+01 1.894962367881666138e-03 2.462358875374749678e-04
4.785000000000003695e-01 1.131395922537776855e+01 1.896951203382955028e-03 2.441899844322103531e-04
4.790000000000003699e-01 1.131689131943728199e+01 1.898700174138788586e-03 2.427829620730861081e-04
4.795000000000003704e-01 1.131982764838757838e+01 1.900409357086661494e-03 2.414119998317659603e-04
4.800000000000003708e-01 1.132276807096970472e+01 1.902387514880585608e-03 2.399082011622667970e-04
4.805000000000003713e-01 1.132570947045946674e+01 1.904400787532720997e-03 2.414796017155126581e-04
4.810000000000003717e-01 1.132865262419943875e+01 1.906574909490266591e-03 2.421060132501869338e-04
4.815000000000003721e-01 1.133159642481764529e+01 1.908872380163177456e-03 2.437093012924234584e-04
4.820000000000003726e-01 1.133454014420697220e+01 1.911214382312068560e-03 2.459888930031429392e-04
4.825000000000003730e-01 1.133748115416385183e+01 1.913550072510177306e-03 2.508957492094187908e-04
4.830000000000003735e-01 1.134042092422373216e+01 1.916046011052694158e-03 2.541657149737999895e-04
4.835000000000003739e-01 1.134335961833552275e+01 1.918666367943796603e-03 2.571401601301236736e-04
4.840000000000003744e-01 1.134629712764463783e+01 1.921382348636943441e-03 2.601204839921351843e-04
4.845000000000003748e-01 1.134923331850858652e+01 1.924127302790640736e-03 2.631983935620747176e-04
4.850000000000003753e-01 1.135216782405389324e+01 1.926913829827905326e-03 2.665939317898469683e-04
4.855000000000003757e-01 1.135510192255852679e+01 1.929821596330835807e-03 2.685831872286464049e-04
4.860000000000003761e-01 1.135803626013824541e+01 1.932853469727660633e-03 2.697960143464544613e-04
4.865000000000003766e-01 1.136097066622141227e+01 1.936136135662824701e-03 2.709224527160604325e-04
4.870000000000003770e-01 1.136390458054492569e+01 1.939440411468280195e-03 2.725811427924211550e-04
4.875000000000003775e-01 1.136683812928018078e+01 1.942874882211010658e-03 2.739765629813364564e-04
4.880000000000003779e-01 1.136977002613819110e+01 1.946352620074924501e-03 2.766090215249275997e-04
4.885000000000003784e-01 1.137270034236264493e+01 1.949973492275299978e-03 2.790216546128241899e-04
4.890000000000003788e-01 1.137563097091872955e+01 1.953656152674029898e-03 2.794738756397934475e-04
4.895000000000003793e-01 1.137856156873213109e+01 1.957360376165371858e-03 2.802421149432315732e-04
4.900000000000003797e-01 1.138149279092312582e+01 1.961022573777613728e-03 2.803924908234573660e-04
4.905000000000003801e-01 1.138442539328784875e+01 1.964727745554375495e-03 2.797390303801083541e-04
4.910000000000003806e-01 1.138735772806338886e+01 1.968568747461248245e-03 2.805919077940185156e-04
4.915000000000003810e-01 1.139028969660436630e+01 1.972545536145746316e-03 2.814015809515083878e-04
4.920000000000003815e-01 1.139322087843676812e+01 1.976711085648764476e-03 2.824368732412753553e-04
4.925000000000003819e-01 1.139615108318059455e+01 1.980953406466716329e-03 2.835802638645871544e-04
4.930000000000003824e-01 1.139908024386698671e+01 1.985297052081110274e-03 2.846835974023615053e-04
4.935000000000003828e-01 1.140200649241041120e+01 1.989600557040426161e-03 2.876881815244937066e-04
4.940000000000003832e-01 1.140492903426499005e+01 1.993960039157530433e-03 2.914255241593913422e-04
4.945000000000003837e-01 1.140784970397579556e+01 1.998354308394054580e-03 2.932878578865839685e-04
4.950000000000003841e-01 1.141076738897610632e+01 2.002735244035058933e-03 2.962703112871943253e-04
4.955000000000003846e-01 1.141368274420442042e+01 2.007229581324999988e-03 2.984778444496279624e-04
4.960000000000003850e-01 1.141659613666107198e+01 2.011870077755181438e-03 3.001656285377216765e-04
4.965000000000003855e-01 1.141950697355674293e+01 2.016561365498639648e-03 3.023889572345756817e-04
4.970000000000003859e-01 1.142241462845531430e+01 2.021346778192301217e-03 3.051374186414878252e-04
4.975000000000003864e-01 1.142532193947868180e+01 2.026120590489352471e-03 3.050530532019341858e-04
4.980000000000003868e-01 1.142822833276330741e+01 2.031022263075668403e-03 3.054079045020060071e-04
4.985000000000003872e-01 1.143113567904726224e+01 2.034324645279113244e-03 3.054883126219752089e-04
4.990000000000003877e-01 1.143404723018105429e+01 2.035650744689756434e-03 3.042942126467141316e-04
4.995000000000003881e-01 1.143696257473879996e+01 2.036802079665566128e-03 3.036864311646747701e-04
5.000000000000003331e-01 1.143988242889619400e+01 2.037802524408648466e-03 3.025126486010509125e-04
5.005000000000002780e-01 1.144280673546468918e+01 2.039221641169474200e-03 3.009758897255087468e-04
5.010000000000002229e-01 1.144573562550953305e+01 2.040759055713175021e-03 2.991887472634634920e-04
5.015000000000001679e-01 1.144866858116120589e+01 2.042460109365319600e-03 2.977541819946792102e-04
5.020000000000001128e-01 1.145160548382227539e+01 2.044234895405925428e-03 2.963614749145436489e-04
5.025000000000000577e-01 1.145454463955251256e+01 2.046202153604734404e-03 2.964660087301255673e-04
5.030000000000000027e-01 1.145748766365883675e+01 2.048234666903555289e-03 2.948859775790549712e-04
5.034999999999999476e-01 1.146043424670419419e+01 2.050306995250070728e-03 2.935715501727687374e-04
5.039999999999998925e-01 1.146338352771055824e+01 2.052437650737221324e-03 2.930555073975935239e-04
5.044999999999998375e-01 1.146633579171743911e+01 2.054711766697623222e-03 2.921072592438479602e-04
5.049999999999997824e-01 1.146929308596565811e+01 2.056975860281615859e-03 2.891180667527158688e-04
5.054999999999997273e-01 1.147225546460914636e+01 2.059216874690580380e-03 2.860941090957391450e-04
5.059999999999996723e-01 1.147522179300493050e+01 2.061544904867418631e-03 2.841128014202773562e-04
5.064999999999996172e-01 1.147819130636664653e+01 2.064002489149797167e-03 2.827597543729070718e-04
5.069999999999995621e-01 1.148116323547180073e+01 2.066496828130845280e-03 2.821324692793532665e-04
5.074999999999995071e-01 1.148413660068401931e+01 2.068875000559015909e-03 2.825947917358198613e-04
5.079999999999994520e-01 1.148711108025084826e+01 2.070982617134490070e-03 2.836445760575258962e-04
5.084999999999993969e-01 1.149008779023038329e+01 2.073046104530919340e-03 2.836183791200970992e-04
5.089999999999993419e-01 1.149306475192294918e+01 2.075255206391497017e-03 2.854215071838189267e-04
5.094999999999992868e-01 1.149604169662699782e+01 2.077889889818574590e-03 2.870633315002250018e-04
5.099999999999992317e-01 1.149902028494265771e+01 2.080431848520841037e-03 2.871329106426019628e-04
5.104999999999991767e-01 1.150199850161249238e+01 2.082714172481096079e-03 2.894706619114028635e-04
5.109999999999991216e-01 1.150497583294141890e+01 2.085184590687216063e-03 2.921261216975675791e-04
5.114999999999990665e-01 1.150795207339984216e+01 2.087683026808500632e-03 2.949528482835200513e-04
5.119999999999990115e-01 1.151092742018600035e+01 2.090234752689491739e-03 2.975229192807003244e-04
5.124999999999989564e-01 1.151390271777333396e+01 2.092828494193957594e-03 2.992005516512766423e-04
5.129999999999989013e-01 1.151687722486031795e+01 2.095359033240544629e-03 3.016765969251445842e-04
5.134999999999988463e-01 1.151985137388065539e+01 2.097930788321817567e-03 3.036732426535174688e-04
5.139999999999987912e-01 1.152282548597331058e+01 2.100528585483966374e-03 3.053166217140321735e-04
5.144999999999987361e-01 1.152580010637599450e+01 2.103198358272766622e-03 3.063365998868870614e-04
5.149999999999986811e-01 1.152877532967369412e+01 2.105740619836800418e-03 3.073839346177261421e-04
5.154999999999986260e-01 1.153175033698691188e+01 2.108297309822466589e-03 3.092306966546321673e-04
5.159999999999985709e-01 1.153472627693284558e+01 2.110883872734201777e-03 3.098951866098119401e-04
5.164999999999985159e-01 1.153770369213754599e+01 2.113595410895680558e-03 3.098891818012422875e-04
5.169999999999984608e-01 1.154068344641450672e+01 2.116418189322164835e-03 3.089059841504667933e-04
5.174999999999984057e-01 1.154366695719006053e+01 2.119243073475264322e-03 3.065011248940085857e-04
5.179999999999983507e-01 1.154665192723727607e+01 2.122055828416286819e-03 3.064021009742171585e-04
5.184999999999982956e-01 1.154964002147438684e+01 2.124935873055156920e-03 3.045669346418912633e-04
5.189999999999982405e-01 1.155262905077153945e+01 2.127834977327373867e-03 3.048984383623512540e-04
5.194999999999981855e-01 1.155561984517241036e+01 2.130860163730259431e-03 3.042701999169160690e-04
5.199999999999981304e-01 1.155861453668690864e+01 2.132838113053247067e-03 3.025566389007316309e-04
5.204999999999980753e-01 1.156161508119268966e+01 2.133503008972753665e-03 3.002026084440944341e-04
5.209999999999980203e-01 1.156462188303829564e+01 2.133868530562189371e-03 2.977462084189355304e-04
5.214999999999979652e-01 1.156763434680057046e+01 2.134408599775192584e-03 2.957114718222931919e-04
5.219999999999979101e-01 1.157065299200572461e+01 2.135020692581770640e-03 2.930887474877773465e-04
5.224999999999978550e-01 1.157367755749810279e+01 2.135720960762393060e-03 2.906457027742901170e-04
5.229999999999978000e-01 1.157670523842528709e+01 2.136575513921169442e-03 2.908582119810921435e-04
5.234999999999977449e-01 1.157973574787352078e+01 2.137534622046780800e-03 2.912574377186469797e-04
5.239999999999976898e-01 1.158276949056365268e+01 2.138465425497226846e-03 2.912852417229494506e-04
5.244999999999976348e-01 1.158580610439937963e+01 2.139499520133964112e-03 2.915748917769632118e-04
5.249999999999975797e-01 1.158884410388793995e+01 2.140595545530720335e-03 2.932894664280159651e-04
5.254999999999975246e-01 1.159188273517533219e+01 2.141812642799945099e-03 2.956383207585733253e-04
5.259999999999974696e-01 1.159492261202808372e+01 2.143102147363282629e-03 2.973029017030027858e-04
5.264999999999974145e-01 1.159796401681053979e+01 2.144430659186686693e-03 2.986477514508247173e-04
5.269999999999973594e-01 1.160100746244319403e+01 2.145885838567482100e-03 2.993537864561498021e-04
5.274999999999973044e-01 1.160405350928969703e+01 2.147416391250480013e-03 2.994241487079924921e-04
5.279999999999972493e-01 1.160710326746092846e+01 2.149092684337963050e-03 2.982392760750608718e-04
5.284999999999971942e-01 1.161015777587083875e+01 2.150834553226215178e-03 2.959510114972263746e-04
5.289999999999971392e-01 1.161321764516383404e+01 2.152567787207707202e-03 2.930618416389389400e-04
5.294999999999970841e-01 1.161628060851358235e+01 2.154320207084891702e-03 2.924203802265328174e-04
5.299999999999970290e-01 1.161934800955941682e+01 2.156079989701607975e-03 2.904280903163981506e-04
5.304999999999969740e-01 1.162241937665137037e+01 2.157863810555840645e-03 2.888825151004942304e-04
5.309999999999969189e-01 1.162549421357664059e+01 2.159743452136817128e-03 2.877350438190177592e-04
5.314999999999968638e-01 1.162857217480809346e+01 2.161659679767566258e-03 2.868933739004126716e-04
5.319999999999968088e-01 1.163165441351216245e+01 2.163716125338358606e-03 2.847555158990455228e-04
5.324999999999967537e-01 1.163474002928537843e+01 2.165834411839041330e-03 2.834527775749098519e-04
5.329999999999966986e-01 1.163782836529955134e+01 2.167971116068812855e-03 2.827849427801112578e-04
5.334999999999966436e-01 1.164091777414446049e+01 2.170131562025488271e-03 2.837371969815058112e-04
5.339999999999965885e-01 1.164400852974380562e+01 2.172227243783632702e-03 2.844762573976904879e-04
5.344999999999965334e-01 1.164709940352706674e+01 2.174394507667971096e-03 2.863674831128531530e-04
5.349999999999964784e-01 1.165019031195977917e+01 2.176646912653357798e-03 2.882524262857615906e-04
5.354999999999964233e-01 1.165328119018432851e+01 2.178858122037203790e-03 2.902387953876029575e-04
5.359999999999963682e-01 1.165637266328121946e+01 2.181167839878540762e-03 2.914966284889284644e-04
5.364999999999963132e-01 1.165946349759969358e+01 2.183566857264116964e-03 2.938929804245388883e-04
5.369999999999962581e-01 1.166255320413651475e+01 2.186197024057689401e-03 2.965409978868522277e-04
5.374999999999962030e-01 1.166564251821472809e+01 2.188861361323532571e-03 2.984139864196460289e-04
5.379999999999961480e-01 1.166873083964540392e+01 2.191489775882072590e-03 3.009178182916119257e-04
5.384999999999960929e-01 1.167181868044180781e+01 2.194196574919390127e-03 3.028271315715738189e-04
5.389999999999960378e-01 1.167490555000906305e+01 2.197002864954302609e-03 3.051235083590710107e-04
5.394999999999959828e-01 1.167799233452763907e+01 2.199672631658797922e-03 3.066670828593930087e-04
5.399999999999959277e-01 1.168108028231113060e+01 2.202380654195069520e-03 3.069210577846472228e-04
5.404999999999958726e-01 1.168416864983387349e+01 2.205132303290679302e-03 3.078723473842644165e-04
5.409999999999958176e-01 1.168725623067706820e+01 2.208019114304406085e-03 3.098925922699322967e-04
5.414999999999957625e-01 1.169034256932333626e+01 2.210899845146194892e-03 3.123715536151004668e-04
5.419999999999957074e-01 1.169342945239777798e+01 2.213894205151315745e-03 3.129469844586805181e-04
5.424999999999956524e-01 1.169651480898823515e+01 2.217061495025028986e-03 3.154164634943789486e-04
5.429999999999955973e-01 1.169960035280811361e+01 2.220351419333548536e-03 3.160458908148819704e-04
5.434999999999955422e-01 1.170268765908032371e+01 2.223625432249421493e-03 3.151126050524471513e-04
5.439999999999954872e-01 1.170577301573462137e+01 2.226962577220385937e-03 3.178231370096163896e-04
5.444999999999954321e-01 1.170885716517330088e+01 2.230410132701622205e-03 3.196761721987674727e-04
5.449999999999953770e-01 1.171193920332180305e+01 2.233866592087168507e-03 3.224194355555161373e-04
5.454999999999953220e-01 1.171501844831003503e+01 2.237483465146116682e-03 3.256780832057832274e-04
5.459999999999952669e-01 1.171809488446806569e+01 2.241249327181634929e-03 3.287971722683944581e-04
5.464999999999952118e-01 1.172116876036253963e+01 2.245033669265222246e-03 3.316436331333000830e-04
5.469999999999951568e-01 1.172424058872284292e+01 2.248898406192702346e-03 3.338913590652400031e-04
5.474999999999951017e-01 1.172731081673929765e+01 2.252827655805962701e-03 3.356218354056569007e-04
5.479999999999950466e-01 1.173037868335950762e+01 2.256852923588837084e-03 3.380119313865612325e-04
5.484999999999949916e-01 1.173344523889695878e+01 2.260946796284303908e-03 3.392780945853362401e-04
5.489999999999949365e-01 1.173651150058091908e+01 2.265212838823326726e-03 3.393504388179207840e-04
5.494999999999948814e-01 1.173957745132142527e+01 2.269443617212301128e-03 3.394711098821568025e-04
5.499999999999948264e-01 1.174264277135320356e+01 2.273773670532857304e-03 3.398081332103017674e-04
5.504999999999947713e-01 1.174570758920559399e+01 2.278225339031739356e-03 3.398903132258183565e-04
5.509999999999947162e-01 1.174877173815119491e+01 2.282785369119977922e-03 3.400254972306553970e-04
5.514999999999946612e-01 1.175183533208065789e+01 2.287430463487005305e-03 3.399562355541623122e-04
5.519999999999946061e-01 1.175490188169587746e+01 2.290299585958928928e-03 3.381515183554931539e-04
5.524999999999945510e-01 1.175797430875839744e+01 2.291185562880508099e-03 3.354120547595504029e-04
5.529999999999944960e-01 1.176105238729263647e+01 2.291947017785684292e-03 3.330262738775397260e-04
5.534999999999944409e-01 1.176413625654682349e+01 2.292380024166032135e-03 3.308320075255475473e-04
5.539999999999943858e-01 1.176722665687048952e+01 2.292856171625799310e-03 3.278557335652872336e-04
5.544999999999943308e-01 1.177032232619169072e+01 2.293519131744718807e-03 3.259553311892606463e-04
5.549999999999942757e-01 1.177342250627731346e+01 2.294308384058728941e-03 3.246864844559612696e-04
5.554999999999942206e-01 1.177652434410116733e+01 2.295166848258155951e-03 3.261995512370170769e-04
5.559999999999941656e-01 1.177962609113294512e+01 2.296157984666402727e-03 3.293265965177648823e-04
5.564999999999941105e-01 1.178272917617431048e+01 2.297237441862796502e-03 3.309336583481666157e-04
5.569999999999940554e-01 1.178583244045127820e+01 2.298456131896506674e-03 3.335570573968962144e-04
5.574999999999940004e-01 1.178893643584419770e+01 2.299939210345941596e-03 3.353600328919680539e-04
5.579999999999939453e-01 1.179204467180396776e+01 2.301440356422427679e-03 3.336320049759440749e-04
5.584999999999938902e-01 1.179515750139119135e+01 2.302957502116572720e-03 3.315316699414238774e-04
5.589999999999938352e-01 1.179827354551566820e+01 2.304498826311369465e-03 3.307838742002402674e-04
5.594999999999937801e-01 1.180139333910069510e+01 2.306136037438401201e-03 3.294030629043529813e-04
5.599999999999937250e-01 1.180451711272000637e+01 2.307830304694952726e-03 3.277319951203666940e-04
5.604999999999936700e-01 1.180764290319157084e+01 2.309565233559115159e-03 3.279809244521461956e-04
5.609999999999936149e-01 1.181077035298245725e+01 2.311358933609534202e-03 3.285263897573630944e-04
5.614999999999935598e-01 1.181390035743915945e+01 2.313143220121358350e-03 3.281841617377126603e-04
5.619999999999935048e-01 1.181702968935876541e+01 2.315158311313881678e-03 3.308356260623081420e-04
5.624999999999934497e-01 1.182015859343223951e+01 2.317196932332861187e-03 3.332154729815228582e-04
5.629999999999933946e-01 1.182328682098886574e+01 2.319265379416408056e-03 3.358109798978709329e-04
5.634999999999933396e-01 1.182641432716146923e+01 2.321309472666108643e-03 3.384728702474216859e-04
5.639999999999932845e-01 1.182954172490280165e+01 2.323008081965540362e-03 3.408658773892052178e-04
5.644999999999932294e-01 1.183267003044319132e+01 2.324652356386139318e-03 3.422957476460902759e-04
5.649999999999931743e-01 1.183580006521470906e+01 2.326305036911821122e-03 3.428948124830221052e-04
5.654999999999931193e-01 1.183893287635306280e+01 2.328200695072874579e-03 3.422025378641163108e-04
5.659999999999930642e-01 1.184206909081055237e+01 2.330297280696198760e-03 3.406813894373515207e-04
5.664999999999930091e-01 1.184520592125315908e+01 2.332335317148624687e-03 3.420041278984001232e-04
5.669999999999929541e-01 1.184834246217752529e+01 2.334371053249685492e-03 3.442328091516886658e-04
5.674999999999928990e-01 1.185148143943302479e+01 2.336520431518958503e-03 3.436223847463155609e-04
5.679999999999928439e-01 1.185462273708020753e+01 2.338782257382055092e-03 3.430156934814852440e-04
5.684999999999927889e-01 1.185776785216325280e+01 2.341160522053931884e-03 3.407955751376415786e-04
5.689999999999927338e-01 1.186091736045557177e+01 2.343640120912768212e-03 3.378980843621788056e-04
5.694999999999926787e-01 1.186406748046536741e+01 2.346149891514090480e-03 3.387509521490389419e-04
5.699999999999926237e-01 1.186721928193730768e+01 2.348649494654537779e-03 3.385435957761018071e-04
5.704999999999925686e-01 1.187037362412412556e+01 2.351281850719106475e-03 3.373427744689343200e-04
5.709999999999925135e-01 1.187353124107725577e+01 2.353912850981253885e-03 3.354078350992668878e-04
5.714999999999924585e-01 1.187669284777795831e+01 2.356588151629508601e-03 3.327114071324508739e-04
5.719999999999924034e-01 1.187985965345901285e+01 2.359357027766322522e-03 3.287106481137122907e-04
5.724999999999923483e-01 1.188302897815884052e+01 2.362155221720591437e-03 3.273579906215291595e-04
5.729999999999922933e-01 1.188620029748751428e+01 2.365031660526924033e-03 3.264491565165882417e-04
5.734999999999922382e-01 1.188937259208004349e+01 2.367753637287477782e-03 3.267146833107977856e-04
5.739999999999921831e-01 1.189254290613742704e+01 2.369980546105114085e-03 3.304349923455704094e-04
5.744999999999921281e-01 1.189571376349711862e+01 2.371293389502448969e-03 3.325528283829926914e-04
5.749999999999920730e-01 1.189888549115045890e+01 2.372189604075694656e-03 3.347688611211679065e-04
5.754999999999920179e-01 1.190205696848179961e+01 2.373322824224317461e-03 3.378754196411361439e-04
5.759999999999919629e-01 1.190523106673606968e+01 2.374568420910833175e-03 3.380050419599599752e-04
5.764999999999919078e-01 1.190840792554297956e+01 2.376037151549412457e-03 3.377790921507387197e-04
5.769999999999918527e-01 1.191158734330533520e+01 2.377612218589589439e-03 3.376563490214727278e-04
5.774999999999917977e-01 1.191476977408674820e+01 2.379146708900754890e-03 3.371284689898819929e-04
5.779999999999917426e-01 1.191795626579845013e+01 2.380703019044501292e-03 3.355380191897004184e-04
5.784999999999916875e-01 1.192114548128989959e+01 2.382174173600730936e-03 3.353773612549135544e-04
5.789999999999916325e-01 1.192433633453187269e+01 2.383736336784202103e-03 3.362183487365735801e-04
5.794999999999915774e-01 1.192752938490399295e+01 2.385346172910379585e-03 3.364585908165853081e-04
5.799999999999915223e-01 1.193072374159424953e+01 2.386763348919564327e-03 3.377892984169445986e-04
5.804999999999914673e-01 1.193392156653792568e+01 2.388215258320639574e-03 3.369296045280544862e-04
5.809999999999914122e-01 1.193712217062768488e+01 2.389858594244485563e-03 3.365734238150691442e-04
5.814999999999913571e-01 1.194032508356596800e+01 2.391566021454357305e-03 3.366291018101412284e-04
5.819999999999913021e-01 1.194352973846848620e+01 2.393150951926979655e-03 3.373788089372068734e-04
5.824999999999912470e-01 1.194673582886828456e+01 2.394695402089542288e-03 3.384792971016675235e-04
5.829999999999911919e-01 1.194994131976486962e+01 2.396120184889746589e-03 3.417373289281962559e-04
5.834999999999911369e-01 1.195314736892588492e+01 2.397598311944002664e-03 3.437879251874907671e-04
5.839999999999910818e-01 1.195635484117288705e+01 2.399174574873641323e-03 3.448804982012056500e-04
5.844999999999910267e-01 1.195956311989063536e+01 2.400802694231630573e-03 3.465422208864467508e-04
5.849999999999909717e-01 1.196277281029867545e+01 2.402544794215729588e-03 3.474894196913414467e-04
5.854999999999909166e-01 1.196598477890059087e+01 2.404366255655485292e-03 3.474953543331519776e-04
5.859999999999908615e-01 1.196919884621441277e+01 2.406176471592581714e-03 3.476969471547506664e-04
5.864999999999908065e-01 1.197241516400636918e+01 2.407893378959768439e-03 3.478442260773434089e-04
5.869999999999907514e-01 1.197563459614282166e+01 2.409677682658384942e-03 3.470641199784679255e-04
5.874999999999906963e-01 1.197885445982404029e+01 2.411442596122302749e-03 3.489889708575013259e-04
5.879999999999906413e-01 1.198207429361441534e+01 2.413299509736420868e-03 3.512860429854334880e-04
5.884999999999905862e-01 1.198529571218182355e+01 2.415221408889185913e-03 3.519064968683189784e-04
5.889999999999905311e-01 1.198851933731834407e+01 2.417245097496712250e-03 3.518064769802205921e-04
5.894999999999904761e-01 1.199174266379744580e+01 2.419246863945329236e-03 3.542367650612053206e-04
5.899999999999904210e-01 1.199496632691558418e+01 2.421326871037427636e-03 3.559548868684973832e-04
5.904999999999903659e-01 1.199819185638305186e+01 2.423533225683810466e-03 3.560188524188434567e-04
5.909999999999903109e-01 1.200141611967240429e+01 2.425708520977683681e-03 3.592476305839180199e-04
5.914999999999902558e-01 1.200463938894722915e+01 2.427954772143529633e-03 3.621349326272632445e-04
5.919999999999902007e-01 1.200786534839604158e+01 2.430315556406721644e-03 3.612248359572342582e-04
5.924999999999901457e-01 1.201109172592547836e+01 2.432734150140016503e-03 3.625303550411776779e-04
5.929999999999900906e-01 1.201432072491360614e+01 2.435358560297479300e-03 3.614281598813217332e-04
5.934999999999900355e-01 1.201755007498733718e+01 2.437915513176370889e-03 3.626656105902058627e-04
5.939999999999899805e-01 1.202077866681226759e+01 2.440561208543421626e-03 3.649241846386173070e-04
5.944999999999899254e-01 1.202400757164798861e+01 2.443359651626705268e-03 3.659586514523616683e-04
5.949999999999898703e-01 1.202723705540291910e+01 2.446337958799279805e-03 3.665464195228870618e-04
5.954999999999898153e-01 1.203046790509455199e+01 2.449475043904457763e-03 3.661863741145753720e-04
5.959999999999897602e-01 1.203370041537024626e+01 2.452817552083376342e-03 3.653235593729085330e-04
5.964999999999897051e-01 1.203693568478987252e+01 2.456285590121422106e-03 3.632343885348375892e-04
5.969999999999896501e-01 1.204017195379863558e+01 2.459920358381377948e-03 3.627354359726562942e-04
5.974999999999895950e-01 1.204340956276749175e+01 2.463698957548318691e-03 3.617491358981067551e-04
5.979999999999895399e-01 1.204664768634743055e+01 2.467395678701305925e-03 3.616671829507703967e-04
5.984999999999894849e-01 1.204988757510889563e+01 2.471144779583777946e-03 3.602795268093819496e-04
5.989999999999894298e-01 1.205312814249660214e+01 2.475062649576698515e-03 3.598066358314051631e-04
5.994999999999893747e-01 1.205636885234635969e+01 2.479062887286860497e-03 3.597851838239283541e-04
5.999999999999893197e-01 1.205961072886597130e+01 2.482945127984666558e-03 3.588568089021009627e-04
6.004999999999892646e-01 1.206285691100900515e+01 2.486814289424903266e-03 3.548030844409979200e-04
6.009999999999892095e-01 1.206610814253432373e+01 2.490918863605419767e-03 3.497703490628039508e-04
6.014999999999891545e-01 1.206936272647422292e+01 2.495171403455953563e-03 3.462860058776606742e-04
6.019999999999890994e-01 1.207261838742514648e+01 2.499629947550499609e-03 3.448696388551469871e-04
6.024999999999890443e-01 1.207587369554256718e+01 2.503939685701504422e-03 3.450310904123971706e-04
6.029999999999889893e-01 1.207912489811917389e+01 2.508230117647659158e-03 3.489633612959834597e-04
6.034999999999889342e-01 1.208237181740147648e+01 2.512604581075748161e-03 3.529881946282252547e-04
6.039999999999888791e-01 1.208561686481284170e+01 2.517130485199016617e-03 3.544486773063388815e-04
6.044999999999888241e-01 1.208885932379052086e+01 2.521294463548142458e-03 3.569851485070809662e-04
6.049999999999887690e-01 1.209209972796504573e+01 2.525564805724650301e-03 3.588794364151994334e-04
6.054999999999887139e-01 1.209533966888160705e+01 2.530058805085991756e-03 3.589558946555737942e-04
6.059999999999886588e-01 1.209857787155712572e+01 2.534706606345219979e-03 3.601500960912790844e-04
6.064999999999886038e-01 1.210181352700225155e+01 2.539493446202795938e-03 3.620104817450612265e-04
6.069999999999885487e-01 1.210504563402898093e+01 2.544361754860781713e-03 3.647868702592576423e-04
6.074999999999884936e-01 1.210827688934575797e+01 2.547851779265975381e-03 3.662449213447378608e-04
6.079999999999884386e-01 1.211150879235135136e+01 2.549675638335367582e-03 3.678710203012707305e-04
6.084999999999883835e-01 1.211474118923463195e+01 2.551059378032592261e-03 3.700913713454508265e-04
6.089999999999883284e-01 1.211797289285283341e+01 2.552452421919233251e-03 3.734900458231263029e-04
6.094999999999882734e-01 1.212120612997419045e+01 2.553977889843800017e-03 3.745296939310308743e-04
6.099999999999882183e-01 1.212444082543117574e+01 2.555590112442991495e-03 3.755570547725505318e-04
6.104999999999881632e-01 1.212767365858568347e+01 2.557358275870782842e-03 3.797492465372727735e-04
6.109999999999881082e-01 1.213090419771090289e+01 2.559486224877516921e-03 3.840155741658296019e-04
6.114999999999880531e-01 1.213413279857840088e+01 2.561894878036236490e-03 3.876480255748100505e-04
6.119999999999879980e-01 1.213735888540181129e+01 2.564400736954612885e-03 3.917599903357116449e-04
6.124999999999879430e-01 1.214058421185910852e+01 2.566993734419248559e-03 3.940318366913051970e-04
6.129999999999878879e-01 1.214380891473199675e+01 2.569724043823795080e-03 3.960301882269040216e-04
6.134999999999878328e-01 1.214703285642822372e+01 2.572438289380777395e-03 3.981830466733026798e-04
6.139999999999877778e-01 1.215025455097811502e+01 2.575086675086333491e-03 4.018874876751030688e-04
6.144999999999877227e-01 1.215347632188401228e+01 2.577862442478289027e-03 4.031412966677152231e-04
6.149999999999876676e-01 1.215669981852314230e+01 2.580751595926010413e-03 4.026334209834129575e-04
6.154999999999876126e-01 1.215992447266173215e+01 2.583485030385292321e-03 4.028508941099724280e-04
6.159999999999875575e-01 1.216314907584359872e+01 2.586194946730828274e-03 4.043010396132156251e-04
6.164999999999875024e-01 1.216637511137448868e+01 2.588973325604002149e-03 4.042008854238470471e-04
6.169999999999874474e-01 1.216960201228870453e+01 2.591592740852544010e-03 4.048284674863290335e-04
6.174999999999873923e-01 1.217282963301040155e+01 2.594137658130333049e-03 4.056784200213627706e-04
6.179999999999873372e-01 1.217606075752581951e+01 2.596438563156821915e-03 4.039905028171532700e-04
6.184999999999872822e-01 1.217929726257606937e+01 2.598949578812767384e-03 4.002177480799925038e-04
6.189999999999872271e-01 1.218253686541700809e+01 2.601618686209499799e-03 3.985713670917106696e-04
6.194999999999871720e-01 1.218577977555404246e+01 2.604533534474972115e-03 3.964706186946453242e-04
6.199999999999871170e-01 1.218902726642394541e+01 2.607639909867480107e-03 3.929054382512970484e-04
6.204999999999870619e-01 1.219227861190885953e+01 2.610793959794058608e-03 3.900181585857111916e-04
6.209999999999870068e-01 1.219553497721608082e+01 2.614021646750343177e-03 3.858922702441578735e-04
6.214999999999869518e-01 1.219879450869989235e+01 2.617334718503776247e-03 3.835342921215748047e-04
6.219999999999868967e-01 1.220205230629734139e+01 2.620539997861127349e-03 3.861837496941570268e-04
6.224999999999868416e-01 1.220530930222746058e+01 2.624113931873707072e-03 3.875311612597455609e-04
6.229999999999867866e-01 1.220856654687081821e+01 2.627813411348033871e-03 3.877020163715722521e-04
6.234999999999867315e-01 1.221182451826809690e+01 2.631446800836655629e-03 3.874612278280129343e-04
6.239999999999866764e-01 1.221508370534905552e+01 2.635051517980170274e-03 3.867600769838931002e-04
6.244999999999866214e-01 1.221834403080477927e+01 2.638549226679171543e-03 3.862427569265520014e-04
6.249999999999865663e-01 1.222160495659827184e+01 2.642243467507898996e-03 3.860639600604229456e-04
6.254999999999865112e-01 1.222486700038429852e+01 2.646012730930487247e-03 3.852896980278395535e-04
6.259999999999864562e-01 1.222812939190615289e+01 2.649843496496643094e-03 3.852222076731384032e-04
6.264999999999864011e-01 1.223139313216055335e+01 2.653674008563100713e-03 3.841523630471075854e-04
6.269999999999863460e-01 1.223465834278654540e+01 2.657323826840745674e-03 3.831417926314978004e-04
6.274999999999862910e-01 1.223792633496712590e+01 2.660944684305963613e-03 3.808494743294055587e-04
6.279999999999862359e-01 1.224119673491071048e+01 2.664510431932172463e-03 3.789867883682226934e-04
6.284999999999861808e-01 1.224447109566595948e+01 2.666475432052972574e-03 3.771786315484360920e-04
6.289999999999861258e-01 1.224775281486577150e+01 2.666825668260926901e-03 3.735971296428032551e-04
6.294999999999860707e-01 1.225103953329540651e+01 2.667002080402913408e-03 3.725580734095460672e-04
6.299999999999860156e-01 1.225432979001722344e+01 2.667377430053428054e-03 3.727887221145276611e-04
6.304999999999859606e-01 1.225762105116437439e+01 2.667838463849780267e-03 3.754739330140595410e-04
6.309999999999859055e-01 1.226091292589796033e+01 2.668386565178697701e-03 3.784684367637634710e-04
6.314999999999858504e-01 1.226420664655524106e+01 2.669201931280295453e-03 3.799673248584441165e-04
6.319999999999857954e-01 1.226750189452438455e+01 2.670240803578618084e-03 3.815641477653212814e-04
6.324999999999857403e-01 1.227079917004349952e+01 2.671447724054836458e-03 3.824961762199661011e-04
6.329999999999856852e-01 1.227410005508756186e+01 2.672760609857718732e-03 3.817435094846640189e-04
6.334999999999856302e-01 1.227740339907017741e+01 2.674172929689975445e-03 3.820444710802470799e-04
6.339999999999855751e-01 1.228070793823024154e+01 2.675733927925553687e-03 3.834618681510543886e-04
6.344999999999855200e-01 1.228401160300473371e+01 2.677271188077241012e-03 3.869736116536453586e-04
6.349999999999854650e-01 1.228731414456924043e+01 2.678855249460782711e-03 3.906882509483282362e-04
6.354999999999854099e-01 1.229061575234411130e+01 2.680605666494834116e-03 3.940481574048748659e-04
6.359999999999853548e-01 1.229391597452443818e+01 2.682505319551280361e-03 3.977101794457827896e-04
6.364999999999852998e-01 1.229721520381301758e+01 2.684435755394644612e-03 4.009485727839751275e-04
6.369999999999852447e-01 1.230051087099311147e+01 2.686434482900492728e-03 4.066849326771681747e-04
6.374999999999851896e-01 1.230380358082755166e+01 2.688550836903368275e-03 4.116924353237639764e-04
6.379999999999851346e-01 1.230709461745099986e+01 2.690744960421927873e-03 4.153311083567347295e-04
6.384999999999850795e-01 1.231038464265988708e+01 2.692998971749559559e-03 4.182416172112801006e-04
6.389999999999850244e-01 1.231367368446074906e+01 2.695240126144965789e-03 4.211314496015469006e-04
6.394999999999849694e-01 1.231696362059240712e+01 2.697591714122247932e-03 4.220274872415844848e-04
6.399999999999849143e-01 1.232025572481289188e+01 2.699900763698147559e-03 4.216873498705153885e-04
6.404999999999848592e-01 1.232354838972110578e+01 2.702361522552031940e-03 4.227968084130179736e-04
6.409999999999848042e-01 1.232684003444739140e+01 2.704863031902118593e-03 4.254381162963369149e-04
6.414999999999847491e-01 1.233013264964355926e+01 2.707410882999841586e-03 4.260343158078079041e-04
6.419999999999846940e-01 1.233342643300721164e+01 2.709845978606227959e-03 4.265382287082074980e-04
6.424999999999846390e-01 1.233672260009490174e+01 2.712397033753958901e-03 4.257029627440971423e-04
6.429999999999845839e-01 1.234002130718585555e+01 2.715094827098059240e-03 4.245559764845239538e-04
6.434999999999845288e-01 1.234332170233611414e+01 2.717834000970786954e-03 4.242109784098556900e-04
6.439999999999844738e-01 1.234662403031305722e+01 2.720529970035624918e-03 4.236567975193878885e-04
6.444999999999844187e-01 1.234992866510220999e+01 2.723280032861992005e-03 4.226662684312866743e-04
6.449999999999843636e-01 1.235323651881606644e+01 2.725965390111400981e-03 4.208201786374101208e-04
6.454999999999843086e-01 1.235654787086364337e+01 2.728817967876779292e-03 4.185182533787351958e-04
6.459999999999842535e-01 1.235986524617696958e+01 2.731988508503756762e-03 4.133653410911550599e-04
6.464999999999841984e-01 1.236318746549514280e+01 2.735448439712412014e-03 4.090942833299086173e-04
6.469999999999841434e-01 1.236651370390726612e+01 2.738924268508065394e-03 4.056261066922735824e-04
6.474999999999840883e-01 1.236984420316975530e+01 2.742635462874813343e-03 4.016749448183271759e-04
6.479999999999840332e-01 1.237317789071249052e+01 2.747073811494865278e-03 3.980621201745641186e-04
6.484999999999839781e-01 1.237651489447812025e+01 2.751534936818051010e-03 3.942912841046917680e-04
6.489999999999839231e-01 1.237985458470169675e+01 2.756163933031681272e-03 3.909746180786920558e-04
6.494999999999838680e-01 1.238319515270173099e+01 2.760528152894777074e-03 3.897235671844342074e-04
6.499999999999838129e-01 1.238653614349997412e+01 2.764861001178616200e-03 3.889509302494359617e-04
6.504999999999837579e-01 1.238987740899942125e+01 2.769232330968246242e-03 3.882794417162829630e-04
6.509999999999837028e-01 1.239321816874470805e+01 2.773689235734397469e-03 3.882937939148093862e-04
6.514999999999836477e-01 1.239655581651670957e+01 2.778468146611321691e-03 3.905811617680352531e-04
6.519999999999835927e-01 1.239989046999119715e+01 2.783217688607878340e-03 3.927701601448476548e-04
6.524999999999835376e-01 1.240322018957154171e+01 2.788027619731812522e-03 3.968275281452178678e-04
6.529999999999834825e-01 1.240654347654833423e+01 2.792897237457230009e-03 4.023118388153459901e-04
6.534999999999834275e-01 1.240986085263172534e+01 2.797931530141067793e-03 4.070980277984860042e-04
6.539999999999833724e-01 1.241317187447939929e+01 2.803355986937680448e-03 4.119247638884300858e-04
6.544999999999833173e-01 1.241647837115114683e+01 2.808967355751535323e-03 4.147231579180172927e-04
6.549999999999832623e-01 1.241978216038630478e+01 2.814737201431962137e-03 4.155332708422371409e-04
6.554999999999832072e-01 1.242308035753638862e+01 2.820495690282256388e-03 4.192304130096725055e-04
6.559999999999831521e-01 1.242637284874250803e+01 2.826445024785992615e-03 4.228454690388375355e-04
6.564999999999830971e-01 1.242966238317681871e+01 2.832468197764628336e-03 4.236335077952711921e-04
6.569999999999830420e-01 1.243294977743196128e+01 2.838663535504737725e-03 4.234290672876835776e-04
6.574999999999829869e-01 1.243623348589271593e+01 2.844620855960338594e-03 4.250039374650688671e-04
6.579999999999829319e-01 1.243951580398965184e+01 2.849090517391093813e-03 4.257691491293194574e-04
6.584999999999828768e-01 1.244280247425029096e+01 2.851198526503786416e-03 4.231563242487724162e-04
6.589999999999828217e-01 1.244609421474525135e+01 2.852130514901594048e-03 4.210071584272246162e-04
6.594999999999827667e-01 1.244939011508662219e+01 2.853083398637733682e-03 4.197521107918498855e-04
6.599999999999827116e-01 1.245268399117643732e+01 2.854651420641052956e-03 4.240674090834721521e-04
6.604999999999826565e-01 1.245597573262730684e+01 2.856525419499651545e-03 4.281877931615650848e-04
6.609999999999826015e-01 1.245926568082376384e+01 2.858255667059577797e-03 4.321102765427469079e-04
6.614999999999825464e-01 1.246255360260478362e+01 2.860125593165868240e-03 4.361254505805549526e-04
6.619999999999824913e-01 1.246584037741656203e+01 2.862205807575001707e-03 4.390499029093392590e-04
6.624999999999824363e-01 1.246912607961011865e+01 2.864506019019624587e-03 4.416787142297708482e-04
6.629999999999823812e-01 1.247241113077640762e+01 2.866943538908336628e-03 4.437475071821603972e-04
6.634999999999823261e-01 1.247569881015886040e+01 2.869369982991105267e-03 4.425480992112200418e-04
6.639999999999822711e-01 1.247899060298938601e+01 2.871732009605889972e-03 4.399277807676212418e-04
6.644999999999822160e-01 1.248228593860615909e+01 2.874187974449219068e-03 4.377842873703433231e-04
6.649999999999821609e-01 1.248558422166551907e+01 2.876627080411184745e-03 4.362522608261777506e-04
6.654999999999821059e-01 1.248888360242225204e+01 2.879171494950619366e-03 4.364625203720244248e-04
6.659999999999820508e-01 1.249218623232350645e+01 2.881684640782708820e-03 4.345516961796105221e-04
6.664999999999819957e-01 1.249549212384098418e+01 2.884230984533979296e-03 4.325938279277812340e-04
6.669999999999819407e-01 1.249879868126936699e+01 2.886917875213446984e-03 4.330898883829750398e-04
6.674999999999818856e-01 1.250210462256482558e+01 2.889372103618860314e-03 4.350988523265974031e-04
6.679999999999818305e-01 1.250541118314020750e+01 2.891768605082658313e-03 4.359283584714026584e-04
6.684999999999817755e-01 1.250871805505132350e+01 2.894489131648129553e-03 4.367401249098031187e-04
6.689999999999817204e-01 1.251202426873952689e+01 2.897256556595408181e-03 4.384727346718338657e-04
6.694999999999816653e-01 1.251533121188333553e+01 2.899575083681781712e-03 4.392658151632818087e-04
6.699999999999816103e-01 1.251864174666792984e+01 2.902210492480266323e-03 4.368796179494991230e-04
6.704999999999815552e-01 1.252195769092838340e+01 2.905019851347162042e-03 4.325035789973846398e-04
6.709999999999815001e-01 1.252528078096874609e+01 2.907702766614778458e-03 4.265203612451359122e-04
6.714999999999814451e-01 1.252860814199924278e+01 2.910426869442337382e-03 4.233731778070315768e-04
6.719999999999813900e-01 1.253194018729527492e+01 2.913184797257772473e-03 4.197816231316102605e-04
6.724999999999813349e-01 1.253527747450949015e+01 2.916229525236965249e-03 4.153479948971671928e-04
6.729999999999812799e-01 1.253861785598268241e+01 2.919342837239121899e-03 4.129950091023380093e-04
6.734999999999812248e-01 1.254196007655281342e+01 2.922316702368918558e-03 4.120381513407793059e-04
6.739999999999811697e-01 1.254530282068991909e+01 2.925333724145092427e-03 4.123541202871320102e-04
6.744999999999811147e-01 1.254864499614116014e+01 2.928552244780372252e-03 4.135584887485967837e-04
6.749999999999810596e-01 1.255198828937024302e+01 2.931891692634633947e-03 4.129529299277145439e-04
6.754999999999810045e-01 1.255533303304039094e+01 2.935295732973991056e-03 4.119477177147172660e-04
6.759999999999809495e-01 1.255868018058530922e+01 2.938731011976701297e-03 4.099558952449749820e-04
6.764999999999808944e-01 1.256202698805589080e+01 2.942338436289093900e-03 4.105315914119220429e-04
6.769999999999808393e-01 1.256537130157426674e+01 2.944916963188114883e-03 4.142890770684089230e-04
6.774999999999807843e-01 1.256871722980236505e+01 2.945759459914911761e-03 4.156773254502454593e-04
6.779999999999807292e-01 1.257206510928329912e+01 2.946109884328788290e-03 4.172258079471933244e-04
6.784999999999806741e-01 1.257541461134607452e+01 2.946581777784356652e-03 4.189851331112665576e-04
6.789999999999806191e-01 1.257876530291663997e+01 2.947231272470127866e-03 4.210027141519877281e-04
6.794999999999805640e-01 1.258211600134665531e+01 2.948070487544353965e-03 4.240160192917155103e-04
6.799999999999805089e-01 1.258546620165696517e+01 2.948887861133538471e-03 4.275561239882857273e-04
6.804999999999804539e-01 1.258881678777486002e+01 2.949834248224990178e-03 4.300831926225450255e-04
6.809999999999803988e-01 1.259216555661308057e+01 2.951097517484638656e-03 4.344950265325188236e-04
6.814999999999803437e-01 1.259551200196155385e+01 2.952170080376570905e-03 4.396028421393412093e-04
6.819999999999802887e-01 1.259885680977567368e+01 2.953295767726413137e-03 4.439704945565698703e-04
6.824999999999802336e-01 1.260219933064652587e+01 2.954614976989333990e-03 4.487938895535556645e-04
6.829999999999801785e-01 1.260554135666751741e+01 2.956166925523465248e-03 4.515923800631010086e-04
6.834999999999801235e-01 1.260888473858166492e+01 2.957833322801224109e-03 4.524249983504915681e-04
6.839999999999800684e-01 1.261223179807671535e+01 2.959510032522932529e-03 4.509252379781784198e-04
6.844999999999800133e-01 1.261558179789513190e+01 2.961350143660304753e-03 4.499974455733661213e-04
6.849999999999799583e-01 1.261893572530980556e+01 2.963193744044130377e-03 4.480769971949060196e-04
6.854999999999799032e-01 1.262229377203505898e+01 2.964933572219385916e-03 4.460660939852312268e-04
6.859999999999798481e-01 1.262565461290016167e+01 2.966734060959953616e-03 4.453160840508273502e-04
6.864999999999797931e-01 1.262901915619737814e+01 2.968283848240273106e-03 4.439051924476898094e-04
6.869999999999797380e-01 1.263238672481542935e+01 2.969856700399391581e-03 4.431420922713712011e-04
6.874999999999796829e-01 1.263575572674773362e+01 2.971718122455745993e-03 4.436752589982778314e-04
6.879999999999796279e-01 1.263912396939253036e+01 2.973959508108431609e-03 4.460134383004019272e-04
6.884999999999795728e-01 1.264249343160784989e+01 2.976447205735875071e-03 4.461181752102214536e-04
6.889999999999795177e-01 1.264586270498674203e+01 2.978944955402970576e-03 4.476128213615122343e-04
6.894999999999794627e-01 1.264923120329791750e+01 2.981376439293420208e-03 4.497554900761927682e-04
6.899999999999794076e-01 1.265259997599926045e+01 2.983876119769498462e-03 4.507795959668137696e-04
6.904999999999793525e-01 1.265596958108708669e+01 2.986610509414316071e-03 4.510105247874382842e-04
6.909999999999792974e-01 1.265934275608178083e+01 2.989414230709209683e-03 4.484333629250925740e-04
6.914999999999792424e-01 1.266272105806369730e+01 2.992066855422834820e-03 4.444503319338787006e-04
6.919999999999791873e-01 1.266610442005532633e+01 2.994906625346500581e-03 4.403484728090645978e-04
6.924999999999791322e-01 1.266949201004305614e+01 2.998303955416744757e-03 4.365227634263533357e-04
6.929999999999790772e-01 1.267288222581606760e+01 3.001846562064434346e-03 4.341562294046161750e-04
6.934999999999790221e-01 1.267627305150516115e+01 3.005541013373610841e-03 4.336562494246772384e-04
6.939999999999789670e-01 1.267966394117617313e+01 3.009376654071660353e-03 4.335637490665345851e-04
6.944999999999789120e-01 1.268305455208336952e+01 3.013212212521472564e-03 4.338160800179276765e-04
6.949999999999788569e-01 1.268644478929619623e+01 3.017467165130782118e-03 4.337438007860467369e-04
6.954999999999788018e-01 1.268983461500151755e+01 3.021867943988874611e-03 4.335628285458653468e-04
6.959999999999787468e-01 1.269322436440764967e+01 3.026244884669892447e-03 4.330708654755716612e-04
6.964999999999786917e-01 1.269661359854691973e+01 3.030770824327907488e-03 4.328694527638765263e-04
6.969999999999786366e-01 1.270000039829878347e+01 3.035343424649406593e-03 4.345414575829147953e-04
6.974999999999785816e-01 1.270338473301485394e+01 3.039955437843661935e-03 4.362062564276783169e-04
6.979999999999785265e-01 1.270676755637351540e+01 3.044639128493498419e-03 4.368470432358881501e-04
6.984999999999784714e-01 1.271014841952341534e+01 3.049417933011041703e-03 4.378429158477113899e-04
6.989999999999784164e-01 1.271352597737996426e+01 3.054396734097719699e-03 4.399843583824058178e-04
6.994999999999783613e-01 1.271690110199221202e+01 3.059584075167251071e-03 4.410457162773583246e-04
6.999999999999783062e-01 1.272027436344511209e+01 3.065122748032868705e-03 4.411862332732367602e-04
7.004999999999782512e-01 1.272364344044212281e+01 3.071020063475978206e-03 4.432871862350457222e-04
7.009999999999781961e-01 1.272700588548788048e+01 3.077206652743692730e-03 4.475416932926399617e-04
7.014999999999781410e-01 1.273036208429802763e+01 3.083477293642503808e-03 4.513208157584346070e-04
7.019999999999780860e-01 1.273371251067322341e+01 3.089615370787191298e-03 4.547530914972616051e-04
7.024999999999780309e-01 1.273705369270816412e+01 3.095660654993902510e-03 4.617447917176675971e-04
7.029999999999779758e-01 1.274038746361111407e+01 3.101737248329571994e-03 4.668669245967986721e-04
7.034999999999779208e-01 1.274371613799231717e+01 3.108163810519085600e-03 4.693185274815070765e-04
7.039999999999778657e-01 1.274703995798077827e+01 3.114936821643307652e-03 4.711752995226886620e-04
7.044999999999778106e-01 1.275036318188516127e+01 3.118960816361363107e-03 4.715219288166732324e-04
7.049999999999777556e-01 1.275369001933444935e+01 3.120085615768276519e-03 4.705629177048521045e-04
7.054999999999777005e-01 1.275701714798031361e+01 3.121104479126880511e-03 4.730348948375861888e-04
7.059999999999776454e-01 1.276034385587630737e+01 3.122252669770014030e-03 4.760912157262772205e-04
7.064999999999775904e-01 1.276367084814622821e+01 3.123545294653896041e-03 4.782993175446942705e-04
7.069999999999775353e-01 1.276699958940544555e+01 3.124883488155845348e-03 4.789992496754534070e-04
7.074999999999774802e-01 1.277033087131192701e+01 3.126517143844302453e-03 4.786134991688522147e-04
7.079999999999774252e-01 1.277366523717976854e+01 3.128588598341732786e-03 4.772475104123574327e-04
7.084999999999773701e-01 1.277700278004241774e+01 3.130732711816071150e-03 4.757166119296928411e-04
7.089999999999773150e-01 1.278034408688109913e+01 3.133040602328214345e-03 4.734349892321397871e-04
7.094999999999772600e-01 1.278368918208072991e+01 3.135317578255995483e-03 4.711582489043426164e-04
7.099999999999772049e-01 1.278703553790557557e+01 3.137409882494948069e-03 4.715898844283561951e-04
7.104999999999771498e-01 1.279038196396318661e+01 3.139723888247143452e-03 4.729842235340164618e-04
7.109999999999770948e-01 1.279372730680305636e+01 3.142272553234053828e-03 4.752902829420375952e-04
7.114999999999770397e-01 1.279707209364257814e+01 3.145031869674561054e-03 4.768513521667544497e-04
7.119999999999769846e-01 1.280041614972598829e+01 3.147876277769542149e-03 4.784942082124801245e-04
7.124999999999769296e-01 1.280375598852694274e+01 3.150661260645612645e-03 4.836745982345650938e-04
7.129999999999768745e-01 1.280709282192582954e+01 3.153664815885363643e-03 4.874174614196108250e-04
7.134999999999768194e-01 1.281042811443725782e+01 3.156350327277678957e-03 4.900068439427367369e-04
7.139999999999767644e-01 1.281376399795322740e+01 3.158420591582744054e-03 4.910741248195576655e-04
7.144999999999767093e-01 1.281710419374541132e+01 3.160753757503732570e-03 4.881521814610978276e-04
7.149999999999766542e-01 1.282045039391390162e+01 3.163081805026953831e-03 4.835397955003572709e-04
7.154999999999765992e-01 1.282380059745067769e+01 3.165590548502327135e-03 4.807432131806689199e-04
7.159999999999765441e-01 1.282715458386057783e+01 3.168107768437722176e-03 4.781545186998805222e-04
7.164999999999764890e-01 1.283051335319586705e+01 3.170451442202703186e-03 4.747358932889809806e-04
7.169999999999764340e-01 1.283387501165615063e+01 3.172721720298271857e-03 4.732814947191296868e-04
7.174999999999763789e-01 1.283724056683583825e+01 3.174867212012837028e-03 4.709436199013387371e-04
7.179999999999763238e-01 1.284061255947024804e+01 3.177287548749837664e-03 4.657901477645586159e-04
7.184999999999762688e-01 1.284399083408891507e+01 3.179969952797814543e-03 4.605294956499836161e-04
7.189999999999762137e-01 1.284737317456786698e+01 3.182813236600473203e-03 4.573248382176379329e-04
7.194999999999761586e-01 1.285075745437275963e+01 3.185577122708777801e-03 4.563280695927865969e-04
7.199999999999761036e-01 1.285414673859830437e+01 3.188420630168894467e-03 4.521892267097460047e-04
7.204999999999760485e-01 1.285754308927847411e+01 3.191320034022458989e-03 4.459330120339844057e-04
7.209999999999759934e-01 1.286094690371735005e+01 3.194238354152553489e-03 4.392596145117474808e-04
7.214999999999759384e-01 1.286435628360548833e+01 3.197237217208776048e-03 4.344017401479659778e-04
7.219999999999758833e-01 1.286776975514409926e+01 3.198154993884867996e-03 4.331011757112740619e-04
7.224999999999758282e-01 1.287118706922873379e+01 3.197034013528186457e-03 4.340936363983823217e-04
7.229999999999757732e-01 1.287460935164752485e+01 3.196133447612491650e-03 4.337425796117075696e-04
7.234999999999757181e-01 1.287803252238027518e+01 3.195665362642677049e-03 4.370385061388845464e-04
7.239999999999756630e-01 1.288145593605257311e+01 3.195262270177193047e-03 4.409135840022200895e-04
7.244999999999756080e-01 1.288487742715222062e+01 3.195107968427765913e-03 4.467037636777717452e-04
7.249999999999755529e-01 1.288829814674717689e+01 3.195266603176608912e-03 4.510270202314611496e-04
7.254999999999754978e-01 1.289171795530773146e+01 3.195710146931565483e-03 4.552010929843339042e-04
7.259999999999754428e-01 1.289513354564750180e+01 3.196380133025105222e-03 4.624512813075475764e-04
7.264999999999753877e-01 1.289854465310808962e+01 3.197148070950694455e-03 4.698660438280715876e-04
7.269999999999753326e-01 1.290195331457556271e+01 3.198206434254149012e-03 4.749520887210793678e-04
7.274999999999752776e-01 1.290536327452722531e+01 3.199404741667133401e-03 4.761516959624900736e-04
7.279999999999752225e-01 1.290877752855909222e+01 3.200677197016673237e-03 4.742788818724512183e-04
7.284999999999751674e-01 1.291219631710858273e+01 3.201997588881802092e-03 4.721156566397798245e-04
7.289999999999751124e-01 1.291561611235479035e+01 3.203202665253210638e-03 4.735964284504536742e-04
7.294999999999750573e-01 1.291903635018739571e+01 3.204451574312185136e-03 4.756014179589582169e-04
7.299999999999750022e-01 1.292245701346782205e+01 3.205624569397766584e-03 4.777031033645932553e-04
7.304999999999749472e-01 1.292587827571327885e+01 3.206819871423325068e-03 4.796114330426729140e-04
7.309999999999748921e-01 1.292930091166681628e+01 3.208128114469648798e-03 4.806341961897503921e-04
7.314999999999748370e-01 1.293271949415846578e+01 3.209685410569387831e-03 4.868363291928162750e-04
7.319999999999747820e-01 1.293613660783990937e+01 3.211469134458450666e-03 4.902285785750742399e-04
7.324999999999747269e-01 1.293955173423821137e+01 3.213471550415208933e-03 4.939234672463876930e-04
7.329999999999746718e-01 1.294296951735184642e+01 3.215370033084198088e-03 4.930827245725457816e-04
7.334999999999746167e-01 1.294639251309759231e+01 3.217294379483120158e-03 4.896645772186911452e-04
7.339999999999745617e-01 1.294981989338225148e+01 3.219571597295716424e-03 4.867255899100040098e-04
7.344999999999745066e-01 1.295325296299127160e+01 3.221850489826687518e-03 4.824844134134931468e-04
7.349999999999744515e-01 1.295668993805203861e+01 3.223940730104415519e-03 4.802190520732251174e-04
7.354999999999743965e-01 1.296012665959675125e+01 3.226067057466038869e-03 4.820794658052995549e-04
7.359999999999743414e-01 1.296356373724688282e+01 3.228510789162217752e-03 4.830155837999084226e-04
7.364999999999742863e-01 1.296700074719161044e+01 3.230945089260971268e-03 4.843886463005721808e-04
7.369999999999742313e-01 1.297043770667514906e+01 3.233792874243758206e-03 4.853325084758098457e-04
7.374999999999741762e-01 1.297387840905577328e+01 3.236797363528202791e-03 4.823279960525410706e-04
7.379999999999741211e-01 1.297732281323198755e+01 3.239901998675088698e-03 4.792657311267645853e-04
7.384999999999740661e-01 1.298076854932829960e+01 3.243127796519317679e-03 4.784521914162238876e-04
7.389999999999740110e-01 1.298421453739197773e+01 3.246435400061671497e-03 4.786365032849169455e-04
7.394999999999739559e-01 1.298766067071802688e+01 3.250086485638418489e-03 4.785849911403813536e-04
7.399999999999739009e-01 1.299110472644870917e+01 3.253902777946394726e-03 4.805929162003497006e-04
7.404999999999738458e-01 1.299454766848322684e+01 3.257999272393757428e-03 4.813573138844622241e-04
7.409999999999737907e-01 1.299798858077051023e+01 3.262590208527775884e-03 4.825411468080530869e-04
7.414999999999737357e-01 1.300142663583229030e+01 3.267429041604795210e-03 4.842994202525446705e-04
7.419999999999736806e-01 1.300485965967496682e+01 3.272478653052063920e-03 4.880139404461352783e-04
7.424999999999736255e-01 1.300828716900083748e+01 3.277673709206874262e-03 4.920589671945862185e-04
7.429999999999735705e-01 1.301170836315571400e+01 3.282857360832969976e-03 4.969085563027212347e-04
7.434999999999735154e-01 1.301512473282061855e+01 3.288253135727134055e-03 5.000475285398073982e-04
7.439999999999734603e-01 1.301853610538492489e+01 3.293867423885357172e-03 5.031327766480608518e-04
7.444999999999734053e-01 1.302194005249068098e+01 3.299767454469315804e-03 5.083517306416094825e-04
7.449999999999733502e-01 1.302533830906900114e+01 3.306051073878282787e-03 5.114427728165477083e-04
7.454999999999732951e-01 1.302872897437885058e+01 3.312259927446502532e-03 5.164997822694650416e-04
7.459999999999732401e-01 1.303211336596342385e+01 3.318486940241605326e-03 5.202106206208087676e-04
7.464999999999731850e-01 1.303549425995596067e+01 3.324802572624768748e-03 5.210460898045499167e-04
7.469999999999731299e-01 1.303887237244845210e+01 3.331525180276019051e-03 5.207477085610303855e-04
7.474999999999730749e-01 1.304224774240868356e+01 3.336604890728810547e-03 5.220461112569805932e-04
7.479999999999730198e-01 1.304562663973937120e+01 3.338427220978822628e-03 5.203296510237218411e-04
7.484999999999729647e-01 1.304901031524677002e+01 3.339023581509518480e-03 5.185879120875721768e-04
7.489999999999729097e-01 1.305239813572367602e+01 3.339696660572204212e-03 5.174012391161511570e-04
7.494999999999728546e-01 1.305578768577050397e+01 3.340646260832857550e-03 5.183505765630207381e-04
7.499999999999727995e-01 1.305917791392120364e+01 3.342091769409540145e-03 5.198513519782273738e-04
7.504999999999727445e-01 1.306257045092278624e+01 3.343571586702918930e-03 5.196823486488880151e-04
7.509999999999726894e-01 1.306596700340822892e+01 3.345364800182429842e-03 5.174900487077216740e-04
7.514999999999726343e-01 1.306936747727857195e+01 3.347455496276792279e-03 5.150918515469714645e-04
7.519999999999725793e-01 1.307277213805704719e+01 3.349593003774126946e-03 5.123788663610232517e-04
7.524999999999725242e-01 1.307617960225001141e+01 3.351728360721867306e-03 5.110480303253950307e-04
7.529999999999724691e-01 1.307959518832208801e+01 3.354066340414279829e-03 5.041917532540743201e-04
7.534999999999724141e-01 1.308302058148085401e+01 3.356568335135728075e-03 4.954820715708250015e-04
7.539999999999723590e-01 1.308645470964724389e+01 3.359138878962681946e-03 4.877702296952435117e-04
7.544999999999723039e-01 1.308989739358079873e+01 3.361923359599468426e-03 4.800169514042424909e-04
7.549999999999722489e-01 1.309334734780336085e+01 3.364436525186818676e-03 4.738144817208926954e-04
7.554999999999721938e-01 1.309679914684999424e+01 3.366545173223425488e-03 4.734347696298078084e-04
7.559999999999721387e-01 1.310025305024089448e+01 3.369133712078498447e-03 4.723080214365845547e-04
7.564999999999720837e-01 1.310370746146478282e+01 3.371810141279171346e-03 4.726827823578060202e-04
7.569999999999720286e-01 1.310716071306272923e+01 3.374134889787810693e-03 4.750681300928652311e-04
7.574999999999719735e-01 1.311061440912876641e+01 3.376576226213529302e-03 4.757248962895918760e-04
7.579999999999719185e-01 1.311406812853277515e+01 3.379375735855706664e-03 4.764363244439059897e-04
7.584999999999718634e-01 1.311752201686171659e+01 3.382215148559392266e-03 4.769579031720537141e-04
7.589999999999718083e-01 1.312097217984927688e+01 3.384969907919776946e-03 4.814563371820291572e-04
7.594999999999717533e-01 1.312442010657372649e+01 3.387861763258497028e-03 4.843261205703178196e-04
7.599999999999716982e-01 1.312786399476942734e+01 3.390956374106421714e-03 4.887912233330540118e-04
7.604999999999716431e-01 1.313130413189801082e+01 3.394359676103218988e-03 4.926556228879398411e-04
7.609999999999715881e-01 1.313474114568574613e+01 3.398026773631609900e-03 4.956247338116421576e-04
7.614999999999715330e-01 1.313817728939796403e+01 3.402001662257778981e-03 4.960287141115979001e-04
7.619999999999714779e-01 1.314160958974527027e+01 3.405958769402880545e-03 4.994195335554594412e-04
7.624999999999714229e-01 1.314503812251546933e+01 3.409829485346770658e-03 5.028183279048533717e-04
7.629999999999713678e-01 1.314846063978693103e+01 3.413973657154921459e-03 5.081891850179168224e-04
7.634999999999713127e-01 1.315187955914941753e+01 3.418135729254296370e-03 5.111217700789643693e-04
7.639999999999712577e-01 1.315529550308941964e+01 3.422303895675435532e-03 5.134215398355816348e-04
7.644999999999712026e-01 1.315871016541096239e+01 3.425306583560021410e-03 5.151920214106777383e-04
7.649999999999711475e-01 1.316212927229792129e+01 3.426042827638870001e-03 5.135084918302334177e-04
7.654999999999710925e-01 1.316554971439147970e+01 3.425797288234567681e-03 5.159239794822901432e-04
7.659999999999710374e-01 1.316896956338321267e+01 3.425445472589374804e-03 5.203814381725766630e-04
7.664999999999709823e-01 1.317238872882923317e+01 3.425358584775323959e-03 5.246696173849588717e-04
7.669999999999709273e-01 1.317581125073080095e+01 3.425420688746176178e-03 5.247737498147516007e-04
7.674999999999708722e-01 1.317923598534399154e+01 3.425863999572659798e-03 5.256451121621479906e-04
7.679999999999708171e-01 1.318266056477120429e+01 3.426702189894661413e-03 5.284924593473273001e-04
7.684999999999707621e-01 1.318608298096521025e+01 3.427862173139372901e-03 5.330277295732214343e-04
7.689999999999707070e-01 1.318950307566820790e+01 3.429063669868376470e-03 5.376817517743935279e-04
7.694999999999706519e-01 1.319292221380970531e+01 3.430373039821509821e-03 5.408641778603790438e-04
7.699999999999705969e-01 1.319634395186052167e+01 3.431750222289265025e-03 5.404229011437442984e-04
7.704999999999705418e-01 1.319976770800941779e+01 3.433132744950631327e-03 5.405569169220944374e-04
7.709999999999704867e-01 1.320319411124457609e+01 3.434579421583797490e-03 5.399963575573787228e-04
7.714999999999704317e-01 1.320662300161222724e+01 3.436101768263556937e-03 5.395192568047641087e-04
7.719999999999703766e-01 1.321005472505730616e+01 3.437915469693387203e-03 5.384046815345650341e-04
7.724999999999703215e-01 1.321349322344862465e+01 3.439548694359032682e-03 5.335278487756910104e-04
7.729999999999702665e-01 1.321693887911934517e+01 3.441044726073747007e-03 5.284041722453253209e-04
7.734999999999702114e-01 1.322038747053295715e+01 3.442951399049677501e-03 5.270870642013801913e-04
7.739999999999701563e-01 1.322383851636064556e+01 3.444941559423013531e-03 5.261649757718213881e-04
7.744999999999701012e-01 1.322729047912518219e+01 3.447093522380385942e-03 5.266145588348355132e-04
7.749999999999700462e-01 1.323074512136683190e+01 3.449542557407274303e-03 5.250009769954670259e-04
7.754999999999699911e-01 1.323420549603370056e+01 3.452068026188827993e-03 5.202556104496360023e-04
7.759999999999699360e-01 1.323767353537982494e+01 3.454717577397233702e-03 5.134513508825468142e-04
7.764999999999698810e-01 1.324115008574502284e+01 3.457360963502867368e-03 5.058041306654076363e-04
7.769999999999698259e-01 1.324463181380085430e+01 3.460077025524371016e-03 5.014148844411600060e-04
7.774999999999697708e-01 1.324811393801867077e+01 3.463045809958795445e-03 5.015513033722854459e-04
7.779999999999697158e-01 1.325159373527309725e+01 3.466358253523149201e-03 5.040642455568238207e-04
7.784999999999696607e-01 1.325507211788538164e+01 3.469558759995911880e-03 5.057728598881474844e-04
7.789999999999696056e-01 1.325854947965234132e+01 3.472706260831415811e-03 5.071359586797823983e-04
7.794999999999695506e-01 1.326203007390650512e+01 3.475745816261684683e-03 5.043510560017320024e-04
7.799999999999694955e-01 1.326551459342698180e+01 3.479091494735699151e-03 5.005647062717873651e-04
7.804999999999694404e-01 1.326900128732566841e+01 3.482551275757932944e-03 4.984117950672501372e-04
7.809999999999693854e-01 1.327248830021807713e+01 3.485942407366739420e-03 4.981805260042865453e-04
7.814999999999693303e-01 1.327597354503595106e+01 3.489390482174857099e-03 4.999776880419211540e-04
7.819999999999692752e-01 1.327945725859777681e+01 3.492775090287909140e-03 5.016008745363058352e-04
7.824999999999692202e-01 1.328294016818629153e+01 3.496270283567223629e-03 5.023848992378428593e-04
7.829999999999691651e-01 1.328642036727034359e+01 3.499582785860377854e-03 5.052562313598851773e-04
7.834999999999691100e-01 1.328990031347647971e+01 3.503589491351414946e-03 5.049729438072652135e-04
7.839999999999690550e-01 1.329337972065148143e+01 3.507819492060716086e-03 5.047493268080841498e-04
7.844999999999689999e-01 1.329685706538182721e+01 3.512301733820208383e-03 5.057946117107553485e-04
7.849999999999689448e-01 1.330033158868831222e+01 3.516811617427514393e-03 5.075673658486079196e-04
7.854999999999688898e-01 1.330379840676232384e+01 3.521611077816998083e-03 5.139272212647664519e-04
7.859999999999688347e-01 1.330725422607207520e+01 3.526811555866448279e-03 5.231705009411734102e-04
7.864999999999687796e-01 1.331069795606916806e+01 3.532366107760744663e-03 5.331401992611042341e-04
7.869999999999687246e-01 1.331413168484606047e+01 3.537937905125453433e-03 5.409963783746928739e-04
7.874999999999686695e-01 1.331755913887438147e+01 3.543609413608538126e-03 5.450184492068479124e-04
7.879999999999686144e-01 1.332098193417603937e+01 3.549325219110074578e-03 5.473719161040255937e-04
7.884999999999685594e-01 1.332439846350043133e+01 3.555383210244478145e-03 5.509814638670396982e-04
7.889999999999685043e-01 1.332780732394889256e+01 3.561710329480501959e-03 5.557151861856823513e-04
7.894999999999684492e-01 1.333121011870716721e+01 3.566747370164320956e-03 5.601294623101588273e-04
7.899999999999683942e-01 1.333461683369576534e+01 3.568606492152177727e-03 5.577352477138574141e-04
7.904999999999683391e-01 1.333802713471960111e+01 3.568508609682711184e-03 5.576353348156837600e-04
7.909999999999682840e-01 1.334144109813525780e+01 3.568437801916186057e-03 5.574341921893372423e-04
7.914999999999682290e-01 1.334486129854830949e+01 3.568512614938081171e-03 5.545149749583851671e-04
7.919999999999681739e-01 1.334828589839246149e+01 3.568594360425426937e-03 5.534262436429834842e-04
7.924999999999681188e-01 1.335171145157415928e+01 3.568984428245863989e-03 5.554724871849768195e-04
7.929999999999680638e-01 1.335513731458799924e+01 3.569541788227009130e-03 5.579923769353073958e-04
7.934999999999680087e-01 1.335856742130095043e+01 3.570142027802719869e-03 5.565344178943662685e-04
7.939999999999679536e-01 1.336200272458970595e+01 3.570866257985846892e-03 5.539986448648420714e-04
7.944999999999678986e-01 1.336544127685044536e+01 3.572211231776856871e-03 5.527875882995851586e-04
7.949999999999678435e-01 1.336888025010610903e+01 3.574095965845871387e-03 5.538643196927629797e-04
7.954999999999677884e-01 1.337232264143038840e+01 3.576151960709235758e-03 5.517745754794172591e-04
7.959999999999677334e-01 1.337576764870902579e+01 3.578545496121766749e-03 5.501511231131061067e-04
7.964999999999676783e-01 1.337921344684884417e+01 3.581110541745724431e-03 5.501839468523340472e-04
7.969999999999676232e-01 1.338265858132910147e+01 3.583463290345252454e-03 5.518874857045096352e-04
7.974999999999675682e-01 1.338610437642428863e+01 3.585602429590151446e-03 5.524858072492142176e-04
7.979999999999675131e-01 1.338955467062030813e+01 3.587771177630839740e-03 5.492215315097458486e-04
7.984999999999674580e-01 1.339300931367618119e+01 3.590078038496866738e-03 5.459749705855076497e-04
7.989999999999674030e-01 1.339647204891060817e+01 3.592631302604449087e-03 5.387445465652226234e-04
7.994999999999673479e-01 1.339994199165109379e+01 3.595289572745670546e-03 5.322997300160211241e-04
7.999999999999672928e-01 1.340341998734361262e+01 3.597775607507204803e-03 5.251877337650629092e-04
8.004999999999672378e-01 1.340690427519806960e+01 3.599842027075412891e-03 5.202622352179541235e-04
8.009999999999671827e-01 1.341039292112328951e+01 3.601951374271801856e-03 5.172353676205759115e-04
8.014999999999671276e-01 1.341388652274292959e+01 3.604237440014119043e-03 5.134396899423572351e-04
8.019999999999670726e-01 1.341738185580401499e+01 3.606919266014820078e-03 5.124754807673144973e-04
8.024999999999670175e-01 1.342087888481891866e+01 3.609953614158843520e-03 5.111979208084387397e-04
8.029999999999669624e-01 1.342437628697317820e+01 3.613167832194337774e-03 5.110642069180476761e-04
8.034999999999669074e-01 1.342787343877304984e+01 3.616794907721579758e-03 5.111405308019425359e-04
8.039999999999668523e-01 1.343136621927185992e+01 3.620555729353026452e-03 5.152000432894422895e-04
8.044999999999667972e-01 1.343485308423032265e+01 3.624541871484629474e-03 5.205749556476263473e-04
8.049999999999667422e-01 1.343833665696221402e+01 3.628854775348927791e-03 5.229961095942589795e-04
8.054999999999666871e-01 1.344181689646306843e+01 3.633274891483744603e-03 5.253472273992151366e-04
8.059999999999666320e-01 1.344529399540805770e+01 3.637815977601336227e-03 5.273787817277465588e-04
8.064999999999665770e-01 1.344877084921815324e+01 3.640198765888147045e-03 5.286726064620776017e-04
8.069999999999665219e-01 1.345224557407487254e+01 3.640401232334188487e-03 5.340339290668470566e-04
8.074999999999664668e-01 1.345571638790833369e+01 3.640314026385982771e-03 5.414706387051322449e-04
8.079999999999664118e-01 1.345918653423390055e+01 3.640383537809736489e-03 5.455107300745571514e-04
8.084999999999663567e-01 1.346265845501613967e+01 3.640545802210582056e-03 5.470207033908989699e-04
8.089999999999663016e-01 1.346613124319080335e+01 3.640738377107867636e-03 5.494104320770227742e-04
8.094999999999662466e-01 1.346960108648060661e+01 3.640760134730354307e-03 5.557856024445183632e-04
8.099999999999661915e-01 1.347306976358304986e+01 3.640955975788117815e-03 5.602121632702354755e-04
8.104999999999661364e-01 1.347654152396591520e+01 3.641346972024137995e-03 5.601989645110734724e-04
8.109999999999660814e-01 1.348001780497367541e+01 3.641700626242604533e-03 5.587901060255316514e-04
8.114999999999660263e-01 1.348349661543139355e+01 3.642161552827059834e-03 5.592678284555910317e-04
8.119999999999659712e-01 1.348697823488785374e+01 3.642644070607762262e-03 5.594464251127495916e-04
8.124999999999659162e-01 1.349046183484035666e+01 3.643343939780454253e-03 5.602363392607648609e-04
8.129999999999658611e-01 1.349394857577157758e+01 3.644111665141802538e-03 5.597978099778134521e-04
8.134999999999658060e-01 1.349743987454879601e+01 3.645020225973813564e-03 5.578011400052345324e-04
8.139999999999657510e-01 1.350093724788085048e+01 3.646260770011731586e-03 5.539555246353317780e-04
8.144999999999656959e-01 1.350444043197056843e+01 3.647683241125778721e-03 5.501927381770998701e-04
8.149999999999656408e-01 1.350794990847469101e+01 3.649206200603571405e-03 5.458494024911724959e-04
8.154999999999655858e-01 1.351146313964604850e+01 3.650559734494751747e-03 5.442153683014481699e-04
8.159999999999655307e-01 1.351497861591411009e+01 3.652073888907580827e-03 5.439301839965217725e-04
8.164999999999654756e-01 1.351849716881603136e+01 3.653642489050529154e-03 5.427573033818301231e-04
8.169999999999654205e-01 1.352201842250755703e+01 3.655237116669269280e-03 5.419319074654255566e-04
8.174999999999653655e-01 1.352554542943677873e+01 3.656831983063617633e-03 5.380531338459570295e-04
8.179999999999653104e-01 1.352907826414327808e+01 3.658186290273652674e-03 5.343404790831220337e-04
8.184999999999652553e-01 1.353261450169196500e+01 3.659312552846295287e-03 5.332799609852325803e-04
8.189999999999652003e-01 1.353615351761979291e+01 3.660746573951331653e-03 5.325328465433016613e-04
8.194999999999651452e-01 1.353968793879121435e+01 3.662429865311767584e-03 5.389064362420698320e-04
8.199999999999650901e-01 1.354322113239145509e+01 3.664347475637375496e-03 5.416746030214576561e-04
8.204999999999650351e-01 1.354675354443907587e+01 3.666415025627466854e-03 5.438427346963320939e-04
8.209999999999649800e-01 1.355028246991791541e+01 3.668999849982048332e-03 5.481905454761551791e-04
8.214999999999649249e-01 1.355380993597614392e+01 3.671760548048119081e-03 5.503273140982762289e-04
8.219999999999648699e-01 1.355733582574725027e+01 3.674376020115445365e-03 5.527229434740808280e-04
8.224999999999648148e-01 1.356085880057900894e+01 3.677357999196014145e-03 5.560908801032033930e-04
8.229999999999647597e-01 1.356437969539371480e+01 3.680717613105450540e-03 5.582470648506968579e-04
8.234999999999647047e-01 1.356789866700856884e+01 3.684016634796963285e-03 5.603077225386082771e-04
8.239999999999646496e-01 1.357141569421162863e+01 3.687293746874450214e-03 5.624102576421798928e-04
8.244999999999645945e-01 1.357492705871866612e+01 3.691029660316901603e-03 5.677674418949848513e-04
8.249999999999645395e-01 1.357843261838386439e+01 3.695201839707197393e-03 5.728255580405893291e-04
8.254999999999644844e-01 1.358193478464020387e+01 3.699535720427373896e-03 5.753074185842342765e-04
8.259999999999644293e-01 1.358542863761954678e+01 3.704064612438197780e-03 5.825090650642054772e-04
8.264999999999643743e-01 1.358891467920349072e+01 3.709444966521300169e-03 5.883500348316662680e-04
8.269999999999643192e-01 1.359239481274492967e+01 3.714898649260487285e-03 5.922069653683937999e-04
8.274999999999642641e-01 1.359587069695373174e+01 3.720375341694938994e-03 5.943751439919189340e-04
8.279999999999642091e-01 1.359934227544341034e+01 3.725875329977895289e-03 5.965691841544333747e-04
8.284999999999641540e-01 1.360281213772336883e+01 3.731581552601644872e-03 5.959619521897197535e-04
8.289999999999640989e-01 1.360628017804950574e+01 3.737432657418068068e-03 5.953092893346370075e-04
8.294999999999640439e-01 1.360974723939272124e+01 3.743125452251711699e-03 5.939674875992499714e-04
8.299999999999639888e-01 1.361321180599533420e+01 3.749481877444591632e-03 5.934730979282563934e-04
8.304999999999639337e-01 1.361667324044732830e+01 3.756213685353061629e-03 5.932339742127355244e-04
8.309999999999638787e-01 1.362013330702414393e+01 3.763294332033902904e-03 5.908748020072829808e-04
8.314999999999638236e-01 1.362359404160301857e+01 3.768745469233549580e-03 5.881072219157215154e-04
8.319999999999637685e-01 1.362705806212045800e+01 3.770981012205829735e-03 5.859437230012719267e-04
8.324999999999637135e-01 1.363052192781425909e+01 3.771598456912674500e-03 5.888468920185333313e-04
8.329999999999636584e-01 1.363398487567840967e+01 3.772273803214731304e-03 5.924620244496586405e-04
8.334999999999636033e-01 1.363744986994247022e+01 3.773375229173291708e-03 5.926946076679991994e-04
8.339999999999635483e-01 1.364091884537414501e+01 3.774526681238443964e-03 5.909502369748739943e-04
8.344999999999634932e-01 1.364439628270390514e+01 3.775969655268361386e-03 5.844415212646020090e-04
8.349999999999634381e-01 1.364788558244097239e+01 3.777532468231549565e-03 5.744200546412433182e-04
8.354999999999633831e-01 1.365138386840258278e+01 3.779307505661012173e-03 5.670690514284586203e-04
8.359999999999633280e-01 1.365488790504656080e+01 3.781083770009296529e-03 5.629562262295943927e-04
8.364999999999632729e-01 1.365839483886308159e+01 3.782471408657384331e-03 5.620885100030667721e-04
8.369999999999632179e-01 1.366190714431419728e+01 3.784082684586586014e-03 5.585256172323982589e-04
8.374999999999631628e-01 1.366542351433121105e+01 3.785571339589361133e-03 5.563940498325256785e-04
8.379999999999631077e-01 1.366894306585986030e+01 3.787185330493172096e-03 5.550218918273100779e-04
8.384999999999630527e-01 1.367246241165754839e+01 3.788868953444398443e-03 5.569688284446185945e-04
8.389999999999629976e-01 1.367597777036797169e+01 3.790856736598622375e-03 5.623933804342917155e-04
8.394999999999629425e-01 1.367949002684290605e+01 3.792848472561279310e-03 5.669272485323046014e-04
8.399999999999628875e-01 1.368299982022003469e+01 3.794589775168369719e-03 5.710702984504569674e-04
8.404999999999628324e-01 1.368651035138937111e+01 3.796088991373852348e-03 5.722537043729662015e-04
8.409999999999627773e-01 1.369002230874144921e+01 3.798108604199660048e-03 5.722256494719549398e-04
8.414999999999627223e-01 1.369353836784920020e+01 3.800334386216119680e-03 5.693142871500802074e-04
8.419999999999626672e-01 1.369705741011420130e+01 3.803045775248772419e-03 5.670353674968463438e-04
8.424999999999626121e-01 1.370057840063650367e+01 3.805984822994380214e-03 5.655627710636204272e-04
8.429999999999625571e-01 1.370409783696581307e+01 3.809080409705099986e-03 5.674362480414208917e-04
8.434999999999625020e-01 1.370761677061078032e+01 3.812212905417162404e-03 5.682204894240142599e-04
8.439999999999624469e-01 1.371113330957984111e+01 3.815319828279914449e-03 5.709209221585603844e-04
8.444999999999623919e-01 1.371464626833931533e+01 3.818505478436513747e-03 5.747257226256506125e-04
8.449999999999623368e-01 1.371815440515678297e+01 3.821722700384671753e-03 5.797385914126321899e-04
8.454999999999622817e-01 1.372165813669584722e+01 3.825117979136652240e-03 5.841557203201093798e-04
8.459999999999622267e-01 1.372515981601148383e+01 3.828528838366513677e-03 5.862032715836231964e-04
8.464999999999621716e-01 1.372865835215561958e+01 3.832055163940830973e-03 5.892245524094816105e-04
8.469999999999621165e-01 1.373215368401035974e+01 3.835809290433327481e-03 5.920752642714476738e-04
8.474999999999620615e-01 1.373564670545825273e+01 3.839764791833864821e-03 5.938266765005764669e-04
8.479999999999620064e-01 1.373913478114288900e+01 3.843736337402960980e-03 5.981913771510227393e-04
8.484999999999619513e-01 1.374261597852117767e+01 3.846303450456595770e-03 6.058905148038245571e-04
8.489999999999618963e-01 1.374609367539127724e+01 3.847274074286155272e-03 6.118119678017344513e-04
8.494999999999618412e-01 1.374957161318282672e+01 3.847538308640959751e-03 6.147050240661012209e-04
8.499999999999617861e-01 1.375305356481053742e+01 3.847665279700578783e-03 6.139680647439145489e-04
8.504999999999617311e-01 1.375653735221683327e+01 3.847910919673274126e-03 6.152948348258258267e-04
8.509999999999616760e-01 1.376002164917019321e+01 3.848006659922274548e-03 6.181022797535312523e-04
8.514999999999616209e-01 1.376350492436030670e+01 3.848165074898656033e-03 6.223818797442283966e-04
8.519999999999615659e-01 1.376699027471148895e+01 3.848391206763683483e-03 6.234992471590276343e-04
8.524999999999615108e-01 1.377048305528367322e+01 3.848554125427410336e-03 6.193273590757563535e-04
8.529999999999614557e-01 1.377398734411382897e+01 3.848935642952524498e-03 6.108620114440000380e-04
8.534999999999614007e-01 1.377749806422389511e+01 3.849490278658660065e-03 6.073046981646150130e-04
8.539999999999613456e-01 1.378101489568060778e+01 3.850608188271085943e-03 6.035106572995900011e-04
8.544999999999612905e-01 1.378453540058044879e+01 3.852410802972539277e-03 6.014761628827078495e-04
8.549999999999612355e-01 1.378806234358017235e+01 3.854192705853982243e-03 5.967046699661797404e-04
8.554999999999611804e-01 1.379159516271573338e+01 3.856597380288950307e-03 5.918799930341505852e-04
8.559999999999611253e-01 1.379513731542666122e+01 3.858977685176439871e-03 5.836309379692763803e-04
8.564999999999610703e-01 1.379869083382611805e+01 3.860840166043513939e-03 5.738784435921099811e-04
8.569999999999610152e-01 1.380225487006891427e+01 3.862602034209553729e-03 5.650843255236757089e-04
8.574999999999609601e-01 1.380582608116174903e+01 3.864295692376458046e-03 5.597091465832028552e-04
8.579999999999609051e-01 1.380940330665355198e+01 3.866027637304543518e-03 5.554629554199094765e-04
8.584999999999608500e-01 1.381298397300073511e+01 3.868011371871100511e-03 5.535434920284011857e-04
8.589999999999607949e-01 1.381656623710372678e+01 3.870200467413246852e-03 5.532651715568675035e-04
8.594999999999607398e-01 1.382014603834122290e+01 3.872423817869268241e-03 5.570138575288941137e-04
8.599999999999606848e-01 1.382372034303856090e+01 3.874326572485338200e-03 5.641187478023601369e-04
8.604999999999606297e-01 1.382728942404222394e+01 3.876446466499692146e-03 5.707337870820140650e-04
8.609999999999605746e-01 1.383085690413476065e+01 3.878530550304523997e-03 5.737607004457825205e-04
8.614999999999605196e-01 1.383442566608188429e+01 3.880916571449408940e-03 5.736011696547602644e-04
8.619999999999604645e-01 1.383799325170708627e+01 3.883611579201501351e-03 5.755892834927445190e-04
8.624999999999604094e-01 1.384155617403675720e+01 3.886890498927817079e-03 5.804761465843548060e-04
8.629999999999603544e-01 1.384511767866637477e+01 3.890392836385459484e-03 5.818898939548228580e-04
8.634999999999602993e-01 1.384867742808265234e+01 3.893991342220379064e-03 5.835411087230209584e-04
8.639999999999602442e-01 1.385223440166534203e+01 3.897529570700378285e-03 5.862686920448749971e-04
8.644999999999601892e-01 1.385578646340034403e+01 3.901270717361795485e-03 5.909234209213721188e-04
8.649999999999601341e-01 1.385933151149596121e+01 3.905398106319727791e-03 5.972862666976459962e-04
8.654999999999600790e-01 1.386286966014443145e+01 3.909967470981925639e-03 6.030871756637166264e-04
8.659999999999600240e-01 1.386640288991606162e+01 3.914582971924333334e-03 6.068562538074492516e-04
8.664999999999599689e-01 1.386993223620854998e+01 3.919414526133679563e-03 6.093684477445852204e-04
8.669999999999599138e-01 1.387345627073119481e+01 3.924261508782566493e-03 6.132875711198811086e-04
8.674999999999598588e-01 1.387697414343933566e+01 3.929651168853104393e-03 6.175065084604025589e-04
8.679999999999598037e-01 1.388048578063207117e+01 3.935407452029250110e-03 6.214253859160292701e-04
8.684999999999597486e-01 1.388399314296507292e+01 3.941628522897578507e-03 6.229112972237042800e-04
8.689999999999596936e-01 1.388749267481407301e+01 3.948184871335653351e-03 6.276096563941728490e-04
8.694999999999596385e-01 1.389098310333766406e+01 3.954845488244685368e-03 6.334687668857136647e-04
8.699999999999595834e-01 1.389446513481642320e+01 3.961738395349249237e-03 6.383817820227420670e-04
8.704999999999595284e-01 1.389794083158667526e+01 3.968850472687514459e-03 6.410085430833085615e-04
8.709999999999594733e-01 1.390141160880695281e+01 3.976378702817443163e-03 6.417992023351774475e-04
8.714999999999594182e-01 1.390487759841617255e+01 3.984723177766679759e-03 6.416370989342562101e-04
8.719999999999593632e-01 1.390833871279120260e+01 3.993407526183139628e-03 6.412168529743751677e-04
8.724999999999593081e-01 1.391179869781365497e+01 4.000378611243628375e-03 6.387614214929488929e-04
8.729999999999592530e-01 1.391526306226355203e+01 4.003183987940553586e-03 6.349637873535899854e-04
8.734999999999591980e-01 1.391873316669218497e+01 4.003699878095802120e-03 6.320976515930987888e-04
8.739999999999591429e-01 1.392220638829559931e+01 4.004322858649467763e-03 6.317500824575489685e-04
8.744999999999590878e-01 1.392568179614239554e+01 4.005119690274083245e-03 6.321616437972915267e-04
8.749999999999590328e-01 1.392916121652921646e+01 4.006177170736402969e-03 6.304869213174741152e-04
8.754999999999589777e-01 1.393264211625872129e+01 4.007521137624563655e-03 6.310543706705981984e-04
8.759999999999589226e-01 1.393612331461570442e+01 4.008859585143471037e-03 6.328008703151916450e-04
8.764999999999588676e-01 1.393960874456815446e+01 4.010528038017411451e-03 6.302784937326187664e-04
8.769999999999588125e-01 1.394309991808108506e+01 4.012494091456317476e-03 6.259407751059179945e-04
8.774999999999587574e-01 1.394659919552264782e+01 4.014368538305624831e-03 6.193265148295313410e-04
8.779999999999587024e-01 1.395010541050213249e+01 4.016311005117073271e-03 6.138011948501557319e-04
8.784999999999586473e-01 1.395361543102335311e+01 4.018782542797972625e-03 6.108727488340895059e-04
8.789999999999585922e-01 1.395712495119179763e+01 4.021646634192326507e-03 6.118572605328395989e-04
8.794999999999585372e-01 1.396063182051849694e+01 4.024697319703044243e-03 6.148027848565575798e-04
8.799999999999584821e-01 1.396413600986576675e+01 4.027631405337229326e-03 6.178913997793127055e-04
8.804999999999584270e-01 1.396763944875477392e+01 4.030071523712947662e-03 6.195417208911639662e-04
8.809999999999583720e-01 1.397114182464390097e+01 4.032778543346994884e-03 6.212349844154068518e-04
8.814999999999583169e-01 1.397464009122762540e+01 4.035849714965063922e-03 6.256093992629309375e-04
8.819999999999582618e-01 1.397813905509497090e+01 4.039241106816814780e-03 6.248600462868576788e-04
8.824999999999582068e-01 1.398164258465164345e+01 4.042947490656734720e-03 6.199320247368350981e-04
8.829999999999581517e-01 1.398515169674607428e+01 4.046733474002576179e-03 6.139118769979490589e-04
8.834999999999580966e-01 1.398866833151548406e+01 4.050391680344281320e-03 6.060839566048720206e-04
8.839999999999580416e-01 1.399219017108889318e+01 4.053989011862081659e-03 6.006384383349869238e-04
8.844999999999579865e-01 1.399571279560158565e+01 4.057840743460481604e-03 5.993603233275376571e-04
8.849999999999579314e-01 1.399923278119313252e+01 4.062197945698613200e-03 6.010008208839970334e-04
8.854999999999578764e-01 1.400274738052084622e+01 4.066700588231618278e-03 6.052416431032063907e-04
8.859999999999578213e-01 1.400625572980545996e+01 4.070968830250843232e-03 6.105804725014870454e-04
8.864999999999577662e-01 1.400975992109366963e+01 4.075066769078716095e-03 6.139984009266193088e-04
8.869999999999577112e-01 1.401326034727494019e+01 4.079522650674181558e-03 6.166658498930072813e-04
8.874999999999576561e-01 1.401676471013572289e+01 4.081014427170475203e-03 6.146023674554589727e-04
8.879999999999576010e-01 1.402027494657007090e+01 4.079272075475304064e-03 6.138488035626445474e-04
8.884999999999575460e-01 1.402378908377070132e+01 4.077394962195271186e-03 6.152154874354918285e-04
8.889999999999574909e-01 1.402730586604502250e+01 4.075792230780753839e-03 6.175736669434238324e-04
8.894999999999574358e-01 1.403082495380478711e+01 4.074607461479545605e-03 6.198642140410716775e-04
8.899999999999573808e-01 1.403434703887036861e+01 4.073855171424545923e-03 6.210428224082790993e-04
8.904999999999573257e-01 1.403787663809134401e+01 4.073511564142849768e-03 6.173077690416429661e-04
8.909999999999572706e-01 1.404140870071972991e+01 4.073745206230845045e-03 6.180539395544797088e-04
8.914999999999572156e-01 1.404494186400112454e+01 4.074324528314782375e-03 6.198231945793329298e-04
8.919999999999571605e-01 1.404847538396324325e+01 4.074898829154969052e-03 6.223454344429970447e-04
8.924999999999571054e-01 1.405201005590202890e+01 4.075233234581860167e-03 6.243158216626184392e-04
8.929999999999570504e-01 1.405554723638680237e+01 4.075641956489245085e-03 6.248579976987304191e-04
8.934999999999569953e-01 1.405908869935674588e+01 4.076502037929786125e-03 6.231788620506212642e-04
8.939999999999569402e-01 1.406263721039877623e+01 4.077715427043377208e-03 6.183838810126570523e-04
8.944999999999568852e-01 1.406619342055159017e+01 4.079037302340904683e-03 6.128320003735750893e-04
8.949999999999568301e-01 1.406975511022614000e+01 4.080536247045787532e-03 6.093250309568507689e-04
8.954999999999567750e-01 1.407331978824100993e+01 4.082121382767901763e-03 6.082250483577453237e-04
8.959999999999567200e-01 1.407688705608862101e+01 4.084170521677143138e-03 6.070606403663645137e-04
8.964999999999566649e-01 1.408045372312528087e+01 4.086119356258532259e-03 6.091894166685880851e-04
8.969999999999566098e-01 1.408401952627297682e+01 4.088015852181615603e-03 6.116346958822561214e-04
8.974999999999565548e-01 1.408758090118705475e+01 4.090024535166200681e-03 6.175301294003149311e-04
8.979999999999564997e-01 1.409113406733586338e+01 4.092149875838706034e-03 6.270847206898593276e-04
8.984999999999564446e-01 1.409467965160366099e+01 4.094057522096969728e-03 6.362251128623677005e-04
8.989999999999563896e-01 1.409821819151046007e+01 4.095605536440474932e-03 6.451838243850841967e-04
8.994999999999563345e-01 1.410175441239440275e+01 4.097373422815185282e-03 6.491939827730237172e-04
8.999999999999562794e-01 1.410528879681298520e+01 4.099276037891960191e-03 6.525856672052665272e-04
9.004999999999562244e-01 1.410882511495106861e+01 4.101366323799778175e-03 6.520190411677213513e-04
9.009999999999561693e-01 1.411236487903909165e+01 4.103783247265259219e-03 6.496141573302015651e-04
9.014999999999561142e-01 1.411591117016002705e+01 4.106431086077221536e-03 6.438986439558655808e-04
9.019999999999560591e-01 1.411946429397077019e+01 4.109613330054317885e-03 6.373429038083579592e-04
9.024999999999560041e-01 1.412302212555318626e+01 4.113258786157624955e-03 6.324469623702148185e-04
9.029999999999559490e-01 1.412658424073626584e+01 4.116555427180187098e-03 6.283235416416213873e-04
9.034999999999558939e-01 1.413014677349755566e+01 4.120202406184853873e-03 6.277158917293570659e-04
9.039999999999558389e-01 1.413370962788853191e+01 4.123649001990515456e-03 6.274030322501282508e-04
9.044999999999557838e-01 1.413727330193139231e+01 4.127131035207417739e-03 6.265557560235866102e-04
9.049999999999557287e-01 1.414083889086976242e+01 4.131457499012877732e-03 6.237657401150370484e-04
9.054999999999556737e-01 1.414440723972771252e+01 4.136001234103400988e-03 6.199110239713005385e-04
9.059999999999556186e-01 1.414797891841949884e+01 4.140925538231944418e-03 6.151039243857169339e-04
9.064999999999555635e-01 1.415155201898944881e+01 4.146299622467717119e-03 6.117537649785644710e-04
9.069999999999555085e-01 1.415512403765210614e+01 4.151891544805625528e-03 6.106872032673286987e-04
9.074999999999554534e-01 1.415869333388985574e+01 4.157721957289101794e-03 6.110197168946278345e-04
9.079999999999553983e-01 1.416225491850559415e+01 4.163792034251384208e-03 6.160961751489561072e-04
9.084999999999553433e-01 1.416581189706449884e+01 4.170130508767484062e-03 6.177940417845077803e-04
9.089999999999552882e-01 1.416936722906663881e+01 4.174844097264995141e-03 6.181563349930592477e-04
9.094999999999552331e-01 1.417292648303173408e+01 4.175708862928859642e-03 6.168060067204073418e-04
9.099999999999551781e-01 1.417649249585087468e+01 4.174583251758639049e-03 6.146212906765046585e-04
9.104999999999551230e-01 1.418005931522706398e+01 4.173169364305060088e-03 6.186916789307521022e-04
9.109999999999550679e-01 1.418362737577047383e+01 4.171960868376995910e-03 6.221354996480844141e-04
9.114999999999550129e-01 1.418719854550988835e+01 4.171221342853646645e-03 6.232552980335219830e-04
9.119999999999549578e-01 1.419077084216534246e+01 4.170965603606932234e-03 6.258833995193367056e-04
9.124999999999549027e-01 1.419434710178574655e+01 4.171154294070773642e-03 6.252396479147258671e-04
9.129999999999548477e-01 1.419792727138360355e+01 4.171632375082961856e-03 6.243662912911842125e-04
9.134999999999547926e-01 1.420150803481586266e+01 4.172379829661424996e-03 6.265429991271515703e-04
9.139999999999547375e-01 1.420508804036244577e+01 4.173617974932798680e-03 6.295837283531655060e-04
9.144999999999546825e-01 1.420866581634632375e+01 4.175160301884119941e-03 6.337954195704464597e-04
9.149999999999546274e-01 1.421223920732832191e+01 4.176715108100706453e-03 6.401533436968115387e-04
9.154999999999545723e-01 1.421581044966099583e+01 4.178453453519393422e-03 6.440941459156185669e-04
9.159999999999545173e-01 1.421938059835290780e+01 4.180493410598042948e-03 6.466804185669338886e-04
9.164999999999544622e-01 1.422295124697509650e+01 4.181765313155299917e-03 6.484422947667769013e-04
9.169999999999544071e-01 1.422652668905204010e+01 4.182849436749343924e-03 6.460990155840486138e-04
9.174999999999543521e-01 1.423010991303655537e+01 4.184422562408754258e-03 6.402794601390567400e-04
9.179999999999542970e-01 1.423370007743164578e+01 4.186311260786320342e-03 6.349853470077474263e-04
9.184999999999542419e-01 1.423729379685900831e+01 4.188752927905422217e-03 6.325214007749805148e-04
9.189999999999541869e-01 1.424089106163643592e+01 4.191530802542704770e-03 6.297303553061614489e-04
9.194999999999541318e-01 1.424448746198111060e+01 4.194592168340156510e-03 6.310647080001331038e-04
9.199999999999540767e-01 1.424808214931406702e+01 4.198251989753885687e-03 6.326468844746096012e-04
9.204999999999540217e-01 1.425167484994456935e+01 4.202117050549241881e-03 6.342958384475908679e-04
9.209999999999539666e-01 1.425526655205478832e+01 4.206384414214834819e-03 6.345522865747205837e-04
9.214999999999539115e-01 1.425885805812573537e+01 4.210760344242942335e-03 6.338944750565785741e-04
9.219999999999538565e-01 1.426244620467591773e+01 4.215100061625136688e-03 6.364318550441793593e-04
9.224999999999538014e-01 1.426602720087882581e+01 4.219846929704782097e-03 6.423457496815858023e-04
9.229999999999537463e-01 1.426960174363808243e+01 4.225378689393886715e-03 6.467689814778536730e-04
9.234999999999536913e-01 1.427316951702609771e+01 4.231339017054830398e-03 6.510715473492523220e-04
9.239999999999536362e-01 1.427673117498065203e+01 4.237408479388189535e-03 6.546031105673687581e-04
9.244999999999535811e-01 1.428028507938145530e+01 4.243392748643309148e-03 6.598505113773640851e-04
9.249999999999535261e-01 1.428383742523843303e+01 4.246708845751209598e-03 6.615703117373835165e-04
9.254999999999534710e-01 1.428739001649185170e+01 4.247575659375971320e-03 6.639396168349491131e-04
9.259999999999534159e-01 1.429094423101349953e+01 4.248175310659527484e-03 6.652028823908497784e-04
9.264999999999533609e-01 1.429450060232501407e+01 4.248777819554700602e-03 6.659335757926813926e-04
9.269999999999533058e-01 1.429805444144670901e+01 4.249449365569131151e-03 6.712878034200887162e-04
9.274999999999532507e-01 1.430160610957607581e+01 4.249843212722270031e-03 6.765615187484981530e-04
9.279999999999531957e-01 1.430515715583410774e+01 4.250440041256629484e-03 6.800841597209856398e-04
9.284999999999531406e-01 1.430871128746932364e+01 4.250842038585924722e-03 6.800975234883188322e-04
9.289999999999530855e-01 1.431226907544348137e+01 4.251208529687206666e-03 6.795769760087159994e-04
9.294999999999530305e-01 1.431582932018993759e+01 4.251841497833043146e-03 6.799905800624495705e-04
9.299999999999529754e-01 1.431938583986903701e+01 4.253614474604878147e-03 6.854445529906267112e-04
9.304999999999529203e-01 1.432294063258518868e+01 4.255428548330178473e-03 6.888574492475013633e-04
9.309999999999528653e-01 1.432649414885937134e+01 4.257469073293130950e-03 6.915918227718186387e-04
9.314999999999528102e-01 1.433004991353045554e+01 4.259982966034934170e-03 6.903251876196692463e-04
9.319999999999527551e-01 1.433361599189212932e+01 4.262104362479175214e-03 6.813841005392220693e-04
9.324999999999527001e-01 1.433719374808830516e+01 4.264067919911442885e-03 6.712354180172441440e-04
9.329999999999526450e-01 1.434078161432967669e+01 4.265780968081068700e-03 6.629033241449689556e-04
9.334999999999525899e-01 1.434437784687515993e+01 4.267142764137365173e-03 6.566630184124408812e-04
9.339999999999525349e-01 1.434798097625930957e+01 4.268324466312476036e-03 6.520681392642750304e-04
9.344999999999524798e-01 1.435159243840938714e+01 4.269719207111792939e-03 6.458251126476976384e-04
9.349999999999524247e-01 1.435521119226395292e+01 4.271837413688884914e-03 6.399038644005804535e-04
9.354999999999523697e-01 1.435883431495339480e+01 4.274995509243276204e-03 6.358673091341054961e-04
9.359999999999523146e-01 1.436246634432121994e+01 4.278100668269215964e-03 6.273485025779044350e-04
9.364999999999522595e-01 1.436610282053208287e+01 4.281118523495700337e-03 6.233800111523270931e-04
9.369999999999522045e-01 1.436974426270771232e+01 4.284228950937202414e-03 6.188040028363870834e-04
9.374999999999521494e-01 1.437338908459720344e+01 4.287387555708812442e-03 6.157710190894706559e-04
9.379999999999520943e-01 1.437703520272789603e+01 4.290001216575289704e-03 6.153696607508309449e-04
9.384999999999520393e-01 1.438068186197861742e+01 4.293084569644529426e-03 6.152564911478799678e-04
9.389999999999519842e-01 1.438433002547421324e+01 4.296486210577754421e-03 6.138646762944401439e-04
9.394999999999519291e-01 1.438797983454353435e+01 4.299864603837555942e-03 6.123585375940260658e-04
9.399999999999518741e-01 1.439162917979078671e+01 4.302873732854139814e-03 6.133358944193203002e-04
9.404999999999518190e-01 1.439527483098641980e+01 4.306233358072819248e-03 6.171948489399285004e-04
9.409999999999517639e-01 1.439891231612100775e+01 4.309709590585329014e-03 6.254091782136005084e-04
9.414999999999517089e-01 1.440253996200325837e+01 4.313613941312886141e-03 6.348667059963529480e-04
9.419999999999516538e-01 1.440616001912744437e+01 4.317738929233506766e-03 6.418517767390096232e-04
9.424999999999515987e-01 1.440977271758385925e+01 4.322394104392347433e-03 6.480751125628615023e-04
9.429999999999515436e-01 1.441337517692129744e+01 4.327395553345073261e-03 6.568299822703209043e-04
9.434999999999514886e-01 1.441696498508525615e+01 4.332844801124152885e-03 6.675452100448784828e-04
9.439999999999514335e-01 1.442054291312864756e+01 4.338803427921675109e-03 6.769745152621882769e-04
9.444999999999513784e-01 1.442411327779622709e+01 4.345153932625074426e-03 6.816909698348959726e-04
9.449999999999513234e-01 1.442767862951367697e+01 4.351698490370085881e-03 6.836590116591281796e-04
9.454999999999512683e-01 1.443123979635308274e+01 4.358356447415513354e-03 6.846817124674265537e-04
9.459999999999512132e-01 1.443478870741328812e+01 4.365538349267446099e-03 6.932447494846271166e-04
9.464999999999511582e-01 1.443832814181446267e+01 4.373204515991770472e-03 6.985367594271024022e-04
9.469999999999511031e-01 1.444186251751811234e+01 4.381154417052451552e-03 6.991211206730466726e-04
9.474999999999510480e-01 1.444539152984098784e+01 4.389325630813512881e-03 6.997842822392677173e-04
9.479999999999509930e-01 1.444892286912241808e+01 4.394014799492141667e-03 6.962413008905756970e-04
9.484999999999509379e-01 1.445246516170424655e+01 4.393913342317362983e-03 6.888725608951758866e-04
9.489999999999508828e-01 1.445601204619644164e+01 4.392814590541959177e-03 6.888711377700650756e-04
9.494999999999508278e-01 1.445956163716008724e+01 4.392310246405507074e-03 6.901671906548549618e-04
9.499999999999507727e-01 1.446311153758663082e+01 4.392552991549180524e-03 6.931154734526219496e-04
9.504999999999507176e-01 1.446666265880314484e+01 4.393243216724259000e-03 6.947064757990934966e-04
9.509999999999506626e-01 1.447021535230487466e+01 4.394051451596162755e-03 6.958289345375089086e-04
9.514999999999506075e-01 1.447377562946966911e+01 4.394526374801646477e-03 6.912771649355527528e-04
9.519999999999505524e-01 1.447734148084414585e+01 4.395034867183595685e-03 6.887021524092642663e-04
9.524999999999504974e-01 1.448091394414844402e+01 4.395873654293593925e-03 6.847577877619115058e-04
9.529999999999504423e-01 1.448449019295205709e+01 4.396974859849149021e-03 6.833735131323978237e-04
9.534999999999503872e-01 1.448806633578061920e+01 4.398002466146152742e-03 6.859502517823443807e-04
9.539999999999503322e-01 1.449164366562289352e+01 4.399045319691501435e-03 6.872155386091604451e-04
9.544999999999502771e-01 1.449522334507330790e+01 4.399837632154591886e-03 6.875701654345022298e-04
9.549999999999502220e-01 1.449880726986216928e+01 4.400706971864824617e-03 6.859532273392936544e-04
9.554999999999501670e-01 1.450239326058275857e+01 4.401739940662331881e-03 6.863522460676769674e-04
9.559999999999501119e-01 1.450598461798576011e+01 4.402482146365745141e-03 6.837418622755928044e-04
9.564999999999500568e-01 1.450958499052932282e+01 4.403600806906200413e-03 6.771068164221506064e-04
9.569999999999500018e-01 1.451319505761543738e+01 4.404721517399312093e-03 6.697906728948882157e-04
9.574999999999499467e-01 1.451681425519201163e+01 4.406304131882687707e-03 6.625753729219254276e-04
9.579999999999498916e-01 1.452044371938453970e+01 4.408137915967245100e-03 6.539723305776590570e-04
9.584999999999498366e-01 1.452408220523818727e+01 4.410282862990839992e-03 6.463011571833307545e-04
9.589999999999497815e-01 1.452772660697702101e+01 4.412756563264537760e-03 6.414047649905534748e-04
9.594999999999497264e-01 1.453137582212918311e+01 4.415659859399342219e-03 6.371784769974610241e-04
9.599999999999496714e-01 1.453502815543309978e+01 4.418552708985671457e-03 6.346517119960003173e-04
9.604999999999496163e-01 1.453867832616832700e+01 4.421722883452087853e-03 6.371194186035782428e-04
9.609999999999495612e-01 1.454232220731734593e+01 4.425079450766362769e-03 6.435161446053981951e-04
9.614999999999495062e-01 1.454596048561779398e+01 4.428552163306436612e-03 6.491004948344265835e-04
9.619999999999494511e-01 1.454959416514863690e+01 4.431458956809781677e-03 6.542380365805611914e-04
9.624999999999493960e-01 1.455322715812671142e+01 4.431286499348088478e-03 6.585420697691277830e-04
9.629999999999493410e-01 1.455686262502942263e+01 4.428695845239119869e-03 6.621083926167860984e-04
9.634999999999492859e-01 1.456049947350005347e+01 4.426282940595507864e-03 6.665914899194741450e-04
9.639999999999492308e-01 1.456413388930024411e+01 4.424411231952241758e-03 6.743481283719814090e-04
9.644999999999491758e-01 1.456776177488346136e+01 4.422964656503618544e-03 6.857785782642244338e-04
9.649999999999491207e-01 1.457138082528418543e+01 4.421872760565224818e-03 6.991624866895989124e-04
9.654999999999490656e-01 1.457499573067740428e+01 4.421221500522482320e-03 7.074185741703428038e-04
9.659999999999490106e-01 1.457860875329937755e+01 4.420918840854579784e-03 7.130678555791435114e-04
9.664999999999489555e-01 1.458222581354691982e+01 4.421304194734568781e-03 7.121120781933909863e-04
9.669999999999489004e-01 1.458584826494641895e+01 4.421772061189696568e-03 7.097250078349076619e-04
9.674999999999488454e-01 1.458947418767110804e+01 4.422706596575458511e-03 7.087962829638817450e-04
9.679999999999487903e-01 1.459309765721839014e+01 4.424453427019259429e-03 7.129821731175376917e-04
9.684999999999487352e-01 1.459672773583135275e+01 4.426449417035622017e-03 7.078596997018900966e-04
9.689999999999486802e-01 1.460036406976500345e+01 4.428616586571995639e-03 7.029203148886248309e-04
9.694999999999486251e-01 1.460400722812727281e+01 4.430922970337236241e-03 6.972721087383452337e-04
9.699999999999485700e-01 1.460765100538454320e+01 4.433522878790414207e-03 6.975326070126457167e-04
9.704999999999485150e-01 1.461129459999613189e+01 4.436270181896581101e-03 6.984418584731677190e-04
9.709999999999484599e-01 1.461493955906339259e+01 4.438981665923098612e-03 6.978342114890056028e-04
9.714999999999484048e-01 1.461858467095808933e+01 4.441799496643182923e-03 6.983264280149958231e-04
9.719999999999483498e-01 1.462223172504887003e+01 4.444386043962965036e-03 6.972561022346463605e-04
9.724999999999482947e-01 1.462588413210436755e+01 4.447428657527954625e-03 6.923160273331592854e-04
9.729999999999482396e-01 1.462953569343326166e+01 4.450698387143456509e-03 6.933444243686940830e-04
9.734999999999481846e-01 1.463319162682181940e+01 4.453840290321346533e-03 6.892802809865998873e-04
9.739999999999481295e-01 1.463685566763205337e+01 4.456977300266374252e-03 6.814836053909084992e-04
9.744999999999480744e-01 1.464052446993026813e+01 4.460326134287910353e-03 6.768163876152049133e-04
9.749999999999480194e-01 1.464419798217236135e+01 4.463699236974105929e-03 6.721709176135013883e-04
9.754999999999479643e-01 1.464787213055645054e+01 4.467069278302933377e-03 6.715942376526659596e-04
9.759999999999479092e-01 1.465154770791104966e+01 4.470152802304125719e-03 6.705025912352360201e-04
9.764999999999478542e-01 1.465522271441689917e+01 4.473482690725701441e-03 6.711560713411317963e-04
9.769999999999477991e-01 1.465889517144376342e+01 4.477196914342373643e-03 6.733924110465475815e-04
9.774999999999477440e-01 1.466256021164098122e+01 4.481105368333194658e-03 6.802878628204157146e-04
9.779999999999476890e-01 1.466621758754418714e+01 4.485389600575859226e-03 6.870413031616756649e-04
9.784999999999476339e-01 1.466986749836238246e+01 4.490098058251665303e-03 6.931585800755285520e-04
9.789999999999475788e-01 1.467351238249028356e+01 4.495507502976688226e-03 6.961239358853439294e-04
9.794999999999475238e-01 1.467715412253492246e+01 4.501242955078363535e-03 6.968682371220084534e-04
9.799999999999474687e-01 1.468079143934270903e+01 4.507083737249221143e-03 6.987749480462180154e-04
9.804999999999474136e-01 1.468442625692650516e+01 4.513040761980581343e-03 6.986301573298258141e-04
9.809999999999473586e-01 1.468806057389272013e+01 4.519422668982233694e-03 6.960503366290815216e-04
9.814999999999473035e-01 1.469168995140655376e+01 4.526047774246390147e-03 6.976530718129968570e-04
9.819999999999472484e-01 1.469531046175161215e+01 4.532767547626831081e-03 7.030760879140288827e-04
9.824999999999471934e-01 1.469892588224685070e+01 4.539829110504703044e-03 7.043690113247100953e-04
9.829999999999471383e-01 1.470253448687556741e+01 4.547563712512251582e-03 7.067027486651854262e-04
9.834999999999470832e-01 1.470613619323750143e+01 4.553352135591931006e-03 7.110550680907773077e-04
9.839999999999470282e-01 1.470973910853281019e+01 4.555301845316678949e-03 7.111342416318659765e-04
9.844999999999469731e-01 1.471334446420646458e+01 4.555047466210229712e-03 7.121839225183029809e-04
9.849999999999469180e-01 1.471694933059257160e+01 4.554009913631326331e-03 7.169416062407871909e-04
9.854999999999468629e-01 1.472055543410992584e+01 4.553372971037897635e-03 7.195690808916212905e-04
9.859999999999468079e-01 1.472416593305601928e+01 4.553052187354595520e-03 7.187200627763838667e-04
9.864999999999467528e-01 1.472778315463914467e+01 4.552928444177038389e-03 7.153438872932755405e-04
9.869999999999466977e-01 1.473140372121578601e+01 4.552432036607155161e-03 7.157139018355591215e-04
9.874999999999466427e-01 1.473502720568578361e+01 4.551758485379427122e-03 7.166844162089167081e-04
9.879999999999465876e-01 1.473865306011735399e+01 4.551166801641637338e-03 7.181190597304598633e-04
9.884999999999465325e-01 1.474228220630675601e+01 4.551247451641096502e-03 7.179618893782798231e-04
9.889999999999464775e-01 1.474591612935522988e+01 4.552256262729509340e-03 7.153926229356011302e-04
9.894999999999464224e-01 1.474955240540018764e+01 4.554223125920777750e-03 7.142879256811984420e-04
9.899999999999463673e-01 1.475319070689512557e+01 4.556438584704476137e-03 7.132602585403205117e-04
9.904999999999463123e-01 1.475683225458836390e+01 4.558439996081229718e-03 7.112252585898667587e-04
9.909999999999462572e-01 1.476047704594882326e+01 4.560670822364381628e-03 7.089614887725919842e-04
9.914999999999462021e-01 1.476412753843393411e+01 4.563309636450056488e-03 7.038308317078483325e-04
9.919999999999461471e-01 1.476778130280386669e+01 4.566099641258421042e-03 7.009759324203600553e-04
9.924999999999460920e-01 1.477143418359671756e+01 4.568425117034830701e-03 7.027385339144313903e-04
9.929999999999460369e-01 1.477508677677826299e+01 4.570823336702305693e-03 7.038304204030352076e-04
9.934999999999459819e-01 1.477873747092897894e+01 4.572588257787487363e-03 7.071648837348046626e-04
9.939999999999459268e-01 1.478239532665448763e+01 4.572963301110353866e-03 7.028270115166839263e-04
9.944999999999458717e-01 1.478606348583377361e+01 4.574177626921466580e-03 6.945056722389483100e-04
9.949999999999458167e-01 1.478973708607626492e+01 4.575836055669546890e-03 6.905986229459922660e-04
9.954999999999457616e-01 1.479341808671401104e+01 4.577622301779005372e-03 6.846010671799794209e-04
9.959999999999457065e-01 1.479710715273837707e+01 4.579446158838707849e-03 6.778972710807509502e-04
9.964999999999456515e-01 1.480080266588654148e+01 4.581928683438589445e-03 6.721503814554677381e-04
9.969999999999455964e-01 1.480450156798841732e+01 4.584790716060671741e-03 6.690801282974610451e-04
9.974999999999455413e-01 1.480819903821960892e+01 4.588147949641912735e-03 6.703321682905941797e-04
9.979999999999454863e-01 1.481189218914946970e+01 4.591833447357538192e-03 6.741379740973687390e-04
9.984999999999454312e-01 1.481558026580364995e+01 4.595782717887633533e-03 6.784293685194705062e-04
9.989999999999453761e-01 1.481926683598091898e+01 4.596966914597515851e-03 6.819198676435720211e-04
9.994999999999453211e-01 1.482295995233875097e+01 4.595497970697488138e-03 6.800191559845729372e-04
9.999999999999452660e-01 1.482665864269187139e+01 4.594043977919328760e-03 6.790819403048242373e-04
1.000499999999945322e+00 1.483035577002452321e+01 4.593057153980930653e-03 6.848152539511631262e-04
1.000999999999945267e+00 1.483405131898757645e+01 4.592440319667866547e-03 6.901915668301571855e-04
1.001499999999945212e+00 1.483774981141871230e+01 4.591679722121531394e-03 6.911895996266200978e-04
1.001999999999945157e+00 1.484144771003930963e+01 4.591080503474728042e-03 6.955606818486760601e-04
1.002499999999945102e+00 1.484514649378840545e+01 4.590802810842795414e-03 6.981259420470922045e-04
1.002999999999945047e+00 1.484884537531739035e+01 4.590805545014365122e-03 7.011932369367143009e-04
1.003499999999944992e+00 1.485254145746409016e+01 4.590956068686512410e-03 7.070047730402219052e-04
1.003999999999944936e+00 1.485622953909584432e+01 4.591573119530606602e-03 7.175439026271433415e-04
1.004499999999944881e+00 1.485991077656101567e+01 4.592514105028932397e-03 7.265965472531450697e-04
1.004999999999944826e+00 1.486358639612392274e+01 4.593498343029173321e-03 7.343741772857957303e-04
1.005499999999944771e+00 1.486725759769118937e+01 4.594173169212997787e-03 7.412587368930828591e-04
1.005999999999944716e+00 1.487092658894252750e+01 4.595078528183675452e-03 7.457013165459063300e-04
1.006499999999944661e+00 1.487459799255893067e+01 4.596356186580688626e-03 7.451470225963456248e-04
1.006999999999944606e+00 1.487827056535241077e+01 4.598048070088448479e-03 7.454197786134287088e-04
1.007499999999944551e+00 1.488194616290049943e+01 4.599726093139052188e-03 7.438474895888041311e-04
1.007999999999944496e+00 1.488562331535986694e+01 4.601785727166695511e-03 7.433580793486001259e-04
1.008499999999944441e+00 1.488930677451556939e+01 4.603695135104033526e-03 7.382649980010279334e-04
1.008999999999944386e+00 1.489299530605250865e+01 4.605723551467172210e-03 7.342860639332040099e-04
1.009499999999944331e+00 1.489669020346731010e+01 4.607674221275058143e-03 7.290898805820695411e-04
1.009999999999944276e+00 1.490039291246358921e+01 4.609645228251318776e-03 7.224257669416313601e-04
1.010499999999944221e+00 1.490409877987637266e+01 4.611788632282590346e-03 7.202404361762752491e-04
1.010999999999944166e+00 1.490780880392374641e+01 4.614043534797010460e-03 7.169435252622896604e-04
1.011499999999944110e+00 1.491152420288408464e+01 4.616469176092288101e-03 7.122555993495961746e-04
1.011999999999944055e+00 1.491524437284350135e+01 4.619259303364123444e-03 7.078002240600593173e-04
1.012499999999944000e+00 1.491896682879558611e+01 4.622589327050586130e-03 7.052829445460036956e-04
1.012999999999943945e+00 1.492269623607655937e+01 4.626007893964880109e-03 6.980070816859458224e-04
1.013499999999943890e+00 1.492643432936645809e+01 4.629316365925535172e-03 6.891023967496015187e-04
1.013999999999943835e+00 1.493017600094459851e+01 4.632307241726206330e-03 6.856177234447107319e-04
1.014499999999943780e+00 1.493392077364086745e+01 4.634606679376671555e-03 6.832996908233491054e-04
1.014999999999943725e+00 1.493766776382914863e+01 4.637297156688339680e-03 6.814737962832790458e-04
1.015499999999943670e+00 1.494141724271423044e+01 4.640471715757816910e-03 6.788917538824200751e-04
1.015999999999943615e+00 1.494516964109797286e+01 4.644335226502309399e-03 6.751881885175350928e-04
1.016499999999943560e+00 1.494892255772911760e+01 4.648585447282377152e-03 6.734932487766744427e-04
1.016999999999943505e+00 1.495267396864197273e+01 4.653157615738162493e-03 6.734949752441434304e-04
1.017499999999943450e+00 1.495641365916152665e+01 4.658485294445484023e-03 6.829521901111374610e-04
1.017999999999943395e+00 1.496014159177854097e+01 4.664295659695199235e-03 6.919623961951512983e-04
1.018499999999943340e+00 1.496386113876172352e+01 4.670373062400731516e-03 6.973319620626446461e-04
1.018999999999943284e+00 1.496757157637601132e+01 4.676693245348342333e-03 7.031805770292475985e-04
1.019499999999943229e+00 1.497126997389033853e+01 4.683493690062706140e-03 7.114763090235792439e-04
1.019999999999943174e+00 1.497495317966481920e+01 4.690487327532130019e-03 7.227260214586785081e-04
1.020499999999943119e+00 1.497862174009186909e+01 4.697731807272951740e-03 7.331714174136933632e-04
1.020999999999943064e+00 1.498227844016606269e+01 4.705303114987502248e-03 7.404982666028405228e-04
1.021499999999943009e+00 1.498592143773636387e+01 4.713245688335915631e-03 7.492907423573610254e-04
1.021999999999942954e+00 1.498954831510157071e+01 4.721271935463583307e-03 7.604139378266485186e-04
1.022499999999942899e+00 1.499316967281969859e+01 4.725363320609494468e-03 7.648754161506390523e-04
1.022999999999942844e+00 1.499679000525393135e+01 4.726051508845244796e-03 7.682559028389735270e-04
1.023499999999942789e+00 1.500041342111360265e+01 4.726632236401681793e-03 7.676441138499993586e-04
1.023999999999942734e+00 1.500403584645652622e+01 4.727505162237735301e-03 7.708208650822976488e-04
1.024499999999942679e+00 1.500765930885830990e+01 4.728336023226479418e-03 7.720191101021033064e-04
1.024999999999942624e+00 1.501128763399002253e+01 4.729326256112144355e-03 7.692389637687577220e-04
1.025499999999942569e+00 1.501492472507442244e+01 4.730606913700175463e-03 7.622695215427017015e-04
1.025999999999942514e+00 1.501856999219811861e+01 4.732132774139577967e-03 7.556463898955112848e-04
1.026499999999942458e+00 1.502222288144406193e+01 4.733546871300915899e-03 7.496919549608667063e-04
1.026999999999942403e+00 1.502587794976208535e+01 4.734894993456616359e-03 7.492464692329904238e-04
1.027499999999942348e+00 1.502953504340441704e+01 4.736365519718992861e-03 7.488314816848258559e-04
1.027999999999942293e+00 1.503319445093590190e+01 4.737902399360440116e-03 7.480609631850361138e-04
1.028499999999942238e+00 1.503685743368324168e+01 4.739762414241282563e-03 7.457053053801570783e-04
1.028999999999942183e+00 1.504052355851569089e+01 4.741664547050661316e-03 7.437396151803166156e-04
1.029499999999942128e+00 1.504419016270905018e+01 4.743566463403871974e-03 7.444359255169043232e-04
1.029999999999942073e+00 1.504785782191357590e+01 4.745370741553191739e-03 7.446535810476254472e-04
1.030499999999942018e+00 1.505152819301118328e+01 4.747403548016657961e-03 7.429844721557740325e-04
1.030999999999941963e+00 1.505520561847047567e+01 4.749333996500198878e-03 7.370742867944092905e-04
1.031499999999941908e+00 1.505889500549599802e+01 4.750727783412782290e-03 7.267948771482249382e-04
1.031999999999941853e+00 1.506258952135559603e+01 4.752607968168754207e-03 7.228626396440836904e-04
1.032499999999941798e+00 1.506628914439207279e+01 4.754129260041693207e-03 7.193109638479319376e-04
1.032999999999941743e+00 1.506999427981836703e+01 4.756046445556596711e-03 7.149580655211405095e-04
1.033499999999941688e+00 1.507369987702687020e+01 4.758386576468664336e-03 7.152308311926154627e-04
1.033999999999941632e+00 1.507740880512113613e+01 4.760862455072276123e-03 7.124975741539946172e-04
1.034499999999941577e+00 1.508111917431723015e+01 4.763341415841051626e-03 7.116490555416164071e-04
1.034999999999941522e+00 1.508482870792006203e+01 4.765903478412525027e-03 7.129922164960337400e-04
1.035499999999941467e+00 1.508853694933947054e+01 4.768465268806782766e-03 7.147898264393817355e-04
1.035999999999941412e+00 1.509223658482154917e+01 4.771668273515270071e-03 7.232524648241893048e-04
1.036499999999941357e+00 1.509592789575131100e+01 4.774630340768003418e-03 7.316655262131445056e-04
1.036999999999941302e+00 1.509961311158382280e+01 4.777391117615828291e-03 7.380436148661214182e-04
1.037499999999941247e+00 1.510329647380162577e+01 4.778878232998458493e-03 7.414513994710532005e-04
1.037999999999941192e+00 1.510698544490789352e+01 4.778344985158375358e-03 7.394224999670712117e-04
1.038499999999941137e+00 1.511067912246427447e+01 4.776622970520357121e-03 7.394937858691648033e-04
1.038999999999941082e+00 1.511437935321928627e+01 4.774337064029448435e-03 7.382885959969671952e-04
1.039499999999941027e+00 1.511808662739369247e+01 4.772036989269068906e-03 7.366161105778696108e-04
1.039999999999940972e+00 1.512179822426794118e+01 4.770676711779526548e-03 7.367370735248670796e-04
1.040499999999940917e+00 1.512551511306168450e+01 4.769619256649287008e-03 7.355963305373533836e-04
1.040999999999940862e+00 1.512923518546841706e+01 4.769527095444596639e-03 7.356058640826624792e-04
1.041499999999940806e+00 1.513296241790961894e+01 4.769888651392768623e-03 7.311925021628628077e-04
1.041999999999940751e+00 1.513669507545752424e+01 4.770649056038596576e-03 7.281212190773196299e-04
1.042499999999940696e+00 1.514042991341358402e+01 4.772218512161882295e-03 7.274876055006016667e-04
1.042999999999940641e+00 1.514416304041027850e+01 4.774053623472037343e-03 7.304781913460992385e-04
1.043499999999940586e+00 1.514789496288051396e+01 4.776324459618481490e-03 7.325249369211353154e-04
1.043999999999940531e+00 1.515162263888930561e+01 4.779104127986113192e-03 7.371008177632235384e-04
1.044499999999940476e+00 1.515534593906155436e+01 4.782102202564023595e-03 7.415818631078064174e-04
1.044999999999940421e+00 1.515906449284727309e+01 4.785239035061094812e-03 7.462882118512096513e-04
1.045499999999940366e+00 1.516277912084574808e+01 4.788453812972937040e-03 7.500876986248905531e-04
1.045999999999940311e+00 1.516649150085861919e+01 4.791472639429575006e-03 7.523981617645423420e-04
1.046499999999940256e+00 1.517019893503973371e+01 4.794258117185635354e-03 7.576325387887543339e-04
1.046999999999940201e+00 1.517389964933676794e+01 4.797192881881607272e-03 7.644837333463877851e-04
1.047499999999940146e+00 1.517759399519620800e+01 4.800525782248838552e-03 7.705781716950514670e-04
1.047999999999940091e+00 1.518128908181752834e+01 4.804012457616249447e-03 7.694051129166186789e-04
1.048499999999940036e+00 1.518498621684131678e+01 4.807303037904871700e-03 7.671185177523668144e-04
1.048999999999939980e+00 1.518868579993437606e+01 4.809879743734561328e-03 7.651474179697654449e-04
1.049499999999939925e+00 1.519238550480816485e+01 4.812086392389103122e-03 7.658759136738970200e-04
1.049999999999939870e+00 1.519608576407515166e+01 4.813943020662971549e-03 7.665237658896909348e-04
1.050499999999939815e+00 1.519978963606621569e+01 4.815587369707234958e-03 7.643282400718719866e-04
1.050999999999939760e+00 1.520349985624405065e+01 4.817700080441154886e-03 7.589343895123348838e-04
1.051499999999939705e+00 1.520721785276017002e+01 4.820278309839845510e-03 7.516513406285313392e-04
1.051999999999939650e+00 1.521094218678668852e+01 4.822902109818289450e-03 7.457664948202708324e-04
1.052499999999939595e+00 1.521466871663854015e+01 4.826289490520538350e-03 7.432624935995862936e-04
1.052999999999939540e+00 1.521839547748593624e+01 4.829699249469546381e-03 7.427031869354531676e-04
1.053499999999939485e+00 1.522211883972165047e+01 4.834000908473655433e-03 7.448816381841819045e-04
1.053999999999939430e+00 1.522584136514884712e+01 4.838320412276011194e-03 7.444807413389690001e-04
1.054499999999939375e+00 1.522956226562662430e+01 4.842886581679910207e-03 7.446192005808385805e-04
1.054999999999939320e+00 1.523327601739322468e+01 4.848056901831183409e-03 7.496711885726361699e-04
1.055499999999939265e+00 1.523698463253414914e+01 4.853497821384875933e-03 7.524363475325387615e-04
1.055999999999939210e+00 1.524068695481371094e+01 4.858711736496879041e-03 7.565829403608503867e-04
1.056499999999939154e+00 1.524438650087550684e+01 4.864335930285758162e-03 7.568011630248215951e-04
1.056999999999939099e+00 1.524808290358084939e+01 4.870400702033485588e-03 7.569424140536611806e-04
1.057499999999939044e+00 1.525177713519354228e+01 4.877019126465484584e-03 7.555532345609487430e-04
1.057999999999938989e+00 1.525547084666463782e+01 4.883908539741323857e-03 7.522360708035226440e-04
1.058499999999938934e+00 1.525916242459570071e+01 4.891295647067850187e-03 7.500272218342153921e-04
1.058999999999938879e+00 1.526284972479509072e+01 4.899223013031020132e-03 7.494138187677055335e-04
1.059499999999938824e+00 1.526653112796500089e+01 4.907642741211967925e-03 7.499189269642462727e-04
1.059999999999938769e+00 1.527020386172223176e+01 4.913344467724293368e-03 7.559102923848613764e-04
1.060499999999938714e+00 1.527387596998949704e+01 4.914873075607540352e-03 7.580320561616721645e-04
1.060999999999938659e+00 1.527754656320421844e+01 4.914695346080225416e-03 7.627506914808148547e-04
1.061499999999938604e+00 1.528121564758953532e+01 4.914623988391868259e-03 7.673550299012801834e-04
1.061999999999938549e+00 1.528488626192920741e+01 4.914600787490078226e-03 7.688714729285756055e-04
1.062499999999938494e+00 1.528855782066160174e+01 4.914501275476905115e-03 7.710503634315874627e-04
1.062999999999938439e+00 1.529222985862795170e+01 4.914932513495137364e-03 7.731624734042350650e-04
1.063499999999938384e+00 1.529590857763384726e+01 4.915656740249963776e-03 7.687771989905991740e-04
1.063999999999938328e+00 1.529959376253618863e+01 4.916818412083670889e-03 7.641650262105916663e-04
1.064499999999938273e+00 1.530328492188830758e+01 4.918329642912553853e-03 7.596890512781579591e-04
1.064999999999938218e+00 1.530698406944155288e+01 4.920298256573315578e-03 7.527355199405316374e-04
1.065499999999938163e+00 1.531068832955660852e+01 4.922315813513417244e-03 7.486034268435913172e-04
1.065999999999938108e+00 1.531439717258714417e+01 4.924461006649435112e-03 7.448660426903211743e-04
1.066499999999938053e+00 1.531810890251912483e+01 4.926122279644618018e-03 7.432999936536344165e-04
1.066999999999937998e+00 1.532182029700191173e+01 4.927568929196489075e-03 7.451645818231118074e-04
1.067499999999937943e+00 1.532552691402935707e+01 4.929642560508027717e-03 7.508386475608272090e-04
1.067999999999937888e+00 1.532922832234395827e+01 4.932331351791325973e-03 7.563252037787225948e-04
1.068499999999937833e+00 1.533292625760203265e+01 4.935402982490741733e-03 7.596896479079486703e-04
1.068999999999937778e+00 1.533662286344115877e+01 4.938059533325155591e-03 7.613228836741434483e-04
1.069499999999937723e+00 1.534031804411384670e+01 4.941613661656371267e-03 7.621507674294512175e-04
1.069999999999937668e+00 1.534401329626830979e+01 4.945346832680969085e-03 7.612992136785401431e-04
1.070499999999937613e+00 1.534771059827788520e+01 4.949201403422129331e-03 7.583448569544876117e-04
1.070999999999937558e+00 1.535140855915600078e+01 4.953330173045741511e-03 7.565040696642464507e-04
1.071499999999937502e+00 1.535510271894992584e+01 4.957741480090875792e-03 7.588373105099589441e-04
1.071999999999937447e+00 1.535878939795247433e+01 4.962205381608357675e-03 7.647926681563733606e-04
1.072499999999937392e+00 1.536247048445832597e+01 4.966667941129534677e-03 7.688569870811876733e-04
1.072999999999937337e+00 1.536614730817127139e+01 4.971161318925145824e-03 7.715562565029565265e-04
1.073499999999937282e+00 1.536981959687856047e+01 4.975615452854736422e-03 7.745631212189357448e-04
1.073999999999937227e+00 1.537349073954708345e+01 4.979818515176533816e-03 7.744303443675860932e-04
1.074499999999937172e+00 1.537715680707668042e+01 4.984211625606352856e-03 7.780353333845047362e-04
1.074999999999937117e+00 1.538082285381437053e+01 4.986032038884868033e-03 7.791621962340298038e-04
1.075499999999937062e+00 1.538448916363470076e+01 4.984863037872297280e-03 7.830014951316329255e-04
1.075999999999937007e+00 1.538815677260177850e+01 4.982779506474903364e-03 7.867276073239629075e-04
1.076499999999936952e+00 1.539182849320653546e+01 4.980457417859829837e-03 7.878886669434254433e-04
1.076999999999936897e+00 1.539550183479389034e+01 4.978681524855890078e-03 7.910008492399180080e-04
1.077499999999936842e+00 1.539917852616877703e+01 4.976480636418813622e-03 7.928159218514845702e-04
1.077999999999936787e+00 1.540285836825981214e+01 4.974378116701764357e-03 7.947353397876853742e-04
1.078499999999936731e+00 1.540654094088549186e+01 4.973195098824288729e-03 7.961541130892327289e-04
1.078999999999936676e+00 1.541022765949301743e+01 4.972097591888011668e-03 7.960711860953506927e-04
1.079499999999936621e+00 1.541391928116601306e+01 4.971313476185075519e-03 7.949182477842084427e-04
1.079999999999936566e+00 1.541761926682546324e+01 4.970447145189745008e-03 7.903881797470188597e-04
1.080499999999936511e+00 1.542132947841907686e+01 4.969919880350580355e-03 7.836573141641670071e-04
1.080999999999936456e+00 1.542505202277290266e+01 4.969922937896192015e-03 7.742888792560418190e-04
1.081499999999936401e+00 1.542878629545810476e+01 4.970033345824687900e-03 7.654154997631659393e-04
1.081999999999936346e+00 1.543252727058396090e+01 4.970142097375524620e-03 7.615652299526702584e-04
1.082499999999936291e+00 1.543627417704894356e+01 4.970061211902503800e-03 7.586704410023799305e-04
1.082999999999936236e+00 1.544002587177121910e+01 4.970345901752500940e-03 7.565471285257896125e-04
1.083499999999936181e+00 1.544378022021534136e+01 4.971397890893591333e-03 7.557842092620675398e-04
1.083999999999936126e+00 1.544754009609522782e+01 4.972388554038685918e-03 7.522022279258366168e-04
1.084499999999936071e+00 1.545130485820441102e+01 4.973228761788045516e-03 7.494049269849700767e-04
1.084999999999936016e+00 1.545507242559840755e+01 4.974620916084664633e-03 7.481298676816081419e-04
1.085499999999935961e+00 1.545884673745369398e+01 4.976015450662871903e-03 7.429073025690645371e-04
1.085999999999935905e+00 1.546262736959689121e+01 4.977864275198431998e-03 7.376498613610310562e-04
1.086499999999935850e+00 1.546640958722676373e+01 4.980292363535134166e-03 7.365407607202818438e-04
1.086999999999935795e+00 1.547019283796574562e+01 4.982773849600669568e-03 7.359248516152156264e-04
1.087499999999935740e+00 1.547397250009461978e+01 4.985564608180680785e-03 7.396160225616628392e-04
1.087999999999935685e+00 1.547774880846143830e+01 4.988755819828789156e-03 7.426682553061496328e-04
1.088499999999935630e+00 1.548151950778041908e+01 4.991843980167923536e-03 7.480794283339000511e-04
1.088999999999935575e+00 1.548528539796981995e+01 4.995452860087212441e-03 7.521723161892594073e-04
1.089499999999935520e+00 1.548904324275307154e+01 4.999115615203029300e-03 7.594462167363168204e-04
1.089999999999935465e+00 1.549279330162552171e+01 5.003427730675722579e-03 7.658101836248952521e-04
1.090499999999935410e+00 1.549653566705232777e+01 5.008488724158020183e-03 7.713328008291074622e-04
1.090999999999935355e+00 1.550027297580455432e+01 5.013880849058049635e-03 7.738876901562056349e-04
1.091499999999935300e+00 1.550400572266574706e+01 5.019322751847931675e-03 7.758984320792366648e-04
1.091999999999935245e+00 1.550772836189837278e+01 5.024953536530199147e-03 7.832656442393701873e-04
1.092499999999935190e+00 1.551143797449780060e+01 5.030704820721947426e-03 7.934300796911663428e-04
1.092999999999935135e+00 1.551513535265319277e+01 5.036692742497102596e-03 8.025658725166733704e-04
1.093499999999935079e+00 1.551882443257598077e+01 5.043217490760517306e-03 8.072304798553290098e-04
1.093999999999935024e+00 1.552250688690721958e+01 5.050252749225598962e-03 8.097136332391773397e-04
1.094499999999934969e+00 1.552618331413465391e+01 5.057335055068934264e-03 8.115541309052344901e-04
1.094999999999934914e+00 1.552985281944906326e+01 5.064604550451076541e-03 8.141048982309969165e-04
1.095499999999934859e+00 1.553351736930050997e+01 5.072345836860650027e-03 8.142221015630312850e-04
1.095999999999934804e+00 1.553717861581778159e+01 5.080438295664213219e-03 8.123404176085483736e-04
1.096499999999934749e+00 1.554083734504736825e+01 5.089277408708945717e-03 8.089310297186421903e-04
1.096999999999934694e+00 1.554449717715838553e+01 5.094921921943727609e-03 8.051077068876770840e-04
1.097499999999934639e+00 1.554816120645142874e+01 5.096874501359567947e-03 8.018983420458852124e-04
1.097999999999934584e+00 1.555182870917218452e+01 5.097899442343563174e-03 8.003567044652703036e-04
1.098499999999934529e+00 1.555550128394792786e+01 5.098324310195700287e-03 7.978328949917352919e-04
1.098999999999934474e+00 1.555918243254758515e+01 5.098682955481354841e-03 7.918895478868639634e-04
1.099499999999934419e+00 1.556286743728559863e+01 5.099698086396396712e-03 7.900212952989607573e-04
1.099999999999934364e+00 1.556655375032280908e+01 5.101235216743675929e-03 7.901909975060860541e-04
1.100499999999934309e+00 1.557024180866409147e+01 5.102738803737549497e-03 7.899683635962610057e-04
1.100999999999934253e+00 1.557393327053311616e+01 5.104137437589917337e-03 7.882028936623819426e-04
1.101499999999934198e+00 1.557762948509558854e+01 5.106053432799513396e-03 7.845798510497980008e-04
1.101999999999934143e+00 1.558133297729549049e+01 5.108174101628281359e-03 7.782371918690364834e-04
1.102499999999934088e+00 1.558504460712604001e+01 5.110684853449527949e-03 7.706537311761669715e-04
1.102999999999934033e+00 1.558876260062900698e+01 5.113232809492454511e-03 7.648164400178431022e-04
1.103499999999933978e+00 1.559248498808225492e+01 5.115487429707047881e-03 7.612523477417993539e-04
1.103999999999933923e+00 1.559620999608245917e+01 5.117458472371818820e-03 7.597531989290227245e-04
1.104499999999933868e+00 1.559993488601547718e+01 5.119714802283146203e-03 7.607154715737274656e-04
1.104999999999933813e+00 1.560365078569039987e+01 5.122040141963467470e-03 7.704871424528926191e-04
1.105499999999933758e+00 1.560736303128279800e+01 5.124252056062704973e-03 7.750415184347722933e-04
1.105999999999933703e+00 1.561107436173691809e+01 5.126345390355906487e-03 7.769807609313960500e-04
1.106499999999933648e+00 1.561478770226879043e+01 5.129359447072230800e-03 7.750790825947024773e-04
1.106999999999933593e+00 1.561850373301754757e+01 5.132128515359632263e-03 7.727466749225227541e-04
1.107499999999933538e+00 1.562221937122041915e+01 5.134763454526364984e-03 7.736331486344165398e-04
1.107999999999933483e+00 1.562592919352908005e+01 5.137461698258497314e-03 7.798786683103822032e-04
1.108499999999933427e+00 1.562963774651146309e+01 5.140790437327557964e-03 7.809449408368697790e-04
1.108999999999933372e+00 1.563334992616405117e+01 5.144309589475653741e-03 7.769219880289172236e-04
1.109499999999933317e+00 1.563706641024842803e+01 5.147791590402278801e-03 7.722555096617176804e-04
1.109999999999933262e+00 1.564077955721105440e+01 5.151347556680646589e-03 7.751496572574734234e-04
1.110499999999933207e+00 1.564448189318891558e+01 5.154949838759906831e-03 7.854623675685535114e-04
1.110999999999933152e+00 1.564817709790830236e+01 5.158667407996919696e-03 7.919707525198549369e-04
1.111499999999933097e+00 1.565186970994893301e+01 5.160456311536356505e-03 7.958650383537470285e-04
1.111999999999933042e+00 1.565556347794364989e+01 5.159060201845640063e-03 7.991988992857067611e-04
1.112499999999932987e+00 1.565925543038362733e+01 5.156249465143836544e-03 8.069251578650456919e-04
1.112999999999932932e+00 1.566294271503693381e+01 5.153747686184421105e-03 8.171992906090353240e-04
1.113499999999932877e+00 1.566662383300605654e+01 5.152013228092887885e-03 8.282062165927426070e-04
1.113999999999932822e+00 1.567030279599789999e+01 5.150530932221505237e-03 8.349470335795618203e-04
1.114499999999932767e+00 1.567398111705621133e+01 5.149325527887196365e-03 8.398973769873840575e-04
1.114999999999932712e+00 1.567766012826242417e+01 5.148910117748389630e-03 8.427272707063728288e-04
1.115499999999932657e+00 1.568134611065128681e+01 5.149237015435854069e-03 8.385351202272956286e-04
1.115999999999932601e+00 1.568503611627784444e+01 5.149768427543372981e-03 8.370863718541610848e-04
1.116499999999932546e+00 1.568872941062092963e+01 5.150615644402747190e-03 8.360545483448202086e-04
1.116999999999932491e+00 1.569242323348332313e+01 5.151563031832840679e-03 8.376789096611316973e-04
1.117499999999932436e+00 1.569611988524302326e+01 5.153029732577263551e-03 8.364791224639732056e-04
1.117999999999932381e+00 1.569981954976407401e+01 5.154521049940906895e-03 8.350676156957956633e-04
1.118499999999932326e+00 1.570352354810457385e+01 5.155782396395715977e-03 8.325636607111365495e-04
1.118999999999932271e+00 1.570723790278471732e+01 5.156814520663808958e-03 8.242690807146917445e-04
1.119499999999932216e+00 1.571096489306727229e+01 5.158089626634836285e-03 8.134553029623360285e-04
1.119999999999932161e+00 1.571470492394544571e+01 5.159602182136586307e-03 8.019987539848276448e-04
1.120499999999932106e+00 1.571846000518659103e+01 5.160987861756565105e-03 7.886588319777577613e-04
1.120999999999932051e+00 1.572222702913797221e+01 5.162454317943826997e-03 7.783460602543918264e-04
1.121499999999931996e+00 1.572600139447028411e+01 5.164213481133108144e-03 7.723438783553953496e-04
1.121999999999931941e+00 1.572978017025015518e+01 5.166033967806790000e-03 7.692121488625004722e-04
1.122499999999931886e+00 1.573356394775382050e+01 5.168044835673535689e-03 7.652983935516940311e-04
1.122999999999931831e+00 1.573735351422510398e+01 5.169843375951607006e-03 7.608090388152612127e-04
1.123499999999931775e+00 1.574114623007363178e+01 5.171523031907891178e-03 7.590769980371633516e-04
1.123999999999931720e+00 1.574493837830375398e+01 5.173274228938868138e-03 7.609883895408672133e-04
1.124499999999931665e+00 1.574872705035403264e+01 5.175634658991176869e-03 7.651974605401594062e-04
1.124999999999931610e+00 1.575251716389720613e+01 5.178151567948176964e-03 7.643295307887855439e-04
1.125499999999931555e+00 1.575630680852303200e+01 5.180665088479337668e-03 7.653708546462561352e-04
1.125999999999931500e+00 1.576009343997374046e+01 5.183314988974863438e-03 7.688148156070658684e-04
1.126499999999931445e+00 1.576388020962499148e+01 5.186349524239703551e-03 7.687183958779812698e-04
1.126999999999931390e+00 1.576766467321871090e+01 5.190237292845900630e-03 7.702057442153242839e-04
1.127499999999931335e+00 1.577144167222818538e+01 5.194268096031105959e-03 7.766971175948390524e-04
1.127999999999931280e+00 1.577520769326325301e+01 5.198794074903985429e-03 7.861935877319023436e-04
1.128499999999931225e+00 1.577895872261292176e+01 5.203482246860259390e-03 7.995280608834908279e-04
1.128999999999931170e+00 1.578269930533791943e+01 5.208403431108552840e-03 8.080702279756454484e-04
1.129499999999931115e+00 1.578642561867119376e+01 5.213537656703913330e-03 8.202067771283976308e-04
1.129999999999931060e+00 1.579013705610928753e+01 5.218294590606540294e-03 8.333124736476871589e-04
1.130499999999931005e+00 1.579384063450411801e+01 5.223274315943816221e-03 8.391655642116073455e-04
1.130999999999930949e+00 1.579753806819606154e+01 5.229025250623319833e-03 8.425226241999045004e-04
1.131499999999930894e+00 1.580123141888413052e+01 5.235343797483949478e-03 8.432402742959083444e-04
1.131999999999930839e+00 1.580491759161531640e+01 5.242024871199918272e-03 8.466782621543824175e-04
1.132499999999930784e+00 1.580859295863835179e+01 5.249382117135337374e-03 8.530508747952468204e-04
1.132999999999930729e+00 1.581225761387633710e+01 5.256582619685220767e-03 8.594709157117939174e-04
1.133499999999930674e+00 1.581591982772801863e+01 5.260225531944965824e-03 8.611693183961672410e-04
1.133999999999930619e+00 1.581958404147377983e+01 5.260257426764664360e-03 8.620349633736198308e-04
1.134499999999930564e+00 1.582325166630793412e+01 5.260349306538262756e-03 8.614280132616409374e-04
1.134999999999930509e+00 1.582691975783076721e+01 5.261492917463618524e-03 8.627173871774349023e-04
1.135499999999930454e+00 1.583058630437917813e+01 5.264107769086560570e-03 8.645545810511984924e-04
1.135999999999930399e+00 1.583425531881506743e+01 5.266958516954501311e-03 8.621498320619752978e-04
1.136499999999930344e+00 1.583792828948150344e+01 5.268809871498701496e-03 8.592591844004309268e-04
1.136999999999930289e+00 1.584160809575922357e+01 5.271861423933992159e-03 8.522903621499501245e-04
1.137499999999930234e+00 1.584529622791127856e+01 5.275336190450473361e-03 8.434091892317932548e-04
1.137999999999930179e+00 1.584899578803861431e+01 5.278987705644979690e-03 8.312509160352732004e-04
1.138499999999930123e+00 1.585270079959539480e+01 5.282423751281127219e-03 8.252875313020120035e-04
1.138999999999930068e+00 1.585640865717464010e+01 5.286207132270460442e-03 8.215840923301289886e-04
1.139499999999930013e+00 1.586012341440340556e+01 5.290472617388466796e-03 8.133456825704073537e-04
1.139999999999929958e+00 1.586384518968951696e+01 5.294390470637023657e-03 8.053373872230363412e-04
1.140499999999929903e+00 1.586757662419592485e+01 5.298129403160088159e-03 7.948675420851444504e-04
1.140999999999929848e+00 1.587131047783704396e+01 5.300929536223791295e-03 7.925794249177891757e-04
1.141499999999929793e+00 1.587504360681044524e+01 5.303679321903518110e-03 7.934875535170939770e-04
1.141999999999929738e+00 1.587877361475535665e+01 5.306801784829058392e-03 7.964191648237072332e-04
1.142499999999929683e+00 1.588250440810791986e+01 5.310396663176897292e-03 7.949714681652064741e-04
1.142999999999929628e+00 1.588623639067590965e+01 5.313918210764800518e-03 7.931914612791749614e-04
1.143499999999929573e+00 1.588997152067618224e+01 5.317798725018564598e-03 7.890929363172580202e-04
1.143999999999929518e+00 1.589371110077225069e+01 5.322028838504415556e-03 7.833407701626172656e-04
1.144499999999929463e+00 1.589744590997347728e+01 5.326480269188289471e-03 7.865854656311111609e-04
1.144999999999929408e+00 1.590117204391118655e+01 5.330878110186823039e-03 7.937839934400092376e-04
1.145499999999929353e+00 1.590488716415391579e+01 5.336175860750344557e-03 8.024160130298413351e-04
1.145999999999929297e+00 1.590859246069245714e+01 5.341430457794412064e-03 8.098952605796556556e-04
1.146499999999929242e+00 1.591228737854402375e+01 5.346477918986907926e-03 8.181304145353732876e-04
1.146999999999929187e+00 1.591597041391048251e+01 5.351863299875565458e-03 8.275237213123554786e-04
1.147499999999929132e+00 1.591963794089453366e+01 5.357355530258303689e-03 8.404271611149732868e-04
1.147999999999929077e+00 1.592329140594746484e+01 5.360744206998941178e-03 8.539834682419530226e-04
1.148499999999929022e+00 1.592693905890224215e+01 5.360608214501773328e-03 8.628188006400069887e-04
1.148999999999928967e+00 1.593058488417952567e+01 5.359213523449009656e-03 8.689367423740084612e-04
1.149499999999928912e+00 1.593422681279688291e+01 5.358066121979976337e-03 8.768842817926669753e-04
1.149999999999928857e+00 1.593786846252000977e+01 5.356999199317347658e-03 8.811408990792796506e-04
1.150499999999928802e+00 1.594151145147094617e+01 5.356438024706716532e-03 8.832790163641303718e-04
1.150999999999928747e+00 1.594515804605190112e+01 5.356306254263135634e-03 8.827261514299878167e-04
1.151499999999928692e+00 1.594880990598873893e+01 5.356591606215652286e-03 8.801010013071456847e-04
1.151999999999928637e+00 1.595246609062613530e+01 5.357154381988154038e-03 8.781420040424436219e-04
1.152499999999928582e+00 1.595612477724819733e+01 5.358047665741186467e-03 8.776722387879047280e-04
1.152999999999928527e+00 1.595978360553899122e+01 5.359576148037404827e-03 8.789238932045296410e-04
1.153499999999928471e+00 1.596344687051516686e+01 5.360234568275316740e-03 8.767470580954466255e-04
1.153999999999928416e+00 1.596711946373713609e+01 5.360885196400013569e-03 8.696797975453508800e-04
1.154499999999928361e+00 1.597080308052287023e+01 5.361448716084580082e-03 8.609953682182560492e-04
1.154999999999928306e+00 1.597449606773945874e+01 5.362076085394091446e-03 8.538890815488024699e-04
1.155499999999928251e+00 1.597819533399347414e+01 5.363366724797114307e-03 8.491986166881734105e-04
1.155999999999928196e+00 1.598189748745252636e+01 5.365538943463681737e-03 8.470063010433022399e-04
1.156499999999928141e+00 1.598560424024618953e+01 5.368167991285097487e-03 8.426327757669518220e-04
1.156999999999928086e+00 1.598931726547567145e+01 5.370922420331350651e-03 8.364477854634093032e-04
1.157499999999928031e+00 1.599303655157424409e+01 5.373935389976306279e-03 8.300035536054264224e-04
1.157999999999927976e+00 1.599676463475895538e+01 5.376129916912815963e-03 8.218318013462214480e-04
1.158499999999927921e+00 1.600050063592395944e+01 5.378116230774611720e-03 8.147369795584152169e-04
1.158999999999927866e+00 1.600424171389384043e+01 5.380023126998402516e-03 8.105518103510220285e-04
1.159499999999927811e+00 1.600798396642393939e+01 5.382184958751264937e-03 8.099995396941206058e-04
1.159999999999927756e+00 1.601172937272264463e+01 5.384396346552519814e-03 8.074069440666712880e-04
1.160499999999927701e+00 1.601547947855521414e+01 5.387058252244148436e-03 8.028117989327338347e-04
1.160999999999927645e+00 1.601923302067819321e+01 5.389646039967040635e-03 7.995531530816816015e-04
1.161499999999927590e+00 1.602298592361671226e+01 5.392598447128471584e-03 8.000038126233510738e-04
1.161999999999927535e+00 1.602673835717117257e+01 5.395900658955914489e-03 7.999338912845054689e-04
1.162499999999927480e+00 1.603049119271019407e+01 5.398398242838775563e-03 7.997994762373727973e-04
1.162999999999927425e+00 1.603424070149424097e+01 5.401473170936183996e-03 8.028185669797394813e-04
1.163499999999927370e+00 1.603798836089668356e+01 5.404804565015551739e-03 8.041065511243073935e-04
1.163999999999927315e+00 1.604173228324642508e+01 5.408266944295724195e-03 8.071526551253439472e-04
1.164499999999927260e+00 1.604546736954150177e+01 5.412276940826040925e-03 8.147502639359403137e-04
1.164999999999927205e+00 1.604919705469329116e+01 5.416710380940233278e-03 8.184918728363728066e-04
1.165499999999927150e+00 1.605292207715978137e+01 5.421363666054153894e-03 8.212787389411261088e-04
1.165999999999927095e+00 1.605664132628934127e+01 5.426083955975340503e-03 8.251106597426515615e-04
1.166499999999927040e+00 1.606035588604114395e+01 5.431193393931887936e-03 8.274695853350277908e-04
1.166999999999926985e+00 1.606406456284623729e+01 5.437205456391161484e-03 8.301173383289256469e-04
1.167499999999926930e+00 1.606776797132231849e+01 5.443437476714496626e-03 8.319269021508368667e-04
1.167999999999926874e+00 1.607146367947301968e+01 5.450025916911406879e-03 8.358072382246822113e-04
1.168499999999926819e+00 1.607514871018688751e+01 5.457051245107676432e-03 8.422221555245117813e-04
1.168999999999926764e+00 1.607882231467594281e+01 5.464291189321134751e-03 8.491655544048300197e-04
1.169499999999926709e+00 1.608248594258139619e+01 5.471752083127212445e-03 8.544317056414897985e-04
1.169999999999926654e+00 1.608614497627701212e+01 5.475769038600391235e-03 8.577579271432387090e-04
1.170499999999926599e+00 1.608980089333295993e+01 5.475769755265751104e-03 8.636286197886214322e-04
1.170999999999926544e+00 1.609345373288248382e+01 5.475036645102271914e-03 8.701996637222814482e-04
1.171499999999926489e+00 1.609710483447713614e+01 5.474121962644979550e-03 8.756158669001971873e-04
1.171999999999926434e+00 1.610075512312834078e+01 5.473238629981677129e-03 8.800770693790293739e-04
1.172499999999926379e+00 1.610440481983048855e+01 5.472618821559214163e-03 8.840539218060517249e-04
1.172999999999926324e+00 1.610805487890510790e+01 5.472321444898940214e-03 8.867519197751768875e-04
1.173499999999926269e+00 1.611170624918388938e+01 5.471919801183933001e-03 8.886025531011478365e-04
1.173999999999926214e+00 1.611536362515276721e+01 5.471157533045801873e-03 8.861187869996555236e-04
1.174499999999926159e+00 1.611902307994682815e+01 5.471443656832165360e-03 8.865098750181479512e-04
1.174999999999926104e+00 1.612268945924697405e+01 5.472518940090741364e-03 8.812644699543693491e-04
1.175499999999926048e+00 1.612635927751761855e+01 5.474591404875909714e-03 8.785038492298575391e-04
1.175999999999925993e+00 1.613003570315542845e+01 5.476978720074817883e-03 8.722582506421692333e-04
1.176499999999925938e+00 1.613371870818350118e+01 5.479712410919595524e-03 8.656927558921062235e-04
1.176999999999925883e+00 1.613740996070230338e+01 5.482631678720264849e-03 8.572721813319668718e-04
1.177499999999925828e+00 1.614111047959479706e+01 5.485350794184901818e-03 8.480324176539481840e-04
1.177999999999925773e+00 1.614482377018953940e+01 5.487915877552246476e-03 8.354440574221020863e-04
1.178499999999925718e+00 1.614854564456276265e+01 5.490561835071792671e-03 8.269620718293086564e-04
1.178999999999925663e+00 1.615227279446751751e+01 5.493076962800371929e-03 8.219161818058904473e-04
1.179499999999925608e+00 1.615600906728152708e+01 5.495776956858030270e-03 8.128358374414760071e-04
1.179999999999925553e+00 1.615975430612964558e+01 5.499044683763607173e-03 8.033432186770354463e-04
1.180499999999925498e+00 1.616351003055720881e+01 5.502462665366615602e-03 7.921826832475095670e-04
1.180999999999925443e+00 1.616726806352422585e+01 5.506844353292749544e-03 7.882359804999190811e-04
1.181499999999925388e+00 1.617102750336558259e+01 5.511444846144354127e-03 7.849717370527744750e-04
1.181999999999925333e+00 1.617478303597641798e+01 5.515805916550544155e-03 7.872574605494158523e-04
1.182499999999925278e+00 1.617853175456550119e+01 5.520460989145244482e-03 7.921488132085745953e-04
1.182999999999925222e+00 1.618227529427496947e+01 5.525459099607880897e-03 7.950542679331443208e-04
1.183499999999925167e+00 1.618600788142647318e+01 5.530643816954756466e-03 8.035387347814773248e-04
1.183999999999925112e+00 1.618972960344828493e+01 5.535928802774022460e-03 8.118306855327698038e-04
1.184499999999925057e+00 1.619344022319111431e+01 5.539496525243874959e-03 8.220777268704909310e-04
1.184999999999925002e+00 1.619714629343046042e+01 5.540163760731726603e-03 8.286793194039066696e-04
1.185499999999924947e+00 1.620084358485779674e+01 5.539479672797304778e-03 8.408708706299219612e-04
1.185999999999924892e+00 1.620453213588642782e+01 5.538945088702241712e-03 8.528835951400071808e-04
1.186499999999924837e+00 1.620821185662290986e+01 5.538189515075789965e-03 8.652177641147416887e-04
1.186999999999924782e+00 1.621188447289348389e+01 5.538045935448773251e-03 8.752239463625721347e-04
1.187499999999924727e+00 1.621554778757604609e+01 5.538052780849712919e-03 8.872855947321886538e-04
1.187999999999924672e+00 1.621920630797947283e+01 5.537798816484551870e-03 8.951102535544649269e-04
1.188499999999924617e+00 1.622286183178479391e+01 5.537609802986583236e-03 9.010814519379945972e-04
1.188999999999924562e+00 1.622651449002837509e+01 5.537899662118891606e-03 9.064503405729427282e-04
1.189499999999924507e+00 1.623016562858614620e+01 5.538832761629080594e-03 9.098372677848803533e-04
1.189999999999924452e+00 1.623381497516810867e+01 5.539839573675224040e-03 9.134287971228468792e-04
1.190499999999924396e+00 1.623746434073115807e+01 5.540659068997293851e-03 9.154001739883517452e-04
1.190999999999924341e+00 1.624111280145873693e+01 5.541484257764394197e-03 9.182938669216166722e-04
1.191499999999924286e+00 1.624476431062326043e+01 5.541941801216026565e-03 9.176059819747733534e-04
1.191999999999924231e+00 1.624842553615055962e+01 5.542704820868630741e-03 9.099491156801826214e-04
1.192499999999924176e+00 1.625209787925151161e+01 5.543556935043008997e-03 9.008039530107704931e-04
1.192999999999924121e+00 1.625578221348514063e+01 5.544913979454032908e-03 8.902791191956723263e-04
1.193499999999924066e+00 1.625947692695665836e+01 5.546797614077424339e-03 8.808361573423252253e-04
1.193999999999924011e+00 1.626318365575850677e+01 5.548788804775758865e-03 8.696458933009215686e-04
1.194499999999923956e+00 1.626690306559309462e+01 5.550370644776577399e-03 8.581964744038975482e-04
1.194999999999923901e+00 1.627063182485305148e+01 5.552018364744351619e-03 8.500110336962379831e-04
1.195499999999923846e+00 1.627437024064409954e+01 5.553847785613096923e-03 8.413327227501992897e-04
1.195999999999923791e+00 1.627811546587747316e+01 5.555551732654411684e-03 8.356224093484417026e-04
1.196499999999923736e+00 1.628186622517187132e+01 5.557455546590579429e-03 8.309816706703210959e-04
1.196999999999923681e+00 1.628562578505507830e+01 5.559663666498715871e-03 8.227647321532799776e-04
1.197499999999923626e+00 1.628939594967929594e+01 5.561959828567700562e-03 8.126509759780100456e-04
1.197999999999923570e+00 1.629317716493719459e+01 5.564344979837943135e-03 8.019960084519770979e-04
1.198499999999923515e+00 1.629696303165165716e+01 5.566968085291571812e-03 7.974924560322079956e-04
1.198999999999923460e+00 1.630075460593068115e+01 5.569895096504718333e-03 7.916186055984203787e-04
1.199499999999923405e+00 1.630453986915082965e+01 5.572771760581729343e-03 7.978008282821360056e-04
1.199999999999923350e+00 1.630831486757190163e+01 5.576156030282894763e-03 8.074136118492638431e-04
1.200499999999923295e+00 1.631207522892504258e+01 5.579517791232302751e-03 8.214042019616726170e-04
1.200999999999923240e+00 1.631581776374017778e+01 5.583138542758620676e-03 8.383039556273223780e-04
1.201499999999923185e+00 1.631954506979416664e+01 5.587044716038347750e-03 8.522988339823896892e-04
1.201999999999923130e+00 1.632325423580236290e+01 5.591069645321366383e-03 8.690645428597772171e-04
1.202499999999923075e+00 1.632694390703770537e+01 5.595762717498187384e-03 8.864953335739776327e-04
1.202999999999923020e+00 1.633062144090991197e+01 5.600654605547913077e-03 8.963498145674467579e-04
1.203499999999922965e+00 1.633429248509733966e+01 5.605189983138067489e-03 9.008960464790410905e-04
1.203999999999922910e+00 1.633796390218442340e+01 5.610073208240352188e-03 8.982164062966251084e-04
1.204499999999922855e+00 1.634163312478270669e+01 5.615086188122131623e-03 8.979568130022983971e-04
1.204999999999922800e+00 1.634529236183369250e+01 5.620193273796253788e-03 9.053733698458684559e-04
1.205499999999922744e+00 1.634893916034316064e+01 5.626014780857269831e-03 9.145105745119279372e-04
1.205999999999922689e+00 1.635257480819410603e+01 5.632550381436150083e-03 9.216335095227033702e-04
1.206499999999922634e+00 1.635620214257929561e+01 5.639271874402251514e-03 9.257268730087590131e-04
1.206999999999922579e+00 1.635982813928422885e+01 5.643414041822004436e-03 9.254226596395733959e-04
1.207499999999922524e+00 1.636345722613722131e+01 5.643900206612980502e-03 9.243524746457322527e-04
1.207999999999922469e+00 1.636708943445840703e+01 5.643691552683394001e-03 9.239522024213743870e-04
1.208499999999922414e+00 1.637072001915898767e+01 5.644335465395961676e-03 9.274456823488534674e-04
1.208999999999922359e+00 1.637434947181127143e+01 5.645541862496332615e-03 9.298851902805839106e-04
1.209499999999922304e+00 1.637798776882056018e+01 5.646692069073202917e-03 9.224040577868715743e-04
1.209999999999922249e+00 1.638163940980725997e+01 5.648383257228196085e-03 9.098803087604573694e-04
1.210499999999922194e+00 1.638529860351877687e+01 5.651314588535726394e-03 9.018987047089265657e-04
1.210999999999922139e+00 1.638896284967700012e+01 5.655506869387025293e-03 8.951428753765783286e-04
1.211499999999922084e+00 1.639263821212947292e+01 5.658839168934170182e-03 8.831717390794810787e-04
1.211999999999922029e+00 1.639632042689667202e+01 5.662087214218339791e-03 8.755368565800470196e-04
1.212499999999921974e+00 1.640000425583046351e+01 5.664772073076119151e-03 8.736909771895002078e-04
1.212999999999921918e+00 1.640368974245163258e+01 5.668019193780017041e-03 8.712260564188714293e-04
1.213499999999921863e+00 1.640737879858032500e+01 5.671621099652383521e-03 8.664831841211657198e-04
1.213999999999921808e+00 1.641107493610297041e+01 5.675281947913433413e-03 8.581587711186241738e-04
1.214499999999921753e+00 1.641477610629210560e+01 5.678086874795937669e-03 8.527282041183494726e-04
1.214999999999921698e+00 1.641847705230177823e+01 5.680728715479287268e-03 8.527053427191079102e-04
1.215499999999921643e+00 1.642217866394827652e+01 5.683758246675212934e-03 8.513948658798236799e-04
1.215999999999921588e+00 1.642588240211315664e+01 5.685763503498695789e-03 8.496390696720607788e-04
1.216499999999921533e+00 1.642959230410536264e+01 5.688750042108239868e-03 8.428566312902313618e-04
1.216999999999921478e+00 1.643331442205455062e+01 5.692404015766985674e-03 8.293471990951069642e-04
1.217499999999921423e+00 1.643704130471758518e+01 5.696590688090973596e-03 8.227468315576422567e-04
1.217999999999921368e+00 1.644075981766242478e+01 5.701125284274237426e-03 8.289185477337104868e-04
1.218499999999921313e+00 1.644446808951150274e+01 5.706054404111996804e-03 8.365506652120288308e-04
1.218999999999921258e+00 1.644816593838407925e+01 5.710513411186011849e-03 8.448186924408978074e-04
1.219499999999921203e+00 1.645185085615162635e+01 5.714989248276857586e-03 8.555613017464554215e-04
1.219999999999921148e+00 1.645552187365214891e+01 5.719717832018166200e-03 8.670048088041072340e-04
1.220499999999921092e+00 1.645918004103253196e+01 5.724321905001510460e-03 8.775095927028141868e-04
1.220999999999921037e+00 1.646283063963725368e+01 5.728778007620883433e-03 8.828702677994952619e-04
1.221499999999920982e+00 1.646647499261742809e+01 5.733302752118351990e-03 8.868291739160373902e-04
1.221999999999920927e+00 1.647011157710807439e+01 5.737729959579239425e-03 8.923988804966156985e-04
1.222499999999920872e+00 1.647374173939568109e+01 5.740460999858381166e-03 8.983191925346755563e-04
1.222999999999920817e+00 1.647736977000369762e+01 5.741363431604692286e-03 9.017843120832126635e-04
1.223499999999920762e+00 1.648100003554207404e+01 5.741810791527045266e-03 9.013412767726394770e-04
1.223999999999920707e+00 1.648463638004686160e+01 5.742198910154111373e-03 8.971159811267783238e-04
1.224499999999920652e+00 1.648827957599395333e+01 5.741584396465068338e-03 8.931206238846165629e-04
1.224999999999920597e+00 1.649192770618111936e+01 5.739929204462051841e-03 8.920821565511606946e-04
1.225499999999920542e+00 1.649557364465498210e+01 5.739223678925361137e-03 8.972242817657108752e-04
1.225999999999920487e+00 1.649922002862832926e+01 5.738901948392596472e-03 8.993528061276932078e-04
1.226499999999920432e+00 1.650286483201567833e+01 5.739198610873725778e-03 9.028939181571927347e-04
1.226999999999920377e+00 1.650651092227025529e+01 5.740196166097433043e-03 9.028707443268337365e-04
1.227499999999920322e+00 1.651016087280050471e+01 5.741470652560114706e-03 8.999999764815200601e-04
1.227999999999920266e+00 1.651381257135229674e+01 5.743492211984236803e-03 8.984955733911548920e-04
1.228499999999920211e+00 1.651746435434174742e+01 5.746014622548936690e-03 8.981550331588622482e-04
1.228999999999920156e+00 1.652111989943247394e+01 5.748125802468406591e-03 8.945507523928754659e-04
1.229499999999920101e+00 1.652478036234451508e+01 5.750433067840090423e-03 8.895968952541168095e-04
1.229999999999920046e+00 1.652844073172841632e+01 5.753530487958977667e-03 8.888657976047565148e-04
1.230499999999919991e+00 1.653209760728767819e+01 5.756571969429357359e-03 8.915917405675219745e-04
1.230999999999919936e+00 1.653575237020339728e+01 5.760600550637200168e-03 8.919515536547420465e-04
1.231499999999919881e+00 1.653941277220103956e+01 5.764501861290128627e-03 8.846915185956585534e-04
1.231999999999919826e+00 1.654307623802835892e+01 5.767977471000817861e-03 8.804349850793482049e-04
1.232499999999919771e+00 1.654674183079328387e+01 5.770780192133233462e-03 8.777929401090856995e-04
1.232999999999919716e+00 1.655040456475433785e+01 5.773610293464926171e-03 8.801123964323528254e-04
1.233499999999919661e+00 1.655406601628167351e+01 5.777073841289712998e-03 8.802241129517015747e-04
1.233999999999919606e+00 1.655773452217806252e+01 5.780032327144497308e-03 8.725068321210607478e-04
1.234499999999919551e+00 1.656141357326196939e+01 5.782780314281935063e-03 8.615130183949742948e-04
1.234999999999919496e+00 1.656509517279331334e+01 5.785734535579340268e-03 8.583117719132612317e-04
1.235499999999919440e+00 1.656877760267022737e+01 5.788910203059099459e-03 8.566080505469425219e-04
1.235999999999919385e+00 1.657246162031380621e+01 5.792130335845102965e-03 8.541027518692897308e-04
1.236499999999919330e+00 1.657614097239721573e+01 5.794797543254176855e-03 8.584045394377567278e-04
1.236999999999919275e+00 1.657981934905277654e+01 5.797743445127359618e-03 8.587400088850144497e-04
1.237499999999919220e+00 1.658349754019467071e+01 5.800802544340026047e-03 8.581752851660592527e-04
1.237999999999919165e+00 1.658717122423673018e+01 5.804031878520301072e-03 8.617639255298330941e-04
1.238499999999919110e+00 1.659083544477893213e+01 5.808116657051783094e-03 8.694504400870647909e-04
1.238999999999919055e+00 1.659448797841924872e+01 5.812585127867819952e-03 8.789730307253050198e-04
1.239499999999919000e+00 1.659812658408869623e+01 5.817414393035407090e-03 8.903709005214600555e-04
1.239999999999918945e+00 1.660175295554788377e+01 5.823010253714311704e-03 8.993023113669559171e-04
1.240499999999918890e+00 1.660536887302696130e+01 5.828646075727660948e-03 9.064057637960592703e-04
1.240999999999918835e+00 1.660897051579408057e+01 5.834230696386815546e-03 9.173698134643144819e-04
1.241499999999918780e+00 1.661255778821081819e+01 5.840161095677159735e-03 9.280712690681704527e-04
1.241999999999918725e+00 1.661613365246297036e+01 5.846367033324470670e-03 9.355236963878880638e-04
1.242499999999918670e+00 1.661969096646550526e+01 5.853421762944114280e-03 9.492572978283620247e-04
1.242999999999918614e+00 1.662323493500213800e+01 5.860737621664214442e-03 9.575132315681848805e-04
1.243499999999918559e+00 1.662676305887056927e+01 5.868179887292887011e-03 9.681289251847668628e-04
1.243999999999918504e+00 1.663027908968969371e+01 5.875989721087869835e-03 9.746133340042383714e-04
1.244499999999918449e+00 1.663379148754214754e+01 5.880416533098725175e-03 9.760155685152932178e-04
1.244999999999918394e+00 1.663731532494358945e+01 5.880223775168789795e-03 9.669703990088833814e-04
1.245499999999918339e+00 1.664085210176958896e+01 5.878968281198272174e-03 9.574984133388078286e-04
1.245999999999918284e+00 1.664440193183961370e+01 5.877701030741687774e-03 9.479346129018916683e-04
1.246499999999918229e+00 1.664796277811471370e+01 5.877557459055800584e-03 9.392885161955393664e-04
1.246999999999918174e+00 1.665153840347186787e+01 5.877783488399542303e-03 9.265133295082977199e-04
1.247499999999918119e+00 1.665512993119697072e+01 5.878003874641385927e-03 9.126232461801825693e-04
1.247999999999918064e+00 1.665873751647089662e+01 5.878321722366619366e-03 8.984818788104311296e-04
1.248499999999918009e+00 1.666235245635292728e+01 5.879197081951622640e-03 8.924844838997724947e-04
1.248999999999917954e+00 1.666597187671967362e+01 5.880581339968487566e-03 8.888526734738338639e-04
1.249499999999917899e+00 1.666959511384175840e+01 5.882685252106584217e-03 8.851688686319636457e-04
1.249999999999917843e+00 1.667321759136005355e+01 5.885377485357353063e-03 8.854794841170838746e-04
1.250499999999917788e+00 1.667683864550134842e+01 5.888501180836312916e-03 8.860267067569383911e-04
1.250999999999917733e+00 1.668046570307091869e+01 5.891018280417538618e-03 8.797604682528421469e-04
1.251499999999917678e+00 1.668409762197967439e+01 5.893798856419678669e-03 8.743769941509781790e-04
1.251999999999917623e+00 1.668773539311371934e+01 5.896809365192842364e-03 8.677758800962696167e-04
1.252499999999917568e+00 1.669137748720173775e+01 5.900146255537518439e-03 8.623815454815286080e-04
1.252999999999917513e+00 1.669502237025008995e+01 5.903887292093814437e-03 8.581198893599963073e-04
1.253499999999917458e+00 1.669866448238684953e+01 5.908210658466614244e-03 8.588346797625242071e-04
1.253999999999917403e+00 1.670230386828902880e+01 5.912896919322743750e-03 8.591426179305056143e-04
1.254499999999917348e+00 1.670593913110843687e+01 5.917250659806633575e-03 8.611809735754646228e-04
1.254999999999917293e+00 1.670956620370107260e+01 5.921842787824358779e-03 8.670467312866933160e-04
1.255499999999917238e+00 1.671318116079187277e+01 5.927162215877294915e-03 8.761078123479329460e-04
1.255999999999917183e+00 1.671678745095926644e+01 5.932503417618920777e-03 8.816930161821799616e-04
1.256499999999917128e+00 1.672038250469968190e+01 5.938042687901478982e-03 8.896424409671867609e-04
1.256999999999917073e+00 1.672396337511610653e+01 5.943772082912193548e-03 9.003422451451222400e-04
1.257499999999917017e+00 1.672753474966046383e+01 5.949361663499761442e-03 9.064893612138824955e-04
1.257999999999916962e+00 1.673109951329220024e+01 5.954887482708087765e-03 9.098112923885681713e-04
1.258499999999916907e+00 1.673465379446092527e+01 5.958920689681924780e-03 9.184967226301453749e-04
1.258999999999916852e+00 1.673820980891696664e+01 5.959126574276228487e-03 9.188021717845178474e-04
1.259499999999916797e+00 1.674176717000220904e+01 5.958020528301715378e-03 9.208161876538565119e-04
1.259999999999916742e+00 1.674532700581413991e+01 5.956922377145691325e-03 9.217011335768566377e-04
1.260499999999916687e+00 1.674889005954844379e+01 5.955587300147545740e-03 9.220852729459171754e-04
1.260999999999916632e+00 1.675245303178927614e+01 5.954243063541929219e-03 9.257831816460908650e-04
1.261499999999916577e+00 1.675602133579342023e+01 5.953239347733509448e-03 9.237323628417098281e-04
1.261999999999916522e+00 1.675959730494448863e+01 5.952108544807127588e-03 9.194798481257648870e-04
1.262499999999916467e+00 1.676317444229798426e+01 5.951450480721304399e-03 9.212551037064585155e-04
1.262999999999916412e+00 1.676675232302615726e+01 5.950249499131056267e-03 9.240022010796643606e-04
1.263499999999916357e+00 1.677033428199587206e+01 5.948914002632786809e-03 9.235531926643182274e-04
1.263999999999916302e+00 1.677391570313353952e+01 5.947725475861800545e-03 9.275762369520077627e-04
1.264499999999916247e+00 1.677749866979436888e+01 5.946013076771759949e-03 9.300420406909383139e-04
1.264999999999916191e+00 1.678109022548118290e+01 5.944700326264696494e-03 9.250655607104911471e-04
1.265499999999916136e+00 1.678468805490430782e+01 5.943686985633960841e-03 9.221055130739291492e-04
1.265999999999916081e+00 1.678829119194174169e+01 5.943048821142781629e-03 9.197346565043458544e-04
1.266499999999916026e+00 1.679189641637670860e+01 5.943073564138937927e-03 9.199210020130873730e-04
1.266999999999915971e+00 1.679549995073898572e+01 5.943707817783380407e-03 9.232754428100484884e-04
1.267499999999915916e+00 1.679910538102933515e+01 5.945483581730680658e-03 9.219063359352085846e-04
1.267999999999915861e+00 1.680271878926100726e+01 5.948177690913277783e-03 9.135458346965974127e-04
1.268499999999915806e+00 1.680634242137342227e+01 5.951192610962289554e-03 9.026300233179592944e-04
1.268999999999915751e+00 1.680997276418129616e+01 5.953970840266085279e-03 8.954735785848509655e-04
1.269499999999915696e+00 1.681359963632052867e+01 5.956131811810930904e-03 8.991183886128371883e-04
1.269999999999915641e+00 1.681722069947022646e+01 5.959267308328087751e-03 9.041286731977671992e-04
1.270499999999915586e+00 1.682083748318050098e+01 5.962770346192397715e-03 9.072418186537754489e-04
1.270999999999915531e+00 1.682445320880513151e+01 5.966191217165754158e-03 9.072172517752682616e-04
1.271499999999915476e+00 1.682806954449271331e+01 5.970685481381576842e-03 9.044509197709826864e-04
1.271999999999915421e+00 1.683168614583959055e+01 5.975526680207112092e-03 9.016811605484049627e-04
1.272499999999915365e+00 1.683530060493880498e+01 5.979679175818597425e-03 9.020077557560512993e-04
1.272999999999915310e+00 1.683891513310200239e+01 5.983762700512517893e-03 9.001942513689690367e-04
1.273499999999915255e+00 1.684253060074054886e+01 5.987962632611870326e-03 8.973958325963430488e-04
1.273999999999915200e+00 1.684614382134365584e+01 5.992691969684728857e-03 8.972556696664061096e-04
1.274499999999915145e+00 1.684974756597497603e+01 5.998178587071800738e-03 9.035856052421187279e-04
1.274999999999915090e+00 1.685334207147598917e+01 6.004254156243018191e-03 9.090856089799962195e-04
1.275499999999915035e+00 1.685692920527756300e+01 6.010770007433525498e-03 9.122726564979857442e-04
1.275999999999914980e+00 1.686051146615128360e+01 6.017547317485781415e-03 9.126945203605145787e-04
1.276499999999914925e+00 1.686408751130101535e+01 6.024448852373453893e-03 9.143285922826429116e-04
1.276999999999914870e+00 1.686765789479080269e+01 6.031817834002560670e-03 9.149337469843378187e-04
1.277499999999914815e+00 1.687121633401959642e+01 6.039830366193399760e-03 9.211689354714277383e-04
1.277999999999914760e+00 1.687476320294892318e+01 6.048232126559163063e-03 9.266313458948551018e-04
1.278499999999914705e+00 1.687829618888281402e+01 6.056942203717502991e-03 9.340899396009178304e-04
1.278999999999914650e+00 1.688181468203932312e+01 6.064270837195255039e-03 9.435349371335463239e-04
1.279499999999914595e+00 1.688532436310049079e+01 6.067281774640776761e-03 9.516199241126335404e-04
1.279999999999914539e+00 1.688882914982476180e+01 6.067023465926588491e-03 9.590661528921986395e-04
1.280499999999914484e+00 1.689233312441777812e+01 6.066199809759065774e-03 9.630049994373774194e-04
1.280999999999914429e+00 1.689584231325087416e+01 6.065565968307313864e-03 9.607371041715538976e-04
1.281499999999914374e+00 1.689935921612131509e+01 6.064926979230713007e-03 9.559827572481289712e-04
1.281999999999914319e+00 1.690287786042413387e+01 6.065116286738319457e-03 9.563767025572329772e-04
1.282499999999914264e+00 1.690639795468672446e+01 6.065499519603589559e-03 9.568686710291433167e-04
1.282999999999914209e+00 1.690992511439218049e+01 6.066123485798176514e-03 9.515044129599732267e-04
1.283499999999914154e+00 1.691346271428327697e+01 6.066615388690487810e-03 9.429010667532993981e-04
1.283999999999914099e+00 1.691700527547132182e+01 6.067264548504099943e-03 9.396218120991039688e-04
1.284499999999914044e+00 1.692055182117604772e+01 6.068141750221864653e-03 9.370929698751997300e-04
1.284999999999913989e+00 1.692410436017038222e+01 6.069163641721629643e-03 9.324117498232600831e-04
1.285499999999913934e+00 1.692766616853053208e+01 6.070572505852648605e-03 9.240650023044491221e-04
1.285999999999913879e+00 1.693123503596430979e+01 6.072266667832277101e-03 9.176380336982144920e-04
1.286499999999913824e+00 1.693479893326360752e+01 6.074131563169762535e-03 9.230605533273126412e-04
1.286999999999913769e+00 1.693836253537582692e+01 6.076340744891698190e-03 9.234545962563314031e-04
1.287499999999913713e+00 1.694193128839307505e+01 6.077846949371386656e-03 9.191001924966617914e-04
1.287999999999913658e+00 1.694551256186340282e+01 6.079387639835814004e-03 9.073366772730804067e-04
1.288499999999913603e+00 1.694910235433171053e+01 6.080936047236460730e-03 8.995608307072041829e-04
1.288999999999913548e+00 1.695269203389945645e+01 6.083157744436250985e-03 8.997339109006914637e-04
1.289499999999913493e+00 1.695627754446851654e+01 6.086215454904789907e-03 9.031177491914364752e-04
1.289999999999913438e+00 1.695985995207895058e+01 6.089501878240626692e-03 9.051983897653444189e-04
1.290499999999913383e+00 1.696344162966338942e+01 6.092885036718958744e-03 9.048041987108016576e-04
1.290999999999913328e+00 1.696701597051564292e+01 6.096996054959767999e-03 9.102864243901286762e-04
1.291499999999913273e+00 1.697057981888722011e+01 6.101670474278017911e-03 9.183571679027748708e-04
1.291999999999913218e+00 1.697413540845521496e+01 6.106193330502622876e-03 9.243419860709822106e-04
1.292499999999913163e+00 1.697768032860090415e+01 6.110521424890347567e-03 9.329281213546810475e-04
1.292999999999913108e+00 1.698121436863831946e+01 6.114359527408735374e-03 9.422123898092443425e-04
1.293499999999913053e+00 1.698474970098466841e+01 6.115545010114691211e-03 9.419814843596397910e-04
1.293999999999912998e+00 1.698829394794063319e+01 6.114646767874059100e-03 9.362219322630992852e-04
1.294499999999912943e+00 1.699184770930763122e+01 6.113383073798335510e-03 9.302363192712978512e-04
1.294999999999912887e+00 1.699540926549676101e+01 6.111833723983478746e-03 9.262635311214793485e-04
1.295499999999912832e+00 1.699897154497494967e+01 6.111156606379584966e-03 9.284961628606494544e-04
1.295999999999912777e+00 1.700253435231695320e+01 6.110624942921475539e-03 9.307847479456086981e-04
1.296499999999912722e+00 1.700609860795447759e+01 6.110447322533111084e-03 9.318040422645248316e-04
1.296999999999912667e+00 1.700967004781762171e+01 6.110421232051156497e-03 9.269410711997593325e-04
1.297499999999912612e+00 1.701324568938822424e+01 6.111012209496892791e-03 9.244462730973439929e-04
1.297999999999912557e+00 1.701682333235098099e+01 6.111845888261253044e-03 9.239114981147095521e-04
1.298499999999912502e+00 1.702040225604615742e+01 6.113090187502988673e-03 9.236886165967083534e-04
1.298999999999912447e+00 1.702397758732139010e+01 6.114066552474554418e-03 9.286092683240950926e-04
1.299499999999912392e+00 1.702755189452468088e+01 6.115406297384083818e-03 9.306001528188402247e-04
1.299999999999912337e+00 1.703112519923661949e+01 6.116562446360497042e-03 9.327541898592741840e-04
1.300499999999912282e+00 1.703469934369291394e+01 6.117549504420884306e-03 9.332363147039985860e-04
1.300999999999912227e+00 1.703826973142535905e+01 6.118959124764806329e-03 9.378936773436312435e-04
1.301499999999912172e+00 1.704183824378771916e+01 6.119900348954109698e-03 9.411422372473284004e-04
1.301999999999912117e+00 1.704540570102349051e+01 6.121139006247081245e-03 9.432741809508897110e-04
1.302499999999912061e+00 1.704897260888088795e+01 6.122067532779707638e-03 9.452112481538980926e-04
1.302999999999912006e+00 1.705254217831176788e+01 6.123294385599008932e-03 9.436384180042563241e-04
1.303499999999911951e+00 1.705611775534298147e+01 6.124713803606034526e-03 9.385278755813363655e-04
1.303999999999911896e+00 1.705970219704080648e+01 6.126255944804125282e-03 9.304388953976462304e-04
1.304499999999911841e+00 1.706329479230113577e+01 6.127529560682317897e-03 9.233335832060460963e-04
1.304999999999911786e+00 1.706689579106845756e+01 6.128662018679054829e-03 9.161248333023445933e-04
1.305499999999911731e+00 1.707050202590613353e+01 6.130415204270002992e-03 9.114652114357449722e-04
1.305999999999911676e+00 1.707410904236832039e+01 6.133300118704574332e-03 9.101261145977668568e-04
1.306499999999911621e+00 1.707771996031872419e+01 6.136273495209045893e-03 9.055776808815285336e-04
1.306999999999911566e+00 1.708133083799732432e+01 6.139341908552390856e-03 9.048743100076046125e-04
1.307499999999911511e+00 1.708493475308363685e+01 6.142181557275274567e-03 9.113205958624394365e-04
1.307999999999911456e+00 1.708853412347822243e+01 6.145277590591547226e-03 9.150916872283972742e-04
1.308499999999911401e+00 1.709213199155725249e+01 6.150138798729531606e-03 9.140564951490518647e-04
1.308999999999911346e+00 1.709572598667490695e+01 6.155467811334958822e-03 9.149302237194227583e-04
1.309499999999911291e+00 1.709931403137770545e+01 6.161313782579154984e-03 9.173681232627775919e-04
1.309999999999911235e+00 1.710289625374584332e+01 6.167790006341078955e-03 9.190513791066052054e-04
1.310499999999911180e+00 1.710646617913350553e+01 6.174526011127175196e-03 9.269497006827928653e-04
1.310999999999911125e+00 1.711002283028977544e+01 6.181897960182039346e-03 9.351872115854172399e-04
1.311499999999911070e+00 1.711356673613501655e+01 6.189645877318509203e-03 9.425171847417057949e-04
1.311999999999911015e+00 1.711709916129924025e+01 6.197828996440116894e-03 9.481452059901217255e-04
1.312499999999910960e+00 1.712061441983975030e+01 6.206164734565437248e-03 9.593014081435277327e-04
1.312999999999910905e+00 1.712411003612565707e+01 6.215054457760622181e-03 9.723714907159224097e-04
1.313499999999910850e+00 1.712759065762325861e+01 6.224504003537887492e-03 9.802266367727983931e-04
1.313999999999910795e+00 1.713106197098068861e+01 6.231562238076822531e-03 9.847842771624577482e-04
1.314499999999910740e+00 1.713453487609779913e+01 6.233703474690820666e-03 9.833626624713995637e-04
1.314999999999910685e+00 1.713800687163118397e+01 6.233617875868625348e-03 9.866746944231499436e-04
1.315499999999910630e+00 1.714147700562137899e+01 6.233425233145083871e-03 9.910522991485211375e-04
1.315999999999910575e+00 1.714494753503594993e+01 6.233716656492450936e-03 9.926960856353125862e-04
1.316499999999910520e+00 1.714842441611374824e+01 6.234696374034028217e-03 9.877014232513676648e-04
1.316999999999910465e+00 1.715190481977192150e+01 6.235946472267984292e-03 9.852709122507678774e-04
1.317499999999910409e+00 1.715539085421593768e+01 6.237352625567322596e-03 9.805824786336672302e-04
1.317999999999910354e+00 1.715888107959820985e+01 6.238977479233013233e-03 9.771207716496388765e-04
1.318499999999910299e+00 1.716237729808125678e+01 6.241159869458651373e-03 9.713020849511809149e-04
1.318999999999910244e+00 1.716587768048617590e+01 6.243739509568612019e-03 9.669166561066767571e-04
1.319499999999910189e+00 1.716937800992226926e+01 6.246376395019909676e-03 9.666917859397711546e-04
1.319999999999910134e+00 1.717287968227919137e+01 6.248913995389276249e-03 9.651709446064811460e-04
1.320499999999910079e+00 1.717639034841271695e+01 6.251363099811307021e-03 9.560911237214428718e-04
1.320999999999910024e+00 1.717991419898555705e+01 6.253648645298127105e-03 9.429898811713294596e-04
1.321499999999909969e+00 1.718344581475873056e+01 6.256010941390469267e-03 9.352308587669303994e-04
1.321999999999909914e+00 1.718698093024774920e+01 6.258211188600893218e-03 9.318952175980995539e-04
1.322499999999909859e+00 1.719051326775471367e+01 6.260984730852845077e-03 9.342559865090386759e-04
1.322999999999909804e+00 1.719403799169183245e+01 6.264293680081667835e-03 9.409075655757099046e-04
1.323499999999909749e+00 1.719756332815244093e+01 6.267488884851671847e-03 9.394401847838207767e-04
1.323999999999909694e+00 1.720109211386876424e+01 6.271112223175947901e-03 9.347002931244215509e-04
1.324499999999909639e+00 1.720462445023032672e+01 6.274823509105324423e-03 9.297617044804768610e-04
1.324999999999909583e+00 1.720815207343229858e+01 6.278815229750360320e-03 9.327948898754283638e-04
1.325499999999909528e+00 1.721167177656732505e+01 6.283095907288568753e-03 9.387340635176573758e-04
1.325999999999909473e+00 1.721518016509229554e+01 6.287178672477512949e-03 9.482521697373831257e-04
1.326499999999909418e+00 1.721867683798692639e+01 6.291287416842046565e-03 9.581310374441251443e-04
1.326999999999909363e+00 1.722216347321409202e+01 6.294800195312548821e-03 9.669142227763227043e-04
1.327499999999909308e+00 1.722564464448603161e+01 6.296309366878066922e-03 9.731165145791141266e-04
1.327999999999909253e+00 1.722913272009747487e+01 6.294203905885318098e-03 9.705607248584515595e-04
1.328499999999909198e+00 1.723262583538726744e+01 6.290115245403762184e-03 9.718511698851052538e-04
1.328999999999909143e+00 1.723612652643941701e+01 6.286353798946648155e-03 9.702751010875528687e-04
1.329499999999909088e+00 1.723962921473072996e+01 6.282311868636656152e-03 9.745539389577808492e-04
1.329999999999909033e+00 1.724313812233456744e+01 6.278549370208871827e-03 9.743282738261666021e-04
1.330499999999908978e+00 1.724665744134281553e+01 6.275004520038920605e-03 9.696902367287794228e-04
1.330999999999908923e+00 1.725018795950805384e+01 6.272664238691909831e-03 9.630589815239074328e-04
1.331499999999908868e+00 1.725373104509747080e+01 6.271247514251401638e-03 9.541376171225387018e-04
1.331999999999908812e+00 1.725727963735168657e+01 6.270653058743531037e-03 9.514566764627857900e-04
1.332499999999908757e+00 1.726083459097540285e+01 6.270415156872616129e-03 9.475653920856643223e-04
1.332999999999908702e+00 1.726439122505126633e+01 6.270301375264989915e-03 9.482298458340660680e-04
1.333499999999908647e+00 1.726795242394924301e+01 6.270528262612207193e-03 9.456685822603061453e-04
1.333999999999908592e+00 1.727151572931696677e+01 6.270686419495028266e-03 9.456329701606949051e-04
1.334499999999908537e+00 1.727507568239378344e+01 6.270596273352524452e-03 9.513033104872614665e-04
1.334999999999908482e+00 1.727863598697893721e+01 6.270797502770697300e-03 9.529754991759566488e-04
1.335499999999908427e+00 1.728219484596166566e+01 6.271066226848800648e-03 9.563730383908095739e-04
1.335999999999908372e+00 1.728575290044994262e+01 6.270983957756975230e-03 9.594738978807200447e-04
1.336499999999908317e+00 1.728931039726559860e+01 6.271371320972784352e-03 9.618495092784569434e-04
1.336999999999908262e+00 1.729286865285161667e+01 6.272023216491428785e-03 9.626346404814304508e-04
1.337499999999908207e+00 1.729642514538995712e+01 6.272826833652041939e-03 9.657828937819114279e-04
1.337999999999908152e+00 1.729997507623396658e+01 6.274126588665654945e-03 9.732276461123035363e-04
1.338499999999908097e+00 1.730352162098927593e+01 6.275542306449379167e-03 9.773753680499359595e-04
1.338999999999908042e+00 1.730706952094249118e+01 6.276821850466370208e-03 9.769132987501967166e-04
1.339499999999907986e+00 1.731062025961036710e+01 6.278784373686478390e-03 9.742798863689745154e-04
1.339999999999907931e+00 1.731417950704349096e+01 6.281431996030321235e-03 9.652877616083653523e-04
1.340499999999907876e+00 1.731774958207637383e+01 6.284754744241268475e-03 9.532984369205058442e-04
1.340999999999907821e+00 1.732132839238015265e+01 6.288475239046799684e-03 9.430012181104712593e-04
1.341499999999907766e+00 1.732491572866278418e+01 6.292452924297096788e-03 9.326537235330627576e-04
1.341999999999907711e+00 1.732850128251074651e+01 6.296552492583908957e-03 9.324869083276654189e-04
1.342499999999907656e+00 1.733208351354344856e+01 6.299816563670543150e-03 9.346915468151058629e-04
1.342999999999907601e+00 1.733566395127311566e+01 6.302997534635691040e-03 9.354468226131611164e-04
1.343499999999907546e+00 1.733924536757385937e+01 6.307133637272251819e-03 9.324694806693324678e-04
1.343999999999907491e+00 1.734282039161721301e+01 6.311980986893703932e-03 9.361423423932223320e-04
1.344499999999907436e+00 1.734639156027997586e+01 6.317018671270878925e-03 9.370790097600343108e-04
1.344999999999907381e+00 1.734995492917843407e+01 6.322423222911583915e-03 9.415838951200728585e-04
1.345499999999907326e+00 1.735351208168640014e+01 6.328393925490920745e-03 9.439292493723392199e-04
1.345999999999907271e+00 1.735705998948854045e+01 6.334435250178153606e-03 9.492213505024899717e-04
1.346499999999907216e+00 1.736059472347358223e+01 6.340595827512135289e-03 9.583117437100665062e-04
1.346999999999907160e+00 1.736411080287156139e+01 6.347569752740758568e-03 9.720520829398201015e-04
1.347499999999907105e+00 1.736761317811606276e+01 6.355288436173742693e-03 9.800805265935763969e-04
1.347999999999907050e+00 1.737110878755985510e+01 6.360973975708894557e-03 9.831964767750278611e-04
1.348499999999906995e+00 1.737460448853694572e+01 6.363243805851485566e-03 9.828770969865525259e-04
1.348999999999906940e+00 1.737809614631421340e+01 6.364283753235899094e-03 9.879291225406879040e-04
1.349499999999906885e+00 1.738158223812014569e+01 6.365046818508691452e-03 9.947854738215902368e-04
1.349999999999906830e+00 1.738506675912750765e+01 6.366398077441751471e-03 9.970621958655025846e-04
1.350499999999906775e+00 1.738854781103798430e+01 6.368201517762670828e-03 1.000787263087900801e-03
1.350999999999906720e+00 1.739202501687086411e+01 6.370113771509820604e-03 1.004783002010058331e-03
1.351499999999906665e+00 1.739550189920298351e+01 6.372446253352269212e-03 1.004838784864727115e-03
1.351999999999906610e+00 1.739898519692320278e+01 6.374711112949318220e-03 9.982262281853261643e-04
1.352499999999906555e+00 1.740247813118236309e+01 6.377078702579455118e-03 9.882927779416217015e-04
1.352999999999906500e+00 1.740597659059731228e+01 6.379626565237494183e-03 9.822921378276347829e-04
1.353499999999906445e+00 1.740947875675375656e+01 6.382305461257268935e-03 9.779812179016205212e-04
1.353999999999906390e+00 1.741298155574886763e+01 6.385248089435620854e-03 9.764824740455960508e-04
1.354499999999906334e+00 1.741648428020104689e+01 6.388208134741240121e-03 9.756752979331161785e-04
1.354999999999906279e+00 1.741998083626108595e+01 6.391346976613735201e-03 9.807840300799144234e-04
1.355499999999906224e+00 1.742347278401528143e+01 6.394420299138435862e-03 9.843977007046433164e-04
1.355999999999906169e+00 1.742696501309269053e+01 6.397680955603499316e-03 9.829364706501224000e-04
1.356499999999906114e+00 1.743046433547089080e+01 6.400886306068065586e-03 9.747218054305560250e-04
1.356999999999906059e+00 1.743396667175122516e+01 6.403853879195968782e-03 9.708295738088800614e-04
1.357499999999906004e+00 1.743747234843897687e+01 6.406920806406247310e-03 9.665127486392470491e-04
1.357999999999905949e+00 1.744097851675197219e+01 6.410219495492772666e-03 9.648128149741053497e-04
1.358499999999905894e+00 1.744448393829716082e+01 6.414248815100150568e-03 9.636172005909751995e-04
1.358999999999905839e+00 1.744798473132459904e+01 6.419619103544316890e-03 9.649530438607493987e-04
1.359499999999905784e+00 1.745147905398765431e+01 6.425653564679230378e-03 9.674539091234987676e-04
1.359999999999905729e+00 1.745496902938481298e+01 6.431507406895862859e-03 9.679975570498393703e-04
1.360499999999905674e+00 1.745844988522262753e+01 6.437517191697549566e-03 9.731421369902357524e-04
1.360999999999905619e+00 1.746191806889007481e+01 6.443424714133022362e-03 9.819253457711675862e-04
1.361499999999905564e+00 1.746536838022109706e+01 6.449500394244976446e-03 9.957231329363784925e-04
1.361999999999905508e+00 1.746880503070392976e+01 6.454779494595807784e-03 1.006091951574550683e-03
1.362499999999905453e+00 1.747223272134478123e+01 6.457943613995415985e-03 1.013865589203926179e-03
1.362999999999905398e+00 1.747566155472928529e+01 6.458136719803288760e-03 1.014504541281755802e-03
1.363499999999905343e+00 1.747909541701591962e+01 6.457145925004474998e-03 1.012441677854731756e-03
1.363999999999905288e+00 1.748253690789080750e+01 6.455439776511882020e-03 1.008495268519296086e-03
1.364499999999905233e+00 1.748598647348393698e+01 6.453454547518320573e-03 1.004381968236613652e-03
1.364999999999905178e+00 1.748944171076079357e+01 6.451985910653844358e-03 1.002152551362302246e-03
1.365499999999905123e+00 1.749290690518929736e+01 6.450408548185637865e-03 9.957435311677585374e-04
1.365999999999905068e+00 1.749638056315785661e+01 6.449087696528845934e-03 9.905677997415016783e-04
1.366499999999905013e+00 1.749986327513366291e+01 6.447300139988852534e-03 9.852655408836190690e-04
1.366999999999904958e+00 1.750335496630675536e+01 6.445188676650453682e-03 9.803585603657075792e-04
1.367499999999904903e+00 1.750685229987017877e+01 6.443729677913422917e-03 9.781308836862350961e-04
1.367999999999904848e+00 1.751034806799843935e+01 6.442505484455229685e-03 9.828686869848392640e-04
1.368499999999904793e+00 1.751383899797120236e+01 6.441113910105984545e-03 9.910374726773184609e-04
1.368999999999904738e+00 1.751732898227865931e+01 6.440023969139348214e-03 9.949991781021891302e-04
1.369499999999904682e+00 1.752081817450358514e+01 6.438846387881910424e-03 9.988827268701348100e-04
1.369999999999904627e+00 1.752430917214023154e+01 6.437396525688126453e-03 1.000432164125004270e-03
1.370499999999904572e+00 1.752780144049478750e+01 6.436348236405700293e-03 1.002109763227685205e-03
1.370999999999904517e+00 1.753130033257106390e+01 6.435582759993779302e-03 9.981509626060319426e-04
1.371499999999904462e+00 1.753480970979193998e+01 6.435350868106690971e-03 9.897979136566778177e-04
1.371999999999904407e+00 1.753832380425439652e+01 6.435993093535363578e-03 9.863395351323968677e-04
1.372499999999904352e+00 1.754184073898772667e+01 6.437207724715574356e-03 9.841846024728397729e-04
1.372999999999904297e+00 1.754535664953430540e+01 6.438370876760442577e-03 9.859479162603029118e-04
1.373499999999904242e+00 1.754887280088379597e+01 6.439577046903026750e-03 9.864051190841948563e-04
1.373999999999904187e+00 1.755239176798079370e+01 6.440835087530943220e-03 9.842375349366667969e-04
1.374499999999904132e+00 1.755591928075645924e+01 6.442436806394146939e-03 9.759986916731636791e-04
1.374999999999904077e+00 1.755945945747880188e+01 6.444456619034780349e-03 9.632276986883151967e-04
1.375499999999904022e+00 1.756301148266287271e+01 6.446824000315163131e-03 9.509299339199774742e-04
1.375999999999903967e+00 1.756656416475140148e+01 6.449842150970966533e-03 9.491729307279676495e-04
1.376499999999903912e+00 1.757011432219164604e+01 6.452865662402822167e-03 9.505922309648931479e-04
1.376999999999903856e+00 1.757365989557260022e+01 6.455113412852989813e-03 9.548488983368540184e-04
1.377499999999903801e+00 1.757719727998382098e+01 6.457514078777083083e-03 9.625582198306663340e-04
1.377999999999903746e+00 1.758073107780491995e+01 6.460607466707648378e-03 9.649738069184878031e-04
1.378499999999903691e+00 1.758426469387849522e+01 6.464264884528166805e-03 9.634216069824320938e-04
1.378999999999903636e+00 1.758779915414165984e+01 6.468535895090442821e-03 9.602290982129177768e-04
1.379499999999903581e+00 1.759132951090878549e+01 6.473250514395828721e-03 9.615364744994968002e-04
1.379999999999903526e+00 1.759485491666298884e+01 6.478196662069998953e-03 9.634554940262688924e-04
1.380499999999903471e+00 1.759837209757057508e+01 6.484091134741527818e-03 9.676945941125489337e-04
1.380999999999903416e+00 1.760188010820607474e+01 6.490256880700648497e-03 9.726044577277907430e-04
1.381499999999903361e+00 1.760537990751424431e+01 6.496884640100809676e-03 9.760890079803840116e-04
1.381999999999903306e+00 1.760886942607484684e+01 6.504004561094710486e-03 9.811464535291703967e-04
1.382499999999903251e+00 1.761235198773163901e+01 6.511358586203748813e-03 9.826401523709542979e-04
1.382999999999903196e+00 1.761582818782352433e+01 6.519081547576045625e-03 9.831630841900295195e-04
1.383499999999903141e+00 1.761929360836812819e+01 6.527434429297825948e-03 9.874648794225759571e-04
1.383999999999903086e+00 1.762274162294297142e+01 6.536161662744134279e-03 9.980095800266475942e-04
1.384499999999903030e+00 1.762618213160354941e+01 6.542210886136482460e-03 1.001326765399331888e-03
1.384999999999902975e+00 1.762963213362943549e+01 6.544304960674721984e-03 9.916007573439319586e-04
1.385499999999902920e+00 1.763307966680372729e+01 6.545472324205580013e-03 9.947617265239861936e-04
1.385999999999902865e+00 1.763652149145807613e+01 6.546482041185898611e-03 1.001318009725592033e-03
1.386499999999902810e+00 1.763996199415077371e+01 6.547881869636984140e-03 1.003095260666964431e-03
1.386999999999902755e+00 1.764340541674018681e+01 6.549674377281771917e-03 1.000236329585508024e-03
1.387499999999902700e+00 1.764685017102917897e+01 6.552339250884153636e-03 9.980954513582164858e-04
1.387999999999902645e+00 1.765029054539762754e+01 6.556350528501083026e-03 1.000325415945228606e-03
1.388499999999902590e+00 1.765372767962687561e+01 6.559901354984716895e-03 1.001882003395153029e-03
1.388999999999902535e+00 1.765716134564697981e+01 6.563580290262962386e-03 1.003543741215338209e-03
1.389499999999902480e+00 1.766058775011443416e+01 6.568160106020503111e-03 1.008103250349346933e-03
1.389999999999902425e+00 1.766400942877919178e+01 6.572716826445762668e-03 1.010156485056662272e-03
1.390499999999902370e+00 1.766743030540981607e+01 6.577299776031533297e-03 1.008267652496361820e-03
1.390999999999902315e+00 1.767084912797987428e+01 6.582272226936316216e-03 1.007248419810134223e-03
1.391499999999902260e+00 1.767427024449063211e+01 6.587066171770531754e-03 1.002066279832332894e-03
1.391999999999902204e+00 1.767770017913941771e+01 6.591802002431007557e-03 9.904268495172507958e-04
1.392499999999902149e+00 1.768113641376934808e+01 6.596382036852978595e-03 9.814711804531067035e-04
1.392999999999902094e+00 1.768457015303597046e+01 6.599910401525767994e-03 9.823695699222347033e-04
1.393499999999902039e+00 1.768800613622856588e+01 6.603505050512220240e-03 9.784666605567819003e-04
1.393999999999901984e+00 1.769144013285621853e+01 6.607520139882629324e-03 9.783764803307322053e-04
1.394499999999901929e+00 1.769487353122493190e+01 6.611289690151138723e-03 9.771467955961132129e-04
1.394999999999901874e+00 1.769830156780825092e+01 6.614648849647741802e-03 9.810933309361558052e-04
1.395499999999901819e+00 1.770172407036374906e+01 6.618511661457873382e-03 9.847092198069871266e-04
1.395999999999901764e+00 1.770513515560205775e+01 6.622973209870656325e-03 9.936054725669350718e-04
1.396499999999901709e+00 1.770853532763573313e+01 6.627400962080798145e-03 1.002027752122558631e-03
1.396999999999901654e+00 1.771192908866847304e+01 6.631698389763671098e-03 1.006076608253095306e-03
1.397499999999901599e+00 1.771531962868379040e+01 6.635614149868010979e-03 1.007316711159952395e-03
1.397999999999901544e+00 1.771870509158658535e+01 6.639183987258436351e-03 1.010756801419430626e-03
1.398499999999901489e+00 1.772208829534184815e+01 6.643116595492630158e-03 1.011014670132011697e-03
1.398999999999901434e+00 1.772546766253488926e+01 6.644585712522848610e-03 1.015318577418162192e-03
1.399499999999901378e+00 1.772884998943810686e+01 6.643412136897867623e-03 1.015480944514675701e-03
1.399999999999901323e+00 1.773223808632003795e+01 6.641023426729827060e-03 1.014058810775612419e-03
1.400499999999901268e+00 1.773563506669644951e+01 6.638258761052183259e-03 1.009909457588266564e-03
1.400999999999901213e+00 1.773904319440974220e+01 6.635445138288483327e-03 1.003555273326432393e-03
1.401499999999901158e+00 1.774245765622942628e+01 6.633350998248572876e-03 1.001300819465371535e-03
1.401999999999901103e+00 1.774587472821923839e+01 6.631709952606762958e-03 1.002320091530555825e-03
1.402499999999901048e+00 1.774929210393119661e+01 6.630967558607282590e-03 1.004750123214747000e-03
1.402999999999900993e+00 1.775270453194091758e+01 6.630678680852603556e-03 1.011978509432403563e-03
1.403499999999900938e+00 1.775611543746700605e+01 6.630960113877061406e-03 1.015208148413525475e-03
1.403999999999900883e+00 1.775953226537123797e+01 6.630927513359858097e-03 1.011303564009529907e-03
1.404499999999900828e+00 1.776295872596688952e+01 6.630591853909639094e-03 1.003990572790481456e-03
1.404999999999900773e+00 1.776638891911847296e+01 6.629908290566098421e-03 1.002923085707587043e-03
1.405499999999900718e+00 1.776982193802928478e+01 6.628874308942797437e-03 1.003109687948225588e-03
1.405999999999900663e+00 1.777325302009105812e+01 6.627995098943561050e-03 1.007898118350848346e-03
1.406499999999900608e+00 1.777668721099856697e+01 6.627534246163833270e-03 1.007218927288135862e-03
1.406999999999900552e+00 1.778012647557148185e+01 6.627173496948718379e-03 1.004473793510679558e-03
1.407499999999900497e+00 1.778356821885609662e+01 6.627058820814485732e-03 1.004074248243452469e-03
1.407999999999900442e+00 1.778700990311591923e+01 6.627130252209921524e-03 1.006021003909042533e-03
1.408499999999900387e+00 1.779045231626235335e+01 6.627121913354939130e-03 1.007253491134251812e-03
1.408999999999900332e+00 1.779389377980591291e+01 6.626947717121753692e-03 1.010328895629511101e-03
1.409499999999900277e+00 1.779733603370799955e+01 6.626975353305815386e-03 1.011464753614015055e-03
1.409999999999900222e+00 1.780078601903750624e+01 6.626994769473711078e-03 1.005671183544436242e-03
1.410499999999900167e+00 1.780424071652214835e+01 6.627534276164607704e-03 1.002378906955288598e-03
1.410999999999900112e+00 1.780769402273539725e+01 6.628839436788420622e-03 1.004423388200241865e-03
1.411499999999900057e+00 1.781114437199825318e+01 6.630865258597453890e-03 1.007311473297476181e-03
1.411999999999900002e+00 1.781459283873136101e+01 6.633442693067719345e-03 1.008569158913603589e-03
1.412499999999899947e+00 1.781804268302069616e+01 6.636651179852914167e-03 1.005932325825232426e-03
1.412999999999899892e+00 1.782149438308858080e+01 6.640472778787888906e-03 1.002201134305145437e-03
1.413499999999899837e+00 1.782494265914337461e+01 6.644315625807251970e-03 1.003725146065392003e-03
1.413999999999899781e+00 1.782838500315504504e+01 6.649255334007854110e-03 1.006656716974184754e-03
1.414499999999899726e+00 1.783181829937633722e+01 6.654534223815127165e-03 1.012360235451033146e-03
1.414999999999899671e+00 1.783524554075595958e+01 6.659676635908616353e-03 1.015203111173414337e-03
1.415499999999899616e+00 1.783866836253766763e+01 6.664728620014288146e-03 1.016496065423793532e-03
1.415999999999899561e+00 1.784208475685003492e+01 6.670679783259498598e-03 1.018889316756559603e-03
1.416499999999899506e+00 1.784549210391947582e+01 6.677707964395754835e-03 1.022815041964061401e-03
1.416999999999899451e+00 1.784888982366685894e+01 6.685260934131295914e-03 1.026783260523469847e-03
1.417499999999899396e+00 1.785227981790628604e+01 6.693157589998681781e-03 1.028492771490514476e-03
1.417999999999899341e+00 1.785566190246770191e+01 6.701720067399863021e-03 1.029708013072250586e-03
1.418499999999899286e+00 1.785904029226202638e+01 6.710317882470670688e-03 1.026662365051114571e-03
1.418999999999899231e+00 1.786241703659838720e+01 6.718472461378621578e-03 1.021998679477565015e-03
1.419499999999899176e+00 1.786579037643914347e+01 6.727039365456781786e-03 1.018668051295841190e-03
1.419999999999899121e+00 1.786916109653325080e+01 6.732651538312517912e-03 1.017498774773605875e-03
1.420499999999899066e+00 1.787253180454137791e+01 6.734847638436122080e-03 1.017134512694809617e-03
1.420999999999899011e+00 1.787590060959162841e+01 6.736141463906141109e-03 1.019560580521296049e-03
1.421499999999898955e+00 1.787927097607104088e+01 6.737155429229015058e-03 1.018798666062158131e-03
1.421999999999898900e+00 1.788263829125376603e+01 6.739124072935004373e-03 1.021689362340788554e-03
1.422499999999898845e+00 1.788599931914765406e+01 6.741125065215839395e-03 1.027776832407852926e-03
1.422999999999898790e+00 1.788935274253398688e+01 6.742457685840670158e-03 1.035843526755591236e-03
1.423499999999898735e+00 1.789270481480552988e+01 6.744035664065110847e-03 1.037404501522017075e-03
1.423999999999898680e+00 1.789606212571144894e+01 6.745217907527439015e-03 1.032765784967943669e-03
1.424499999999898625e+00 1.789942805369864232e+01 6.746081079999633780e-03 1.025064788894191302e-03
1.424999999999898570e+00 1.790279924293053426e+01 6.747547820395177580e-03 1.020109226073023963e-03
1.425499999999898515e+00 1.790617307697835869e+01 6.748732067614319867e-03 1.018044433251226628e-03
1.425999999999898460e+00 1.790954594359756058e+01 6.751069705666912224e-03 1.018433417021180620e-03
1.426499999999898405e+00 1.791291516396972128e+01 6.754416113680825236e-03 1.020489581416264384e-03
1.426999999999898350e+00 1.791628411906863150e+01 6.758079019409070874e-03 1.018844012019779789e-03
1.427499999999898295e+00 1.791965148050691070e+01 6.761589656951343293e-03 1.018672834847962443e-03
1.427999999999898240e+00 1.792301902781843026e+01 6.764331793753052165e-03 1.017485518436024410e-03
1.428499999999898185e+00 1.792637946963264994e+01 6.766956309516041455e-03 1.023695223508786813e-03
1.428999999999898129e+00 1.792973674896122915e+01 6.771201222247386423e-03 1.024330497862107822e-03
1.429499999999898074e+00 1.793309216753590363e+01 6.776471609626696403e-03 1.022629530428190679e-03
1.429999999999898019e+00 1.793644825882355676e+01 6.782166719336881790e-03 1.017963605366620748e-03
1.430499999999897964e+00 1.793979972965352587e+01 6.788371957132527390e-03 1.018071424496197475e-03
1.430999999999897909e+00 1.794314100739612527e+01 6.795088218443584745e-03 1.023228445556650761e-03
1.431499999999897854e+00 1.794647437476794494e+01 6.802092341890471697e-03 1.025803356383107531e-03
1.431999999999897799e+00 1.794980464293595901e+01 6.808071959888415021e-03 1.024583376832091490e-03
1.432499999999897744e+00 1.795313072900378870e+01 6.813738830076314715e-03 1.024753240350324487e-03
1.432999999999897689e+00 1.795645213207931690e+01 6.819329274323435337e-03 1.025492085707627003e-03
1.433499999999897634e+00 1.795976576235333155e+01 6.824864377494176473e-03 1.029368362862615946e-03
1.433999999999897579e+00 1.796307279453005634e+01 6.827741144094645089e-03 1.034726062515901011e-03
1.434499999999897524e+00 1.796638480231020552e+01 6.826693192392025919e-03 1.032440793425808481e-03
1.434999999999897469e+00 1.796970400835408554e+01 6.824147462010505399e-03 1.029438989908409291e-03
1.435499999999897414e+00 1.797302347142501944e+01 6.821391150876079425e-03 1.033596993518701677e-03
1.435999999999897359e+00 1.797634329838074052e+01 6.818658016774497600e-03 1.037630322590638553e-03
1.436499999999897303e+00 1.797966718265659480e+01 6.815338797508483509e-03 1.038562179491966248e-03
1.436999999999897248e+00 1.798299581010889980e+01 6.812125094295942186e-03 1.038705820135896706e-03
1.437499999999897193e+00 1.798632625534686724e+01 6.809304658145924442e-03 1.041382814934673114e-03
1.437999999999897138e+00 1.798965917161265082e+01 6.806690740188465864e-03 1.043200029943185288e-03
1.438499999999897083e+00 1.799299536714761416e+01 6.804623496821439119e-03 1.043660697648373173e-03
1.438999999999897028e+00 1.799633883664428424e+01 6.802870783471402262e-03 1.039810362576733781e-03
1.439499999999896973e+00 1.799968638313951175e+01 6.802139703628565584e-03 1.038133167709251112e-03
1.439999999999896918e+00 1.800303982129359426e+01 6.801469567212126317e-03 1.034578986927425608e-03
1.440499999999896863e+00 1.800640346607333697e+01 6.801171001456690623e-03 1.026336392306564926e-03
1.440999999999896808e+00 1.800977615061993120e+01 6.801128262541817314e-03 1.019002432549092653e-03
1.441499999999896753e+00 1.801315556063005374e+01 6.801315320348752351e-03 1.013752631973144532e-03
1.441999999999896698e+00 1.801653451869222522e+01 6.801765608861480746e-03 1.015415441032892045e-03
1.442499999999896643e+00 1.801991501403893992e+01 6.802091444090246040e-03 1.015211904799946142e-03
1.442999999999896588e+00 1.802329897154283245e+01 6.802025363199118956e-03 1.013473335228228835e-03
1.443499999999896533e+00 1.802668251397669152e+01 6.801954783236358396e-03 1.015614507986878010e-03
1.443999999999896477e+00 1.803006814008536907e+01 6.801984375354624621e-03 1.015156484285068342e-03
1.444499999999896422e+00 1.803345626279762470e+01 6.801679337137272671e-03 1.014618659514127455e-03
1.444999999999896367e+00 1.803684770164267803e+01 6.801681369897902632e-03 1.012950026054273631e-03
1.445499999999896312e+00 1.804024072158670577e+01 6.801907661132005310e-03 1.012785958777713026e-03
1.445999999999896257e+00 1.804362954624592774e+01 6.802292148891285299e-03 1.018231231401313559e-03
1.446499999999896202e+00 1.804701395732249480e+01 6.803427370365043234e-03 1.023136170988649465e-03
1.446999999999896147e+00 1.805039901984612882e+01 6.805564256393994635e-03 1.021974557274160991e-03
1.447499999999896092e+00 1.805378430873496143e+01 6.808489855561170555e-03 1.020454161989128340e-03
1.447999999999896037e+00 1.805716441649177284e+01 6.812730797812227221e-03 1.023028662845726702e-03
1.448499999999895982e+00 1.806053435275836350e+01 6.818432303910075196e-03 1.029133343297157846e-03
1.448999999999895927e+00 1.806389440653888911e+01 6.824472007691026465e-03 1.034613683411025886e-03
1.449499999999895872e+00 1.806724883891955002e+01 6.829931409076207827e-03 1.036417071460592199e-03
1.449999999999895817e+00 1.807060309303618695e+01 6.835783445774762379e-03 1.032388283098345516e-03
1.450499999999895762e+00 1.807396028705267099e+01 6.842494370097046939e-03 1.024386424280759357e-03
1.450999999999895707e+00 1.807731877447031366e+01 6.849459227453541695e-03 1.017781511144471955e-03
1.451499999999895651e+00 1.808067268574648168e+01 6.857498247572210194e-03 1.015973664821415677e-03
1.451999999999895596e+00 1.808402472449459353e+01 6.865749683614109748e-03 1.011249627458442497e-03
1.452499999999895541e+00 1.808737127460570093e+01 6.874156213714345889e-03 1.009983084423791630e-03
1.452999999999895486e+00 1.809070233909649517e+01 6.882983374934429494e-03 1.018287159633143174e-03
1.453499999999895431e+00 1.809401586337424916e+01 6.892114181660177752e-03 1.028335449483178121e-03
1.453999999999895376e+00 1.809731963931219312e+01 6.901749396113392512e-03 1.030083018204659348e-03
1.454499999999895321e+00 1.810061941153050213e+01 6.909703692438420516e-03 1.027766356469903344e-03
1.454999999999895266e+00 1.810393008378688862e+01 6.913637836512658008e-03 1.014572037699286444e-03
1.455499999999895211e+00 1.810724828301941614e+01 6.914952992359667781e-03 1.007378482449473346e-03
1.455999999999895156e+00 1.811055828050065131e+01 6.916342942151974295e-03 1.015845597382505038e-03
1.456499999999895101e+00 1.811386192985575150e+01 6.917944560035370165e-03 1.022252080575593476e-03
1.456999999999895046e+00 1.811716067021000498e+01 6.920000323104590761e-03 1.026764716991136056e-03
1.457499999999894991e+00 1.812045370531176758e+01 6.922489542811985017e-03 1.031640055718827456e-03
1.457999999999894936e+00 1.812373560893902180e+01 6.924703336373693591e-03 1.042213030892514408e-03
1.458499999999894881e+00 1.812700414312302399e+01 6.927164287450691266e-03 1.054771030662950831e-03
1.458999999999894825e+00 1.813026859509518118e+01 6.929123132555258142e-03 1.058540330478553552e-03
1.459499999999894770e+00 1.813353281098508063e+01 6.930635906555929378e-03 1.058906677194690164e-03
1.459999999999894715e+00 1.813679405159933111e+01 6.931952907388171450e-03 1.062201631105886765e-03
1.460499999999894660e+00 1.814005497024857760e+01 6.932514324039957057e-03 1.063593606831730529e-03
1.460999999999894605e+00 1.814331757418117519e+01 6.932884404327303678e-03 1.063164797913536581e-03
1.461499999999894550e+00 1.814658267857315366e+01 6.933784953929132862e-03 1.061386014303523743e-03
1.461999999999894495e+00 1.814985023469077774e+01 6.935702878214882947e-03 1.058633392273961374e-03
1.462499999999894440e+00 1.815311976522859538e+01 6.937616565845137855e-03 1.056358138847736557e-03
1.462999999999894385e+00 1.815639874109282559e+01 6.939432663342196862e-03 1.046705859041415464e-03
1.463499999999894330e+00 1.815968463194558780e+01 6.943004348720214179e-03 1.037827642594615386e-03
1.463999999999894275e+00 1.816297790843844240e+01 6.948016198558051512e-03 1.027042359359639848e-03
1.464499999999894220e+00 1.816627063404517983e+01 6.953787615128343563e-03 1.023436935646420548e-03
1.464999999999894165e+00 1.816955826107854577e+01 6.959629190368563957e-03 1.024313004550260996e-03
1.465499999999894110e+00 1.817283859137413415e+01 6.965815462202633139e-03 1.027044856782973088e-03
1.465999999999894055e+00 1.817611494112736281e+01 6.971880600737190639e-03 1.026585613825492169e-03
1.466499999999893999e+00 1.817939334548177754e+01 6.978459633474839649e-03 1.019581983813170126e-03
1.466999999999893944e+00 1.818266659749801661e+01 6.984357769883895416e-03 1.020468123030728903e-03
1.467499999999893889e+00 1.818592660809405359e+01 6.989344058250026095e-03 1.030352092180606902e-03
1.467999999999893834e+00 1.818917347434690157e+01 6.994285788382824560e-03 1.040182375317301282e-03
1.468499999999893779e+00 1.819241421194485753e+01 6.995767037836125683e-03 1.046463010957771229e-03
1.468999999999893724e+00 1.819565502830856829e+01 6.993426859710466514e-03 1.050370639025716146e-03
1.469499999999893669e+00 1.819889901574618918e+01 6.990745059004832736e-03 1.051539562345315919e-03
1.469999999999893614e+00 1.820214429742759066e+01 6.987978496624009869e-03 1.054680012203561626e-03
1.470499999999893559e+00 1.820538963712122182e+01 6.985686297621035087e-03 1.058591058723018855e-03
1.470999999999893504e+00 1.820863663286611711e+01 6.982856883134467424e-03 1.061452192320479909e-03
1.471499999999893449e+00 1.821188908538930917e+01 6.980192225581338845e-03 1.060357003764489207e-03
1.471999999999893394e+00 1.821515270970883549e+01 6.977716677104657192e-03 1.053366039874286189e-03
1.472499999999893339e+00 1.821843159567686499e+01 6.975312971194553603e-03 1.042223596302265486e-03
1.472999999999893284e+00 1.822172283814117222e+01 6.973185145201598809e-03 1.033721531564025034e-03
1.473499999999893229e+00 1.822502487688805317e+01 6.971077213488744914e-03 1.026771940406486297e-03
1.473999999999893173e+00 1.822833292428063956e+01 6.969552969753903433e-03 1.024035219806182333e-03
1.474499999999893118e+00 1.823164389831711318e+01 6.969199574665261264e-03 1.023217301899783695e-03
1.474999999999893063e+00 1.823496057555770733e+01 6.968551170214307838e-03 1.019925859807504359e-03
1.475499999999893008e+00 1.823827865221400302e+01 6.967976908677770906e-03 1.020872574047386808e-03
1.475999999999892953e+00 1.824160448860643413e+01 6.967307723166985337e-03 1.015560078235463667e-03
1.476499999999892898e+00 1.824494014606931458e+01 6.966302362164522068e-03 1.008527013714489128e-03
1.476999999999892843e+00 1.824828083326750416e+01 6.965166311387698678e-03 1.006417613831096097e-03
1.477499999999892788e+00 1.825161977699665883e+01 6.964058175646178558e-03 1.011052994497200000e-03
1.477999999999892733e+00 1.825495264000787543e+01 6.963500928116674732e-03 1.019475691239533216e-03
1.478499999999892678e+00 1.825827940846103203e+01 6.963069263443163667e-03 1.027784948365176657e-03
1.478999999999892623e+00 1.826159024409232856e+01 6.962904897726912568e-03 1.045654973846427138e-03
1.479499999999892568e+00 1.826488833403976031e+01 6.963332007314549169e-03 1.059734562583158554e-03
1.479999999999892513e+00 1.826817458037837483e+01 6.964371500364150737e-03 1.072286660628820297e-03
1.480499999999892458e+00 1.827145199467598857e+01 6.966114680094991421e-03 1.081110701010258232e-03
1.480999999999892403e+00 1.827472338635718074e+01 6.968026340544454175e-03 1.086942041336457290e-03
1.481499999999892347e+00 1.827798649898208438e+01 6.970141789790872469e-03 1.094809176289303007e-03
1.481999999999892292e+00 1.828124303957709174e+01 6.972578884848151456e-03 1.100630750248238546e-03
1.482499999999892237e+00 1.828449652857505114e+01 6.975356674209139303e-03 1.102579128991236328e-03
1.482999999999892182e+00 1.828774702110477079e+01 6.979552002043511172e-03 1.103044077755264973e-03
1.483499999999892127e+00 1.829100232370222656e+01 6.984251437906329602e-03 1.095189247024386942e-03
1.483999999999892072e+00 1.829426535961334466e+01 6.989539893737821072e-03 1.083812414357317525e-03
1.484499999999892017e+00 1.829753154076326993e+01 6.995502738258141048e-03 1.076344347472469112e-03
1.484999999999891962e+00 1.830079868023213407e+01 7.002350253562400310e-03 1.070174555546071944e-03
1.485499999999891907e+00 1.830406734110721700e+01 7.009565683029146850e-03 1.063069317132052209e-03
1.485999999999891852e+00 1.830733660800626694e+01 7.017057140700247615e-03 1.056599269013444413e-03
1.486499999999891797e+00 1.831060947123345173e+01 7.024923029754561420e-03 1.046763266851811515e-03
1.486999999999891742e+00 1.831388474961373092e+01 7.034049943020299553e-03 1.036846411511653868e-03
1.487499999999891687e+00 1.831716083603786771e+01 7.043409294024259408e-03 1.028304057992470051e-03
1.487999999999891632e+00 1.832043317966910223e+01 7.052711278493894315e-03 1.024368370646833865e-03
1.488499999999891577e+00 1.832369887995236724e+01 7.059457879809770929e-03 1.025888327542246771e-03
1.488999999999891521e+00 1.832697539987279356e+01 7.061528800928544049e-03 1.014629141259645005e-03
1.489499999999891466e+00 1.833025900575123757e+01 7.061770375790203842e-03 1.008940839897050183e-03
1.489999999999891411e+00 1.833354418346014825e+01 7.061972549105685094e-03 1.008811084063357920e-03
1.490499999999891356e+00 1.833682030487069525e+01 7.062414615586357428e-03 1.019072623577107692e-03
1.490999999999891301e+00 1.834008931344920512e+01 7.063664537147829568e-03 1.026584855553480148e-03
1.491499999999891246e+00 1.834335471055402422e+01 7.065811692921118888e-03 1.029699367354720667e-03
1.491999999999891191e+00 1.834661285925421836e+01 7.068266186837223776e-03 1.036143337573048294e-03
1.492499999999891136e+00 1.834985726431820297e+01 7.070533344961339381e-03 1.049267672155062073e-03
1.492999999999891081e+00 1.835308621635940796e+01 7.073512061888397734e-03 1.063385205840528674e-03
1.493499999999891026e+00 1.835630104770483229e+01 7.075376554621559157e-03 1.077279112084195654e-03
1.493999999999890971e+00 1.835950602880100035e+01 7.077174509345284144e-03 1.086961502522100324e-03
1.494499999999890916e+00 1.836270715031277945e+01 7.079189156090627891e-03 1.090428713187428442e-03
1.494999999999890861e+00 1.836590682523134532e+01 7.081396146990217959e-03 1.091282618084219065e-03
1.495499999999890806e+00 1.836910927241512326e+01 7.082890450481114757e-03 1.088624848718568357e-03
1.495999999999890751e+00 1.837231472470416094e+01 7.084367095437003187e-03 1.085744137590907016e-03
1.496499999999890695e+00 1.837552615923883792e+01 7.085892037196492299e-03 1.079829718704752861e-03
1.496999999999890640e+00 1.837874589289973315e+01 7.087164633670509258e-03 1.071844507169602938e-03
1.497499999999890585e+00 1.838197746256822285e+01 7.089093188091548717e-03 1.059661993982037240e-03
1.497999999999890530e+00 1.838521789420293828e+01 7.092166333798506639e-03 1.049303837962749231e-03
1.498499999999890475e+00 1.838846750240255901e+01 7.095696324546497610e-03 1.038167088134355279e-03
1.498999999999890420e+00 1.839172228575126056e+01 7.099352270712736696e-03 1.030897652176284568e-03
1.499499999999890365e+00 1.839497826778512390e+01 7.102775833666845166e-03 1.027830469814768229e-03
1.499999999999890310e+00 1.839823107199590879e+01 7.106369449935274335e-03 1.028960816818452056e-03
1.500499999999890255e+00 1.840147503835140697e+01 7.111622686634579658e-03 1.034083904185787751e-03
1.500999999999890200e+00 1.840470542549725508e+01 7.117840600594703589e-03 1.042978403676088177e-03
1.501499999999890145e+00 1.840791784710498646e+01 7.124141292780032490e-03 1.056173314532023351e-03
1.501999999999890090e+00 1.841111039694625262e+01 7.129560890298856403e-03 1.072155120197939258e-03
1.502499999999890035e+00 1.841429638117277179e+01 7.131520644099705562e-03 1.078298191552821451e-03
1.502999999999889980e+00 1.841748366142445548e+01 7.130102075504704193e-03 1.079971993404574629e-03
1.503499999999889924e+00 1.842067461775378234e+01 7.128379069955835187e-03 1.079582569561145580e-03
1.503999999999889869e+00 1.842386821062316926e+01 7.126846537318444127e-03 1.080052445331146707e-03
1.504499999999889814e+00 1.842706179916949338e+01 7.125997433996820486e-03 1.082487819919999116e-03
1.504999999999889759e+00 1.843025435786583799e+01 7.124749583092344039e-03 1.086353846847126249e-03
1.505499999999889704e+00 1.843344474811411970e+01 7.122891041424928710e-03 1.091976232762369853e-03
1.505999999999889649e+00 1.843663464558817111e+01 7.121359456083323734e-03 1.095603015158049844e-03
1.506499999999889594e+00 1.843983031128135153e+01 7.120155738728440806e-03 1.092649676146239049e-03
1.506999999999889539e+00 1.844303357133360777e+01 7.118967841786647682e-03 1.087863572849536581e-03
1.507499999999889484e+00 1.844624261321319025e+01 7.118073670899726334e-03 1.084602781062094824e-03
1.507999999999889429e+00 1.844946496880002584e+01 7.117066537860814932e-03 1.073933219538638142e-03
1.508499999999889374e+00 1.845270767601793693e+01 7.116341993000325182e-03 1.055954870985580975e-03
1.508999999999889319e+00 1.845596523852201187e+01 7.115857376169703631e-03 1.043244358094891876e-03
1.509499999999889264e+00 1.845922885775920008e+01 7.116231721515721073e-03 1.038481889074670608e-03
1.509999999999889209e+00 1.846250055800027923e+01 7.116780085447231390e-03 1.031527995404531335e-03
1.510499999999889154e+00 1.846577467054261490e+01 7.117432023076416571e-03 1.030143256126650995e-03
1.510999999999889098e+00 1.846904873189750873e+01 7.118533243901496027e-03 1.030771475402033482e-03
1.511499999999889043e+00 1.847233100107676762e+01 7.119691794774340998e-03 1.023080871991211005e-03
1.511999999999888988e+00 1.847561143752032109e+01 7.120333205922937947e-03 1.025945040047313017e-03
1.512499999999888933e+00 1.847887812912754413e+01 7.121115898700102961e-03 1.040572549944962857e-03
1.512999999999888878e+00 1.848213994147841177e+01 7.122057387620113304e-03 1.046167823093473344e-03
1.513499999999888823e+00 1.848539484291014290e+01 7.122850253865907477e-03 1.053936277790525067e-03
1.513999999999888768e+00 1.848863690043397412e+01 7.124524001309725900e-03 1.066747255890146580e-03
1.514499999999888713e+00 1.849187037633744879e+01 7.126170499252767847e-03 1.075315796987522284e-03
1.514999999999888658e+00 1.849509173360220160e+01 7.128586604776296007e-03 1.086642888025216372e-03
1.515499999999888603e+00 1.849830533411202893e+01 7.131306288410055837e-03 1.093297268437342686e-03
1.515999999999888548e+00 1.850150869733861825e+01 7.134423423916736763e-03 1.102025541627248660e-03
1.516499999999888493e+00 1.850470188149540718e+01 7.137934754045589282e-03 1.110293793704058250e-03
1.516999999999888438e+00 1.850788706466386557e+01 7.141747063674804517e-03 1.116077939015761890e-03
1.517499999999888383e+00 1.851106728327472339e+01 7.145837632231910423e-03 1.118540923859945475e-03
1.517999999999888328e+00 1.851424282346382455e+01 7.151003749036778309e-03 1.119632929551738279e-03
1.518499999999888272e+00 1.851741655343897719e+01 7.156519323259323030e-03 1.117499040405158482e-03
1.518999999999888217e+00 1.852059739456002063e+01 7.162205358580693397e-03 1.106266775730673120e-03
1.519499999999888162e+00 1.852378586492789125e+01 7.167868359577917771e-03 1.094532134938069022e-03
1.519999999999888107e+00 1.852697678045463547e+01 7.173987143212297649e-03 1.087514650925573353e-03
1.520499999999888052e+00 1.853017044449203254e+01 7.180442559605276602e-03 1.079845960489583985e-03
1.520999999999887997e+00 1.853336330923451314e+01 7.188124089846373993e-03 1.074488156395100175e-03
1.521499999999887942e+00 1.853654999728696140e+01 7.196839049589902511e-03 1.073464869965841222e-03
1.521999999999887887e+00 1.853972641643581554e+01 7.206011606293176268e-03 1.076066504751023618e-03
1.522499999999887832e+00 1.854289683624529772e+01 7.212730992244054812e-03 1.076847066030516692e-03
1.522999999999887777e+00 1.854607611069783957e+01 7.214752207204347921e-03 1.067475896796573655e-03
1.523499999999887722e+00 1.854926413715459788e+01 7.214826951234798100e-03 1.060162568662448637e-03
1.523999999999887667e+00 1.855245904342815422e+01 7.215402762221173431e-03 1.054227752496900324e-03
1.524499999999887612e+00 1.855565803544718406e+01 7.216197740868494741e-03 1.050875073010900003e-03
1.524999999999887557e+00 1.855885948578031730e+01 7.217173427329410910e-03 1.048973082407260622e-03
1.525499999999887502e+00 1.856205529258233256e+01 7.218579907271962560e-03 1.054741024335523712e-03
1.525999999999887446e+00 1.856523711351761463e+01 7.220107352000977759e-03 1.068727182598964813e-03
1.526499999999887391e+00 1.856840778684070159e+01 7.221152696707412028e-03 1.080353023817048203e-03
1.526999999999887336e+00 1.857156837631915991e+01 7.222143970097162635e-03 1.090964716481922225e-03
1.527499999999887281e+00 1.857471969190265071e+01 7.223464927556605061e-03 1.100430232884136786e-03
1.527999999999887226e+00 1.857786457385525836e+01 7.225344732206956389e-03 1.106489419014117237e-03
1.528499999999887171e+00 1.858100878914984477e+01 7.227103064782251958e-03 1.106898558148490357e-03
1.528999999999887116e+00 1.858415596493256317e+01 7.229073737479453296e-03 1.103465566389004796e-03
1.529499999999887061e+00 1.858730699245578677e+01 7.231377222094019161e-03 1.098804996832987782e-03
1.529999999999887006e+00 1.859046567540622874e+01 7.233468936766172287e-03 1.090550005686765321e-03
1.530499999999886951e+00 1.859363052526232352e+01 7.235863319590331126e-03 1.083476019068362224e-03
1.530999999999886896e+00 1.859680411247576259e+01 7.238147341970534686e-03 1.073937830588346000e-03
1.531499999999886841e+00 1.859998458207532934e+01 7.240103543063238813e-03 1.066577771650887262e-03
1.531999999999886786e+00 1.860316802783598433e+01 7.242693675351802828e-03 1.062483974734845273e-03
1.532499999999886731e+00 1.860636230661134505e+01 7.244770714135195626e-03 1.051039811389220709e-03
1.532999999999886676e+00 1.860956378428484470e+01 7.247744813525964884e-03 1.042324898019590836e-03
1.533499999999886620e+00 1.861276280348194234e+01 7.250562704885327517e-03 1.043413836460343677e-03
1.533999999999886565e+00 1.861594613467133996e+01 7.253584965892546921e-03 1.057513976535882916e-03
1.534499999999886510e+00 1.861911240738194451e+01 7.256645589175840863e-03 1.072931214143741860e-03
1.534999999999886455e+00 1.862226843664919684e+01 7.259658592381208753e-03 1.081571120896233917e-03
1.535499999999886400e+00 1.862541390020080101e+01 7.262639557893532140e-03 1.090563098610989289e-03
1.535999999999886345e+00 1.862854923911317684e+01 7.265699212269672788e-03 1.099034492297911239e-03
1.536499999999886290e+00 1.863168296037256155e+01 7.266036675502916646e-03 1.101725700561374983e-03
1.536999999999886235e+00 1.863481269652179151e+01 7.264227948225240351e-03 1.108945490643989916e-03
1.537499999999886180e+00 1.863793905782636173e+01 7.262530968887655550e-03 1.115459536396660664e-03
1.537999999999886125e+00 1.864106790159059202e+01 7.260413789056775064e-03 1.116551434238454571e-03
1.538499999999886070e+00 1.864420082476421925e+01 7.258169980247099716e-03 1.116187204036709658e-03
1.538999999999886015e+00 1.864733327730611734e+01 7.257166620115813524e-03 1.119143530866577654e-03
1.539499999999885960e+00 1.865046321900256387e+01 7.256709309260747295e-03 1.123604201466685618e-03
1.539999999999885905e+00 1.865359801969526288e+01 7.256125004646317607e-03 1.120831429164216402e-03
1.540499999999885850e+00 1.865674199019023050e+01 7.256078670887565127e-03 1.113220544127936987e-03
1.540999999999885794e+00 1.865990005516376371e+01 7.256612191476711181e-03 1.100116382132762007e-03
1.541499999999885739e+00 1.866306995172172378e+01 7.256695230515371187e-03 1.089734413079516961e-03
1.541999999999885684e+00 1.866625431523102208e+01 7.257010428178484358e-03 1.076492612442597578e-03
1.542499999999885629e+00 1.866945467350140220e+01 7.258029400380325291e-03 1.061025251220440446e-03
1.542999999999885574e+00 1.867266319625321813e+01 7.258779151075103742e-03 1.053663344181429706e-03
1.543499999999885519e+00 1.867587842035439749e+01 7.259861309722248982e-03 1.047438949002587813e-03
1.543999999999885464e+00 1.867909359963527294e+01 7.260806610360718422e-03 1.048103800834140203e-03
1.544499999999885409e+00 1.868230707325000139e+01 7.262122786066341554e-03 1.050061002612253866e-03
1.544999999999885354e+00 1.868552313394171804e+01 7.263276506539273134e-03 1.047888906394700906e-03
1.545499999999885299e+00 1.868873564174137769e+01 7.264037568098093839e-03 1.052247873698983899e-03
1.545999999999885244e+00 1.869193020546474671e+01 7.264741979600452745e-03 1.071049746880126455e-03
1.546499999999885189e+00 1.869510895597598932e+01 7.265339163334921108e-03 1.087824635047546923e-03
1.546999999999885134e+00 1.869828034816682560e+01 7.266257398487401854e-03 1.095821572203898274e-03
1.547499999999885079e+00 1.870145027842712437e+01 7.267565319551309161e-03 1.097530673412890762e-03
1.547999999999885024e+00 1.870462128506103028e+01 7.268952267982557551e-03 1.096620006200550897e-03
1.548499999999884968e+00 1.870778455279299024e+01 7.270750661174440153e-03 1.104109014601340789e-03
1.548999999999884913e+00 1.871094279356338674e+01 7.272989002692064123e-03 1.108442080441541730e-03
1.549499999999884858e+00 1.871409767004547220e+01 7.275564222575281979e-03 1.110773241566464543e-03
1.549999999999884803e+00 1.871725085285804724e+01 7.278673080686735332e-03 1.110895486541431908e-03
1.550499999999884748e+00 1.872040050912848130e+01 7.281873317696800629e-03 1.112755090998070184e-03
1.550999999999884693e+00 1.872354431228483662e+01 7.285473098319330751e-03 1.116536654000752429e-03
1.551499999999884638e+00 1.872668755622453318e+01 7.289298877845974342e-03 1.114793680316571514e-03
1.551999999999884583e+00 1.872983681098247288e+01 7.293303654479829819e-03 1.106298124641638507e-03
1.552499999999884528e+00 1.873299119146102498e+01 7.297846942573694637e-03 1.098144828887858207e-03
1.552999999999884473e+00 1.873614370661916340e+01 7.303400288149308056e-03 1.095965550549405504e-03
1.553499999999884418e+00 1.873928785057822921e+01 7.309525758780845324e-03 1.099710781695582666e-03
1.553999999999884363e+00 1.874242964103557441e+01 7.315533798786934098e-03 1.097546668814540667e-03
1.554499999999884308e+00 1.874556753358655570e+01 7.321299192876027512e-03 1.097160551052935723e-03
1.554999999999884253e+00 1.874870292761385926e+01 7.328063800340297619e-03 1.094367673388821870e-03
1.555499999999884198e+00 1.875183738266560596e+01 7.335093185674596353e-03 1.089741104130409130e-03
1.555999999999884142e+00 1.875496585670807903e+01 7.342092800469312945e-03 1.090173478400746805e-03
1.556499999999884087e+00 1.875808566562687929e+01 7.349913117429828467e-03 1.092455493545308777e-03
1.556999999999884032e+00 1.876119618158379154e+01 7.356623435972648242e-03 1.096466051050742560e-03
1.557499999999883977e+00 1.876430940357715471e+01 7.360200139801609427e-03 1.091611589134000408e-03
1.557999999999883922e+00 1.876742360111645525e+01 7.361290842670134560e-03 1.090977325468353576e-03
1.558499999999883867e+00 1.877053138185716818e+01 7.361883250025983046e-03 1.098233299865000560e-03
1.558999999999883812e+00 1.877363018578498455e+01 7.363068901752026739e-03 1.107452104049119236e-03
1.559499999999883757e+00 1.877672210921513596e+01 7.363414723475868173e-03 1.115411287318325562e-03
1.559999999999883702e+00 1.877981055852173498e+01 7.364229671562475682e-03 1.119490463597935109e-03
1.560499999999883647e+00 1.878289772127279278e+01 7.366090910122718993e-03 1.120329048069496070e-03
1.560999999999883592e+00 1.878598600330368384e+01 7.368812552023487443e-03 1.117892118454475066e-03
1.561499999999883537e+00 1.878907406158787197e+01 7.371357317617793434e-03 1.116963245645080996e-03
1.561999999999883482e+00 1.879215689074316131e+01 7.374130748420125794e-03 1.120795274112086279e-03
1.562499999999883427e+00 1.879523954485196313e+01 7.377035098189366896e-03 1.119426954909585187e-03
1.562999999999883372e+00 1.879832460516034942e+01 7.379838651542785545e-03 1.115564768840455155e-03
1.563499999999883316e+00 1.880141577054651236e+01 7.383180038427161231e-03 1.107456985594035791e-03
1.563999999999883261e+00 1.880451426320179564e+01 7.386578597964143025e-03 1.098064317775327911e-03
1.564499999999883206e+00 1.880761017629455267e+01 7.390784210097052671e-03 1.097761613729801404e-03
1.564999999999883151e+00 1.881069885805675668e+01 7.395227435577048265e-03 1.101861910590948117e-03
1.565499999999883096e+00 1.881377571827935569e+01 7.400261623582693286e-03 1.109946930264627159e-03
1.565999999999883041e+00 1.881684406319916647e+01 7.404964424713252405e-03 1.115042995051855265e-03
1.566499999999882986e+00 1.881991280102291242e+01 7.409058666529511755e-03 1.111829672313723733e-03
1.566999999999882931e+00 1.882298119598780772e+01 7.413354110010303422e-03 1.109143352088906576e-03
1.567499999999882876e+00 1.882604428303320532e+01 7.417344179281274048e-03 1.111720087262155036e-03
1.567999999999882821e+00 1.882910107606519645e+01 7.421713722315481654e-03 1.114896679180410466e-03
1.568499999999882766e+00 1.883214668198329989e+01 7.426360772167470495e-03 1.122682465820304051e-03
1.568999999999882711e+00 1.883518204041222432e+01 7.430264418273571821e-03 1.130267654944924587e-03
1.569499999999882656e+00 1.883821896952984076e+01 7.433801795872602494e-03 1.126397639446446650e-03
1.569999999999882601e+00 1.884125780832561148e+01 7.437714789796536115e-03 1.121809751465428599e-03
1.570499999999882546e+00 1.884428857500987320e+01 7.441082387457676091e-03 1.127744472492075815e-03
1.570999999999882490e+00 1.884731649591110170e+01 7.443805368670118258e-03 1.129094533925902380e-03
1.571499999999882435e+00 1.885035264503040153e+01 7.444024196845100590e-03 1.121879177313422730e-03
1.571999999999882380e+00 1.885340083750278950e+01 7.442880561249757415e-03 1.112219496914087363e-03
1.572499999999882325e+00 1.885644768273080984e+01 7.443684602610392900e-03 1.114005890762012271e-03
1.572999999999882270e+00 1.885949251959097950e+01 7.444622986793277865e-03 1.116326368189916006e-03
1.573499999999882215e+00 1.886253372774738679e+01 7.446044164638034729e-03 1.119793966751079367e-03
1.573999999999882160e+00 1.886557142051783842e+01 7.448026019321980599e-03 1.122597798499162976e-03
1.574499999999882105e+00 1.886861126896760155e+01 7.450671575261120713e-03 1.119077087528912509e-03
1.574999999999882050e+00 1.887166204366598521e+01 7.452613591875063143e-03 1.107500462202353625e-03
1.575499999999881995e+00 1.887472553216423066e+01 7.453950124881013502e-03 1.094753621304979212e-03
1.575999999999881940e+00 1.887779208806622222e+01 7.454976619661873340e-03 1.091972749265541186e-03
1.576499999999881885e+00 1.888086106750689197e+01 7.456126424145627027e-03 1.089718871756783017e-03
1.576999999999881830e+00 1.888393468311423362e+01 7.456918410868385201e-03 1.085616631998786823e-03
1.577499999999881775e+00 1.888701434616989161e+01 7.456230301312022531e-03 1.081587898972852062e-03
1.577999999999881720e+00 1.889009641750111612e+01 7.455187193458776181e-03 1.081554505466933262e-03
1.578499999999881664e+00 1.889317140314445709e+01 7.455051544719739666e-03 1.090106544055910974e-03
1.578999999999881609e+00 1.889623306160156346e+01 7.455282448080721540e-03 1.104531878575146404e-03
1.579499999999881554e+00 1.889928220345814935e+01 7.455346192945358323e-03 1.118311115188061651e-03
1.579999999999881499e+00 1.890232747193327612e+01 7.455686948547180469e-03 1.123167052443607185e-03
1.580499999999881444e+00 1.890536221004756001e+01 7.456876803707869657e-03 1.133825457373292649e-03
1.580999999999881389e+00 1.890839138452711765e+01 7.458364924637735614e-03 1.139213040264834033e-03
1.581499999999881334e+00 1.891141384837557382e+01 7.460206399377236619e-03 1.145385333009604767e-03
1.581999999999881279e+00 1.891443472408046134e+01 7.462199324979387240e-03 1.146276659171100408e-03
1.582499999999881224e+00 1.891746060816630859e+01 7.464525330407139649e-03 1.140233573826593926e-03
1.582999999999881169e+00 1.892049259068004829e+01 7.467044278438917694e-03 1.132900540504410379e-03
1.583499999999881114e+00 1.892352943098408247e+01 7.470294014906113389e-03 1.126070171439681744e-03
1.583999999999881059e+00 1.892656506753110790e+01 7.474396039789974605e-03 1.124444805142479215e-03
1.584499999999881004e+00 1.892960286270514914e+01 7.478932321476879606e-03 1.119022180747900920e-03
1.584999999999880949e+00 1.893264010811846987e+01 7.483978035851261701e-03 1.115797740100905877e-03
1.585499999999880893e+00 1.893567999622388243e+01 7.489354310846437282e-03 1.109049461673975931e-03
1.585999999999880838e+00 1.893872104768043485e+01 7.495358649829357567e-03 1.103151049805246864e-03
1.586499999999880783e+00 1.894176390448385305e+01 7.501648921510047606e-03 1.096323850214423780e-03
1.586999999999880728e+00 1.894480887114409740e+01 7.508283400763341928e-03 1.088845007530399658e-03
1.587499999999880673e+00 1.894785078888993013e+01 7.515117515312009187e-03 1.086319281251879078e-03
1.587999999999880618e+00 1.895089599631788602e+01 7.521893675297048297e-03 1.077510192188429507e-03
1.588499999999880563e+00 1.895393990129877793e+01 7.529286109174491114e-03 1.072670375116915355e-03
1.588999999999880508e+00 1.895697393332993741e+01 7.536984650854288044e-03 1.076080062575419764e-03
1.589499999999880453e+00 1.895999365529029035e+01 7.545358246195440176e-03 1.083232827378503328e-03
1.589999999999880398e+00 1.896299488646118192e+01 7.554365060382097277e-03 1.093915724344028326e-03
1.590499999999880343e+00 1.896597575652306844e+01 7.563708488314417264e-03 1.106114641695328873e-03
1.590999999999880288e+00 1.896893444134770590e+01 7.572955996810308912e-03 1.120215012008414154e-03
1.591499999999880233e+00 1.897187118699187636e+01 7.581873948155576012e-03 1.134379344185915475e-03
1.591999999999880178e+00 1.897479869789652795e+01 7.586148594411267626e-03 1.140472104841850493e-03
1.592499999999880123e+00 1.897772434835659183e+01 7.585555861351803153e-03 1.144055471185442818e-03
1.592999999999880067e+00 1.898065767462054154e+01 7.584939553034431362e-03 1.138130912195478225e-03
1.593499999999880012e+00 1.898358889473093569e+01 7.585462931872850000e-03 1.140852899256633059e-03
1.593999999999879957e+00 1.898651561218084183e+01 7.586826257602761678e-03 1.145132276514250827e-03
1.594499999999879902e+00 1.898944371245227458e+01 7.588184982674043254e-03 1.143533314219077369e-03
1.594999999999879847e+00 1.899237789114906860e+01 7.589184100049080686e-03 1.137604867835066355e-03
1.595499999999879792e+00 1.899532261484180751e+01 7.591018389226874413e-03 1.126380205349889613e-03
1.595999999999879737e+00 1.899826698013128734e+01 7.593613208788690255e-03 1.125301885691504938e-03
1.596499999999879682e+00 1.900120049939888744e+01 7.596381355004301270e-03 1.134537892503938508e-03
1.596999999999879627e+00 1.900412601185558259e+01 7.599574540672323318e-03 1.140512831637478276e-03
1.597499999999879572e+00 1.900705692184541107e+01 7.601645479891490885e-03 1.134212968775042719e-03
1.597999999999879517e+00 1.901000426405838795e+01 7.603318626459621560e-03 1.117284194910372203e-03
1.598499999999879462e+00 1.901296856479979169e+01 7.605554017138379738e-03 1.099273452390784125e-03
1.598999999999879407e+00 1.901594239985857016e+01 7.607214564846608885e-03 1.089266824755830664e-03
1.599499999999879352e+00 1.901892213599687409e+01 7.608988941468067257e-03 1.082785137152472710e-03
1.599999999999879297e+00 1.902190252368308876e+01 7.610337192132696042e-03 1.081982702129416669e-03
1.600499999999879241e+00 1.902488412430567521e+01 7.611982888250557085e-03 1.080324652007513646e-03
1.600999999999879186e+00 1.902786438574534245e+01 7.614700214661601282e-03 1.080152978163434821e-03
1.601499999999879131e+00 1.903083946961639583e+01 7.617872604725049908e-03 1.083371920835930584e-03
1.601999999999879076e+00 1.903380428235540478e+01 7.621835808524390216e-03 1.090895506117395969e-03
1.602499999999879021e+00 1.903676345620797861e+01 7.625732871646692841e-03 1.093852682290344207e-03
1.602999999999878966e+00 1.903970964537270305e+01 7.630137908182442821e-03 1.103644177224983799e-03
1.603499999999878911e+00 1.904263534097558974e+01 7.635024458490329707e-03 1.120459128654067299e-03
1.603999999999878856e+00 1.904554553706577735e+01 7.639577526251770286e-03 1.132613209698376915e-03
1.604499999999878801e+00 1.904843967339177624e+01 7.640971673793067222e-03 1.148490820523712617e-03
1.604999999999878746e+00 1.905133272758871144e+01 7.637580130605644071e-03 1.154187759723894133e-03
1.605499999999878691e+00 1.905423025950939575e+01 7.632624007165203506e-03 1.155903906674568549e-03
1.605999999999878636e+00 1.905713892582849667e+01 7.627922299365148644e-03 1.150722155129462083e-03
1.606499999999878581e+00 1.906006037059492542e+01 7.623842919625048453e-03 1.143286456307776588e-03
1.606999999999878526e+00 1.906299796143208525e+01 7.620440474785781029e-03 1.131817741820853249e-03
1.607499999999878471e+00 1.906594081682066388e+01 7.618422515754541199e-03 1.129853234363953698e-03
1.607999999999878415e+00 1.906888493789475447e+01 7.617091449835489483e-03 1.131204306690202985e-03
1.608499999999878360e+00 1.907183471097168237e+01 7.616325834652420274e-03 1.127608320251178436e-03
1.608999999999878305e+00 1.907478932639770264e+01 7.616590615742031486e-03 1.123799072365054899e-03
1.609499999999878250e+00 1.907774958234026741e+01 7.617331222496586882e-03 1.118729128856516333e-03
1.609999999999878195e+00 1.908071484208976543e+01 7.617982552197435919e-03 1.114398909578692698e-03
1.610499999999878140e+00 1.908368027143684031e+01 7.618992287536857817e-03 1.114555683222900710e-03
1.610999999999878085e+00 1.908664887473531380e+01 7.620168557437657746e-03 1.111553777189165822e-03
1.611499999999878030e+00 1.908962231781082863e+01 7.620155423688742928e-03 1.108085347338885925e-03
1.611999999999877975e+00 1.909259610168259513e+01 7.619717211268650821e-03 1.109547901096063875e-03
1.612499999999877920e+00 1.909556884338492466e+01 7.619632003170039199e-03 1.112043164560617796e-03
1.612999999999877865e+00 1.909854448288302109e+01 7.620087288429263327e-03 1.110062730309406033e-03
1.613499999999877810e+00 1.910151518019711148e+01 7.621535602380232095e-03 1.114929784657862737e-03
1.613999999999877755e+00 1.910447660165282713e+01 7.623597267182538433e-03 1.123515150703633010e-03
1.614499999999877700e+00 1.910742514501628619e+01 7.625528249577804944e-03 1.135827960058001691e-03
1.614999999999877645e+00 1.911036734995325403e+01 7.627867607571075896e-03 1.141187075567856764e-03
1.615499999999877589e+00 1.911330483880853492e+01 7.630342769729639429e-03 1.144782159453780479e-03
1.615999999999877534e+00 1.911624421697766607e+01 7.633540609105260444e-03 1.141045198886025958e-03
1.616499999999877479e+00 1.911918395495744960e+01 7.636497030686970229e-03 1.139074274492171517e-03
1.616999999999877424e+00 1.912212432297492981e+01 7.639532132959674614e-03 1.136748726224352281e-03
1.617499999999877369e+00 1.912506216410102411e+01 7.643913176115304207e-03 1.136228490877287146e-03
1.617999999999877314e+00 1.912800012902842539e+01 7.648780838695890504e-03 1.132568221653551012e-03
1.618499999999877259e+00 1.913094185808545333e+01 7.653634541739656912e-03 1.125279829004305170e-03
1.618999999999877204e+00 1.913388526223564412e+01 7.659382365931288045e-03 1.119181044876006031e-03
1.619499999999877149e+00 1.913682581290720108e+01 7.665264528585027069e-03 1.117470388971184871e-03
1.619999999999877094e+00 1.913975560050803537e+01 7.672340751944450865e-03 1.122462996595241513e-03
1.620499999999877039e+00 1.914267998672056947e+01 7.679890317538138993e-03 1.121607659781744155e-03
1.620999999999876984e+00 1.914559549065772259e+01 7.687365374871016864e-03 1.124294303938019358e-03
1.621499999999876929e+00 1.914850371462324929e+01 7.695089132282726882e-03 1.125116986124998289e-03
1.621999999999876874e+00 1.915139653222162508e+01 7.702538177501581235e-03 1.134324015193057672e-03
1.622499999999876819e+00 1.915427475229651577e+01 7.710969561455790523e-03 1.141723406319009558e-03
1.622999999999876763e+00 1.915714293921181621e+01 7.718344876375142841e-03 1.145604344833002150e-03
1.623499999999876708e+00 1.916001715448455300e+01 7.720615084124552926e-03 1.138529932259409530e-03
1.623999999999876653e+00 1.916290372706910006e+01 7.718652822600948621e-03 1.129367536221646123e-03
1.624499999999876598e+00 1.916580273430067649e+01 7.715568352373897328e-03 1.121254032473056710e-03
1.624999999999876543e+00 1.916871203294104120e+01 7.711689156724961004e-03 1.116078869607488831e-03
1.625499999999876488e+00 1.917163347282157559e+01 7.708082728412834171e-03 1.108780882383753920e-03
1.625999999999876433e+00 1.917456301946527830e+01 7.704921497440825502e-03 1.105068718936802301e-03
1.626499999999876378e+00 1.917749538365099937e+01 7.703060030865667082e-03 1.105335160901792582e-03
1.626999999999876323e+00 1.918042697850719946e+01 7.702337731575662101e-03 1.108036991422286892e-03
1.627499999999876268e+00 1.918336008196664011e+01 7.701563795206904477e-03 1.108501033298754830e-03
1.627999999999876213e+00 1.918629238864518172e+01 7.701555382312386296e-03 1.110494553464724636e-03
1.628499999999876158e+00 1.918921984765878719e+01 7.702961266219880698e-03 1.115117390795013208e-03
1.628999999999876103e+00 1.919214603821509613e+01 7.705306913536103842e-03 1.115215313646332994e-03
1.629499999999876048e+00 1.919506229144091236e+01 7.708038241586372824e-03 1.123593287899033594e-03
1.629999999999875993e+00 1.919796492069915317e+01 7.711505786296367869e-03 1.134916740416048488e-03
1.630499999999875937e+00 1.920084605916721188e+01 7.716316618167536230e-03 1.152753712177360772e-03
1.630999999999875882e+00 1.920371315359648534e+01 7.720341910472825094e-03 1.163922759951532653e-03
1.631499999999875827e+00 1.920656938246001388e+01 7.724721803048922864e-03 1.171552282171389736e-03
1.631999999999875772e+00 1.920941624803587189e+01 7.729222221361538477e-03 1.177552681880115852e-03
1.632499999999875717e+00 1.921226231189772804e+01 7.733990111846695582e-03 1.174721353303125569e-03
1.632999999999875662e+00 1.921510710895668694e+01 7.738391697215450150e-03 1.172720553119246077e-03
1.633499999999875607e+00 1.921795523211233458e+01 7.742620365353733783e-03 1.166300926657750855e-03
1.633999999999875552e+00 1.922080298776536722e+01 7.747233093067226739e-03 1.163192206923749361e-03
1.634499999999875497e+00 1.922364961537348194e+01 7.752221875156913196e-03 1.160466518596229950e-03
1.634999999999875442e+00 1.922649349258362506e+01 7.756090955014012522e-03 1.160480519810040689e-03
1.635499999999875387e+00 1.922933544668271821e+01 7.759560231897555393e-03 1.160067756010019213e-03
1.635999999999875332e+00 1.923217660414624319e+01 7.762425191463719759e-03 1.159135438508016730e-03
1.636499999999875277e+00 1.923501552138583648e+01 7.765421982652947509e-03 1.159519713146101548e-03
1.636999999999875222e+00 1.923786334381956209e+01 7.765746801231737662e-03 1.151442163981802880e-03
1.637499999999875167e+00 1.924071637535638146e+01 7.764397443692748479e-03 1.148749583582665823e-03
1.637999999999875111e+00 1.924357289777464075e+01 7.763435116557020066e-03 1.147401358105155922e-03
1.638499999999875056e+00 1.924642932498302628e+01 7.763169850051434943e-03 1.148951351875757317e-03
1.638999999999875001e+00 1.924929077104989261e+01 7.762055908315084081e-03 1.146243627727023921e-03
1.639499999999874946e+00 1.925216245071234411e+01 7.759912620149789046e-03 1.139358700945125764e-03
1.639999999999874891e+00 1.925504067954445020e+01 7.758064333635333182e-03 1.135868414530078613e-03
1.640499999999874836e+00 1.925792597778380255e+01 7.756380964434914961e-03 1.131697961499990822e-03
1.640999999999874781e+00 1.926081807437759252e+01 7.754804854594889336e-03 1.127693340351574973e-03
1.641499999999874726e+00 1.926371718747828865e+01 7.753169446660873078e-03 1.123529713699728504e-03
1.641999999999874671e+00 1.926662074302934968e+01 7.751986569367782728e-03 1.121485170901640252e-03
1.642499999999874616e+00 1.926953271854613448e+01 7.751115509075309079e-03 1.115149853186007262e-03
1.642999999999874561e+00 1.927245561948370067e+01 7.750233610583653551e-03 1.106323330840633737e-03
1.643499999999874506e+00 1.927538597977919110e+01 7.750210461796686393e-03 1.100112261252289211e-03
1.643999999999874451e+00 1.927831932423126204e+01 7.749921592370593443e-03 1.098653936040524387e-03
1.644499999999874396e+00 1.928125300690300747e+01 7.749288024593820046e-03 1.100199887042269120e-03
1.644999999999874341e+00 1.928418241028357016e+01 7.749603728497576373e-03 1.105424425696568090e-03
1.645499999999874285e+00 1.928710796874040767e+01 7.750322445947802584e-03 1.109820309376515803e-03
1.645999999999874230e+00 1.929002794893641592e+01 7.751441291675611155e-03 1.115556442551444462e-03
1.646499999999874175e+00 1.929293842018888583e+01 7.753113822508688607e-03 1.124676821267562438e-03
1.646999999999874120e+00 1.929584961666659026e+01 7.754892538674071703e-03 1.123464595114411976e-03
1.647499999999874065e+00 1.929876199627684485e+01 7.756437827446428790e-03 1.122033091291517459e-03
1.647999999999874010e+00 1.930167381815888206e+01 7.757248613123830794e-03 1.123078612626220163e-03
1.648499999999873955e+00 1.930458058498962259e+01 7.757930913985292519e-03 1.128753092370656831e-03
1.648999999999873900e+00 1.930747273539213538e+01 7.760794094518666010e-03 1.141807488907040612e-03
1.649499999999873845e+00 1.931035077814882328e+01 7.764370149271203510e-03 1.153639552505493319e-03
1.649999999999873790e+00 1.931322537122049354e+01 7.768478394521270355e-03 1.154284467062506939e-03
1.650499999999873735e+00 1.931610081809716917e+01 7.772516852347646603e-03 1.150699970986099503e-03
1.650999999999873680e+00 1.931898011339763244e+01 7.777244745339461154e-03 1.143435166186547100e-03
1.651499999999873625e+00 1.932185745449451275e+01 7.783263801775961929e-03 1.140681285112134583e-03
1.651999999999873570e+00 1.932473507120482026e+01 7.790212599850913217e-03 1.134768144612881974e-03
1.652499999999873515e+00 1.932761333271845672e+01 7.796632997875636677e-03 1.129014660898601703e-03
1.652999999999873459e+00 1.933049224684454614e+01 7.803782299993863511e-03 1.122524210093437183e-03
1.653499999999873404e+00 1.933336949650716718e+01 7.810976912687988410e-03 1.118306388653695499e-03
1.653999999999873349e+00 1.933623571391414941e+01 7.817912937978689289e-03 1.123714455394208070e-03
1.654499999999873294e+00 1.933908615094001959e+01 7.825308872108563754e-03 1.133406174011327913e-03
1.654999999999873239e+00 1.934191849429083376e+01 7.833459074144715623e-03 1.144650238715311935e-03
1.655499999999873184e+00 1.934472670172173991e+01 7.842436368341584169e-03 1.161101975072579423e-03
1.655999999999873129e+00 1.934751467921141099e+01 7.852072065734148898e-03 1.172983092662206739e-03
1.656499999999873074e+00 1.935028964697767861e+01 7.861314925002268680e-03 1.178033568400330480e-03
1.656999999999873019e+00 1.935306702525490863e+01 7.865163106669535720e-03 1.173065791017370574e-03
1.657499999999872964e+00 1.935585738700138947e+01 7.863562275063873744e-03 1.162990118592699060e-03
1.657999999999872909e+00 1.935865658915974663e+01 7.861432493719695130e-03 1.157600154193454828e-03
1.658499999999872854e+00 1.936146580226614233e+01 7.859748182300905009e-03 1.150604444895833231e-03
1.658999999999872799e+00 1.936428553934170438e+01 7.858293308575067110e-03 1.142874370257122157e-03
1.659499999999872744e+00 1.936711496946491806e+01 7.857148393148324222e-03 1.135670636214339974e-03
1.659999999999872689e+00 1.936994300938187763e+01 7.856381647583593475e-03 1.139174804590165069e-03
1.660499999999872633e+00 1.937276885652597969e+01 7.855668072381218753e-03 1.143429002517324516e-03
1.660999999999872578e+00 1.937559223389398255e+01 7.855312879764484932e-03 1.147597618641695363e-03
1.661499999999872523e+00 1.937842535416590906e+01 7.855110169683857460e-03 1.139397872380950791e-03
1.661999999999872468e+00 1.938125781768626155e+01 7.855663847549780934e-03 1.140832608027093562e-03
1.662499999999872413e+00 1.938408240053702514e+01 7.856686718810223027e-03 1.149013591692850042e-03
1.662999999999872358e+00 1.938690145951845878e+01 7.858464714288597788e-03 1.154077180523334009e-03
1.663499999999872303e+00 1.938970811917027603e+01 7.861593724924641202e-03 1.164658750497683803e-03
1.663999999999872248e+00 1.939250561180733001e+01 7.865202249324042272e-03 1.171519194332816538e-03
1.664499999999872193e+00 1.939530239449792504e+01 7.868384572186727655e-03 1.170341172774612415e-03
1.664999999999872138e+00 1.939810079887698535e+01 7.870857076361061772e-03 1.167534700024817212e-03
1.665499999999872083e+00 1.940089750780083833e+01 7.873277646349315789e-03 1.168089706071021722e-03
1.665999999999872028e+00 1.940368754576853050e+01 7.876233720836506649e-03 1.173076982947168431e-03
1.666499999999871973e+00 1.940646881950639724e+01 7.879438067838738860e-03 1.179904420560385844e-03
1.666999999999871918e+00 1.940924414532473108e+01 7.882784657982233253e-03 1.183770860881361645e-03
1.667499999999871862e+00 1.941201777119678340e+01 7.886157147387303293e-03 1.183362576265471408e-03
1.667999999999871807e+00 1.941478933627361769e+01 7.889726518150818810e-03 1.183115610594332248e-03
1.668499999999871752e+00 1.941755594298572518e+01 7.893995175487569793e-03 1.185061816896412767e-03
1.668999999999871697e+00 1.942031892849961849e+01 7.897529862017905328e-03 1.186404153919084353e-03
1.669499999999871642e+00 1.942308433372116028e+01 7.897383331520750963e-03 1.185394140119462245e-03
1.669999999999871587e+00 1.942585788539859948e+01 7.893708757459797290e-03 1.182197922983982061e-03
1.670499999999871532e+00 1.942864320902921094e+01 7.889674693986018991e-03 1.175748649567627882e-03
1.670999999999871477e+00 1.943143591206971621e+01 7.887184326302962289e-03 1.172156393189363599e-03
1.671499999999871422e+00 1.943422975305528411e+01 7.885701899845793533e-03 1.173803298111158327e-03
1.671999999999871367e+00 1.943702915149822275e+01 7.884357981161712464e-03 1.170896829247539822e-03
1.672499999999871312e+00 1.943983477828243167e+01 7.883383749604892798e-03 1.166952552519258390e-03
1.672999999999871257e+00 1.944264869321440869e+01 7.882475751528708954e-03 1.160884277901693892e-03
1.673499999999871202e+00 1.944546907480859588e+01 7.881900687383066109e-03 1.156304778938547703e-03
1.673999999999871147e+00 1.944829580659111201e+01 7.881350003060274764e-03 1.151818397236612293e-03
1.674499999999871092e+00 1.945113152847206806e+01 7.880705770590107351e-03 1.144785390048558282e-03
1.674999999999871036e+00 1.945397226370915078e+01 7.880013297783233783e-03 1.141779581110585751e-03
1.675499999999870981e+00 1.945681227150447512e+01 7.879154806304473901e-03 1.144681418277553042e-03
1.675999999999870926e+00 1.945964940808307375e+01 7.878324975858193649e-03 1.149699923048556546e-03
1.676499999999870871e+00 1.946248821161049847e+01 7.877736212776861868e-03 1.149941016773473046e-03
1.676999999999870816e+00 1.946533103267828224e+01 7.876603889441174608e-03 1.148376894045394572e-03
1.677499999999870761e+00 1.946817870391747007e+01 7.875680504483797972e-03 1.145771011084859015e-03
1.677999999999870706e+00 1.947102731549329491e+01 7.876224663579813740e-03 1.145609245565202411e-03
1.678499999999870651e+00 1.947387636698006474e+01 7.878380203065511386e-03 1.144342156875104502e-03
1.678999999999870596e+00 1.947672323387765303e+01 7.881791751281197814e-03 1.144444362878560204e-03
1.679499999999870541e+00 1.947957166374510152e+01 7.885552729026794327e-03 1.140449459432819890e-03
1.679999999999870486e+00 1.948242003089277219e+01 7.889866958542620864e-03 1.137524840931694939e-03
1.680499999999870431e+00 1.948525831728447599e+01 7.893873123435419040e-03 1.144920479177862979e-03
1.680999999999870376e+00 1.948807942118355285e+01 7.898780188051275283e-03 1.158507420877712482e-03
1.681499999999870321e+00 1.949088690183857153e+01 7.904481792736397019e-03 1.167732315205392488e-03
1.681999999999870266e+00 1.949368514919307671e+01 7.910290916519043328e-03 1.172451046380333303e-03
1.682499999999870210e+00 1.949647212714478783e+01 7.916593047386805831e-03 1.178702749246900855e-03
1.682999999999870155e+00 1.949924544725233844e+01 7.922944332038620030e-03 1.187280988235547841e-03
1.683499999999870100e+00 1.950201227332657439e+01 7.929320129207070508e-03 1.188659525624672156e-03
1.683999999999870045e+00 1.950478104892824405e+01 7.936237586509497718e-03 1.181045405971326359e-03
1.684499999999869990e+00 1.950755060523215789e+01 7.943982435289582630e-03 1.173763504453988540e-03
1.684999999999869935e+00 1.951031862115170057e+01 7.952030964623275910e-03 1.168489852468639068e-03
1.685499999999869880e+00 1.951309000269122862e+01 7.960813364445774518e-03 1.157568116382444792e-03
1.685999999999869825e+00 1.951586210089805107e+01 7.970008212794074676e-03 1.148876257602363116e-03
1.686499999999869770e+00 1.951862214647463389e+01 7.979038275141531883e-03 1.153107373476219139e-03
1.686999999999869715e+00 1.952136863190309057e+01 7.989340095432919536e-03 1.157561616620870343e-03
1.687499999999869660e+00 1.952409421844513915e+01 7.998146409050072708e-03 1.170837048498945404e-03
1.687999999999869605e+00 1.952681075572762737e+01 8.001315945338659946e-03 1.177898235643227293e-03
1.688499999999869550e+00 1.952952515689989710e+01 8.001275178714822855e-03 1.181261939559502538e-03
1.688999999999869495e+00 1.953224714836589015e+01 7.999544282772436468e-03 1.176597943479745431e-03
1.689499999999869440e+00 1.953498234256340638e+01 7.996482560859921943e-03 1.167659452433819287e-03
1.689999999999869384e+00 1.953772903423892515e+01 7.993990108440816519e-03 1.159861765175686579e-03
1.690499999999869329e+00 1.954048514294487404e+01 7.991973800658329005e-03 1.153671225397530711e-03
1.690999999999869274e+00 1.954325077316562442e+01 7.989888496900398110e-03 1.147448170848342983e-03
1.691499999999869219e+00 1.954602011502695191e+01 7.987327620091248109e-03 1.147513146369179976e-03
1.691999999999869164e+00 1.954879194772477291e+01 7.984928440178092404e-03 1.148636317476163168e-03
1.692499999999869109e+00 1.955156417817193670e+01 7.983160373482423369e-03 1.151217860299180371e-03
1.692999999999869054e+00 1.955433821221443935e+01 7.982427050253383324e-03 1.151352595245279734e-03
1.693499999999868999e+00 1.955711045924117286e+01 7.981823203473277159e-03 1.154940854678392428e-03
1.693999999999868944e+00 1.955988293324625360e+01 7.981303730350483572e-03 1.156422322619213294e-03
1.694499999999868889e+00 1.956264351342190722e+01 7.981242877124527027e-03 1.169551368645061970e-03
1.694999999999868834e+00 1.956539092155105308e+01 7.981749139600433432e-03 1.183374220206692348e-03
1.695499999999868779e+00 1.956813272760135547e+01 7.982391942200236373e-03 1.189475482522298760e-03
1.695999999999868724e+00 1.957086410375983476e+01 7.983611945465669130e-03 1.199809521545119190e-03
1.696499999999868669e+00 1.957359190420245554e+01 7.984792656203954994e-03 1.203313188542319903e-03
1.696999999999868614e+00 1.957631973438346407e+01 7.986113385116478183e-03 1.203058132907419350e-03
1.697499999999868558e+00 1.957905006372881473e+01 7.988333638518691285e-03 1.199428190449941187e-03
1.697999999999868503e+00 1.958178014147901180e+01 7.991489354505693088e-03 1.197608045494485962e-03
1.698499999999868448e+00 1.958451134831876672e+01 7.995053544742196025e-03 1.193996298714391016e-03
1.698999999999868393e+00 1.958724107797294423e+01 7.999154262611224073e-03 1.192452344563438640e-03
1.699499999999868338e+00 1.958996969968603707e+01 8.003398360350072807e-03 1.190395749504918541e-03
1.699999999999868283e+00 1.959269258477442222e+01 8.007623476017805206e-03 1.192985435406463193e-03
1.700499999999868228e+00 1.959541328766612622e+01 8.011973512342149967e-03 1.191893464629247695e-03
1.700999999999868173e+00 1.959814070643981054e+01 8.013283419837856705e-03 1.184949400408375972e-03
1.701499999999868118e+00 1.960087895350478249e+01 8.011237847719829275e-03 1.177259628002982894e-03
1.701999999999868063e+00 1.960361557320220172e+01 8.010178177843121916e-03 1.181045665111221665e-03
1.702499999999868008e+00 1.960635352674658449e+01 8.009672659422276131e-03 1.181324257793422983e-03
1.702999999999867953e+00 1.960909051698822125e+01 8.009815246651586298e-03 1.183256959031408692e-03
1.703499999999867898e+00 1.961182548936286452e+01 8.011229059351492390e-03 1.184974092432995382e-03
1.703999999999867843e+00 1.961456140914023294e+01 8.011724460528406658e-03 1.184643888647847129e-03
1.704499999999867788e+00 1.961729440214124409e+01 8.011584601334907629e-03 1.188822344963848254e-03
1.704999999999867732e+00 1.962002623081956187e+01 8.011605938176909192e-03 1.191076140094442237e-03
1.705499999999867677e+00 1.962276272249547659e+01 8.011224828120807120e-03 1.187905193812592228e-03
1.705999999999867622e+00 1.962550796616105586e+01 8.011811597988388600e-03 1.179678625643471035e-03
1.706499999999867567e+00 1.962826055921542689e+01 8.012726254189101588e-03 1.172527880890544133e-03
1.706999999999867512e+00 1.963101967741155107e+01 8.013372816348899447e-03 1.166470304054419843e-03
1.707499999999867457e+00 1.963378374309273156e+01 8.013018333028351647e-03 1.162996341565705749e-03
1.707999999999867402e+00 1.963655053661651095e+01 8.012921408184627697e-03 1.161489765063503793e-03
1.708499999999867347e+00 1.963932169830366803e+01 8.013197188199285698e-03 1.157972535987681489e-03
1.708999999999867292e+00 1.964209498314173885e+01 8.012612970202562940e-03 1.157560329846537422e-03
1.709499999999867237e+00 1.964487026171973838e+01 8.011772153829631662e-03 1.157532926302174900e-03
1.709999999999867182e+00 1.964764389034100134e+01 8.011212397052035541e-03 1.160864326556277845e-03
1.710499999999867127e+00 1.965041404518073520e+01 8.011394865308300514e-03 1.165268871426679634e-03
1.710999999999867072e+00 1.965318375151897357e+01 8.011877093044603854e-03 1.166335800045572441e-03
1.711499999999867017e+00 1.965595433012038029e+01 8.012382437651590500e-03 1.166045097232702027e-03
1.711999999999866962e+00 1.965871534402746690e+01 8.014455882182202479e-03 1.174608548013312409e-03
1.712499999999866906e+00 1.966146847723924296e+01 8.016736385525967054e-03 1.181273558794550607e-03
1.712999999999866851e+00 1.966421559207170233e+01 8.020078123679627233e-03 1.185010807111678069e-03
1.713499999999866796e+00 1.966696048618065262e+01 8.024366219853831111e-03 1.183999516392007095e-03
1.713999999999866741e+00 1.966969772525155591e+01 8.029280565935057248e-03 1.187791830880182906e-03
1.714499999999866686e+00 1.967242990543040904e+01 8.034748687939553824e-03 1.188427275423863116e-03
1.714999999999866631e+00 1.967516161811911601e+01 8.040019535379687443e-03 1.184660914840603152e-03
1.715499999999866576e+00 1.967789660928900730e+01 8.045659875689394405e-03 1.176772500334764479e-03
1.715999999999866521e+00 1.968063595024293377e+01 8.052436299889307453e-03 1.166668032484410172e-03
1.716499999999866466e+00 1.968338255589545938e+01 8.059071286839665851e-03 1.153782689443575912e-03
1.716999999999866411e+00 1.968613557552833271e+01 8.065836182678157162e-03 1.141610458993011501e-03
1.717499999999866356e+00 1.968889130028504297e+01 8.071668287022928587e-03 1.134070766227355045e-03
1.717999999999866301e+00 1.969163913423539825e+01 8.077024050976747485e-03 1.137592756652280532e-03
1.718499999999866246e+00 1.969436637092633902e+01 8.084134148246470419e-03 1.152053619000191487e-03
1.718999999999866191e+00 1.969706936548408649e+01 8.093204337537546200e-03 1.168182903317355192e-03
1.719499999999866136e+00 1.969975596825690900e+01 8.102733115493362254e-03 1.175989000543057467e-03
1.719999999999866080e+00 1.970242832578590964e+01 8.112810466862225775e-03 1.181087113732064500e-03
1.720499999999866025e+00 1.970508496178382885e+01 8.122968426946935647e-03 1.187568289675472802e-03
1.720999999999865970e+00 1.970772862496522393e+01 8.129218102014307279e-03 1.195204398121346712e-03
1.721499999999865915e+00 1.971037717096495712e+01 8.129450828708086399e-03 1.191010767822462887e-03
1.721999999999865860e+00 1.971302984552009008e+01 8.129113259476990552e-03 1.188154120432575664e-03
1.722499999999865805e+00 1.971568315451898812e+01 8.129422805190626711e-03 1.188156578414707731e-03
1.722999999999865750e+00 1.971833526511476364e+01 8.128958787215312398e-03 1.190776067935273019e-03
1.723499999999865695e+00 1.972098640543339343e+01 8.128541930686529124e-03 1.193130846446942631e-03
1.723999999999865640e+00 1.972364019812907188e+01 8.128598446330861926e-03 1.191400856582966461e-03
1.724499999999865585e+00 1.972630504422822995e+01 8.128636879756557382e-03 1.181300273814200191e-03
1.724999999999865530e+00 1.972898349051550326e+01 8.128286968075080360e-03 1.169052926654281371e-03
1.725499999999865475e+00 1.973165924300413820e+01 8.128981426268857419e-03 1.172060487912383181e-03
1.725999999999865420e+00 1.973432724456744580e+01 8.130134977481762865e-03 1.179669180454933491e-03
1.726499999999865365e+00 1.973698545579964758e+01 8.131872275213648804e-03 1.188732497337273430e-03
1.726999999999865310e+00 1.973963248148696792e+01 8.134271493190221511e-03 1.198524518564629895e-03
1.727499999999865254e+00 1.974227564822097136e+01 8.136366490961111086e-03 1.201290694269940840e-03
1.727999999999865199e+00 1.974491636107445913e+01 8.139358957518430179e-03 1.201746389657041073e-03
1.728499999999865144e+00 1.974755362587868746e+01 8.142457829196588642e-03 1.203078614822997855e-03
1.728999999999865089e+00 1.975018980727736206e+01 8.144968527762542695e-03 1.202622992440937136e-03
1.729499999999865034e+00 1.975282021901132623e+01 8.146964918369838105e-03 1.207356463248453193e-03
1.729999999999864979e+00 1.975544678585432834e+01 8.149436923550034545e-03 1.209681780841954241e-03
1.730499999999864924e+00 1.975806728568104376e+01 8.152539050030382928e-03 1.213589302643869328e-03
1.730999999999864869e+00 1.976069067080602437e+01 8.155567024064933057e-03 1.208613648284742603e-03
1.731499999999864814e+00 1.976331460027074982e+01 8.159917046337171118e-03 1.204654973759601913e-03
1.731999999999864759e+00 1.976593732624145261e+01 8.164999400323464523e-03 1.201713803821152088e-03
1.732499999999864704e+00 1.976855684798233881e+01 8.169700385020708250e-03 1.201156756338615100e-03
1.732999999999864649e+00 1.977117385048456910e+01 8.174071895658378828e-03 1.200245548362240122e-03
1.733499999999864594e+00 1.977379328899632327e+01 8.178873037247050629e-03 1.193951875888906930e-03
1.733999999999864539e+00 1.977641430011667012e+01 8.182424363513572316e-03 1.189775684602214015e-03
1.734499999999864484e+00 1.977904253269985801e+01 8.182719349725059432e-03 1.183218777762479190e-03
1.734999999999864428e+00 1.978167703502408159e+01 8.181089188491127984e-03 1.179557014185164676e-03
1.735499999999864373e+00 1.978431613615568097e+01 8.180412191967089547e-03 1.176626380422252788e-03
1.735999999999864318e+00 1.978696705342364481e+01 8.180015858272512638e-03 1.166209799279541506e-03
1.736499999999864263e+00 1.978961359583365365e+01 8.180767468840789355e-03 1.170840461067067587e-03
1.736999999999864208e+00 1.979224844791209392e+01 8.181005515458956642e-03 1.183299919711238227e-03
1.737499999999864153e+00 1.979487673472278786e+01 8.180499482679943687e-03 1.191379894145432397e-03
1.737999999999864098e+00 1.979750366370765136e+01 8.179864678656799393e-03 1.194383837172664775e-03
1.738499999999864043e+00 1.980013324063827795e+01 8.178770748277714234e-03 1.193845699044742900e-03
1.738999999999863988e+00 1.980276502299543395e+01 8.177615374203193663e-03 1.193815169665603595e-03
1.739499999999863933e+00 1.980539605122291036e+01 8.176606533623748813e-03 1.196600656261131296e-03
1.739999999999863878e+00 1.980802681853976566e+01 8.176007792936043975e-03 1.198485039957777540e-03
1.740499999999863823e+00 1.981065760523522101e+01 8.175655344612420619e-03 1.199849829734733406e-03
1.740999999999863768e+00 1.981329501387694236e+01 8.174655963080921725e-03 1.195265787999390608e-03
1.741499999999863713e+00 1.981594108181293024e+01 8.173000175965420763e-03 1.189307382947453820e-03
1.741999999999863658e+00 1.981859378228445934e+01 8.171635013751078411e-03 1.185087684729900850e-03
1.742499999999863602e+00 1.982125194631122866e+01 8.170452115253745706e-03 1.181853873125582322e-03
1.742999999999863547e+00 1.982390584950413626e+01 8.170456047693243004e-03 1.187152011770485974e-03
1.743499999999863492e+00 1.982655788385262596e+01 8.170504970225910338e-03 1.190008403086873986e-03
1.743999999999863437e+00 1.982920436064886616e+01 8.171808349927558307e-03 1.195293465710265540e-03
1.744499999999863382e+00 1.983184871988752818e+01 8.173756085470027660e-03 1.196487932669545312e-03
1.744999999999863327e+00 1.983449935725222346e+01 8.174666808958277672e-03 1.190317995348863858e-03
1.745499999999863272e+00 1.983715935081934845e+01 8.175337678065023803e-03 1.181305672104922613e-03
1.745999999999863217e+00 1.983982898954478102e+01 8.176900796646759811e-03 1.171107220956844192e-03
1.746499999999863162e+00 1.984250112306719771e+01 8.180726584699501633e-03 1.165790859294671758e-03
1.746999999999863107e+00 1.984517067307475457e+01 8.185370768804354352e-03 1.164730268302740374e-03
1.747499999999863052e+00 1.984783323962941637e+01 8.190050823882712855e-03 1.168028662080631414e-03
1.747999999999862997e+00 1.985049215591027050e+01 8.194692910657044513e-03 1.168029192285155796e-03
1.748499999999862942e+00 1.985315722124737192e+01 8.200709632081106676e-03 1.156853124417687312e-03
1.748999999999862887e+00 1.985581983252729543e+01 8.207562491327929574e-03 1.153439123382388534e-03
1.749499999999862832e+00 1.985847809381528606e+01 8.215155883264595171e-03 1.151173662384825935e-03
1.749999999999862776e+00 1.986112896857959953e+01 8.223100307571722112e-03 1.151585171533971164e-03
1.750499999999862721e+00 1.986377111873077084e+01 8.229778637322493484e-03 1.154588809814061090e-03
1.750999999999862666e+00 1.986639755848629463e+01 8.237102734497903089e-03 1.163917202681552521e-03
1.751499999999862611e+00 1.986900613083143696e+01 8.245548294027000777e-03 1.174266364547664823e-03
1.751999999999862556e+00 1.987159557329234971e+01 8.254308260330493405e-03 1.185552337236469092e-03
1.752499999999862501e+00 1.987416332345131309e+01 8.264005602895639277e-03 1.198450796402352261e-03
1.752999999999862446e+00 1.987671311703770272e+01 8.274339329066437640e-03 1.206965479990740678e-03
1.753499999999862391e+00 1.987925427537127732e+01 8.280313350333998873e-03 1.210515318084772612e-03
1.753999999999862336e+00 1.988179442481359871e+01 8.280810348447546418e-03 1.211922158803587293e-03
1.754499999999862281e+00 1.988433491015398502e+01 8.280517980068399092e-03 1.212781969180124625e-03
1.754999999999862226e+00 1.988687879609577536e+01 8.280560807238920851e-03 1.210252405404524390e-03
1.755499999999862171e+00 1.988942970699683244e+01 8.280659672277057917e-03 1.204052180753289666e-03
1.755999999999862116e+00 1.989197167143723988e+01 8.280969097809393401e-03 1.213613188047584987e-03
1.756499999999862061e+00 1.989450607866021414e+01 8.281992491148769397e-03 1.221069522174191013e-03
1.756999999999862005e+00 1.989703567170530718e+01 8.282248450528431269e-03 1.226548879599118416e-03
1.757499999999861950e+00 1.989956224915399474e+01 8.282192940225229991e-03 1.230538045390772509e-03
1.757999999999861895e+00 1.990208314936851508e+01 8.282628512463604750e-03 1.236692758405025586e-03
1.758499999999861840e+00 1.990460509426047153e+01 8.282637520025021988e-03 1.236547084634592036e-03
1.758999999999861785e+00 1.990712835189788876e+01 8.283081282256668856e-03 1.235692550019725985e-03
1.759499999999861730e+00 1.990966168645438472e+01 8.283968100814772390e-03 1.225626830679064222e-03
1.759999999999861675e+00 1.991220081060134461e+01 8.285630863482844680e-03 1.219064883248228634e-03
1.760499999999861620e+00 1.991474678333051784e+01 8.287855764911691500e-03 1.210874405107651222e-03
1.760999999999861565e+00 1.991729927215969909e+01 8.290413306563371859e-03 1.202675524877471619e-03
1.761499999999861510e+00 1.991986095829370029e+01 8.292493426340826965e-03 1.192264659516864903e-03
1.761999999999861455e+00 1.992242751377020937e+01 8.294822827743530275e-03 1.185923470795813978e-03
1.762499999999861400e+00 1.992499120744876606e+01 8.297042617467555517e-03 1.187410336363823801e-03
1.762999999999861345e+00 1.992754902141663109e+01 8.299413414813295101e-03 1.191750704032023753e-03
1.763499999999861290e+00 1.993010620817999623e+01 8.302012966825351656e-03 1.190599809107588739e-03
1.763999999999861235e+00 1.993266062043207043e+01 8.305443544313267229e-03 1.190755613655464923e-03
1.764499999999861179e+00 1.993520909591992307e+01 8.308736763239286602e-03 1.194202335029538944e-03
1.764999999999861124e+00 1.993775456364301490e+01 8.312501494180994654e-03 1.194239619519206486e-03
1.765499999999861069e+00 1.994030177032345819e+01 8.316303857626161644e-03 1.189486901860936641e-03
1.765999999999861014e+00 1.994284696531753553e+01 8.319980209912609254e-03 1.188609076964757677e-03
1.766499999999860959e+00 1.994540352817903894e+01 8.319280238775811701e-03 1.178734971941102980e-03
1.766999999999860904e+00 1.994797362695704024e+01 8.315498127423643845e-03 1.169788650166219204e-03
1.767499999999860849e+00 1.995054451424977771e+01 8.312210582719086957e-03 1.173106409133867559e-03
1.767999999999860794e+00 1.995311181849581317e+01 8.309231133273295433e-03 1.180496206879558252e-03
1.768499999999860739e+00 1.995567258014563450e+01 8.307279896310080722e-03 1.189823584341167043e-03
1.768999999999860684e+00 1.995822302703795614e+01 8.306361959759733446e-03 1.201893009939248094e-03
1.769499999999860629e+00 1.996076017746873177e+01 8.305026313601446969e-03 1.217364177391457719e-03
1.769999999999860574e+00 1.996329101695291897e+01 8.303795176846796855e-03 1.225747172501422122e-03
1.770499999999860519e+00 1.996582120077649236e+01 8.302701275981708845e-03 1.228340230609300393e-03
1.770999999999860464e+00 1.996835696161491569e+01 8.301538729096020336e-03 1.224772604502138290e-03
1.771499999999860409e+00 1.997089794695831699e+01 8.300631046044254502e-03 1.221306784412040658e-03
1.771999999999860353e+00 1.997344241364032769e+01 8.299829902752780403e-03 1.219482458201266023e-03
1.772499999999860298e+00 1.997598582267626099e+01 8.298965475925432905e-03 1.222266903089599260e-03
1.772999999999860243e+00 1.997852921730250131e+01 8.298436141077024375e-03 1.223682250470682631e-03
1.773499999999860188e+00 1.998108130142772509e+01 8.298023828086772621e-03 1.216287439866218026e-03
1.773999999999860133e+00 1.998364276717132171e+01 8.297992418654046021e-03 1.207828499290117263e-03
1.774499999999860078e+00 1.998621327440426754e+01 8.298096204352551838e-03 1.199581474299842368e-03
1.774999999999860023e+00 1.998879247349541544e+01 8.298761170932986500e-03 1.191128921538156180e-03
1.775499999999859968e+00 1.999137730564190107e+01 8.300097651908580274e-03 1.185068782784745936e-03
1.775999999999859913e+00 1.999397357942352116e+01 8.300431557588229536e-03 1.174209520355372349e-03
1.776499999999859858e+00 1.999657960359642672e+01 8.301202959319541053e-03 1.164609328764866503e-03
1.776999999999859803e+00 1.999919097692528069e+01 8.301873521856416999e-03 1.159514465789091703e-03
1.777499999999859748e+00 2.000179821624783472e+01 8.303230809407665877e-03 1.163215053782010525e-03
1.777999999999859693e+00 2.000440886826427445e+01 8.305433012698917525e-03 1.158522750719934505e-03
1.778499999999859638e+00 2.000702286426049881e+01 8.307785022276584913e-03 1.153745327302720808e-03
1.778999999999859583e+00 2.000964131734757245e+01 8.311193914375713740e-03 1.146790400548347924e-03
1.779499999999859527e+00 2.001225278183043343e+01 8.314855733599942414e-03 1.151017307749994598e-03
1.779999999999859472e+00 2.001485519748253594e+01 8.320012658241967771e-03 1.155798072360806131e-03
1.780499999999859417e+00 2.001744955663227543e+01 8.326587177401352166e-03 1.158160289952929814e-03
1.780999999999859362e+00 2.002003726866139388e+01 8.333704930637880065e-03 1.158566084421237125e-03
1.781499999999859307e+00 2.002260738323276712e+01 8.341622451301562019e-03 1.169115696366445495e-03
1.781999999999859252e+00 2.002515941027683510e+01 8.350039480778427559e-03 1.179649558987826141e-03
1.782499999999859197e+00 2.002769765935212121e+01 8.359528939766229863e-03 1.184796399564353939e-03
1.782999999999859142e+00 2.003022134032867996e+01 8.369331428353783686e-03 1.190412762047392270e-03
1.783499999999859087e+00 2.003272771531486640e+01 8.379741724200289593e-03 1.198150720957653209e-03
1.783999999999859032e+00 2.003521085069944263e+01 8.388716908577901338e-03 1.213247542181324773e-03
1.784499999999858977e+00 2.003767642543174077e+01 8.397030624805019994e-03 1.223320575954083000e-03
1.784999999999858922e+00 2.004013088837189116e+01 8.403982669613936293e-03 1.228306568146779812e-03
1.785499999999858867e+00 2.004259282557737265e+01 8.405345881007896675e-03 1.220303251803379202e-03
1.785999999999858812e+00 2.004505992412604343e+01 8.403991075886704451e-03 1.217343455814404521e-03
1.786499999999858757e+00 2.004753527562577275e+01 8.402605453225867049e-03 1.211337201689907661e-03
1.786999999999858701e+00 2.005002114364976862e+01 8.401019632353014591e-03 1.203282864411901396e-03
1.787499999999858646e+00 2.005251275564542368e+01 8.399942297505791355e-03 1.199509281543609251e-03
1.787999999999858591e+00 2.005500860681661024e+01 8.399165343631132333e-03 1.196954214870793107e-03
1.788499999999858536e+00 2.005750272783282639e+01 8.399070754369668962e-03 1.199695064633649749e-03
1.788999999999858481e+00 2.005999527353738898e+01 8.399014975723042079e-03 1.202249035845091504e-03
1.789499999999858426e+00 2.006248515096894991e+01 8.399175187779404916e-03 1.205686217279379469e-03
1.789999999999858371e+00 2.006496606968010710e+01 8.400439391662168839e-03 1.214308637271748273e-03
1.790499999999858316e+00 2.006743224563433614e+01 8.401755718058425554e-03 1.228658347030928827e-03
1.790999999999858261e+00 2.006988663772779091e+01 8.402890826415515546e-03 1.240228695008865900e-03
1.791499999999858206e+00 2.007233987446571533e+01 8.404995006605051749e-03 1.240198781426695568e-03
1.791999999999858151e+00 2.007479786347244755e+01 8.406976764629715479e-03 1.234381480631529041e-03
1.792499999999858096e+00 2.007725718514947033e+01 8.408540032905394493e-03 1.232401614076420945e-03
1.792999999999858041e+00 2.007971055101931057e+01 8.410025467815957639e-03 1.237785813399765872e-03
1.793499999999857986e+00 2.008215655617355466e+01 8.412476235102264374e-03 1.243607704220448321e-03
1.793999999999857931e+00 2.008459762478888422e+01 8.415559742600246459e-03 1.246375219986580254e-03
1.794499999999857875e+00 2.008704114248131134e+01 8.419107209791276691e-03 1.241295960800969933e-03
1.794999999999857820e+00 2.008949065765077791e+01 8.422791844069105194e-03 1.232532992975682307e-03
1.795499999999857765e+00 2.009194957832294648e+01 8.426453674964563823e-03 1.220388513146729303e-03
1.795999999999857710e+00 2.009441857386286756e+01 8.429516564564330794e-03 1.208178178395392932e-03
1.796499999999857655e+00 2.009690067820914905e+01 8.431597732687959659e-03 1.193920529800737360e-03
1.796999999999857600e+00 2.009939440348888340e+01 8.432990361416771094e-03 1.181842448385693814e-03
1.797499999999857545e+00 2.010189957022401686e+01 8.433140921163418541e-03 1.171189655635795218e-03
1.797999999999857490e+00 2.010442483517415724e+01 8.429558744306861126e-03 1.155621832090928183e-03
1.798499999999857435e+00 2.010696418917079242e+01 8.424372263168913161e-03 1.147676236934933730e-03
1.798999999999857380e+00 2.010950053483225730e+01 8.420496812362850136e-03 1.155516637968694027e-03
1.799499999999857325e+00 2.011202888396215016e+01 8.418211379922499807e-03 1.166757919580643441e-03
1.799999999999857270e+00 2.011454782685095921e+01 8.417599870662111419e-03 1.177737849189104333e-03
1.800499999999857215e+00 2.011705375378469540e+01 8.417688551558392268e-03 1.191625125271208313e-03
1.800999999999857160e+00 2.011955010638539676e+01 8.417315712818855891e-03 1.202531365535981431e-03
1.801499999999857105e+00 2.012204006152813918e+01 8.416014125521823278e-03 1.211190351004606466e-03
1.801999999999857049e+00 2.012452288507656206e+01 8.414998482216875728e-03 1.220303249286300643e-03
1.802499999999856994e+00 2.012700517997189564e+01 8.414107728587678567e-03 1.222693415001545672e-03
1.802999999999856939e+00 2.012948120860873757e+01 8.413252404764457598e-03 1.230790340699363522e-03
1.803499999999856884e+00 2.013194895714341826e+01 8.412998726986430781e-03 1.240303948374033710e-03
1.803999999999856829e+00 2.013440604260287969e+01 8.413614169076691698e-03 1.251334892528507478e-03
1.804499999999856774e+00 2.013686051596998894e+01 8.413832864853729859e-03 1.254716157880666344e-03
1.804999999999856719e+00 2.013931693031397430e+01 8.413518376920047295e-03 1.254083442691301606e-03
1.805499999999856664e+00 2.014177916804061041e+01 8.413444621042738894e-03 1.249332244159266289e-03
1.805999999999856609e+00 2.014424185246477350e+01 8.413294757610470867e-03 1.250035594117479207e-03
1.806499999999856554e+00 2.014671050875909941e+01 8.412943607334470025e-03 1.245418996225097080e-03
1.806999999999856499e+00 2.014918432933263404e+01 8.413838054902382860e-03 1.240366133434351800e-03
1.807499999999856444e+00 2.015166406674567412e+01 8.415183301855684236e-03 1.234107066026517499e-03
1.807999999999856389e+00 2.015414880078795434e+01 8.416850831950317691e-03 1.228440583743828363e-03
1.808499999999856334e+00 2.015663525020178781e+01 8.418706113058928298e-03 1.225859578091646751e-03
1.808999999999856279e+00 2.015911710091556941e+01 8.420745137521197868e-03 1.229396590012225496e-03
1.809499999999856223e+00 2.016160457550928697e+01 8.423150483681435957e-03 1.222334185905598475e-03
1.809999999999856168e+00 2.016410133691768891e+01 8.425071657733956831e-03 1.212081868056907874e-03
1.810499999999856113e+00 2.016660562374397259e+01 8.427367042582224049e-03 1.203203842653332439e-03
1.810999999999856058e+00 2.016911523267787842e+01 8.429783276824667076e-03 1.196395923567548231e-03
1.811499999999856003e+00 2.017163116897602038e+01 8.433365993489165893e-03 1.187402935827459524e-03
1.811999999999855948e+00 2.017415337641164541e+01 8.437272638774907102e-03 1.178126914284326893e-03
1.812499999999855893e+00 2.017667592197948423e+01 8.441969265729834526e-03 1.173977397757472452e-03
1.812999999999855838e+00 2.017919483201097464e+01 8.447649781837957006e-03 1.172800437232918158e-03
1.813499999999855783e+00 2.018171080578813203e+01 8.453481692051189461e-03 1.170752683957710510e-03
1.813999999999855728e+00 2.018421617181864747e+01 8.460128124791539000e-03 1.175544095073404599e-03
1.814499999999855673e+00 2.018669275771405935e+01 8.468890741426338478e-03 1.196375072787003377e-03
1.814999999999855618e+00 2.018914695918436664e+01 8.478156713856896051e-03 1.210293869039128292e-03
1.815499999999855563e+00 2.019158986443916604e+01 8.487693529281812102e-03 1.212841848041592771e-03
1.815999999999855508e+00 2.019401474887464332e+01 8.498229407460171012e-03 1.221102033335115869e-03
1.816499999999855453e+00 2.019641967123701320e+01 8.504815145862156325e-03 1.235248411404708466e-03
1.816999999999855397e+00 2.019881579077861744e+01 8.505623963228304760e-03 1.244018016278812880e-03
1.817499999999855342e+00 2.020121156183335387e+01 8.504970230635584133e-03 1.245804951509037889e-03
1.817999999999855287e+00 2.020360996780369334e+01 8.504677177641164348e-03 1.244259070840334630e-03
1.818499999999855232e+00 2.020601103305044433e+01 8.504263793391203183e-03 1.242820161518437896e-03
1.818999999999855177e+00 2.020841570976853419e+01 8.502802716092097354e-03 1.241485978236320578e-03
1.819499999999855122e+00 2.021082143106089291e+01 8.501907153538401998e-03 1.242162144594582615e-03
1.819999999999855067e+00 2.021322515909999851e+01 8.501591648087124947e-03 1.245302433105766743e-03
1.820499999999855012e+00 2.021562460082182255e+01 8.501726414285818573e-03 1.250294139689352851e-03
1.820999999999854957e+00 2.021802390813332195e+01 8.502382123126648802e-03 1.250620508975787762e-03
1.821499999999854902e+00 2.022043504123484681e+01 8.503357427233040194e-03 1.238675201020087574e-03
1.821999999999854847e+00 2.022284699656032458e+01 8.504559691030647711e-03 1.237511353266159547e-03
1.822499999999854792e+00 2.022525994048467268e+01 8.506710983367070725e-03 1.235235326207629811e-03
1.822999999999854737e+00 2.022766605560162034e+01 8.510025975551619576e-03 1.239611876792886397e-03
1.823499999999854682e+00 2.023006662837405401e+01 8.513822886668470299e-03 1.242215297151511369e-03
1.823999999999854627e+00 2.023246684375721571e+01 8.516844323009857554e-03 1.240404565406257043e-03
1.824499999999854571e+00 2.023487165690142220e+01 8.518547128746221594e-03 1.234954946879198226e-03
1.824999999999854516e+00 2.023728229986878802e+01 8.520581846208975449e-03 1.227940396994463626e-03
1.825499999999854461e+00 2.023969628289682987e+01 8.523096346787838867e-03 1.222932818941358663e-03
1.825999999999854406e+00 2.024211257053621793e+01 8.526305791560762765e-03 1.218264071889418182e-03
1.826499999999854351e+00 2.024452975228588514e+01 8.529812801842269129e-03 1.214707603662617055e-03
1.826999999999854296e+00 2.024694670744514369e+01 8.533763281657802749e-03 1.211825787816844455e-03
1.827499999999854241e+00 2.024936038351192380e+01 8.538641566181328843e-03 1.211071213342304956e-03
1.827999999999854186e+00 2.025176355593722377e+01 8.543846547203023251e-03 1.217215040805578324e-03
1.828499999999854131e+00 2.025415892302769194e+01 8.548617771063788881e-03 1.221091986733995396e-03
1.828999999999854076e+00 2.025654738566026225e+01 8.551375902419113342e-03 1.226085338258240884e-03
1.829499999999854021e+00 2.025894370713738013e+01 8.549228596923008280e-03 1.221232324873334010e-03
1.829999999999853966e+00 2.026134805430125496e+01 8.544868756453244396e-03 1.218434957457187329e-03
1.830499999999853911e+00 2.026376546647657051e+01 8.540235056638060748e-03 1.210879176889086487e-03
1.830999999999853856e+00 2.026619304006872824e+01 8.535126678535372505e-03 1.206708482057753870e-03
1.831499999999853801e+00 2.026861640074416471e+01 8.531393913864164860e-03 1.215532605089648596e-03
1.831999999999853745e+00 2.027103449073433339e+01 8.528068516009566433e-03 1.225001870939936358e-03
1.832499999999853690e+00 2.027344061834222089e+01 8.526441378558801548e-03 1.239461802016662145e-03
1.832999999999853635e+00 2.027583913145073424e+01 8.525338065504655879e-03 1.249050501856913478e-03
1.833499999999853580e+00 2.027823604400053981e+01 8.524186465569790622e-03 1.252673600097346102e-03
1.833999999999853525e+00 2.028063565554617753e+01 8.522518765540719118e-03 1.252516970763286122e-03
1.834499999999853470e+00 2.028303698719089354e+01 8.520754140974700838e-03 1.253439894877745112e-03
1.834999999999853415e+00 2.028543449580166680e+01 8.519679448280102763e-03 1.259219313272920415e-03
1.835499999999853360e+00 2.028783002563291760e+01 8.518697389274200102e-03 1.263067056363519416e-03
1.835999999999853305e+00 2.029022772704986011e+01 8.517907769838156673e-03 1.262576571382428847e-03
1.836499999999853250e+00 2.029263422998362643e+01 8.516886523791450739e-03 1.255692947170322302e-03
1.836999999999853195e+00 2.029505662043395020e+01 8.515973082717816570e-03 1.241621286906384111e-03
1.837499999999853140e+00 2.029749141218992037e+01 8.515708295017613075e-03 1.230393051369479615e-03
1.837999999999853085e+00 2.029993533888859503e+01 8.516705628672743486e-03 1.221173526505575993e-03
1.838499999999853030e+00 2.030238360871857850e+01 8.518980410138271217e-03 1.215469687216580788e-03
1.838999999999852974e+00 2.030483465318998526e+01 8.521560543305533447e-03 1.211029382029344542e-03
1.839499999999852919e+00 2.030727820410017870e+01 8.524817803555975737e-03 1.216173363689052045e-03
1.839999999999852864e+00 2.030972179685510071e+01 8.528273418338045905e-03 1.213578304636768815e-03
1.840499999999852809e+00 2.031216801770990799e+01 8.531356632933259979e-03 1.208764537444331419e-03
1.840999999999852754e+00 2.031462659488562394e+01 8.534342582017767631e-03 1.194315030381393195e-03
1.841499999999852699e+00 2.031709194550223430e+01 8.537078378914418966e-03 1.185692204586598006e-03
1.841999999999852644e+00 2.031955706051643773e+01 8.539850855266966495e-03 1.184034143897800401e-03
1.842499999999852589e+00 2.032202413028025845e+01 8.542934583290254930e-03 1.179868184585038809e-03
1.842999999999852534e+00 2.032449664835461789e+01 8.545834140969758852e-03 1.172388011505660910e-03
1.843499999999852479e+00 2.032696525679016730e+01 8.548617404853004961e-03 1.174371896090391568e-03
1.843999999999852424e+00 2.032942616918811396e+01 8.552490541339477850e-03 1.179038210130175721e-03
1.844499999999852369e+00 2.033187954193445179e+01 8.557178169810629453e-03 1.182718838477182788e-03
1.844999999999852314e+00 2.033432365177918655e+01 8.561964980277560547e-03 1.188009356660022983e-03
1.845499999999852259e+00 2.033675176795071238e+01 8.567629434087615029e-03 1.199136600237188030e-03
1.845999999999852204e+00 2.033915739742774065e+01 8.573715718862970001e-03 1.216316870004377840e-03
1.846499999999852148e+00 2.034155034566052223e+01 8.579380271057059776e-03 1.224103448906364161e-03
1.846999999999852093e+00 2.034393321710615865e+01 8.586670708246387992e-03 1.227653951180499373e-03
1.847499999999852038e+00 2.034630404878283372e+01 8.593844679615152138e-03 1.233279011427619587e-03
1.847999999999851983e+00 2.034866787968738322e+01 8.596049232301816376e-03 1.238835709650465758e-03
1.848499999999851928e+00 2.035103152066031029e+01 8.594149057484340784e-03 1.241697881623654229e-03
1.848999999999851873e+00 2.035339926943709443e+01 8.592194579932176113e-03 1.240328605118058702e-03
1.849499999999851818e+00 2.035577281541973349e+01 8.590897641062668344e-03 1.236624219061809027e-03
1.849999999999851763e+00 2.035815043004398106e+01 8.589233144885086504e-03 1.235025629970734271e-03
1.850499999999851708e+00 2.036053277454238497e+01 8.587665824855688496e-03 1.232677553989165037e-03
1.850999999999851653e+00 2.036292159004689495e+01 8.586286862123256730e-03 1.228407695673342653e-03
1.851499999999851598e+00 2.036531082600976461e+01 8.584855747204234860e-03 1.230252415749599065e-03
1.851999999999851543e+00 2.036769919407703711e+01 8.582417210202870905e-03 1.234400938724226904e-03
1.852499999999851488e+00 2.037008012677401680e+01 8.580560355655825200e-03 1.244535979127187053e-03
1.852999999999851433e+00 2.037246338984962080e+01 8.579532742799076545e-03 1.244080273481242699e-03
1.853499999999851378e+00 2.037485502283727357e+01 8.579495855552012398e-03 1.236598757249849842e-03
1.853999999999851322e+00 2.037724369733963670e+01 8.581268470183291142e-03 1.238636563223392828e-03
1.854499999999851267e+00 2.037963823021260623e+01 8.583082542400555584e-03 1.231816561109743899e-03
1.854999999999851212e+00 2.038204403069005011e+01 8.584979011633773333e-03 1.219506338457822942e-03
1.855499999999851157e+00 2.038446352029102115e+01 8.586431025682884910e-03 1.205220565769792029e-03
1.855999999999851102e+00 2.038687941176183216e+01 8.587623060935141439e-03 1.208479519083698051e-03
1.856499999999851047e+00 2.038928828996805009e+01 8.588794563207156549e-03 1.215171610452816034e-03
1.856999999999850992e+00 2.039169068367298010e+01 8.590858745235956107e-03 1.220440033951226966e-03
1.857499999999850937e+00 2.039408975929624646e+01 8.593636314224158829e-03 1.221828160925423484e-03
1.857999999999850882e+00 2.039648031942999040e+01 8.597655516836728851e-03 1.227168168928254033e-03
1.858499999999850827e+00 2.039886980928268301e+01 8.601656411796484991e-03 1.225077815378908253e-03
1.858999999999850772e+00 2.040126082573292976e+01 8.605468649218322996e-03 1.220576764723063645e-03
1.859499999999850717e+00 2.040364802711271253e+01 8.609616731802801140e-03 1.221080250083632010e-03
1.859999999999850662e+00 2.040603105788990490e+01 8.614291084245589286e-03 1.221410376886073595e-03
1.860499999999850607e+00 2.040842343667326020e+01 8.614927989908947870e-03 1.212264760171423428e-03
1.860999999999850552e+00 2.041082815917426529e+01 8.611682893734836849e-03 1.204017403702664982e-03
1.861499999999850496e+00 2.041324036322986046e+01 8.608508494001344130e-03 1.200570168558411782e-03
1.861999999999850441e+00 2.041564972814555645e+01 8.605553012878902966e-03 1.207230281688237081e-03
1.862499999999850386e+00 2.041805197580563913e+01 8.602560819652056712e-03 1.218207425180521664e-03
1.862999999999850331e+00 2.042044419185802795e+01 8.600865019728592964e-03 1.230797921793674865e-03
1.863499999999850276e+00 2.042283081748398388e+01 8.599021500644000310e-03 1.239090308039435956e-03
1.863999999999850221e+00 2.042521970745162108e+01 8.596749487906946499e-03 1.239954120695501913e-03
1.864499999999850166e+00 2.042760819480680823e+01 8.595528711421215190e-03 1.242426294034041506e-03
1.864999999999850111e+00 2.042999637994824980e+01 8.594624989720998226e-03 1.244476940888219335e-03
1.865499999999850056e+00 2.043237452920376285e+01 8.594900547299102675e-03 1.255079165394976451e-03
1.865999999999850001e+00 2.043474166548270077e+01 8.595455632818960537e-03 1.266379000959027765e-03
1.866499999999849946e+00 2.043710036687893350e+01 8.595914862569074832e-03 1.275199724874866158e-03
1.866999999999849891e+00 2.043945622877041401e+01 8.596108429467416365e-03 1.278693668788780449e-03
1.867499999999849836e+00 2.044181860670888540e+01 8.596645109835607604e-03 1.272492551156459081e-03
1.867999999999849781e+00 2.044418354111517999e+01 8.597287580281918334e-03 1.270147327283890210e-03
1.868499999999849726e+00 2.044654547131400335e+01 8.598006170782683186e-03 1.273289449805288867e-03
1.868999999999849670e+00 2.044890507267080437e+01 8.599040167396338613e-03 1.275441626181077898e-03
1.869499999999849615e+00 2.045126509234543377e+01 8.600952260315890621e-03 1.273971106578104459e-03
1.869999999999849560e+00 2.045362487667043183e+01 8.604212364816047134e-03 1.271808970922680068e-03
1.870499999999849505e+00 2.045598973069032667e+01 8.606652506298918814e-03 1.265164424427221712e-03
1.870999999999849450e+00 2.045836388232331160e+01 8.608651173940395224e-03 1.254736487442776466e-03
1.871499999999849395e+00 2.046074452985797976e+01 8.611140778375611995e-03 1.246618880531060944e-03
1.871999999999849340e+00 2.046313688698563737e+01 8.613533329588458562e-03 1.233383294858574411e-03
1.872499999999849285e+00 2.046553979490117214e+01 8.615945061999183419e-03 1.221285251775186542e-03
1.872999999999849230e+00 2.046795216403422302e+01 8.618635106500842358e-03 1.209994812423904886e-03
1.873499999999849175e+00 2.047036142371215206e+01 8.621746384514586414e-03 1.210844870337887680e-03
1.873999999999849120e+00 2.047276681644874330e+01 8.624504582227385946e-03 1.212796928607675490e-03
1.874499999999849065e+00 2.047517314190605120e+01 8.627942604891421230e-03 1.209262066766962629e-03
1.874999999999849010e+00 2.047758050378515193e+01 8.632451263392574431e-03 1.204543701599555122e-03
1.875499999999848955e+00 2.047998467267239420e+01 8.636801942436858961e-03 1.204201313868355147e-03
1.875999999999848900e+00 2.048237644256836987e+01 8.642307797288469734e-03 1.211895793904130963e-03
1.876499999999848844e+00 2.048476278275948559e+01 8.647688723210460865e-03 1.212733624713042274e-03
1.876999999999848789e+00 2.048714239542716342e+01 8.652782357871353566e-03 1.215143070783091320e-03
1.877499999999848734e+00 2.048951416082769228e+01 8.658215243947711345e-03 1.218318141734795260e-03
1.877999999999848679e+00 2.049187934804069045e+01 8.663804472276355820e-03 1.220052746675774277e-03
1.878499999999848624e+00 2.049423839871326081e+01 8.669123503858591068e-03 1.221601612963505584e-03
1.878999999999848569e+00 2.049657568068504077e+01 8.676347966937078202e-03 1.236858158854084802e-03
1.879499999999848514e+00 2.049889335254748701e+01 8.680407123874824687e-03 1.253110252464471192e-03
1.879999999999848459e+00 2.050121209523714327e+01 8.679747069765052919e-03 1.253405778454553393e-03
1.880499999999848404e+00 2.050353493969713270e+01 8.678293158755246914e-03 1.251472366867721966e-03
1.880999999999848349e+00 2.050585795367450359e+01 8.677217296600470836e-03 1.253097661763579590e-03
1.881499999999848294e+00 2.050818401174756289e+01 8.676664294560982107e-03 1.251333225874401087e-03
1.881999999999848239e+00 2.051050323908940953e+01 8.677453292080616540e-03 1.258105679414723080e-03
1.882499999999848184e+00 2.051281712190052531e+01 8.678231533355907842e-03 1.263407123218361974e-03
1.882999999999848129e+00 2.051512526411532988e+01 8.679474756215234052e-03 1.268642697214482709e-03
1.883499999999848074e+00 2.051743286400038002e+01 8.680709077863143011e-03 1.268689894258627146e-03
1.883999999999848018e+00 2.051973636923839095e+01 8.682825134094308492e-03 1.271406932638207213e-03
1.884499999999847963e+00 2.052203260365703130e+01 8.685577412675154346e-03 1.276662092467479442e-03
1.884999999999847908e+00 2.052432008683300424e+01 8.688619969540576152e-03 1.283106152633542094e-03
1.885499999999847853e+00 2.052660340173602904e+01 8.692544232093748699e-03 1.284085510896435314e-03
1.885999999999847798e+00 2.052888386109363950e+01 8.695810201741019721e-03 1.284409278418016317e-03
1.886499999999847743e+00 2.053117399200671755e+01 8.698096734211690356e-03 1.273187991340064135e-03
1.886999999999847688e+00 2.053347233703271257e+01 8.700803817882232435e-03 1.263003587750730419e-03
1.887499999999847633e+00 2.053576810126068608e+01 8.704695580723910073e-03 1.262425453317160898e-03
1.887999999999847578e+00 2.053806256431501254e+01 8.709560919676404347e-03 1.259592053340854653e-03
1.888499999999847523e+00 2.054035518312248598e+01 8.713853748086098847e-03 1.257870831013018290e-03
1.888999999999847468e+00 2.054264967015235399e+01 8.718022306193584994e-03 1.252558746384057828e-03
1.889499999999847413e+00 2.054494863159698426e+01 8.722695376962895722e-03 1.244132100198037591e-03
1.889999999999847358e+00 2.054724473675813101e+01 8.728477535194165138e-03 1.241923030913263948e-03
1.890499999999847303e+00 2.054953457618060497e+01 8.734677317229259941e-03 1.242702020913095950e-03
1.890999999999847248e+00 2.055181843022542054e+01 8.742230390210398855e-03 1.241843384389578614e-03
1.891499999999847192e+00 2.055409800176657598e+01 8.749821209539878145e-03 1.239238880442026722e-03
1.891999999999847137e+00 2.055636808676009153e+01 8.757748235604366840e-03 1.241495822673755953e-03
1.892499999999847082e+00 2.055862620117595085e+01 8.763142486118966068e-03 1.248766114118296522e-03
1.892999999999847027e+00 2.056088407269380980e+01 8.764397086929670219e-03 1.248453516302311730e-03
1.893499999999846972e+00 2.056314087034357740e+01 8.763320191286701547e-03 1.251310926632080364e-03
1.893999999999846917e+00 2.056540143062774817e+01 8.761832160140840473e-03 1.249748646737743399e-03
1.894499999999846862e+00 2.056766818583423984e+01 8.759733043485049345e-03 1.246370918733965757e-03
1.894999999999846807e+00 2.056993021406312039e+01 8.756685546150300495e-03 1.254862956851376596e-03
1.895499999999846752e+00 2.057218701147104056e+01 8.753872784226792228e-03 1.263619515266321477e-03
1.895999999999846697e+00 2.057443582344767563e+01 8.751724644332718045e-03 1.274455009764970809e-03
1.896499999999846642e+00 2.057667722826426626e+01 8.749276802144937554e-03 1.285000477672933877e-03
1.896999999999846587e+00 2.057891592903619582e+01 8.746864599224435724e-03 1.290798067735609775e-03
1.897499999999846532e+00 2.058115380343945233e+01 8.743927390687510418e-03 1.295238709650326989e-03
1.897999999999846477e+00 2.058339725470592185e+01 8.741988636543523636e-03 1.292278620461545860e-03
1.898499999999846422e+00 2.058565090319569535e+01 8.740772868107739291e-03 1.283979718047022212e-03
1.898999999999846366e+00 2.058790973091736021e+01 8.739846086576146325e-03 1.280411717542269054e-03
1.899499999999846311e+00 2.059017043471068220e+01 8.739500997222978546e-03 1.279566674401547838e-03
1.899999999999846256e+00 2.059243107119591798e+01 8.739858213127796316e-03 1.279964563108457187e-03
1.900499999999846201e+00 2.059468908074155991e+01 8.741025810381292810e-03 1.282112342603208138e-03
1.900999999999846146e+00 2.059695365593552197e+01 8.743190205971050621e-03 1.274072026747542774e-03
1.901499999999846091e+00 2.059922839064322986e+01 8.745797864386322534e-03 1.261994637025604798e-03
1.901999999999846036e+00 2.060151181064896875e+01 8.748403253287980949e-03 1.251392089352302076e-03
1.902499999999845981e+00 2.060380126196363904e+01 8.749742067460293884e-03 1.244712202884438665e-03
1.902999999999845926e+00 2.060609291806576593e+01 8.750643402718000230e-03 1.242297573589096205e-03
1.903499999999845871e+00 2.060839673312905163e+01 8.751581736919809493e-03 1.229894983314829340e-03
1.903999999999845816e+00 2.061071372980978111e+01 8.752527721800140020e-03 1.216464833703179843e-03
1.904499999999845761e+00 2.061303317418962422e+01 8.754281673188325438e-03 1.212958200503754316e-03
1.904999999999845706e+00 2.061535070964900385e+01 8.757758399044529227e-03 1.212080134761312281e-03
1.905499999999845651e+00 2.061766668117933676e+01 8.761738979255615650e-03 1.210348649593764175e-03
1.905999999999845596e+00 2.061998850735718491e+01 8.765728883007476574e-03 1.201186067556200138e-03
1.906499999999845540e+00 2.062231202789503115e+01 8.769639419230266034e-03 1.196257811867376328e-03
1.906999999999845485e+00 2.062463078006796735e+01 8.772932920291270920e-03 1.198401714666869067e-03
1.907499999999845430e+00 2.062693193023887517e+01 8.777218516818251215e-03 1.212375461457228243e-03
1.907999999999845375e+00 2.062922201010514911e+01 8.782968460878252601e-03 1.218341113023298575e-03
1.908499999999845320e+00 2.063150135267795449e+01 8.789428921740331802e-03 1.223248886134960245e-03
1.908999999999845265e+00 2.063376763035725858e+01 8.795950965203476468e-03 1.230407745329668845e-03
1.909499999999845210e+00 2.063601536054654062e+01 8.803402680699273092e-03 1.242100695999132781e-03
1.909999999999845155e+00 2.063824900278802588e+01 8.810483699659657497e-03 1.249684863479968988e-03
1.910499999999845100e+00 2.064046330593544454e+01 8.818163519798241298e-03 1.261899804941299733e-03
1.910999999999845045e+00 2.064265268311131152e+01 8.826212301165047708e-03 1.279310870431028119e-03
1.911499999999844990e+00 2.064482168745197654e+01 8.831579705690855570e-03 1.294834513588100783e-03
1.911999999999844935e+00 2.064699452196604668e+01 8.831480897511704772e-03 1.291623408552629651e-03
1.912499999999844880e+00 2.064917824406851921e+01 8.829142978355420876e-03 1.283610538103928736e-03
1.912999999999844825e+00 2.065137208889258602e+01 8.827659766296524352e-03 1.275529992650670935e-03
1.913499999999844770e+00 2.065356806584471627e+01 8.826620526063928829e-03 1.275016901155216764e-03
1.913999999999844714e+00 2.065576130287534085e+01 8.826372305947911834e-03 1.278604048549895900e-03
1.914499999999844659e+00 2.065795369886578570e+01 8.826330687356732582e-03 1.280105273962260995e-03
1.914999999999844604e+00 2.066014553376702167e+01 8.826770176671929966e-03 1.280862716743611310e-03
1.915499999999844549e+00 2.066234656688137150e+01 8.826720076383048896e-03 1.272366099050264987e-03
1.915999999999844494e+00 2.066456088429434246e+01 8.827100104505826786e-03 1.259369840520439474e-03
1.916499999999844439e+00 2.066677678079714298e+01 8.828246280290691361e-03 1.257323499985724125e-03
1.916999999999844384e+00 2.066899654862765701e+01 8.830194098070532141e-03 1.252193836943948577e-03
1.917499999999844329e+00 2.067122606344148750e+01 8.832437254394637574e-03 1.240906952101777580e-03
1.917999999999844274e+00 2.067346313746582354e+01 8.833925276825456072e-03 1.232574584487904426e-03
1.918499999999844219e+00 2.067570903045356090e+01 8.834631194208967392e-03 1.223773047356487703e-03
1.918999999999844164e+00 2.067795208560147557e+01 8.836870684469257456e-03 1.225100994982629074e-03
1.919499999999844109e+00 2.068019266475165097e+01 8.840418383451655038e-03 1.224761806861672520e-03
1.919999999999844054e+00 2.068243181821455678e+01 8.844909806697713595e-03 1.222436673912981331e-03
1.920499999999843999e+00 2.068467106798053479e+01 8.850159734996525251e-03 1.217839605456801089e-03
1.920999999999843943e+00 2.068690652301171085e+01 8.856123341874154453e-03 1.216423612604967952e-03
1.921499999999843888e+00 2.068913930746742835e+01 8.863256616630808826e-03 1.212718761732657635e-03
1.921999999999843833e+00 2.069136634328295798e+01 8.870774946016127954e-03 1.211712937765837411e-03
1.922499999999843778e+00 2.069357878915136695e+01 8.878938122381144563e-03 1.218905362568320147e-03
1.922999999999843723e+00 2.069577041575151455e+01 8.887536507088237420e-03 1.231890612385318912e-03
1.923499999999843668e+00 2.069794382692165513e+01 8.894566087537636445e-03 1.243842226194946665e-03
1.923999999999843613e+00 2.070011318264866063e+01 8.896598568539306265e-03 1.246640013183307125e-03
1.924499999999843558e+00 2.070227748496652609e+01 8.894990727958145341e-03 1.254087204591343083e-03
1.924999999999843503e+00 2.070444237520112907e+01 8.892573982326025181e-03 1.256711966504996461e-03
1.925499999999843448e+00 2.070661443111198352e+01 8.890022975538770453e-03 1.252903406740656436e-03
1.925999999999843393e+00 2.070878346552034444e+01 8.888127587550099726e-03 1.258630406400828086e-03
1.926499999999843338e+00 2.071094343293424345e+01 8.885878234053332103e-03 1.270761677794898792e-03
1.926999999999843283e+00 2.071309298157407852e+01 8.883431238240971015e-03 1.284442968086838346e-03
1.927499999999843228e+00 2.071523316456377728e+01 8.881365317673342932e-03 1.296689500655886715e-03
1.927999999999843173e+00 2.071737201117184313e+01 8.879286059899274899e-03 1.300921300794751975e-03
1.928499999999843117e+00 2.071951012019898641e+01 8.877012008701785917e-03 1.304751158729015870e-03
1.928999999999843062e+00 2.072165041863566870e+01 8.875123591966271527e-03 1.305273968420195621e-03
1.929499999999843007e+00 2.072380047222739918e+01 8.873545009576886203e-03 1.297926891969993987e-03
1.929999999999842952e+00 2.072595745597794092e+01 8.871940030979101263e-03 1.293432025636394658e-03
1.930499999999842897e+00 2.072811402044617068e+01 8.871620197589203879e-03 1.295000500156339232e-03
1.930999999999842842e+00 2.073027097636290250e+01 8.872881506324080750e-03 1.294178091559029450e-03
1.931499999999842787e+00 2.073242502720838942e+01 8.875247824655291273e-03 1.295544857089409030e-03
1.931999999999842732e+00 2.073457617341948378e+01 8.878665786039314362e-03 1.295856620696460987e-03
1.932499999999842677e+00 2.073672875988794218e+01 8.881557940088385603e-03 1.292348130772608475e-03
1.932999999999842622e+00 2.073889253935542598e+01 8.884252710884953802e-03 1.279284875274112193e-03
1.933499999999842567e+00 2.074106620681179436e+01 8.886222240560260124e-03 1.268253458564272060e-03
1.933999999999842512e+00 2.074324405070810684e+01 8.888001024311373635e-03 1.263123819770830755e-03
1.934499999999842457e+00 2.074542465468285357e+01 8.890842719013072534e-03 1.258347057673922867e-03
1.934999999999842402e+00 2.074761117440289482e+01 8.893869562411393925e-03 1.250229817730430515e-03
1.935499999999842347e+00 2.074981176490818413e+01 8.898071643706945838e-03 1.232782526766267733e-03
1.935999999999842291e+00 2.075201722229710555e+01 8.902364609755923988e-03 1.224446559359588724e-03
1.936499999999842236e+00 2.075422186899247379e+01 8.907543229784330857e-03 1.220897768907370368e-03
1.936999999999842181e+00 2.075642524360919339e+01 8.913268999202701715e-03 1.217261316180211217e-03
1.937499999999842126e+00 2.075862287430285846e+01 8.918821074865766751e-03 1.218267142386687818e-03
1.937999999999842071e+00 2.076081552395581298e+01 8.924222774569038133e-03 1.218656204935350193e-03
1.938499999999842016e+00 2.076300959564404636e+01 8.929140154406498345e-03 1.213121951061593359e-03
1.938999999999841961e+00 2.076520104020751489e+01 8.934602316585891005e-03 1.211087267218904570e-03
1.939499999999841906e+00 2.076737408584843436e+01 8.941019035726156111e-03 1.223857623480911067e-03
1.939999999999841851e+00 2.076952896851164709e+01 8.948073016023180143e-03 1.235737558956010590e-03
1.940499999999841796e+00 2.077167362319231358e+01 8.956055703369776577e-03 1.238735613844903216e-03
1.940999999999841741e+00 2.077380923086707654e+01 8.964799220471367583e-03 1.239774374891719141e-03
1.941499999999841686e+00 2.077593604315293163e+01 8.968662358337875506e-03 1.245430695153648681e-03
1.941999999999841631e+00 2.077805667928828015e+01 8.965484248933062658e-03 1.255504800158792691e-03
1.942499999999841576e+00 2.078016947393454217e+01 8.961308659699728299e-03 1.268234652585032915e-03
1.942999999999841521e+00 2.078227697259795193e+01 8.957451718275484184e-03 1.278092935061829818e-03
1.943499999999841465e+00 2.078438228653520525e+01 8.953808378902744849e-03 1.284620431333654764e-03
1.943999999999841410e+00 2.078648258637637980e+01 8.951161517311897325e-03 1.292974483729784213e-03
1.944499999999841355e+00 2.078857778608080409e+01 8.950173594689291370e-03 1.299750678308354487e-03
1.944999999999841300e+00 2.079066798789654413e+01 8.950644431001384543e-03 1.304965374034319087e-03
1.945499999999841245e+00 2.079275001596593597e+01 8.952596318132782435e-03 1.311878086982682171e-03
1.945999999999841190e+00 2.079482453658666685e+01 8.954831001379498848e-03 1.317842438825938753e-03
1.946499999999841135e+00 2.079688979847193764e+01 8.957231730375032550e-03 1.325393567063808467e-03
1.946999999999841080e+00 2.079895044450821828e+01 8.960916564656522254e-03 1.327019004837289018e-03
1.947499999999841025e+00 2.080101247567560208e+01 8.964253171890122079e-03 1.322995213828916800e-03
1.947999999999840970e+00 2.080307728785440702e+01 8.967974688552170226e-03 1.317193101538639832e-03
1.948499999999840915e+00 2.080515065915253103e+01 8.972411828772132100e-03 1.304901879649199639e-03
1.948999999999840860e+00 2.080723791165920389e+01 8.976967326758787322e-03 1.287179349277247156e-03
1.949499999999840805e+00 2.080933841511314242e+01 8.978966901323701122e-03 1.272650300461322659e-03
1.949999999999840750e+00 2.081144554763579535e+01 8.982964598342883453e-03 1.262748122900310757e-03
1.950499999999840695e+00 2.081355071763753983e+01 8.989370190861699708e-03 1.259030614472812434e-03
1.950999999999840639e+00 2.081565147326962162e+01 8.995359910200246417e-03 1.258179452067114540e-03
1.951499999999840584e+00 2.081774971544933095e+01 9.001693685434904862e-03 1.255079787781280404e-03
1.951999999999840529e+00 2.081984529287078445e+01 9.008488845362832079e-03 1.251666657279644143e-03
1.952499999999840474e+00 2.082194101889499294e+01 9.015713312230694276e-03 1.245009181132822329e-03
1.952999999999840419e+00 2.082402961978797862e+01 9.023199119827813447e-03 1.245360540646538866e-03
1.953499999999840364e+00 2.082610911472039561e+01 9.027445716559156022e-03 1.250933970563040606e-03
1.953999999999840309e+00 2.082819043952996907e+01 9.026545118844533575e-03 1.250729119009539106e-03
1.954499999999840254e+00 2.083027085140265200e+01 9.024752719972491816e-03 1.254168984116125346e-03
1.954999999999840199e+00 2.083235183843070715e+01 9.022445803491808275e-03 1.256645220308837824e-03
1.955499999999840144e+00 2.083443466744100903e+01 9.020148784487569057e-03 1.257853669310938019e-03
1.955999999999840089e+00 2.083652204677326480e+01 9.017934531695229530e-03 1.256280407250417661e-03
1.956499999999840034e+00 2.083861133102764995e+01 9.015009507828011456e-03 1.258074667393202853e-03
1.956999999999839979e+00 2.084070372482327116e+01 9.011241893604785350e-03 1.259516730653961400e-03
1.957499999999839924e+00 2.084280157351604501e+01 9.007030530568295099e-03 1.259065288242032857e-03
1.957999999999839869e+00 2.084490264211667920e+01 9.003219946057277462e-03 1.260455913824693602e-03
1.958499999999839813e+00 2.084699592221657838e+01 9.000621638364320054e-03 1.271644265138066610e-03
1.958999999999839758e+00 2.084908047102273088e+01 8.998141375817607368e-03 1.283656868041833932e-03
1.959499999999839703e+00 2.085116028202811833e+01 8.996060000920895472e-03 1.291274840504737231e-03
1.959999999999839648e+00 2.085323821993824467e+01 8.993657960346146743e-03 1.296350380215338313e-03
1.960499999999839593e+00 2.085531635415083329e+01 8.990901023929517150e-03 1.299711895664138611e-03
1.960999999999839538e+00 2.085739333017634678e+01 8.988209104830120755e-03 1.304363516021693481e-03
1.961499999999839483e+00 2.085946946686928172e+01 8.985968432815547718e-03 1.308243979080549874e-03
1.961999999999839428e+00 2.086154568868773396e+01 8.984881098596389851e-03 1.310043572244864660e-03
1.962499999999839373e+00 2.086362900838139467e+01 8.984528452485839034e-03 1.304093481402625321e-03
1.962999999999839318e+00 2.086572405326451474e+01 8.985541960358868485e-03 1.292152448880888593e-03
1.963499999999839263e+00 2.086782984674316310e+01 8.987254253560259670e-03 1.280496922431175605e-03
1.963999999999839208e+00 2.086994273913549236e+01 8.988583134121251941e-03 1.272883287347160650e-03
1.964499999999839153e+00 2.087205623754518058e+01 8.990551253829005829e-03 1.271130445653488594e-03
1.964999999999839098e+00 2.087417085312910459e+01 8.993380190482114928e-03 1.268011662958101055e-03
1.965499999999839043e+00 2.087629013139771672e+01 8.996982667840734693e-03 1.260580473002738400e-03
1.965999999999838987e+00 2.087841702428818280e+01 9.001186766070883374e-03 1.249602170726877778e-03
1.966499999999838932e+00 2.088054981622864759e+01 9.005469655205150872e-03 1.240267168741876133e-03
1.966999999999838877e+00 2.088268372499070935e+01 9.010589799936394306e-03 1.234881134112089662e-03
1.967499999999838822e+00 2.088481720439965272e+01 9.016684282687705346e-03 1.230069606201809537e-03
1.967999999999838767e+00 2.088694773684988348e+01 9.022561198081565162e-03 1.227998252938259857e-03
1.968499999999838712e+00 2.088907550436032778e+01 9.028315339021972252e-03 1.225873164327609399e-03
1.968999999999838657e+00 2.089119350245779927e+01 9.034336734885914724e-03 1.230487137287508345e-03
1.969499999999838602e+00 2.089329561865818974e+01 9.041024581293835918e-03 1.240546573181863441e-03
1.969999999999838547e+00 2.089538734793208619e+01 9.048637297204993254e-03 1.244185272916991172e-03
1.970499999999838492e+00 2.089746826300196503e+01 9.056367253496042796e-03 1.248131701587076176e-03
1.970999999999838437e+00 2.089954131504032375e+01 9.064669537194633420e-03 1.248550444313947794e-03
1.971499999999838382e+00 2.090160444603936085e+01 9.069670532142691186e-03 1.254328727170463467e-03
1.971999999999838327e+00 2.090367027135495448e+01 9.068162893973616759e-03 1.254008353116167415e-03
1.972499999999838272e+00 2.090573750305946987e+01 9.064198846500115536e-03 1.257438231546448293e-03
1.972999999999838217e+00 2.090780316497773583e+01 9.060302116254926805e-03 1.263777537376985574e-03
1.973499999999838161e+00 2.090986107376178182e+01 9.056685854188567183e-03 1.276015771877131791e-03
1.973999999999838106e+00 2.091191830588611822e+01 9.052292934805706778e-03 1.281951905491950441e-03
1.974499999999838051e+00 2.091397615572733670e+01 9.048215653252696805e-03 1.286276950301982330e-03
1.974999999999837996e+00 2.091603831660661328e+01 9.044233998191019905e-03 1.286813249910279469e-03
1.975499999999837941e+00 2.091810112702865609e+01 9.041294266072141816e-03 1.289964097900608841e-03
1.975999999999837886e+00 2.092016158525067127e+01 9.039199721497644113e-03 1.295261340059576660e-03
1.976499999999837831e+00 2.092222479423050174e+01 9.037311811380763921e-03 1.295239620637513717e-03
1.976999999999837776e+00 2.092428189479895195e+01 9.036400635171280143e-03 1.303091069114994255e-03
1.977499999999837721e+00 2.092633109196023966e+01 9.037529613913590845e-03 1.310691330043340860e-03
1.977999999999837666e+00 2.092837855499645627e+01 9.039937801724623814e-03 1.310838593457158349e-03
1.978499999999837611e+00 2.093042429864386023e+01 9.042575326449650910e-03 1.310737767838901155e-03
1.978999999999837556e+00 2.093247336958483018e+01 9.044567336783229661e-03 1.306233677688270478e-03
1.979499999999837501e+00 2.093452650419256500e+01 9.046548693677483252e-03 1.301004732508612496e-03
1.979999999999837446e+00 2.093658559043952039e+01 9.048931917265461145e-03 1.293489656903519525e-03
1.980499999999837391e+00 2.093864969356644679e+01 9.051865504066900284e-03 1.286361444434827236e-03
1.980999999999837335e+00 2.094071083300339708e+01 9.056160907059502760e-03 1.285853532957308490e-03
1.981499999999837280e+00 2.094276844573742480e+01 9.059202224986970600e-03 1.287161665983907119e-03
1.981999999999837225e+00 2.094483252883945568e+01 9.062972432356271313e-03 1.277743360440557197e-03
1.982499999999837170e+00 2.094690488938130102e+01 9.067378416220158235e-03 1.265881168008768307e-03
1.982999999999837115e+00 2.094897975400179035e+01 9.072088488548114144e-03 1.259486554132781960e-03
1.983499999999837060e+00 2.095106337691810694e+01 9.072388562085188096e-03 1.251253604366019817e-03
1.983999999999837005e+00 2.095315355671765900e+01 9.068421603028963690e-03 1.249500435559314920e-03
1.984499999999836950e+00 2.095524031664710662e+01 9.064822910376376872e-03 1.257363839206918424e-03
1.984999999999836895e+00 2.095731954933091501e+01 9.062219284407847797e-03 1.268346808883234755e-03
1.985499999999836840e+00 2.095939298674019824e+01 9.059952857673712889e-03 1.277266676910394916e-03
1.985999999999836785e+00 2.096145994477337382e+01 9.059388294137849310e-03 1.285170453011940869e-03
1.986499999999836730e+00 2.096352773144424475e+01 9.059353143638960992e-03 1.285239395193170375e-03
1.986999999999836675e+00 2.096560050784693630e+01 9.059140477190034263e-03 1.281327617225876819e-03
1.987499999999836620e+00 2.096768241061584348e+01 9.058497023719585747e-03 1.273714154034816595e-03
1.987999999999836565e+00 2.096977512985597158e+01 9.057741465189204227e-03 1.264529242415071003e-03
1.988499999999836509e+00 2.097187888356005558e+01 9.056787364773846716e-03 1.255330905134563468e-03
1.988999999999836454e+00 2.097397725137849278e+01 9.057071833734019195e-03 1.261311525116250165e-03
1.989499999999836399e+00 2.097606363140420882e+01 9.058229921082424849e-03 1.273012856751723834e-03
1.989999999999836344e+00 2.097813814996814941e+01 9.059437734410433554e-03 1.284529913630141559e-03
1.990499999999836289e+00 2.098020074465021167e+01 9.059878334582743831e-03 1.296867631843473534e-03
1.990999999999836234e+00 2.098225930454966104e+01 9.060161996512388835e-03 1.301466192330397523e-03
1.991499999999836179e+00 2.098431248166415486e+01 9.060506704916964499e-03 1.307345121332143673e-03
1.991999999999836124e+00 2.098636057595651039e+01 9.061127963767295554e-03 1.312640478923038714e-03
1.992499999999836069e+00 2.098840770494463470e+01 9.062424585751191822e-03 1.313135735417627833e-03
1.992999999999836014e+00 2.099045271243955213e+01 9.064067701316886813e-03 1.314429712429969824e-03
1.993499999999835959e+00 2.099250206441445954e+01 9.065191675794422380e-03 1.309768266001513567e-03
1.993999999999835904e+00 2.099455244516830277e+01 9.065604260615698837e-03 1.309125550048308509e-03
1.994499999999835849e+00 2.099660058043428279e+01 9.066057155145990434e-03 1.311703541417607796e-03
1.994999999999835794e+00 2.099864885208462084e+01 9.067845174291390073e-03 1.310553809615188151e-03
1.995499999999835739e+00 2.100069271190385223e+01 9.071503096024535404e-03 1.312076074508361848e-03
1.995999999999835683e+00 2.100273798953061899e+01 9.076016849185132920e-03 1.306910693088856809e-03
1.996499999999835628e+00 2.100478522894165323e+01 9.080781039451396586e-03 1.300947884970510282e-03
1.996999999999835573e+00 2.100683355370471261e+01 9.085512284217616905e-03 1.295892620161493217e-03
1.997499999999835518e+00 2.100888953305005558e+01 9.090960148440565755e-03 1.283549264176961704e-03
1.997999999999835463e+00 2.101095016124673620e+01 9.097352755908730965e-03 1.273265113500229168e-03
1.998499999999835408e+00 2.101301469140659250e+01 9.103831043701764159e-03 1.263643454881342720e-03
1.998999999999835353e+00 2.101508355092368774e+01 9.110612007768440976e-03 1.253293883751479057e-03
1.999499999999835298e+00 2.101715136665151817e+01 9.117685007542761927e-03 1.248024939559413266e-03
1.999999999999835243e+00 2.101921755525387780e+01 9.124903424423387241e-03 1.243193332081353811e-03
2.000499999999835410e+00 2.102127971334711987e+01 9.131713871887752604e-03 1.241171982439299298e-03
2.000999999999835577e+00 2.102333751287111241e+01 9.134698048924350805e-03 1.243309406146208412e-03
2.001499999999835744e+00 2.102541074746034511e+01 9.132257811220560739e-03 1.231090076803505184e-03
2.001999999999835911e+00 2.102749336645658929e+01 9.128590619807459491e-03 1.226158872820031290e-03
2.002499999999836078e+00 2.102957455060467851e+01 9.125177342741588524e-03 1.231799110134110600e-03
2.002999999999836245e+00 2.103164510816765542e+01 9.121979479916586184e-03 1.246416150235763257e-03
2.003499999999836412e+00 2.103369300736241243e+01 9.119143159571546642e-03 1.272696952080071275e-03
2.003999999999836579e+00 2.103572522409961465e+01 9.116810724324003051e-03 1.291489398111318049e-03
2.004499999999836746e+00 2.103774632708661230e+01 9.114527813473612128e-03 1.305654613481581350e-03
2.004999999999836913e+00 2.103976599647501189e+01 9.111742629234517721e-03 1.310631952519694665e-03
2.005499999999837080e+00 2.104178405428171672e+01 9.108268584421293571e-03 1.316468663548479509e-03
2.005999999999837247e+00 2.104379555461134643e+01 9.105221882030089739e-03 1.326819060353390603e-03
2.006499999999837414e+00 2.104579661324201822e+01 9.102611758675903386e-03 1.340607995038413380e-03
2.006999999999837581e+00 2.104780027034117751e+01 9.099949397020738739e-03 1.341399345599965376e-03
2.007499999999837748e+00 2.104981395975232061e+01 9.096666063977345770e-03 1.335372586561198519e-03
2.007999999999837915e+00 2.105183245606454889e+01 9.094033533331380426e-03 1.333910981780039862e-03
2.008499999999838082e+00 2.105385912205776222e+01 9.092415924328876853e-03 1.328066873710766205e-03
2.008999999999838248e+00 2.105589473263867362e+01 9.092882768068256613e-03 1.319361319887456599e-03
2.009499999999838415e+00 2.105794009912563425e+01 9.094676833241251493e-03 1.308518685915331312e-03
2.009999999999838582e+00 2.105999946372466880e+01 9.096995582273255734e-03 1.292910920151850093e-03
2.010499999999838749e+00 2.106207456231214437e+01 9.099811556718349556e-03 1.275076336285764847e-03
2.010999999999838916e+00 2.106416057527306052e+01 9.103103224611035910e-03 1.261591197273443515e-03
2.011499999999839083e+00 2.106624815517495719e+01 9.107601920984391072e-03 1.256251211859878494e-03
2.011999999999839250e+00 2.106834414392394450e+01 9.112877419476221250e-03 1.243297795830740696e-03
2.012499999999839417e+00 2.107045112628953376e+01 9.118405210470545072e-03 1.227511558736718925e-03
2.012999999999839584e+00 2.107255634135309208e+01 9.124908699295422934e-03 1.223511927900341675e-03
2.013499999999839751e+00 2.107464092557917823e+01 9.130476766796085178e-03 1.239311622057521697e-03
2.013999999999839918e+00 2.107670938767931190e+01 9.132410929309855291e-03 1.254242810373427247e-03
2.014499999999840085e+00 2.107876436616160376e+01 9.132490992955535555e-03 1.268398210131369344e-03
2.014999999999840252e+00 2.108081195632948024e+01 9.129850182130598915e-03 1.279185215530316208e-03
2.015499999999840419e+00 2.108285619141710754e+01 9.127364619700274392e-03 1.285789840228800454e-03
2.015999999999840586e+00 2.108490007698152979e+01 9.124796233298242826e-03 1.289481968469969458e-03
2.016499999999840753e+00 2.108693768567886195e+01 9.123696487860509519e-03 1.297637458085067197e-03
2.016999999999840920e+00 2.108896766024703950e+01 9.123680283207350264e-03 1.306069320423616439e-03
2.017499999999841087e+00 2.109099813750869501e+01 9.123323022909281266e-03 1.306712185992674191e-03
2.017999999999841254e+00 2.109303258914148316e+01 9.122765804443894871e-03 1.304089185848716220e-03
2.018499999999841421e+00 2.109506816883367009e+01 9.122486487781859138e-03 1.304039519238128081e-03
2.018999999999841588e+00 2.109710772486127439e+01 9.122095157635503812e-03 1.301261814245288986e-03
2.019499999999841755e+00 2.109915452682738035e+01 9.121997397086080775e-03 1.294926624224255682e-03
2.019999999999841922e+00 2.110119987055735180e+01 9.123201668723688457e-03 1.295993169109912330e-03
2.020499999999842089e+00 2.110324098250769964e+01 9.124773158459572805e-03 1.299460733355220846e-03
2.020999999999842256e+00 2.110527249211666145e+01 9.126540471017473982e-03 1.308093762739648974e-03
2.021499999999842423e+00 2.110729372779770330e+01 9.127270599079194066e-03 1.318427168024273802e-03
2.021999999999842590e+00 2.110930960808203949e+01 9.128337211383523789e-03 1.323498653980721348e-03
2.022499999999842757e+00 2.111132691889470792e+01 9.129124466822340078e-03 1.322057644609138383e-03
2.022999999999842924e+00 2.111334565917075423e+01 9.130377325848731962e-03 1.320144726460720230e-03
2.023499999999843091e+00 2.111536124772276324e+01 9.132783707778060339e-03 1.321652268056226071e-03
2.023999999999843258e+00 2.111738121359942966e+01 9.133633867954576643e-03 1.317183403858829607e-03
2.024499999999843425e+00 2.111940893193092705e+01 9.133821982090950531e-03 1.309995453758261430e-03
2.024999999999843592e+00 2.112143706765313667e+01 9.134682942907366640e-03 1.309459342976717136e-03
2.025499999999843759e+00 2.112346784617287199e+01 9.136370134458135159e-03 1.305859571862780580e-03
2.025999999999843926e+00 2.112550462236499982e+01 9.138929109171073720e-03 1.298018213513557270e-03
2.026499999999844093e+00 2.112754790930786086e+01 9.142448608811425820e-03 1.288686005617146330e-03
2.026999999999844260e+00 2.112959654557794309e+01 9.147222675569825767e-03 1.279244956364063157e-03
2.027499999999844427e+00 2.113164906086359807e+01 9.153080578197570621e-03 1.270178586406277982e-03
2.027999999999844594e+00 2.113370137599720167e+01 9.160160242632166619e-03 1.263958883812086806e-03
2.028499999999844761e+00 2.113574478991476724e+01 9.167422179596023540e-03 1.266246740451244107e-03
2.028999999999844928e+00 2.113777451071460689e+01 9.174026579988822649e-03 1.273977186438582376e-03
2.029499999999845095e+00 2.113979012463517293e+01 9.181089819858332182e-03 1.281655914300952256e-03
2.029999999999845262e+00 2.114180011127649195e+01 9.188448229414954149e-03 1.280552932443716763e-03
2.030499999999845429e+00 2.114380707959542605e+01 9.195902477438303024e-03 1.276738318500711400e-03
2.030999999999845596e+00 2.114580723722664146e+01 9.203304547723308374e-03 1.276761422262876963e-03
2.031499999999845762e+00 2.114779952743378999e+01 9.210691848584326089e-03 1.277848163133291429e-03
2.031999999999845929e+00 2.114978968357792510e+01 9.218722172556786942e-03 1.272549965557950857e-03
2.032499999999846096e+00 2.115177063610579111e+01 9.222986031508883034e-03 1.278085683169406447e-03
2.032999999999846263e+00 2.115374936018875118e+01 9.221551766019969384e-03 1.282350171654728435e-03
2.033499999999846430e+00 2.115573114498803164e+01 9.218621566515310117e-03 1.282830277513198614e-03
2.033999999999846597e+00 2.115771498369277026e+01 9.216275175094445354e-03 1.283740505330022846e-03
2.034499999999846764e+00 2.115970137762102965e+01 9.214257893506364386e-03 1.283822797078634434e-03
2.034999999999846931e+00 2.116168952728560271e+01 9.212175968479712623e-03 1.284767225238809402e-03
2.035499999999847098e+00 2.116366920047886424e+01 9.210736422662979886e-03 1.295296085615215906e-03
2.035999999999847265e+00 2.116564172937146537e+01 9.210234319737888378e-03 1.303549315256778349e-03
2.036499999999847432e+00 2.116760922582203008e+01 9.209736154425714888e-03 1.309680429225804771e-03
2.036999999999847599e+00 2.116956528694423056e+01 9.209512792444685819e-03 1.321931444942036488e-03
2.037499999999847766e+00 2.117152445304782304e+01 9.208255324411607212e-03 1.320671702645159762e-03
2.037999999999847933e+00 2.117349622669917864e+01 9.207144099301727003e-03 1.309758213634611146e-03
2.038499999999848100e+00 2.117547513943654991e+01 9.206523913737357789e-03 1.303814723526669495e-03
2.038999999999848267e+00 2.117745267994349589e+01 9.206494239824891679e-03 1.305782373149710907e-03
2.039499999999848434e+00 2.117942503939341137e+01 9.207641994393446841e-03 1.310368537886739612e-03
2.039999999999848601e+00 2.118140270931575131e+01 9.208819721283404564e-03 1.304424590526039734e-03
2.040499999999848768e+00 2.118339022455100462e+01 9.210307381457744774e-03 1.293631689652834788e-03
2.040999999999848935e+00 2.118537700809912394e+01 9.212761965586662577e-03 1.292447122589652359e-03
2.041499999999849102e+00 2.118735898133955331e+01 9.216183734380472420e-03 1.294377594181845420e-03
2.041999999999849269e+00 2.118933974144027488e+01 9.220983008278643700e-03 1.291340672620627794e-03
2.042499999999849436e+00 2.119132491370316274e+01 9.226007152808864131e-03 1.282461335008304448e-03
2.042999999999849603e+00 2.119331254929486974e+01 9.231528211187016789e-03 1.275040934343147844e-03
2.043499999999849770e+00 2.119530071116920311e+01 9.237313302270497295e-03 1.269303382842604244e-03
2.043999999999849937e+00 2.119728700266406207e+01 9.243838478481578025e-03 1.265231548509618276e-03
2.044499999999850104e+00 2.119926850647543404e+01 9.251114737939351504e-03 1.263329880540150010e-03
2.044999999999850271e+00 2.120124451215263406e+01 9.256414977981530096e-03 1.264121741188551501e-03
2.045499999999850438e+00 2.120321274176493631e+01 9.257855754241480634e-03 1.271064049519547018e-03
2.045999999999850605e+00 2.120517196388301429e+01 9.257029334817656191e-03 1.281516490846502238e-03
2.046499999999850772e+00 2.120712725462224668e+01 9.256117309578849872e-03 1.286989423378036290e-03
2.046999999999850939e+00 2.120908256596104380e+01 9.254714596729324630e-03 1.289014729059961492e-03
2.047499999999851106e+00 2.121103635279564870e+01 9.251748943587177754e-03 1.294158735141916206e-03
2.047999999999851273e+00 2.121299121901575901e+01 9.249909925326042087e-03 1.295579937562459788e-03
2.048499999999851440e+00 2.121493769679594976e+01 9.249398651823552420e-03 1.305143471748211603e-03
2.048999999999851607e+00 2.121687922981791985e+01 9.249214988692616018e-03 1.310937967097542539e-03
2.049499999999851774e+00 2.121881746849377137e+01 9.249287528796914376e-03 1.314827956376971724e-03
2.049999999999851941e+00 2.122075258141566323e+01 9.249222805901775521e-03 1.318688633241043087e-03
2.050499999999852108e+00 2.122268578156151619e+01 9.248628008898994446e-03 1.321869740183369279e-03
2.050999999999852275e+00 2.122462258530146073e+01 9.248858329241632648e-03 1.318711204012695815e-03
2.051499999999852442e+00 2.122655534123611787e+01 9.250097412014551476e-03 1.322190727094269339e-03
2.051999999999852609e+00 2.122847338616786672e+01 9.252301721313744079e-03 1.335359575269206775e-03
2.052499999999852776e+00 2.123038308814577135e+01 9.254509781048284381e-03 1.342148970102726921e-03
2.052999999999852943e+00 2.123229357989451671e+01 9.256086604642752708e-03 1.340431192269755239e-03
2.053499999999853110e+00 2.123420878552960289e+01 9.257025789248043979e-03 1.335422209125400328e-03
2.053999999999853276e+00 2.123612864649253140e+01 9.257951401099953972e-03 1.330480586997159417e-03
2.054499999999853443e+00 2.123805382386765217e+01 9.259126089096568132e-03 1.324624592657088276e-03
2.054999999999853610e+00 2.123998036477730622e+01 9.260273136119941129e-03 1.322746388173805243e-03
2.055499999999853777e+00 2.124190966807718439e+01 9.261524610808865438e-03 1.319361340166861490e-03
2.055999999999853944e+00 2.124384728184053728e+01 9.263391696409561255e-03 1.309808997822282245e-03
2.056499999999854111e+00 2.124579475777455073e+01 9.265460377806896547e-03 1.298498374894655610e-03
2.056999999999854278e+00 2.124775392117678052e+01 9.267665038693672849e-03 1.285219803366067018e-03
2.057499999999854445e+00 2.124971966506342014e+01 9.269582526799720334e-03 1.277327901734341686e-03
2.057999999999854612e+00 2.125169072240286283e+01 9.272710225784070240e-03 1.269484224425692850e-03
2.058499999999854779e+00 2.125366515348232355e+01 9.277578045565242418e-03 1.261828750302491572e-03
2.058999999999854946e+00 2.125564017342605538e+01 9.283568633544304546e-03 1.255823236200869289e-03
2.059499999999855113e+00 2.125760846188913789e+01 9.289285937724392483e-03 1.257401489267104266e-03
2.059999999999855280e+00 2.125957159441566802e+01 9.294136663776307941e-03 1.258263898733636907e-03
2.060499999999855447e+00 2.126152184982771232e+01 9.300383102691524295e-03 1.265446315612893391e-03
2.060999999999855614e+00 2.126345670989371328e+01 9.306225972883021974e-03 1.275548406932534157e-03
2.061499999999855781e+00 2.126537788136478468e+01 9.312875490042504811e-03 1.283133626866994614e-03
2.061999999999855948e+00 2.126728669921772763e+01 9.320418072385866851e-03 1.288486621883360925e-03
2.062499999999856115e+00 2.126917974002881451e+01 9.328625660125468289e-03 1.296590010361441114e-03
2.062999999999856282e+00 2.127105916084212467e+01 9.337642530902951973e-03 1.301719159253382843e-03
2.063499999999856449e+00 2.127293015697042833e+01 9.341586059295949040e-03 1.306728645758724328e-03
2.063999999999856616e+00 2.127480034833098088e+01 9.339193654356446606e-03 1.310467115344639277e-03
2.064499999999856783e+00 2.127666671846240121e+01 9.336414850603337243e-03 1.317617445257478551e-03
2.064999999999856950e+00 2.127853109054492364e+01 9.333721871050726024e-03 1.322861630549199488e-03
2.065499999999857117e+00 2.128039822314968887e+01 9.331429612121517128e-03 1.322947427634951420e-03
2.065999999999857284e+00 2.128226366063046626e+01 9.330106624057964496e-03 1.326516964018321573e-03
2.066499999999857451e+00 2.128411508820828857e+01 9.330442697116319087e-03 1.340735459855841791e-03
2.066999999999857618e+00 2.128595825188374135e+01 9.330045965441121497e-03 1.349933531301809181e-03
2.067499999999857785e+00 2.128780107550282708e+01 9.328950912576893309e-03 1.351900332894352338e-03
2.067999999999857952e+00 2.128964636622678697e+01 9.328137612416001825e-03 1.350770746996984503e-03
2.068499999999858119e+00 2.129150788986339293e+01 9.326924685319672864e-03 1.336267560122204184e-03
2.068999999999858286e+00 2.129338370772403977e+01 9.326321475609387207e-03 1.323082134944388727e-03
2.069499999999858453e+00 2.129526470405754779e+01 9.326903786379183228e-03 1.317811634743258284e-03
2.069999999999858620e+00 2.129714930641873494e+01 9.328532268012546674e-03 1.313051667717123755e-03
2.070499999999858787e+00 2.129903936925185803e+01 9.329453438932783921e-03 1.307132566055618089e-03
2.070999999999858954e+00 2.130093688247205819e+01 9.329823067739379319e-03 1.299763311331919233e-03
2.071499999999859121e+00 2.130284218769394400e+01 9.330443317812448997e-03 1.291793352182839597e-03
2.071999999999859288e+00 2.130475072450686014e+01 9.332469619689656715e-03 1.286967386196199992e-03
2.072499999999859455e+00 2.130665905264825355e+01 9.334876777196982750e-03 1.285191760799036381e-03
2.072999999999859622e+00 2.130857124441786254e+01 9.337745004283453526e-03 1.278875511826777639e-03
2.073499999999859789e+00 2.131048314265080990e+01 9.341425874138355873e-03 1.275901826007650591e-03
2.073999999999859956e+00 2.131239255149174028e+01 9.347480371717934236e-03 1.272752442152766048e-03
2.074499999999860123e+00 2.131430307233477350e+01 9.354405171117517390e-03 1.265136391078615710e-03
2.074999999999860290e+00 2.131621826641842077e+01 9.361547945047662966e-03 1.253746476066977533e-03
2.075499999999860457e+00 2.131812466133177963e+01 9.367430127341879603e-03 1.257096831355209582e-03
2.075999999999860623e+00 2.132002843694307614e+01 9.368816886207137484e-03 1.258778569168034212e-03
2.076499999999860790e+00 2.132193302983302274e+01 9.366600871944720519e-03 1.260645176534146150e-03
2.076999999999860957e+00 2.132382952697593126e+01 9.363529036349812693e-03 1.272291679480322749e-03
2.077499999999861124e+00 2.132571855592310683e+01 9.360426613471681256e-03 1.283352029617837453e-03
2.077999999999861291e+00 2.132760349207632089e+01 9.357212319980644580e-03 1.291160011649540237e-03
2.078499999999861458e+00 2.132948454507915415e+01 9.352945489933421619e-03 1.299815773837149913e-03
2.078999999999861625e+00 2.133135827915955574e+01 9.350862918080200120e-03 1.309723380994536751e-03
2.079499999999861792e+00 2.133322664056489515e+01 9.350179041717329373e-03 1.316285134223530232e-03
2.079999999999861959e+00 2.133508870668272905e+01 9.351002311326917990e-03 1.322262220469260299e-03
2.080499999999862126e+00 2.133694845220270153e+01 9.351805930629028193e-03 1.324290276161191673e-03
2.080999999999862293e+00 2.133881212202546607e+01 9.351929090062075997e-03 1.320761141318878631e-03
2.081499999999862460e+00 2.134068215136323232e+01 9.351984655507414659e-03 1.314872061785756982e-03
2.081999999999862627e+00 2.134255431484770682e+01 9.352609477966416021e-03 1.312644436174332727e-03
2.082499999999862794e+00 2.134442408777616862e+01 9.354492375238818158e-03 1.313683983804894706e-03
2.082999999999862961e+00 2.134628826582590477e+01 9.357130199734619430e-03 1.317169115882855374e-03
2.083499999999863128e+00 2.134814610146134939e+01 9.359733408994421952e-03 1.321430574461665911e-03
2.083999999999863295e+00 2.134999823794838392e+01 9.361451660456954552e-03 1.325927068677212536e-03
2.084499999999863462e+00 2.135184274620328893e+01 9.363402459409739254e-03 1.332110010360113006e-03
2.084999999999863629e+00 2.135368714784316779e+01 9.365144210928343094e-03 1.330974061534852260e-03
2.085499999999863796e+00 2.135553507075334068e+01 9.366761583191987248e-03 1.326330798536787606e-03
2.085999999999863963e+00 2.135738846822177806e+01 9.368317443365477282e-03 1.319792015741221014e-03
2.086499999999864130e+00 2.135924088169636903e+01 9.370814650760008260e-03 1.318763360847628394e-03
2.086999999999864297e+00 2.136109724107782171e+01 9.373889563754103996e-03 1.312225037232125566e-03
2.087499999999864464e+00 2.136295844371182184e+01 9.377450011071110023e-03 1.304301664480854786e-03
2.087999999999864631e+00 2.136481713098581281e+01 9.381331302131932018e-03 1.303410430553477925e-03
2.088499999999864798e+00 2.136667741711018564e+01 9.386428231275927708e-03 1.297186178264426309e-03
2.088999999999864965e+00 2.136854500220157504e+01 9.393211007551660954e-03 1.283575303017125621e-03
2.089499999999865132e+00 2.137041959058826279e+01 9.399545453096501760e-03 1.270709121783076753e-03
2.089999999999865299e+00 2.137230042299598054e+01 9.405508467504366740e-03 1.258971588361143881e-03
2.090499999999865466e+00 2.137417697901767610e+01 9.411093636956630384e-03 1.258127847847239841e-03
2.090999999999865633e+00 2.137603540935401369e+01 9.415923564801441381e-03 1.271882521742630223e-03
2.091499999999865800e+00 2.137787744729638106e+01 9.421628207552615319e-03 1.283027166815983722e-03
2.091999999999865967e+00 2.137971530884438209e+01 9.427713917828661055e-03 1.281578031578512605e-03
2.092499999999866134e+00 2.138154625411149823e+01 9.434065995671698027e-03 1.282602803081961049e-03
2.092999999999866301e+00 2.138336857502783062e+01 9.441312371964299954e-03 1.284439637691009439e-03
2.093499999999866468e+00 2.138518772830522963e+01 9.446718904509876502e-03 1.282662752629337710e-03
2.093999999999866635e+00 2.138700941569687330e+01 9.446075214758976185e-03 1.281245008405606373e-03
2.094499999999866802e+00 2.138883597851524243e+01 9.441671442365955069e-03 1.281260727151962986e-03
2.094999999999866969e+00 2.139066412362197767e+01 9.437147648649073586e-03 1.284700075766238500e-03
2.095499999999867136e+00 2.139248379994633709e+01 9.433337347295091962e-03 1.297481204049519971e-03
2.095999999999867303e+00 2.139428653684587900e+01 9.430898253161221212e-03 1.317357917542519297e-03
2.096499999999867470e+00 2.139607839277192269e+01 9.429174646603368307e-03 1.330455664904693289e-03
2.096999999999867637e+00 2.139785012168680112e+01 9.428074334225877706e-03 1.352168777051465653e-03
2.097499999999867804e+00 2.139960677076145856e+01 9.427058488423376709e-03 1.368745421203378804e-03
2.097999999999867971e+00 2.140136083800717870e+01 9.426354445678472929e-03 1.372509542201296937e-03
2.098499999999868137e+00 2.140312822712615670e+01 9.425079411360250820e-03 1.360941399206758856e-03
2.098999999999868304e+00 2.140491494239854475e+01 9.423943862549759645e-03 1.343228716877848880e-03
2.099499999999868471e+00 2.140672023450829897e+01 9.423345887375155633e-03 1.325724727076583315e-03
2.099999999999868638e+00 2.140852972182687708e+01 9.424160308708379175e-03 1.321181205973048778e-03
2.100499999999868805e+00 2.141033614228454951e+01 9.425907759920025206e-03 1.322959088514321160e-03


==> data/slidingdroplet/energies/ws10_de_lin.dat <==
t e deltap deltan deltapwogravity
0.000000000000000000e+00 1.030529389407366381e+01 0.000000000000000000e+00 0.000000000000000000e+00 4.020554650354852297e-07
1.000000000000000021e-03 1.027710700991953630e+01 1.762556016084887781e-02 1.056132399327863389e-02 1.763825580841723792e-02
2.000000000000000042e-03 1.024858687133450807e+01 2.066932622048113163e-02 7.850812364547089112e-03 2.069218541565124789e-02
3.000000000000000062e-03 1.022217210704953949e+01 2.010964323950109600e-02 6.305121045467487750e-03 2.014273851247813316e-02
4.000000000000000083e-03 1.019813346822074784e+01 1.885051559180098840e-02 5.188123236990659082e-03 1.889433310514621739e-02
5.000000000000000104e-03 1.017627488378541933e+01 1.716240317015067102e-02 4.696181265177838682e-03 1.721795601384980626e-02
6.000000000000000125e-03 1.015631456769967578e+01 1.555880322276533001e-02 4.401512862978226859e-03 1.562716369658512586e-02
7.000000000000000146e-03 1.013793811683536283e+01 1.422313808122331082e-02 4.153312783089632351e-03 1.430519384146492629e-02
8.000000000000000167e-03 1.012087001656558449e+01 1.315568672999685093e-02 3.912413539781490340e-03 1.325211838953554294e-02
9.000000000000001055e-03 1.010502361348461520e+01 1.230756084639276875e-02 3.538842234576526982e-03 1.241885831280232014e-02
1.000000000000000194e-02 1.009023363099045589e+01 1.164365172685081010e-02 3.146330767308493787e-03 1.177015840056196659e-02
1.100000000000000283e-02 1.007629950322345103e+01 1.110752739489113093e-02 2.826600372113735951e-03 1.124946597765646983e-02
1.200000000000000372e-02 1.006313939112736300e+01 1.025881774960227949e-02 2.901294346485748521e-03 1.041695997069746506e-02
1.300000000000000461e-02 1.005065814092232479e+01 9.496577678804744155e-03 2.984672526233463768e-03 9.671598403825866844e-03
1.400000000000000550e-02 1.003882036559039292e+01 8.860248840708411996e-03 2.977526491223453711e-03 9.052664734333103203e-03
1.500000000000000638e-02 1.002759139928334697e+01 8.328915827273084341e-03 2.900050479772866771e-03 8.539123536269016199e-03
1.600000000000000727e-02 1.001690448832189873e+01 7.888128609705145206e-03 2.798782351743103053e-03 8.116415096333822951e-03
1.700000000000000816e-02 1.000671853726168337e+01 7.511311417059576660e-03 2.674639643155782461e-03 7.757887326056317999e-03
1.800000000000000905e-02 9.996962912437821203e+00 7.191675195418687112e-03 2.563949628443476340e-03 7.456677807912539917e-03
1.900000000000000994e-02 9.987573202778069259e+00 6.918587700059024986e-03 2.471121959692918618e-03 7.202105273389229102e-03
2.000000000000001082e-02 9.978497928170540376e+00 6.679708316026862144e-03 2.395566291502020453e-03 6.981794495676752615e-03
2.100000000000001171e-02 9.969689751632696328e+00 6.438147255390888959e-03 2.370029282453159011e-03 6.758886884087510205e-03
2.200000000000001260e-02 9.961108731492034352e+00 6.170654156647074895e-03 2.410365984014901930e-03 6.510191561446670647e-03
2.300000000000001349e-02 9.952733696625299942e+00 5.925500271344588503e-03 2.449534595389821386e-03 6.283937217778848630e-03
2.400000000000001438e-02 9.944546386588273279e+00 5.713679956995449186e-03 2.473630080031213527e-03 6.091071492487274905e-03
2.500000000000001527e-02 9.936545865503322972e+00 5.538347287234685577e-03 2.462173797715621650e-03 5.934688653677684493e-03
2.600000000000001615e-02 9.928787518675346035e+00 5.390330972502189490e-03 2.368015855474746821e-03 5.805584893626721150e-03
2.700000000000001704e-02 9.921270093125292178e+00 5.260571915647513884e-03 2.256853634406343935e-03 5.694681175258415468e-03
2.800000000000001793e-02 9.913967587230677836e+00 5.146099630489711120e-03 2.156406264124630622e-03 5.598988330920330256e-03
2.900000000000001882e-02 9.906855878211374034e+00 5.051625245427580728e-03 2.060083773876221665e-03 5.523175973832010650e-03
3.000000000000001971e-02 9.899917791047547766e+00 4.907875677955646394e-03 2.030211485870621162e-03 5.398205251149303281e-03
3.100000000000002059e-02 9.893139937182755972e+00 4.743381887030369802e-03 2.034471977761424279e-03 5.252708341711943493e-03
3.200000000000002148e-02 9.886510368504978885e+00 4.584991036875317102e-03 2.044577640901769702e-03 5.113521593532254807e-03
3.300000000000002237e-02 9.880025531852522747e+00 4.444227068401739381e-03 2.040609584054399114e-03 4.992110984856364120e-03
3.400000000000002326e-02 9.873687512907840969e+00 4.320409664406834986e-03 2.017609280274943080e-03 4.887751697419105180e-03
3.500000000000002415e-02 9.867486228236806767e+00 4.204468720293037289e-03 1.996815950741164490e-03 4.791359189152274815e-03
3.600000000000002504e-02 9.861408750156282821e+00 4.096483895963104645e-03 1.980994184560841247e-03 4.702998226982950565e-03
3.700000000000002592e-02 9.855441423431638981e+00 3.998939741369548183e-03 1.968386983274291770e-03 4.625129277799973522e-03
3.800000000000002681e-02 9.849582873853970355e+00 3.912239887416285936e-03 1.946309690252339894e-03 4.558141653984146280e-03
3.900000000000002770e-02 9.843874475098180810e+00 3.836394537586925845e-03 1.872004218202619630e-03 4.502031061446094828e-03
4.000000000000002859e-02 9.838308629906851621e+00 3.777753629024485724e-03 1.788091562304702700e-03 4.463098500286846217e-03
4.100000000000002948e-02 9.832871024010806593e+00 3.728374939989384951e-03 1.709230956055643024e-03 4.433382349139116524e-03
4.200000000000003036e-02 9.827549645539859213e+00 3.687593313194440295e-03 1.633785157752939629e-03 4.412202457316000657e-03
4.300000000000003125e-02 9.822330011004565264e+00 3.616105463248877726e-03 1.603529072045071103e-03 4.360323977453122932e-03
4.400000000000003214e-02 9.817200904871119960e+00 3.525641564388917477e-03 1.603464569056387273e-03 4.289507194968394423e-03
4.500000000000003303e-02 9.812154575677855206e+00 3.439151067205710281e-03 1.607178126059043317e-03 4.222670751234321694e-03
4.600000000000003392e-02 9.807179975689448881e+00 3.351489933803831166e-03 1.623110054602494058e-03 4.154715457435194555e-03
4.700000000000003481e-02 9.802287556622593101e+00 3.249598214892172876e-03 1.642820851963606998e-03 4.072696304369818193e-03
4.800000000000003569e-02 9.797479862994345368e+00 3.148422610295764125e-03 1.659271017951969261e-03 3.991543748842496867e-03
4.900000000000003658e-02 9.792753880369160058e+00 3.055399983900723791e-03 1.670582641284586081e-03 3.918668327158535657e-03
5.000000000000003747e-02 9.788105504393662670e+00 2.968737685083907077e-03 1.679638290413480381e-03 3.852241347613891403e-03
5.100000000000003836e-02 9.783531111642995270e+00 2.884610377520315048e-03 1.689782373147084762e-03 3.788423367554818143e-03
5.200000000000003925e-02 9.779037370816157093e+00 2.807720496396194643e-03 1.686020330441982684e-03 3.731900281462229626e-03
5.300000000000004013e-02 9.774640536358912613e+00 2.733131950331206279e-03 1.663702506913274353e-03 3.677727493936088204e-03
5.400000000000004102e-02 9.770338078342257759e+00 2.662794614778096931e-03 1.639663401876756237e-03 3.627851722598523197e-03
5.500000000000004191e-02 9.766125370132673567e+00 2.598166496860549075e-03 1.614541712723643711e-03 3.583712630923107344e-03
5.600000000000004280e-02 9.761994995172743828e+00 2.536313052155391660e-03 1.594061907774347361e-03 3.542374483372943278e-03
5.700000000000004369e-02 9.757942697043144875e+00 2.476091267376996120e-03 1.576206862221956294e-03 3.502695723059217649e-03
5.800000000000004458e-02 9.753962800279959211e+00 2.422504666104084454e-03 1.557392097081579645e-03 3.469673346539974609e-03
5.900000000000004546e-02 9.750049905100546255e+00 2.373564106352774126e-03 1.539331073060182156e-03 3.441302805970467699e-03
6.000000000000004635e-02 9.746190830368783864e+00 2.311572496767187301e-03 1.547502234995203497e-03 3.399937396756182607e-03
6.100000000000004724e-02 9.742379658496405526e+00 2.245061372655166292e-03 1.566110499723172029e-03 3.354106041616687021e-03
6.200000000000004813e-02 9.738615504438012493e+00 2.179960455045880634e-03 1.584193603347151553e-03 3.309728151864611660e-03
6.300000000000004208e-02 9.734898806252211045e+00 2.119512707636872322e-03 1.597185478164575741e-03 3.270024615911342174e-03
6.400000000000004297e-02 9.731229739949514013e+00 2.060048281298886182e-03 1.609018021398146529e-03 3.231324566461098342e-03
6.500000000000004385e-02 9.727606171163046156e+00 2.001123622489556480e-03 1.622445163978300259e-03 3.193188523168606109e-03
6.600000000000004474e-02 9.724038478599801749e+00 1.943227599879777424e-03 1.624464963364629332e-03 3.156103236267109990e-03
6.700000000000004563e-02 9.720532965104379031e+00 1.887835178154362390e-03 1.617678317268356116e-03 3.121535243034310059e-03
6.800000000000004652e-02 9.717085734891981019e+00 1.835422440986489044e-03 1.611807771411522374e-03 3.089948889560193649e-03
6.900000000000004741e-02 9.713693227883627657e+00 1.786714177498489441e-03 1.605792830854873166e-03 3.062049139329795812e-03
7.000000000000004829e-02 9.710353344852730828e+00 1.742947944725888780e-03 1.596935086170939806e-03 3.039049028548428642e-03
7.100000000000004918e-02 9.707061288239490437e+00 1.700845950037737373e-03 1.591210663202653188e-03 3.017673817262607212e-03
7.200000000000005007e-02 9.703814728299866132e+00 1.663175184931898381e-03 1.583384754692406622e-03 3.000679088060980403e-03
7.300000000000005096e-02 9.700625909524836388e+00 1.628510232685977371e-03 1.560308542343767386e-03 2.986632679729759373e-03
7.400000000000005185e-02 9.697493389602909630e+00 1.595214015321769424e-03 1.537305906604988009e-03 2.973892179608990556e-03
7.500000000000005274e-02 9.694414262979721641e+00 1.562901532307352497e-03 1.516225090880636301e-03 2.962071661670020138e-03
7.600000000000005362e-02 9.691385269760679932e+00 1.531883026283495939e-03 1.497110192758213101e-03 2.951479291699513844e-03
7.700000000000005451e-02 9.688404804718928176e+00 1.502730929162935259e-03 1.477734112588821157e-03 2.942676860718110472e-03
7.800000000000005540e-02 9.685471849284073897e+00 1.477519989414689556e-03 1.455435445439589009e-03 2.937721431394936609e-03
7.900000000000005629e-02 9.682580019966362528e+00 1.436883235501312155e-03 1.454946082210057485e-03 2.917363801080645903e-03
8.000000000000005718e-02 9.679726683110269292e+00 1.393543670505856258e-03 1.459793185587379694e-03 2.894367383509172022e-03
8.100000000000005806e-02 9.676910020356329412e+00 1.351512838475520811e-03 1.465149915464359492e-03 2.872739773463342007e-03
8.200000000000005895e-02 9.674126172543537905e+00 1.312107151039853224e-03 1.471740661751653502e-03 2.853778917170644511e-03
8.300000000000005984e-02 9.671373851024245738e+00 1.274741144732740574e-03 1.477580374559426266e-03 2.836882402542511249e-03
8.400000000000006073e-02 9.668670634539052955e+00 1.238771689058177326e-03 1.464444796134605799e-03 2.821402866438791571e-03
8.500000000000006162e-02 9.666023123956028584e+00 1.205612999130908653e-03 1.441897583893461936e-03 2.808740836550480905e-03
8.600000000000006251e-02 9.663433282331547858e+00 1.174507310105140550e-03 1.415334314375585973e-03 2.798127783457110031e-03
8.700000000000006339e-02 9.660899150384594236e+00 1.144680371773780948e-03 1.389451575179840703e-03 2.788786167419201028e-03
8.800000000000006428e-02 9.658416204464185029e+00 1.116451649577049343e-03 1.366494270832158131e-03 2.781027342358676283e-03
8.900000000000006517e-02 9.655976418162488528e+00 1.076296550173581413e-03 1.363489751522919046e-03 2.761356316984911376e-03
9.000000000000006606e-02 9.653574368284413509e+00 1.023644319305892477e-03 1.378405558769126319e-03 2.729236025552115447e-03
9.100000000000006695e-02 9.651210706712937792e+00 9.727937652016302580e-04 1.390867806274086616e-03 2.698955059924174841e-03
9.200000000000006783e-02 9.648885165763665839e+00 9.240061510879134504e-04 1.401534798184040200e-03 2.670760173237943843e-03
9.300000000000006872e-02 9.646596870615702812e+00 8.770581535135444371e-04 1.411236994449482137e-03 2.644419646681628669e-03
9.400000000000006961e-02 9.644353380061444270e+00 8.318337702138977902e-04 1.411656784044644812e-03 2.619817546330847728e-03
9.500000000000007050e-02 9.642158579951750852e+00 7.871047610273706292e-04 1.407695348666047029e-03 2.595725722374625944e-03
9.600000000000007139e-02 9.640009955191002788e+00 7.442233610027318511e-04 1.404401399745331671e-03 2.573493377150921219e-03
9.700000000000007228e-02 9.637905943842909551e+00 7.027948411191318849e-04 1.401216506974105758e-03 2.552724011286263729e-03
9.800000000000007316e-02 9.635845175225485448e+00 6.644782764090535537e-04 1.396290341015048782e-03 2.535055769742194931e-03
9.900000000000007405e-02 9.633825376530111839e+00 6.278095661144168522e-04 1.391989129259192269e-03 2.519015689977673403e-03
1.000000000000000749e-01 9.631843616520194828e+00 5.914528337061433078e-04 1.390307176210867426e-03 2.503267914492563265e-03
1.010000000000000758e-01 9.629905939920012869e+00 5.555508789913525015e-04 1.382125721190606473e-03 2.487960181108644572e-03
1.020000000000000767e-01 9.628011790980997020e+00 5.209162561726593229e-04 1.373232682843190250e-03 2.473899211419709320e-03
1.030000000000000776e-01 9.626161459983933355e+00 4.900569059152689059e-04 1.360274091148395981e-03 2.463574862469391970e-03
1.040000000000000785e-01 9.624352452991178808e+00 4.607838443437973900e-04 1.348223148410749792e-03 2.454792415362099228e-03
1.050000000000000794e-01 9.622582801940183117e+00 4.319126282127345529e-04 1.337738422782956422e-03 2.446367992403875296e-03
1.060000000000000803e-01 9.620851496840852946e+00 4.058796046511254957e-04 1.325425494679046074e-03 2.440721112973034870e-03
1.070000000000000812e-01 9.619157665701651538e+00 3.816713168488638087e-04 1.312159822352543291e-03 2.436834941970385943e-03
1.080000000000000820e-01 9.617496277677938465e+00 3.518806460121040526e-04 1.309507377700968927e-03 2.427375508958432102e-03
1.090000000000000829e-01 9.615865305494240900e+00 3.208228819335315340e-04 1.310149301764033936e-03 2.416671726228203018e-03
1.100000000000000838e-01 9.614259618543057329e+00 2.879392323707589962e-04 1.317747718812812413e-03 2.404176198014975133e-03
1.110000000000000847e-01 9.612672137409010276e+00 2.460536154812710758e-04 1.341427518565781966e-03 2.382753832965731153e-03
1.120000000000000856e-01 9.611102910467598903e+00 2.032167939536559805e-04 1.366010147457716361e-03 2.360448526759120497e-03
1.130000000000000865e-01 9.609553092056716039e+00 1.607519185320940467e-04 1.389066492350769745e-03 2.338567005719003992e-03
1.140000000000000874e-01 9.608023992698603521e+00 1.188176619757357267e-04 1.410281696136782108e-03 2.317257125043873343e-03
1.150000000000000883e-01 9.606516961461906590e+00 7.704561108559670763e-05 1.429985625611335243e-03 2.296145178109945499e-03
1.160000000000000892e-01 9.605031994141873142e+00 3.600074070939816232e-05 1.448966579324049769e-03 2.275787839095034376e-03
1.170000000000000900e-01 9.603569835298465307e+00 -4.894791992527945351e-06 1.467053635400362597e-03 2.255599803418672795e-03
1.180000000000000909e-01 9.602142383276996540e+00 -4.492649251682148518e-05 1.472378513985588347e-03 2.236291842260757726e-03
1.190000000000000918e-01 9.600753737641234409e+00 -8.411376577256978468e-05 1.472759401534701022e-03 2.217838695448763869e-03
1.200000000000000927e-01 9.599405968273890366e+00 -1.222400460928164891e-04 1.470009413436859170e-03 2.200455278916562188e-03
1.210000000000000936e-01 9.598100915460159754e+00 -1.588094105073105345e-04 1.463862224237922303e-03 2.184635474438938532e-03
1.220000000000000945e-01 9.596837238102180478e+00 -1.950284011597292724e-04 1.458705759139005157e-03 2.169175277833300386e-03
1.230000000000000954e-01 9.595613630396826466e+00 -2.303441121025026574e-04 1.453951817456515441e-03 2.154623198196671790e-03
1.240000000000000963e-01 9.594427726651211685e+00 -2.649346429977513786e-04 1.450838388612531778e-03 2.140798677089764211e-03
1.250000000000000833e-01 9.593279020079272357e+00 -2.986336303990435930e-04 1.447340202338372270e-03 2.127865717734759264e-03
1.260000000000000842e-01 9.592166318157326899e+00 -3.319803810645905297e-04 1.444682303010048560e-03 2.115286567977545714e-03
1.270000000000000850e-01 9.591087567215675236e+00 -3.652109869622530082e-04 1.443961928613915697e-03 2.102820673089420174e-03
1.280000000000000859e-01 9.590042720470917104e+00 -3.970561634249747938e-04 1.441902908183106957e-03 2.091737509105776830e-03
1.290000000000000868e-01 9.589031594448137241e+00 -4.276769751351870512e-04 1.438802997915049516e-03 2.081872332090401422e-03
1.300000000000000877e-01 9.588052901656626048e+00 -4.561604919783174023e-04 1.434853283489510552e-03 2.074132094833031851e-03
1.310000000000000886e-01 9.587103764586180077e+00 -4.841277328307368438e-04 1.433264803276708020e-03 2.066891567036483260e-03
1.320000000000000895e-01 9.586182524595123766e+00 -5.100588632993751032e-04 1.431298854355685709e-03 2.061664842729443031e-03
1.330000000000000904e-01 9.585291224926214326e+00 -5.348666950347257887e-04 1.426166363944165582e-03 2.057531864989599509e-03
1.340000000000000913e-01 9.584425706493163943e+00 -5.593955923050057894e-04 1.424914025355388577e-03 2.053650723118336224e-03
1.350000000000000921e-01 9.583583896153882620e+00 -5.837128068521244039e-04 1.425523146133447945e-03 2.049955461907284129e-03
1.360000000000000930e-01 9.582764400495475954e+00 -6.068838624536367294e-04 1.426379520860302560e-03 2.047367622646298693e-03
1.370000000000000939e-01 9.581966473694381037e+00 -6.289743493400853144e-04 1.426901150435002296e-03 2.045815567867603508e-03
1.380000000000000948e-01 9.581190491764314032e+00 -6.506324597471065422e-04 1.426614389814111206e-03 2.044652820379370007e-03
1.390000000000000957e-01 9.580447529487647884e+00 -6.716186430160358363e-04 1.414580919682184058e-03 2.044116311891486064e-03
1.400000000000000966e-01 9.579740898266830840e+00 -6.915302853013453616e-04 1.398161506118389798e-03 2.044604271733672235e-03
1.410000000000000975e-01 9.579067703356109575e+00 -7.109873001018238723e-04 1.384182210823088014e-03 2.045495011732843468e-03
1.420000000000000984e-01 9.578427404825866631e+00 -7.298574799846229994e-04 1.370156010227567252e-03 2.046921443593963802e-03
1.430000000000000993e-01 9.577819800964967101e+00 -7.478931862738299281e-04 1.355497047173360482e-03 2.049128005554276977e-03
1.440000000000001001e-01 9.577243070696431104e+00 -7.649571161602651374e-04 1.341687384696261653e-03 2.052245972618024165e-03
1.450000000000001010e-01 9.576689202138551238e+00 -7.968340633014474794e-04 1.350702621181313918e-03 2.040547921775051881e-03
1.460000000000001019e-01 9.576155860393468444e+00 -8.310863429851907905e-04 1.364428088067984541e-03 2.026471905600785509e-03
1.470000000000001028e-01 9.575641903384719100e+00 -8.640404714950672199e-04 1.377997480244411242e-03 2.013681845995330452e-03
1.480000000000001037e-01 9.575149426166788658e+00 -8.958191919932566435e-04 1.388296409923699386e-03 2.002051265220744156e-03
1.490000000000001046e-01 9.574677557073769663e+00 -9.268228447008102725e-04 1.398691937719805317e-03 1.991169949706859694e-03
1.500000000000001055e-01 9.574230965456090203e+00 -9.555563660050311707e-04 1.402147983684490489e-03 1.982524417385883499e-03
1.510000000000001064e-01 9.573814735237819562e+00 -9.834947979386620982e-04 1.399725016209303315e-03 1.974636562346497592e-03
1.520000000000001072e-01 9.573427319258899004e+00 -1.010880598289991142e-03 1.398296577210548933e-03 1.967259956473739902e-03
1.530000000000001081e-01 9.573067669987862516e+00 -1.037507480458151575e-03 1.397156751494640047e-03 1.960593892906994928e-03
1.540000000000001090e-01 9.572736851140353664e+00 -1.063475545038622232e-03 1.394294392547473609e-03 1.954538781771257127e-03
1.550000000000001099e-01 9.572433012237972605e+00 -1.089308273835647069e-03 1.393147176216706553e-03 1.948572094834683703e-03
1.560000000000001108e-01 9.572154179514646088e+00 -1.114604767213932300e-03 1.393437490540448730e-03 1.943089701002931107e-03
1.570000000000001117e-01 9.571901151534801144e+00 -1.139029270101814565e-03 1.392057249946758750e-03 1.938426488631113257e-03
1.580000000000001126e-01 9.571675052026733965e+00 -1.161997311124903518e-03 1.388096819192082563e-03 1.935164925291340795e-03
1.590000000000001135e-01 9.571476630343113357e+00 -1.184052226287758604e-03 1.382473909908367351e-03 1.932754619163151374e-03
1.600000000000001144e-01 9.571304383111776559e+00 -1.205359633824495957e-03 1.377606865161293270e-03 1.931022784591169932e-03
1.610000000000001152e-01 9.571160311734985271e+00 -1.226172568721028153e-03 1.370243945512316383e-03 1.929718674877194682e-03
1.620000000000001161e-01 9.571043795032094792e+00 -1.246071095181977605e-03 1.362587798072456601e-03 1.929264641705545884e-03
1.630000000000001170e-01 9.570954162808686050e+00 -1.265298722765255185e-03 1.354930946173997291e-03 1.929415587391922074e-03
1.640000000000001179e-01 9.570890774278977275e+00 -1.283709880475287796e-03 1.347098410184062196e-03 1.930315249674880752e-03
1.650000000000001188e-01 9.570852896914276542e+00 -1.301615327118857716e-03 1.339492691819591267e-03 1.931655937140559819e-03
1.660000000000001197e-01 9.570840346218032479e+00 -1.318727981896800419e-03 1.331278678140862884e-03 1.933724146052386277e-03
1.670000000000001206e-01 9.570852439335913786e+00 -1.334759524869153380e-03 1.322666406987846755e-03 1.936805563045681904e-03
1.680000000000001215e-01 9.570888014791050225e+00 -1.350571549382871940e-03 1.314996094246433491e-03 1.940038848779917493e-03
1.690000000000001223e-01 9.570944712602445392e+00 -1.367316095256062517e-03 1.310618283860894798e-03 1.942280790276089582e-03
1.700000000000001232e-01 9.571015617948749110e+00 -1.392130627991475765e-03 1.321225281687757845e-03 1.936443234599408841e-03
1.710000000000001241e-01 9.571100082297501643e+00 -1.417530838317771283e-03 1.333066489565238114e-03 1.930003290913283927e-03
1.720000000000001250e-01 9.571196949979707824e+00 -1.442823182040510249e-03 1.345955499834329333e-03 1.923646007558770009e-03
1.730000000000001259e-01 9.571304913117995028e+00 -1.472968107411466287e-03 1.365004969124262568e-03 1.912465911016499563e-03
1.740000000000001268e-01 9.571424783974688211e+00 -1.503598340836664318e-03 1.383727484143481559e-03 1.900829189692097897e-03
1.750000000000001277e-01 9.571557637809718244e+00 -1.534063830663994626e-03 1.401209995633961175e-03 1.889382959804710750e-03
1.760000000000001286e-01 9.571703415875436605e+00 -1.563796879601352585e-03 1.418018813882992090e-03 1.878686513313343942e-03
1.770000000000001295e-01 9.571862090141483037e+00 -1.592890606613577963e-03 1.434216340567145542e-03 1.868643809234907293e-03
1.780000000000001303e-01 9.572038831119012769e+00 -1.620893865378549188e-03 1.444152887848816798e-03 1.859702492162070399e-03
1.790000000000001312e-01 9.572236508036738201e+00 -1.648393596627962913e-03 1.450716678902531746e-03 1.851267499096254316e-03
1.800000000000001321e-01 9.572455237959928809e+00 -1.675416312989731022e-03 1.456686389799122889e-03 1.843306528832106645e-03
1.810000000000001330e-01 9.572693145534250547e+00 -1.702184443438895444e-03 1.464276869117156965e-03 1.835594067469310375e-03
1.820000000000001339e-01 9.572949803124735979e+00 -1.728778643311908994e-03 1.472121052826477197e-03 1.828050752039540568e-03
1.830000000000001348e-01 9.573224894881487756e+00 -1.754616758197061850e-03 1.479525001445284411e-03 1.821255696460217979e-03
1.840000000000001357e-01 9.573518604724965186e+00 -1.780301030931908919e-03 1.486591187454479020e-03 1.814604715975987959e-03
1.850000000000001366e-01 9.573832097631854054e+00 -1.805303618044105766e-03 1.491810711155237661e-03 1.808625379693862842e-03
1.860000000000001374e-01 9.574165739212466164e+00 -1.829783485806522371e-03 1.496141905194412793e-03 1.803155293314720464e-03
1.870000000000001383e-01 9.574519195931692650e+00 -1.853470010645585182e-03 1.500013291419099266e-03 1.798462097911642790e-03
1.880000000000001392e-01 9.574892638092723729e+00 -1.876197186966338266e-03 1.502755025935259298e-03 1.794711607121310306e-03
1.890000000000001401e-01 9.575286557499245177e+00 -1.898601258682063812e-03 1.504681852160615844e-03 1.791272103354129078e-03
1.900000000000001410e-01 9.575701324879249299e+00 -1.920390368254135637e-03 1.505622988250013804e-03 1.788433397333041982e-03
1.910000000000001419e-01 9.576136623391747094e+00 -1.941782900919173868e-03 1.506484388421379036e-03 1.785975907422745644e-03
1.920000000000001428e-01 9.576589882335621695e+00 -1.962054837779848068e-03 1.508795893905246540e-03 1.784618066424485455e-03
1.930000000000001437e-01 9.577060283152073694e+00 -1.982133984252908848e-03 1.511733167800909799e-03 1.783435953064293382e-03
1.940000000000001446e-01 9.577548157765084724e+00 -2.001908488973429615e-03 1.514033875962399536e-03 1.782545216955439688e-03
1.950000000000001454e-01 9.578053784318013797e+00 -2.021005726895798091e-03 1.515379173966725432e-03 1.782315485911149019e-03
1.960000000000001463e-01 9.578577973240754773e+00 -2.039662261183718562e-03 1.515473338442742835e-03 1.782508387944369693e-03
1.970000000000001472e-01 9.579121824296066734e+00 -2.058053013571532579e-03 1.514201958259571261e-03 1.782948166366665364e-03
1.980000000000001481e-01 9.579682744440432884e+00 -2.076248501268812639e-03 1.515328356902662186e-03 1.783562167076125759e-03
1.990000000000001490e-01 9.580257907481957602e+00 -2.093907973710446794e-03 1.518744932185729039e-03 1.784684040337331488e-03
2.000000000000001499e-01 9.580847566534382409e+00 -2.111022021882546715e-03 1.521362969457739842e-03 1.786318018052910793e-03
2.010000000000001508e-01 9.581454109324274881e+00 -2.127719701466093682e-03 1.521176911573621227e-03 1.788332104483463881e-03
2.020000000000001517e-01 9.582084222192531087e+00 -2.144060912826589206e-03 1.513948044570384045e-03 1.790663954055044665e-03
2.030000000000001525e-01 9.582738657225867485e+00 -2.160307983254217828e-03 1.505872949917819864e-03 1.793056151805455046e-03
2.040000000000001534e-01 9.583416485376442751e+00 -2.176051809722201642e-03 1.498223659146935734e-03 1.795917813914842164e-03
2.050000000000001543e-01 9.584118220622308115e+00 -2.191292678947332449e-03 1.489557433081967718e-03 1.799248979909136075e-03
2.060000000000001552e-01 9.584844732896705466e+00 -2.205880198904080179e-03 1.479367924506729513e-03 1.803196871349197405e-03
2.070000000000001561e-01 9.585593749357931515e+00 -2.219563065978807839e-03 1.470546604752759248e-03 1.808005513886622390e-03
2.080000000000001570e-01 9.586359476854255490e+00 -2.245312635445030104e-03 1.479585139121054362e-03 1.800759731553676444e-03
2.090000000000001579e-01 9.587139261807577029e+00 -2.271795841297662676e-03 1.492010887976124266e-03 1.792787130067991863e-03
2.100000000000001588e-01 9.587931315135277188e+00 -2.297950727488917624e-03 1.505897399788758053e-03 1.785143479200002482e-03
2.110000000000001597e-01 9.588737332964498705e+00 -2.322891414420497590e-03 1.516873585198980599e-03 1.778705982673637991e-03
2.120000000000001605e-01 9.589558198520860444e+00 -2.346874876839465714e-03 1.526009320477727301e-03 1.773214263902597211e-03
2.130000000000001614e-01 9.590395008145968347e+00 -2.370410019640160470e-03 1.533600394532256671e-03 1.768156516924169596e-03
2.140000000000001623e-01 9.591251610085501866e+00 -2.393379408739625645e-03 1.536777469206106715e-03 1.763643091637146290e-03
2.150000000000001632e-01 9.592128150470895065e+00 -2.416038344345115916e-03 1.539497958951917354e-03 1.759414916832157663e-03
2.160000000000001641e-01 9.593023425487571032e+00 -2.438127508599141971e-03 1.542852491923174876e-03 1.755726042585707952e-03
2.170000000000001650e-01 9.593934679503083984e+00 -2.459973083731338984e-03 1.548719068218386719e-03 1.752248030546050368e-03
2.180000000000001659e-01 9.594862944599560350e+00 -2.481547305551963251e-03 1.553282209075597126e-03 1.749010717469336824e-03
2.190000000000001668e-01 9.595807516000233406e+00 -2.502800153244729743e-03 1.558228752571674293e-03 1.746064178107055659e-03
2.200000000000001676e-01 9.596766668144390167e+00 -2.523294819571235675e-03 1.564142675414474919e-03 1.743838669667463568e-03
2.210000000000001685e-01 9.597741281678180414e+00 -2.543529230873492735e-03 1.568915697083245447e-03 1.741835988276108690e-03
2.220000000000001694e-01 9.598730626038920022e+00 -2.563236136648462931e-03 1.573891775908854967e-03 1.740321254792023820e-03
2.230000000000001703e-01 9.599736887246169914e+00 -2.582615587104666009e-03 1.576354379854773800e-03 1.739092505442354445e-03
2.240000000000001712e-01 9.600762246978982617e+00 -2.601544830393028550e-03 1.576185097580325677e-03 1.738271230955234538e-03
2.250000000000001721e-01 9.601807234255296919e+00 -2.620059460389995761e-03 1.575072184075693767e-03 1.737820457207788936e-03
2.260000000000001730e-01 9.602872489894117791e+00 -2.637813749484435154e-03 1.572558110663562891e-03 1.738083152200774412e-03
2.270000000000001739e-01 9.603957583453432534e+00 -2.655346928333720061e-03 1.570253369018977455e-03 1.738523520750890174e-03
2.280000000000001747e-01 9.605062086854797343e+00 -2.672499291754677330e-03 1.567995890389868151e-03 1.739301564226456744e-03
2.290000000000001756e-01 9.606184602525544847e+00 -2.689123399758912899e-03 1.566607729011409208e-03 1.740561253883967513e-03
2.300000000000001765e-01 9.607325735027869129e+00 -2.704372123393364129e-03 1.563239621069081701e-03 1.743142968660114835e-03
2.310000000000001774e-01 9.608486657571472023e+00 -2.719003426001231471e-03 1.558080882398337873e-03 1.746290594137328914e-03
2.320000000000001783e-01 9.609666297366130649e+00 -2.733354119245419867e-03 1.553714324586793084e-03 1.749671002988661137e-03
2.330000000000001792e-01 9.610863919891690088e+00 -2.747428622763832800e-03 1.549806097204394200e-03 1.753280620091530930e-03
2.340000000000001801e-01 9.612079031830544906e+00 -2.761223226132348239e-03 1.546111287277530076e-03 1.757122718490884260e-03
2.350000000000001810e-01 9.613303108139067632e+00 -2.778889787099746590e-03 1.554813478577020836e-03 1.757072820038064510e-03
2.360000000000001819e-01 9.614534152041688486e+00 -2.799550652464464443e-03 1.568506749843610274e-03 1.754026252960472773e-03
2.370000000000001827e-01 9.615773811402673843e+00 -2.820243393926041581e-03 1.580584032940684797e-03 1.750942345045364799e-03
2.380000000000001836e-01 9.617020969969114930e+00 -2.840975071251083950e-03 1.593816504809997259e-03 1.747813288912386390e-03
2.390000000000001845e-01 9.618275971385200407e+00 -2.861555757468443439e-03 1.606554341382966222e-03 1.744827304187917269e-03
2.400000000000001854e-01 9.619538720457533998e+00 -2.882158211602807007e-03 1.619409139269215991e-03 1.741809238779173279e-03
2.410000000000001863e-01 9.620809207378814065e+00 -2.902711000925557901e-03 1.632224079645490551e-03 1.738828307123813565e-03
2.420000000000001872e-01 9.622087743574594398e+00 -2.922577886590656347e-03 1.644041690810323173e-03 1.736515399583502244e-03
2.430000000000001881e-01 9.623375275975627474e+00 -2.942231665340238212e-03 1.654699264307162455e-03 1.734401424274781538e-03
2.440000000000001890e-01 9.624673671984691481e+00 -2.961940373614853177e-03 1.663544364550846415e-03 1.732220922488704592e-03
2.450000000000001898e-01 9.625986775806977036e+00 -2.981370674658405211e-03 1.668266852372850099e-03 1.730304125093001712e-03
2.460000000000001907e-01 9.627314087558493938e+00 -3.000570514205197232e-03 1.673258762688295282e-03 1.728597167469774062e-03
2.470000000000001916e-01 9.628655328631337440e+00 -3.019645746596117016e-03 1.678404673752614991e-03 1.726995933410314151e-03
2.480000000000001925e-01 9.630007740011661710e+00 -3.038602770957885262e-03 1.686191390633615377e-03 1.725497770365490681e-03
2.490000000000001934e-01 9.631371435770310185e+00 -3.057381999607136722e-03 1.693686240958661247e-03 1.724160200176942485e-03
2.500000000000001665e-01 9.632747845856110658e+00 -3.076048463035619459e-03 1.699638377235147043e-03 1.722918908047351870e-03
2.510000000000001674e-01 9.634136594474313142e+00 -3.094240844108512526e-03 1.705492225906028118e-03 1.722130689271535132e-03
2.520000000000001683e-01 9.635535752993781955e+00 -3.111982307998677894e-03 1.712823788529865138e-03 1.721772716973990047e-03
2.530000000000001692e-01 9.636942178506693324e+00 -3.129294827708940796e-03 1.722869314797571827e-03 1.721820662124573693e-03
2.540000000000001701e-01 9.638355256137181470e+00 -3.145794707267503612e-03 1.732717076779357115e-03 1.722652096565457317e-03
2.550000000000001710e-01 9.639776244913873526e+00 -3.161860205588343936e-03 1.740871428896288015e-03 1.723885701721546192e-03
2.560000000000001719e-01 9.641207122935114171e+00 -3.177758251061695450e-03 1.746880229821050779e-03 1.725259622782303846e-03
2.570000000000001728e-01 9.642647982427547504e+00 -3.193492971470627932e-03 1.752633479037295043e-03 1.726771164612929182e-03
2.580000000000001736e-01 9.644099824790375308e+00 -3.208808288024553052e-03 1.756965925196748730e-03 1.728676151474633788e-03
2.590000000000001745e-01 9.645561090809700033e+00 -3.223953191031149121e-03 1.762687171706424014e-03 1.730724609721851675e-03
2.600000000000001754e-01 9.647029614185658630e+00 -3.238618659910895425e-03 1.770095283952298482e-03 1.733220910728833003e-03
2.610000000000001763e-01 9.648503015919645875e+00 -3.253124493202211309e-03 1.779722759214966143e-03 1.735846277600645469e-03
2.620000000000001772e-01 9.649982807698654241e+00 -3.267136543501318515e-03 1.787344764492952622e-03 1.738932370939371558e-03
2.630000000000001781e-01 9.651469197402089861e+00 -3.280798786454946006e-03 1.794409083019326070e-03 1.742330289509100337e-03
2.640000000000001790e-01 9.652961418074418987e+00 -3.294109591681877898e-03 1.801888919352752534e-03 1.746039454423998442e-03
2.650000000000001799e-01 9.654458745005646492e+00 -3.307218050480873178e-03 1.809891119253368135e-03 1.749913138604015711e-03
2.660000000000001807e-01 9.655961800414058160e+00 -3.319731262094659154e-03 1.816675853682990418e-03 1.754341332636406457e-03
2.670000000000001816e-01 9.657472031798706169e+00 -3.332111796884309855e-03 1.821880412236301199e-03 1.758865789355700893e-03
2.680000000000001825e-01 9.658987861080177595e+00 -3.344378045840996211e-03 1.828548764369570395e-03 1.763470660466361561e-03
2.690000000000001834e-01 9.660509991616176961e+00 -3.356418597045717888e-03 1.834288061046351458e-03 1.768268071735097169e-03
2.700000000000001843e-01 9.662045325819914154e+00 -3.368339572120800096e-03 1.833005368383607003e-03 1.773153507226475850e-03
2.710000000000001852e-01 9.663593921941307840e+00 -3.380053316252009873e-03 1.831457194858323798e-03 1.778211028532224571e-03
2.720000000000001861e-01 9.665155004424926588e+00 -3.391823413204535665e-03 1.830740929585788091e-03 1.783179967588152583e-03
2.730000000000001870e-01 9.666729815910253265e+00 -3.403249411570565073e-03 1.828437926243888043e-03 1.788460866731762279e-03
2.740000000000001878e-01 9.668320091622495838e+00 -3.414048328529558415e-03 1.823772616286985834e-03 1.794337863952136843e-03
2.750000000000001887e-01 9.669926029305798920e+00 -3.424547665186971918e-03 1.818609981883889410e-03 1.800481639826915885e-03
2.760000000000001896e-01 9.671548847256893566e+00 -3.434746246123453889e-03 1.811928295028807784e-03 1.806894452035825516e-03
2.770000000000001905e-01 9.673182823286676779e+00 -3.454862874818091182e-03 1.820886845034878302e-03 1.803409888379151234e-03
2.780000000000001914e-01 9.674825673372934531e+00 -3.475542971749825873e-03 1.832692885492073678e-03 1.799381294796419117e-03
2.790000000000001923e-01 9.676477451282659459e+00 -3.495725762077767952e-03 1.843947852352840512e-03 1.795859782931635666e-03
2.800000000000001932e-01 9.678136958452062899e+00 -3.514817530477350790e-03 1.855310361073910560e-03 1.793429659817976978e-03
2.810000000000001941e-01 9.679804778707293167e+00 -3.533353683144014809e-03 1.865533427913746919e-03 1.791548687726021109e-03
2.820000000000001950e-01 9.681481449103737091e+00 -3.551503131851965669e-03 1.874832735408041209e-03 1.790046728528553021e-03
2.830000000000001958e-01 9.683168997834934899e+00 -3.568984902891845362e-03 1.881436171694037679e-03 1.789193959769836209e-03
2.840000000000001967e-01 9.684869035356621580e+00 -3.586243849950350362e-03 1.886206328263668932e-03 1.788546401160063951e-03
2.850000000000001976e-01 9.686581069573875880e+00 -3.603348750193732797e-03 1.891314532939433746e-03 1.788037876172751455e-03
2.860000000000001985e-01 9.688303986952028879e+00 -3.620052721849888796e-03 1.897135343696889406e-03 1.787911298782308240e-03
2.870000000000001994e-01 9.690035787073220774e+00 -3.636572194599867278e-03 1.904772073407971864e-03 1.787947369997065121e-03
2.880000000000002003e-01 9.691775779607237240e+00 -3.652488500121334278e-03 1.912495966104868581e-03 1.788561053691280732e-03
2.890000000000002012e-01 9.693526254791720476e+00 -3.668023367759993755e-03 1.917548183276758175e-03 1.789532171923491214e-03
2.900000000000002021e-01 9.695287102685862024e+00 -3.683168067603202669e-03 1.922320173461654260e-03 1.790866345614227891e-03
2.910000000000002029e-01 9.697056552012794484e+00 -3.698165426890655857e-03 1.928716099958196258e-03 1.792320745871759779e-03
2.920000000000002038e-01 9.698832897535355713e+00 -3.712742434334440154e-03 1.936396911773211136e-03 1.794163307896289288e-03
2.930000000000002047e-01 9.700614792223174021e+00 -3.727119357808812185e-03 1.945224669990503787e-03 1.796173931567991667e-03
2.940000000000002056e-01 9.702400211452854251e+00 -3.741494801197793596e-03 1.956075571517564005e-03 1.798153586516865708e-03
2.950000000000002065e-01 9.704190650031245369e+00 -3.755801353113439548e-03 1.965362774722321463e-03 1.800170414666030705e-03
2.960000000000002074e-01 9.705989059183156797e+00 -3.769468552788724728e-03 1.971059400877296034e-03 1.802793749737549838e-03
2.970000000000002083e-01 9.707796469146037666e+00 -3.782941813648113029e-03 1.975531850767244836e-03 1.805580700502183592e-03
2.980000000000002092e-01 9.709611700176372651e+00 -3.796311786970710516e-03 1.981080756635725509e-03 1.808437097163458247e-03
2.990000000000002101e-01 9.711434869300431316e+00 -3.809537988964567350e-03 1.986368864905901747e-03 1.811404632229090010e-03
3.000000000000002109e-01 9.713264244785211332e+00 -3.822499208798279917e-03 1.993123724018264036e-03 1.814602194679922368e-03
3.010000000000002118e-01 9.715100920045022903e+00 -3.834866250887160582e-03 1.998190991075589600e-03 1.818355785038906942e-03
3.020000000000002127e-01 9.716945320423807431e+00 -3.847060633063188913e-03 2.002660254278661352e-03 1.822246646242908167e-03
3.030000000000002136e-01 9.718796599507655287e+00 -3.859061577581170827e-03 2.007782493733314272e-03 1.826298588307480276e-03
3.040000000000002145e-01 9.720657499658187817e+00 -3.870438902588941871e-03 2.009538752056412320e-03 1.830940943793250668e-03
3.050000000000002154e-01 9.722527629723737519e+00 -3.881414521323412522e-03 2.011284455773710341e-03 1.835950995950560126e-03
3.060000000000002163e-01 9.724404533860955269e+00 -3.895202490883369496e-03 2.018298353665619761e-03 1.838137092481540976e-03
3.070000000000002172e-01 9.726285507747427062e+00 -3.911544948394725038e-03 2.030571061922932172e-03 1.837776600388972862e-03
3.080000000000002180e-01 9.728172585515402204e+00 -3.927843662840001943e-03 2.040765894864859237e-03 1.837466409207123754e-03
3.090000000000002189e-01 9.730066845565881195e+00 -3.943973658999572716e-03 2.049713608520581896e-03 1.837328650220788938e-03
3.100000000000002198e-01 9.731968075845065513e+00 -3.959952726814799408e-03 2.058722447630481102e-03 1.837338250018200579e-03
3.110000000000002207e-01 9.733877751498878794e+00 -3.975874243406334919e-03 2.066198589593054059e-03 1.837399365412665598e-03
3.120000000000002216e-01 9.735793129625195164e+00 -3.991599993005614556e-03 2.076221866689245167e-03 1.837645833032886325e-03
3.130000000000002225e-01 9.737712629281363164e+00 -4.006940098065230049e-03 2.087440441897230048e-03 1.838263579563241936e-03
3.140000000000002234e-01 9.739637480433682271e+00 -4.022100997507777574e-03 2.097249845188670601e-03 1.839048755133912026e-03
3.150000000000002243e-01 9.741568745043716504e+00 -4.037263836994577949e-03 2.105999226960344507e-03 1.839821466561880007e-03
3.160000000000002252e-01 9.743508667393193434e+00 -4.052379142095254017e-03 2.112456792618323809e-03 1.840634753618215205e-03
3.170000000000002260e-01 9.745459715759515973e+00 -4.067291703469623487e-03 2.116243337147084846e-03 1.841639227145046862e-03
3.180000000000002269e-01 9.747421037611930572e+00 -4.081849067951705268e-03 2.120527215537106047e-03 1.842980120003342255e-03
3.190000000000002278e-01 9.749391157723504620e+00 -4.096150510866704633e-03 2.126030399292657205e-03 1.844555628955790337e-03
3.200000000000002287e-01 9.751369029376826703e+00 -4.109974215682815971e-03 2.132102562360732936e-03 1.846578136413116675e-03
3.210000000000002296e-01 9.753353408674209746e+00 -4.123870171936150179e-03 2.139490874553106985e-03 1.848500625680303457e-03
3.220000000000002305e-01 9.755342010969286548e+00 -4.137768717027891056e-03 2.149166421951088750e-03 1.850393355525981141e-03
3.230000000000002314e-01 9.757336474205452248e+00 -4.151270218301444069e-03 2.156806982135744087e-03 1.852653636905403529e-03
3.240000000000002323e-01 9.759338560346092706e+00 -4.164622846128115258e-03 2.162536705487657501e-03 1.855039323406989940e-03
3.250000000000002331e-01 9.761347492787757929e+00 -4.177454932973306834e-03 2.168522491308083611e-03 1.857923260574707034e-03
3.260000000000002340e-01 9.763362203417113250e+00 -4.189823185371025459e-03 2.175112556015704711e-03 1.861242509553385311e-03
3.270000000000002349e-01 9.765381860697372574e+00 -4.201978956655133893e-03 2.182321676395810109e-03 1.864745927692583460e-03
3.280000000000002358e-01 9.767408049239387324e+00 -4.214098077498137571e-03 2.187909535483386833e-03 1.868257827761012416e-03
3.290000000000002367e-01 9.769438909143207894e+00 -4.226049164411480041e-03 2.195189260590910130e-03 1.871904460894166554e-03
3.300000000000002376e-01 9.771472295288027965e+00 -4.238021295996060797e-03 2.204635151175990057e-03 1.875497650903551602e-03
3.310000000000002385e-01 9.773510978142127215e+00 -4.249850961568949793e-03 2.211168107469700141e-03 1.879203399884376126e-03
3.320000000000002394e-01 9.775551365632511036e+00 -4.261670859053939484e-03 2.221283368670117983e-03 1.882882919264300100e-03
3.330000000000002403e-01 9.777592910816386151e+00 -4.273365497572030776e-03 2.231820313696915477e-03 1.886649283923424927e-03
3.340000000000002411e-01 9.779637695611103965e+00 -4.284815402706755941e-03 2.240030607988942671e-03 1.890624465213126305e-03
3.350000000000002420e-01 9.781686665012335524e+00 -4.296113385663186991e-03 2.247143984431627418e-03 1.894717812321152156e-03
3.360000000000002429e-01 9.783733225183040005e+00 -4.307356031319987434e-03 2.260795860615506282e-03 1.898825639278954678e-03
3.370000000000002438e-01 9.785779499119641400e+00 -4.318294060795283169e-03 2.272020124193888276e-03 1.903198917901086995e-03
3.380000000000002447e-01 9.787826663139366445e+00 -4.328906202068267053e-03 2.281742182343221917e-03 1.907861008808796419e-03
3.390000000000002456e-01 9.789876012803777172e+00 -4.339009328445653062e-03 2.289659664034926316e-03 1.912995839775525828e-03
3.400000000000002465e-01 9.791928561187722480e+00 -4.348900624951831766e-03 2.296352241006524401e-03 1.918308379664982041e-03
3.410000000000002474e-01 9.793979994244237375e+00 -4.358486690772610077e-03 2.307053634257714807e-03 1.923890061870395674e-03
3.420000000000002482e-01 9.796029809718888259e+00 -4.367775086260038998e-03 2.317959611609154459e-03 1.929730131697158114e-03
3.430000000000002491e-01 9.798079497750642020e+00 -4.376883900814310113e-03 2.327195869060549871e-03 1.935707500111929569e-03
3.440000000000002500e-01 9.800136313781363739e+00 -4.385816679986635422e-03 2.329000649264915609e-03 1.941816728141533685e-03
3.450000000000002509e-01 9.802199774964977408e+00 -4.394422352783711357e-03 2.330961169170042875e-03 1.948205580084758819e-03
3.460000000000002518e-01 9.804269648267572634e+00 -4.403013678307364162e-03 2.333140375712137657e-03 1.954571298479521480e-03
3.470000000000002527e-01 9.806346725246800844e+00 -4.411367327097326894e-03 2.334290347869117342e-03 1.961139946870001875e-03
3.480000000000002536e-01 9.808433899336881368e+00 -4.419459183735564671e-03 2.332285093655041101e-03 1.967938476410389242e-03
3.490000000000002545e-01 9.810531165909074147e+00 -4.426909564393426665e-03 2.329642992200646988e-03 1.975341153242333135e-03
3.500000000000002554e-01 9.812636992466549302e+00 -4.433621190997015515e-03 2.327794633521861056e-03 1.983442823374580079e-03
3.510000000000002562e-01 9.814744955957266370e+00 -4.448863306451705107e-03 2.340899815734636541e-03 1.983022672293219876e-03
3.520000000000002571e-01 9.816850886649254093e+00 -4.464524373727932378e-03 2.358593681740209398e-03 1.982180500324140678e-03
3.530000000000002580e-01 9.818958736007608934e+00 -4.479333367421374848e-03 2.371484009066534074e-03 1.982183121529765626e-03
3.540000000000002589e-01 9.821069475622246969e+00 -4.493616769709727135e-03 2.382877155071691858e-03 1.982705096392930934e-03
3.550000000000002598e-01 9.823181330777641662e+00 -4.507891688715954907e-03 2.396036533321261978e-03 1.983224273915631507e-03
3.560000000000002607e-01 9.825298146017880541e+00 -4.522048328428889853e-03 2.405233088190011394e-03 1.983853570090789945e-03
3.570000000000002616e-01 9.827421137104048299e+00 -4.535907743886049594e-03 2.412916657718291481e-03 1.984770134861697181e-03
3.580000000000002625e-01 9.829552624240074366e+00 -4.549584457960914596e-03 2.418097321934847832e-03 1.985857191042721299e-03
3.590000000000002633e-01 9.831692733148297947e+00 -4.563097348305514972e-03 2.422988440081933620e-03 1.987093732904910044e-03
3.600000000000002642e-01 9.833838496045192556e+00 -4.576309071115383306e-03 2.430546174220773667e-03 1.988610049899916261e-03
3.610000000000002651e-01 9.835990486276852351e+00 -4.588978259472318265e-03 2.436988027812523293e-03 1.990648560624638970e-03
3.620000000000002660e-01 9.838147422131825692e+00 -4.601380781521609113e-03 2.444444926548268275e-03 1.992930558715019524e-03
3.630000000000002669e-01 9.840308346586240873e+00 -4.613484455514122243e-03 2.452560001098941581e-03 1.995482714631661384e-03
3.640000000000002678e-01 9.842472820858702676e+00 -4.625481572157279751e-03 2.461007299695477067e-03 1.998112682146118910e-03
3.650000000000002687e-01 9.844642999656185722e+00 -4.637303824946643720e-03 2.467125027463597069e-03 2.000890700140739182e-03
3.660000000000002696e-01 9.846818391622907285e+00 -4.648741848273662755e-03 2.473349881552100102e-03 2.004022168494009812e-03
3.670000000000002705e-01 9.848999340752014220e+00 -4.659977583496406617e-03 2.479028454389471670e-03 2.007326701845729786e-03
3.680000000000002713e-01 9.851186376640393760e+00 -4.670913760105443492e-03 2.483877871725903054e-03 2.010896575868236641e-03
3.690000000000002722e-01 9.853384568854128389e+00 -4.681823650253494166e-03 2.483631436518865358e-03 2.014463599260194176e-03
3.700000000000002731e-01 9.855596665968700876e+00 -4.692559305552952524e-03 2.480462190980465935e-03 2.018186805465655050e-03
3.710000000000002740e-01 9.857822116779411559e+00 -4.703007775672105907e-03 2.477556964961422949e-03 2.022178514461315038e-03
3.720000000000002749e-01 9.860053441149707609e+00 -4.713368028733886696e-03 2.482043658437836121e-03 2.026236597847946765e-03
3.730000000000002758e-01 9.862287497588663854e+00 -4.723438469064138168e-03 2.489382030107893662e-03 2.030559278366071436e-03
3.740000000000002767e-01 9.864526683167603949e+00 -4.733118651285778480e-03 2.493933072345683524e-03 2.035241360686816051e-03
3.750000000000002776e-01 9.866771942701806353e+00 -4.742631644035617995e-03 2.497372109833214011e-03 2.040059093178096198e-03
3.760000000000002784e-01 9.869021480088550291e+00 -4.751508139476687785e-03 2.501970752732749458e-03 2.045471597987023708e-03
3.770000000000002793e-01 9.871276505830023140e+00 -4.760091744113036094e-03 2.505066002640186917e-03 2.051135602579112413e-03
3.780000000000002802e-01 9.873535993909232644e+00 -4.768348170563391046e-03 2.508860091353887038e-03 2.057084811486402636e-03
3.790000000000002811e-01 9.875799906827069208e+00 -4.776111662952064324e-03 2.512198745115500759e-03 2.063485497575811602e-03
3.800000000000002820e-01 9.878064907668175465e+00 -4.783591201718431253e-03 2.518590360612174041e-03 2.070126977538436306e-03
3.810000000000002829e-01 9.880328588286550584e+00 -4.791239088289180742e-03 2.527558469914061717e-03 2.076561935833699368e-03
3.820000000000002838e-01 9.882583080051091429e+00 -4.803119444403841642e-03 2.548627679862996986e-03 2.078761601063590543e-03
3.830000000000002847e-01 9.884829716448155779e+00 -4.815192685459192268e-03 2.568556288394842346e-03 2.080761139942976894e-03
3.840000000000002855e-01 9.887073802846570558e+00 -4.827259290269083486e-03 2.583172891854303849e-03 2.082761488575619446e-03
3.850000000000002864e-01 9.889318004593047107e+00 -4.839301520026400259e-03 2.595099773549851795e-03 2.084780607018353604e-03
3.860000000000002873e-01 9.891561818628181513e+00 -4.850994260276060219e-03 2.607180225141654192e-03 2.087141075109085874e-03
3.870000000000002882e-01 9.893806014081718558e+00 -4.862286650932380432e-03 2.618091197395334795e-03 2.089886197016516383e-03
3.880000000000002891e-01 9.896048695419727537e+00 -4.873080047410832324e-03 2.630398709401854038e-03 2.093106612853097223e-03
3.890000000000002900e-01 9.898286331141100902e+00 -4.883741247226891340e-03 2.646105525853525813e-03 2.096426702474772120e-03
3.900000000000002909e-01 9.900521803564249268e+00 -4.894564531852473206e-03 2.659092108704107400e-03 2.099553628508011357e-03
3.910000000000002918e-01 9.902752147532373428e+00 -4.905128166852104968e-03 2.674784198727945053e-03 2.102901707172409075e-03
3.920000000000002927e-01 9.904978912280498093e+00 -4.915615643303070451e-03 2.688850895178404934e-03 2.106285582058487187e-03
3.930000000000002935e-01 9.907203964297297105e+00 -4.926125208588640232e-03 2.701073191789628465e-03 2.109612140586791199e-03
3.940000000000002944e-01 9.909428218268590882e+00 -4.936332826443999046e-03 2.712078855150222047e-03 2.113204087980173097e-03
3.950000000000002953e-01 9.911653084300672489e+00 -4.946672679341501504e-03 2.721806647259894345e-03 2.116627992719062601e-03
3.960000000000002962e-01 9.913880284566632284e+00 -4.956689551156125313e-03 2.729489285196330835e-03 2.120339003352881505e-03
3.970000000000002971e-01 9.916111611628505074e+00 -4.966079742494381929e-03 2.734752680621592089e-03 2.124644201209053077e-03
3.980000000000002980e-01 9.918343812873555265e+00 -4.975610920816397192e-03 2.743409675766205619e-03 2.128783246533494551e-03
3.990000000000002989e-01 9.920574315448138947e+00 -4.985054335991122992e-03 2.754551761407441485e-03 2.132979026608406575e-03
4.000000000000002998e-01 9.922804314252806179e+00 -4.994235269088884502e-03 2.764236464421651954e-03 2.137403529581317560e-03
4.010000000000003006e-01 9.925035230505995898e+00 -5.003351513025770803e-03 2.772435259836052157e-03 2.141863167765905695e-03
4.020000000000003015e-01 9.927269917452251846e+00 -5.012493481617879935e-03 2.777806535361931721e-03 2.146272852195566135e-03
4.030000000000003024e-01 9.929506162104171807e+00 -5.021789450535042026e-03 2.785544798615081225e-03 2.150503931072288936e-03
4.040000000000003033e-01 9.931739260633523969e+00 -5.030789460160844245e-03 2.797690930808682114e-03 2.155003323473356561e-03
4.050000000000003042e-01 9.933971919753201263e+00 -5.039838716840626398e-03 2.807179597163332596e-03 2.159431825382977094e-03
4.060000000000003051e-01 9.936201494871225393e+00 -5.048585235510449215e-03 2.819010117486319550e-03 2.164137189073561500e-03
4.070000000000003060e-01 9.938430131628470221e+00 -5.056886790050191954e-03 2.828250032805363495e-03 2.169264243959998645e-03
4.080000000000003069e-01 9.940660724381899627e+00 -5.064903772260371043e-03 2.834311018830965381e-03 2.174649561862010763e-03
4.090000000000003078e-01 9.942892609591494235e+00 -5.072729451946733290e-03 2.840844242352124835e-03 2.180201317651944345e-03
4.100000000000003086e-01 9.945125307953150084e+00 -5.080049956186446537e-03 2.847351594530597198e-03 2.186227264890067135e-03
4.110000000000003095e-01 9.947358364501139860e+00 -5.086839769326283352e-03 2.853783221336507643e-03 2.192751671487488171e-03
4.120000000000003104e-01 9.949591184860986814e+00 -5.093450521153212833e-03 2.860630161306258572e-03 2.199425136935825604e-03
4.130000000000003113e-01 9.951824592490398302e+00 -5.099827653345837854e-03 2.866420023934349894e-03 2.206301077546867287e-03
4.140000000000003122e-01 9.954056670895187864e+00 -5.105836964372508814e-03 2.873758559582947382e-03 2.213514327792892849e-03
4.150000000000003131e-01 9.956286444314088158e+00 -5.111566697918480499e-03 2.881793279018186708e-03 2.220977486622440975e-03
4.160000000000003140e-01 9.958510686582568994e+00 -5.116720359412903901e-03 2.892478090932067841e-03 2.228980543081343548e-03
4.170000000000003149e-01 9.960731748366962179e+00 -5.121572466456518827e-03 2.900510682063333137e-03 2.237252066215544670e-03
4.180000000000003157e-01 9.962959063900528989e+00 -5.126084191259833861e-03 2.898768657693024525e-03 2.245832290480943242e-03
4.190000000000003166e-01 9.965197002004439142e+00 -5.130746595451912001e-03 2.892808491541758870e-03 2.254236312917305956e-03
4.200000000000003175e-01 9.967445588452072514e+00 -5.135077780277140687e-03 2.886491332643769010e-03 2.262944318535516346e-03
4.210000000000003184e-01 9.969704421764534530e+00 -5.138912812539917115e-03 2.880079500077900763e-03 2.272117002364540568e-03
4.220000000000003193e-01 9.971970063940723605e+00 -5.142258986089363187e-03 2.876616809900287702e-03 2.281739750011672202e-03
4.230000000000003202e-01 9.974242184907456732e+00 -5.145329711653798092e-03 2.873208744920671513e-03 2.291595325858976091e-03
4.240000000000003211e-01 9.976520576938016305e+00 -5.148254370467662301e-03 2.869862339908089456e-03 2.301554025164599497e-03
4.250000000000003220e-01 9.978799089626710028e+00 -5.161767153630307525e-03 2.883254464936584049e-03 2.300924243467447356e-03
4.260000000000003229e-01 9.981082123506798354e+00 -5.175983774840939126e-03 2.892949894752613708e-03 2.299596154756387931e-03
4.270000000000003237e-01 9.983369900962456356e+00 -5.189834560643693737e-03 2.902057104985691569e-03 2.298639363701086066e-03
4.280000000000003246e-01 9.985656275896710454e+00 -5.203502174737237307e-03 2.917127240483138872e-03 2.297869112832937131e-03
4.290000000000003255e-01 9.987937424950111165e+00 -5.216302815069054702e-03 2.935153761668344088e-03 2.297950800500088084e-03
4.300000000000003264e-01 9.990213592628066408e+00 -5.228641970871577595e-03 2.952474292916334488e-03 2.298470612998923263e-03
4.310000000000003273e-01 9.992485514259957569e+00 -5.240521038045850913e-03 2.968599406154690326e-03 2.299419860393156056e-03
4.320000000000003282e-01 9.994758794219574582e+00 -5.251815917471118131e-03 2.978535957854104230e-03 2.300926130183976025e-03
4.330000000000003291e-01 9.997035009311110443e+00 -5.262739226038652858e-03 2.986524134502792534e-03 2.302779407517544039e-03
4.340000000000003300e-01 9.999312701110037338e+00 -5.273111914430201295e-03 2.995420115503306079e-03 2.305151461051987028e-03
4.350000000000003308e-01 1.000159227855827737e+01 -5.282972866608269882e-03 3.003395418368236605e-03 2.307998998235068731e-03
4.360000000000003317e-01 1.000387295871234627e+01 -5.292789506117363298e-03 3.012109352048459622e-03 2.310860305280544851e-03
4.370000000000003326e-01 1.000615263491832430e+01 -5.302438086218858038e-03 3.022761880240837362e-03 2.313868397223008567e-03
4.380000000000003335e-01 1.000843275558303525e+01 -5.312140571586191490e-03 3.032019906875241949e-03 2.316808954855847230e-03
4.390000000000003344e-01 1.001071321064261177e+01 -5.321615339685240899e-03 3.041160280108715953e-03 2.319965186281695586e-03
4.400000000000003353e-01 1.001300134172614698e+01 -5.331104664124706322e-03 3.042973580589500987e-03 2.323103510588462543e-03
4.410000000000003362e-01 1.001529458644202109e+01 -5.340179198893181892e-03 3.046934483019072062e-03 2.326652199330309870e-03
4.420000000000003371e-01 1.001759244220714073e+01 -5.348639061489679318e-03 3.050783296370029700e-03 2.330806639555474055e-03
4.430000000000003380e-01 1.001989483888495691e+01 -5.356795556728841112e-03 3.054398878912664705e-03 2.335260385025828087e-03
4.440000000000003388e-01 1.002220279447286977e+01 -5.364825891330558989e-03 3.056870303417701280e-03 2.339831273359597660e-03
4.450000000000003397e-01 1.002451769101344503e+01 -5.372540626104952040e-03 3.057644085529690088e-03 2.344709844980216815e-03
4.460000000000003406e-01 1.002683917761782872e+01 -5.379733544169453680e-03 3.058246939785760204e-03 2.350101668477622054e-03
4.470000000000003415e-01 1.002916851736300785e+01 -5.386956288162076702e-03 3.057616542982950249e-03 2.355457796470697591e-03
4.480000000000003424e-01 1.003150484630410588e+01 -5.393877401089051775e-03 3.057548459991020311e-03 2.361108529299855031e-03
4.490000000000003433e-01 1.003384431193182458e+01 -5.400160721280160801e-03 3.060695093561465428e-03 2.367379299095598733e-03
4.500000000000003442e-01 1.003618811463835847e+01 -5.405952924000651492e-03 3.062150217466758605e-03 2.374128465211853937e-03
4.510000000000003451e-01 1.003853292892793192e+01 -5.411634195175765542e-03 3.066819905602316369e-03 2.380977650934372643e-03
4.520000000000003459e-01 1.004087128229922676e+01 -5.423644773639730438e-03 3.085291402344886996e-03 2.381527978777102806e-03
4.530000000000003468e-01 1.004320158734746649e+01 -5.435792995014244663e-03 3.105487946774522154e-03 2.381964857800713577e-03
4.540000000000003477e-01 1.004552165436952471e+01 -5.447419532268195017e-03 3.127352510209969669e-03 2.382931187248942505e-03
4.550000000000003486e-01 1.004783025681149056e+01 -5.458602039983369812e-03 3.149999598017524070e-03 2.384345095436613861e-03
4.560000000000003495e-01 1.005012792827421464e+01 -5.469048482510847041e-03 3.171377019786764638e-03 2.386492778408514769e-03
4.570000000000003504e-01 1.005241910390319049e+01 -5.479482937910372560e-03 3.188307308934522528e-03 2.388653969813091076e-03
4.580000000000003513e-01 1.005470749025130317e+01 -5.489869086568342424e-03 3.201482738455661489e-03 2.390865101303764253e-03
4.590000000000003522e-01 1.005699467422154036e+01 -5.500109249071035919e-03 3.212925278833841589e-03 2.393224545503742657e-03
4.600000000000003531e-01 1.005928017593700119e+01 -5.510249638596875082e-03 3.224747923136050270e-03 2.395683893047425086e-03
4.610000000000003539e-01 1.006156793338964306e+01 -5.520453611500260836e-03 3.232696158858391032e-03 2.398073366734125838e-03
4.620000000000003548e-01 1.006385849297088164e+01 -5.530333157350285703e-03 3.239773576111703093e-03 2.400777554801386028e-03
4.630000000000003557e-01 1.006614909633932164e+01 -5.540090557945662013e-03 3.249487189505659117e-03 2.403590733547933487e-03
4.640000000000003566e-01 1.006843769407891287e+01 -5.549504051984960849e-03 3.260906312393735927e-03 2.406725680467400059e-03
4.650000000000003575e-01 1.007072150902416396e+01 -5.557623607055578799e-03 3.273808661804484058e-03 2.411119429861857243e-03
4.660000000000003584e-01 1.007299936259108186e+01 -5.565762596566957432e-03 3.287909029649059567e-03 2.415457960473777962e-03
4.670000000000003593e-01 1.007527576690791804e+01 -5.574026332465295899e-03 3.297622015629117845e-03 2.419644091347170588e-03
4.680000000000003602e-01 1.007754925637332022e+01 -5.582199910221428106e-03 3.308710444819249440e-03 2.423894811768716705e-03
4.690000000000003610e-01 1.007982295557649621e+01 -5.590301952923646886e-03 3.316602749747652942e-03 2.428198967637953173e-03
4.700000000000003619e-01 1.008209908456693782e+01 -5.598278019440651281e-03 3.322149028999045288e-03 2.432613362100440914e-03
4.710000000000003628e-01 1.008437451795186135e+01 -5.606385324089782109e-03 3.330951939166251242e-03 2.436881165559756559e-03
4.720000000000003637e-01 1.008664929614103478e+01 -5.614534520602881135e-03 3.339756331429449138e-03 2.441094314070229882e-03
4.730000000000003646e-01 1.008892360456679782e+01 -5.622503489512925903e-03 3.348195063749887304e-03 2.445475018814185358e-03
4.740000000000003655e-01 1.009119763339129427e+01 -5.630413159500899378e-03 3.356384335004444774e-03 2.449905392257800511e-03
4.750000000000003664e-01 1.009347165108837174e+01 -5.637699303332683980e-03 3.363681606255215610e-03 2.454946382166173224e-03
4.760000000000003673e-01 1.009574493699082609e+01 -5.644428569562971384e-03 3.371142667108624133e-03 2.460518909513842792e-03
4.770000000000003681e-01 1.009801651018647917e+01 -5.650834970933492872e-03 3.379261775280416845e-03 2.466383642228851640e-03
4.780000000000003690e-01 1.010029199343821560e+01 -5.656986542385022444e-03 3.381503290648590378e-03 2.472481541520825041e-03
4.790000000000003699e-01 1.010257139906502921e+01 -5.662674528780098186e-03 3.383268901966485047e-03 2.479017094715013636e-03
4.800000000000003708e-01 1.010485414041809271e+01 -5.668094065162896170e-03 3.385352712099396269e-03 2.485796784805202782e-03
4.810000000000003717e-01 1.010713885665415113e+01 -5.673208953127326960e-03 3.388492717068911954e-03 2.492860366010587244e-03
4.820000000000003726e-01 1.010942441948320258e+01 -5.677680850398567590e-03 3.392118021347110234e-03 2.500534880365305399e-03
4.830000000000003735e-01 1.011170653936505559e+01 -5.681816216017556397e-03 3.399696334164549992e-03 2.508512124511444192e-03
4.840000000000003744e-01 1.011398775454415855e+01 -5.685456562015528056e-03 3.404241382912570266e-03 2.516942259438602423e-03
4.850000000000003753e-01 1.011626976069459616e+01 -5.688470556389622901e-03 3.406464405952012997e-03 2.525955926918822814e-03
4.860000000000003761e-01 1.011855231425457902e+01 -5.691156247514038077e-03 3.408602687531179717e-03 2.535254234966318344e-03
4.870000000000003770e-01 1.012083139325287817e+01 -5.693555821580054306e-03 3.414476823280898805e-03 2.544784265555181599e-03
4.880000000000003779e-01 1.012310336678708822e+01 -5.695424422648580343e-03 3.423450888438532569e-03 2.554783458921829065e-03
4.890000000000003788e-01 1.012536787634013891e+01 -5.697013355557079342e-03 3.432503802506392879e-03 2.564999320916780227e-03
4.900000000000003797e-01 1.012762974259739757e+01 -5.699711499534867998e-03 3.437845242276207913e-03 2.574065756966422650e-03
4.910000000000003806e-01 1.012988717922492832e+01 -5.712430654327852429e-03 3.454994026797101291e-03 2.573124582515733116e-03
4.920000000000003815e-01 1.013214219448461328e+01 -5.725010001961914133e-03 3.469994742276947056e-03 2.572338246877359669e-03
4.930000000000003824e-01 1.013440179457008661e+01 -5.737519231066508761e-03 3.477919145593185400e-03 2.571646347684668297e-03
4.940000000000003832e-01 1.013666812764854086e+01 -5.749837984416097079e-03 3.483504905961844721e-03 2.571169751632897734e-03
4.950000000000003841e-01 1.013893733475624259e+01 -5.761647525677661939e-03 3.492440417975930210e-03 2.571211345025394435e-03
4.960000000000003850e-01 1.014120855297704260e+01 -5.773048533707906237e-03 3.501830312907897556e-03 2.571660386215603254e-03
4.970000000000003859e-01 1.014349007263461466e+01 -5.784541190110562524e-03 3.503021532538500536e-03 2.572029926996194631e-03
4.980000000000003868e-01 1.014578275356411652e+01 -5.795955415671335230e-03 3.503274486169479472e-03 2.572494850790379376e-03
4.990000000000003877e-01 1.014808360409598009e+01 -5.806689575746288613e-03 3.505839043882714480e-03 2.573649363556277866e-03
5.000000000000003331e-01 1.015039053405390312e+01 -5.816804458869854512e-03 3.509874500946822719e-03 2.575422149859289429e-03
5.010000000000003340e-01 1.015269939288353918e+01 -5.826324903629674472e-03 3.517466073993623203e-03 2.577766352018957385e-03
5.020000000000003348e-01 1.015501066472671354e+01 -5.834963276985319532e-03 3.523691433810952241e-03 2.580947524271205110e-03
5.030000000000003357e-01 1.015732653426235643e+01 -5.843127863333962523e-03 3.527258327691073191e-03 2.584554938289311456e-03
5.040000000000003366e-01 1.015964542216389965e+01 -5.850867376986507162e-03 3.531979475443286498e-03 2.588532865368166607e-03
5.050000000000003375e-01 1.016196312831751492e+01 -5.858092339245879292e-03 3.540386185630617182e-03 2.592961884548725896e-03
5.060000000000003384e-01 1.016428284167830043e+01 -5.865071811319275130e-03 3.545358450533761530e-03 2.597574893661317320e-03
5.070000000000003393e-01 1.016660662353280031e+01 -5.871909424130856113e-03 3.548127569630971610e-03 2.602278020616771281e-03
5.080000000000003402e-01 1.016893037488099338e+01 -5.877925203228243252e-03 3.554173855035172754e-03 2.607740005687152890e-03
5.090000000000003411e-01 1.017125444604779183e+01 -5.883516732460803041e-03 3.559445565662355988e-03 2.613560343224166551e-03
5.100000000000003419e-01 1.017358070913521573e+01 -5.888768043436524297e-03 3.562504956012627760e-03 2.619654505720009179e-03
5.110000000000003428e-01 1.017590835603104793e+01 -5.893915280083436917e-03 3.566268384251234172e-03 2.625790382340220924e-03
5.120000000000003437e-01 1.017823692948095093e+01 -5.898885249052247988e-03 3.570311799149243799e-03 2.632047521269833060e-03
5.130000000000003446e-01 1.018056353755210885e+01 -5.903489387463941619e-03 3.576881316306020943e-03 2.638608166177747096e-03
5.140000000000003455e-01 1.018288812920271269e+01 -5.907757333939042677e-03 3.583165683335207130e-03 2.645431955373653190e-03
5.150000000000003464e-01 1.018520929829264787e+01 -5.911562094985329911e-03 3.590393005050147683e-03 2.652637025891426380e-03
5.160000000000003473e-01 1.018752565618147266e+01 -5.914975658268692427e-03 3.598617769443909764e-03 2.660161729109654458e-03
5.170000000000003482e-01 1.018983188978420529e+01 -5.918262566850109041e-03 3.612028964117476593e-03 2.667740208107595868e-03
5.180000000000003491e-01 1.019212622709159533e+01 -5.927044332326534583e-03 3.632707024936497088e-03 2.669803420129031497e-03
5.190000000000003499e-01 1.019441383647872001e+01 -5.936034216283349492e-03 3.648424829158660072e-03 2.671636777318304578e-03
5.200000000000003508e-01 1.019669436591732570e+01 -5.944759488445300680e-03 3.664230049839617767e-03 2.673708140422708952e-03
5.210000000000003517e-01 1.019896853891583888e+01 -5.953106065498973108e-03 3.678933066985793331e-03 2.676132552896851903e-03
5.220000000000003526e-01 1.020123434115612149e+01 -5.960869400595593740e-03 3.695067160312983170e-03 2.679109256058142402e-03
5.230000000000003535e-01 1.020349458967414158e+01 -5.968240775113645667e-03 3.707992257093554143e-03 2.682443745624014421e-03
5.240000000000003544e-01 1.020574669687819735e+01 -5.975512099329240677e-03 3.723404895273465208e-03 2.685838144643805901e-03
5.250000000000003553e-01 1.020799544233517153e+01 -5.982937797416600437e-03 3.734192340442423277e-03 2.689047660901209159e-03
5.260000000000003562e-01 1.021024393625747173e+01 -5.990324852873216491e-03 3.741830930573017758e-03 2.692266091567530918e-03
5.270000000000003570e-01 1.021249505317653927e+01 -5.997725290768808094e-03 3.746608371701266350e-03 2.695442015897687397e-03
5.280000000000003579e-01 1.021474998865004657e+01 -6.005099805090779487e-03 3.750164331583477097e-03 2.698613888725311105e-03
5.290000000000003588e-01 1.021701271287370538e+01 -6.012379035235587005e-03 3.749654811576779573e-03 2.701858641969824212e-03
5.300000000000003597e-01 1.021928030564198586e+01 -6.019871967580549092e-03 3.752279199300069361e-03 2.704882080031879594e-03
5.310000000000003606e-01 1.022155126305664830e+01 -6.026755862379329365e-03 3.755798447716895971e-03 2.708512947898515048e-03
5.320000000000003615e-01 1.022382462177309748e+01 -6.033025151378531258e-03 3.759666434929350397e-03 2.712747741571949409e-03
5.330000000000003624e-01 1.022609671925547303e+01 -6.039044290731087998e-03 3.766946808355531133e-03 2.717222904005920075e-03
5.340000000000003633e-01 1.022836104288302295e+01 -6.044713959243249238e-03 3.780390331693335784e-03 2.722031738261665966e-03
5.350000000000003642e-01 1.023061790104895863e+01 -6.050390403904171502e-03 3.793532237968489165e-03 2.726815649934658230e-03
5.360000000000003650e-01 1.023286431908844918e+01 -6.055971262082550377e-03 3.809553222592000632e-03 2.731677694245288925e-03
5.370000000000003659e-01 1.023510459134683970e+01 -6.061643349793302202e-03 3.821371091402783401e-03 2.736434601891863435e-03
5.380000000000003668e-01 1.023733742668814806e+01 -6.067251594792652698e-03 3.834416253484293664e-03 2.741232012216551685e-03
5.390000000000003677e-01 1.023956242917379633e+01 -6.072677825803476231e-03 3.847675340155200935e-03 2.746183269008316621e-03
5.400000000000003686e-01 1.024178003179824259e+01 -6.078026020157700424e-03 3.860423395711442759e-03 2.751185622525058588e-03
5.410000000000003695e-01 1.024399036060160739e+01 -6.083034943319994350e-03 3.872706139955191598e-03 2.756498100877974831e-03
5.420000000000003704e-01 1.024619320233348851e+01 -6.087904924321194990e-03 3.885063192440072789e-03 2.761916406748072400e-03
5.430000000000003713e-01 1.024838690765865401e+01 -6.092474229611343460e-03 3.898768904445847581e-03 2.767597507799284071e-03
5.440000000000003721e-01 1.025057347766825089e+01 -6.096777877563415438e-03 3.910207867966537798e-03 2.773511207841539757e-03
5.450000000000003730e-01 1.025275369871025255e+01 -6.100317964453192722e-03 3.920096922451530609e-03 2.780153676156005369e-03
5.460000000000003739e-01 1.025493113345219065e+01 -6.103529485377634685e-03 3.926094743439534525e-03 2.787090593281364888e-03
5.470000000000003748e-01 1.025711026668665404e+01 -6.106515592468676409e-03 3.927382358005283500e-03 2.794228068325259242e-03
5.480000000000003757e-01 1.025929013116668997e+01 -6.108607886601923227e-03 3.928743406565991976e-03 2.802220340988383161e-03
5.490000000000003766e-01 1.026147045569421934e+01 -6.110414661651701086e-03 3.930090134122336300e-03 2.810459895256600150e-03
5.500000000000003775e-01 1.026365205309885553e+01 -6.111863271954268498e-03 3.930265867318075493e-03 2.819020400688864673e-03
5.510000000000003784e-01 1.026584376522993658e+01 -6.113048988452243933e-03 3.921336857371196701e-03 2.827815965124987323e-03
5.520000000000003793e-01 1.026804267412576621e+01 -6.113828226519284204e-03 3.914919330689652088e-03 2.836987247123508738e-03
5.530000000000003801e-01 1.027024832546688948e+01 -6.114489483539769718e-03 3.908838142416498282e-03 2.846251215639571900e-03
5.540000000000003810e-01 1.027246195296001474e+01 -6.114567572033265813e-03 3.900940078908007175e-03 2.856070598887728521e-03
5.550000000000003819e-01 1.027467926573456225e+01 -6.114038057572099456e-03 3.896725283024590931e-03 2.866458490338061934e-03
5.560000000000003828e-01 1.027689608178337721e+01 -6.112653615851764560e-03 3.895837567036802146e-03 2.877643944832137049e-03
5.570000000000003837e-01 1.027910561803676792e+01 -6.120992449616328122e-03 3.911456196225618874e-03 2.879097570174931307e-03
5.580000000000003846e-01 1.028130851418931258e+01 -6.131416802276733538e-03 3.928520649732080219e-03 2.878465016872464553e-03
5.590000000000003855e-01 1.028350835519308504e+01 -6.141603403134371190e-03 3.941762399361908691e-03 2.878062815222303533e-03
5.600000000000003864e-01 1.028570610138550379e+01 -6.151335860519093444e-03 3.953589668100345421e-03 2.878106083866819806e-03
5.610000000000003872e-01 1.028790351406330927e+01 -6.160955997824366613e-03 3.963543320018878512e-03 2.878258099298759178e-03
5.620000000000003881e-01 1.029010021594440971e+01 -6.170349881612650390e-03 3.973648000512212432e-03 2.878632282389596408e-03
5.630000000000003890e-01 1.029229381049038672e+01 -6.179044237946892081e-03 3.985449691969885321e-03 2.879693381378024657e-03
5.640000000000003899e-01 1.029448890528639282e+01 -6.187263345744855626e-03 3.992168549738752716e-03 2.881210951610002537e-03
5.650000000000003908e-01 1.029668188987820265e+01 -6.195392105525763561e-03 4.002407513715931266e-03 2.882787808085667328e-03
5.660000000000003917e-01 1.029887467644415899e+01 -6.203325258521487189e-03 4.010538692565147716e-03 2.884531235511624166e-03
5.670000000000003926e-01 1.030107650453377310e+01 -6.211475336694876129e-03 4.009647247080765434e-03 2.886046520417436759e-03
5.680000000000003935e-01 1.030328665027426105e+01 -6.218808080892165510e-03 4.008662340404220079e-03 2.888354309498408334e-03
5.690000000000003944e-01 1.030550180264952687e+01 -6.225420093101375306e-03 4.010267717835558875e-03 2.891355605947411138e-03
5.700000000000003952e-01 1.030771777492854469e+01 -6.231984096376129607e-03 4.016011817358310261e-03 2.894375009905966051e-03
5.710000000000003961e-01 1.030993206944982532e+01 -6.238394895607679569e-03 4.024100374327044261e-03 2.897512978132072824e-03
5.720000000000003970e-01 1.031215037592198769e+01 -6.244278134744100234e-03 4.025971662581732252e-03 2.901140069399555516e-03
5.730000000000003979e-01 1.031436958047786234e+01 -6.249492670883937534e-03 4.030288115009283273e-03 2.905387259984545337e-03
5.740000000000003988e-01 1.031659841336219685e+01 -6.254283624316589116e-03 4.025450739982080681e-03 2.910018031799785354e-03
5.750000000000003997e-01 1.031883436421290767e+01 -6.257916833726629054e-03 4.021965983015807385e-03 2.915748125538378428e-03
5.760000000000004006e-01 1.032107908410717378e+01 -6.261295572507890109e-03 4.016575678241778372e-03 2.921678900590229163e-03
5.770000000000004015e-01 1.032332415962726913e+01 -6.264264968573007679e-03 4.019189448477666730e-03 2.927960103305736646e-03
5.780000000000004023e-01 1.032556917014605880e+01 -6.266802272332564622e-03 4.021791753542895004e-03 2.934609359357424375e-03
5.790000000000004032e-01 1.032781239423192687e+01 -6.269105941585637227e-03 4.025881855717558695e-03 2.941422984583331925e-03
5.800000000000004041e-01 1.033005152742479282e+01 -6.270981925813024459e-03 4.031848732947074763e-03 2.948592603377649807e-03
5.810000000000004050e-01 1.033228570035956295e+01 -6.272509777546164504e-03 4.038336842776035600e-03 2.956031274170996259e-03
5.820000000000004059e-01 1.033451437612731638e+01 -6.274177115201459189e-03 4.045501347448029507e-03 2.963261234211675248e-03
5.830000000000004068e-01 1.033672998645061192e+01 -6.282857660804944816e-03 4.067247337509408839e-03 2.963462042526696181e-03
5.840000000000004077e-01 1.033893881117910851e+01 -6.292171297701413049e-03 4.083346569204818546e-03 2.963040169328322315e-03
5.850000000000004086e-01 1.034113552504140898e+01 -6.301209486669774248e-03 4.104495624369304194e-03 2.962893558890445506e-03
5.860000000000004095e-01 1.034332037279967409e+01 -6.309908965142983252e-03 4.125061206877876120e-03 2.963087993235311805e-03
5.870000000000004103e-01 1.034549159085481662e+01 -6.317665662584222817e-03 4.146447607441690851e-03 2.964217819642203829e-03
5.880000000000004112e-01 1.034764420409246277e+01 -6.325038989463587294e-03 4.172425751817436870e-03 2.965714052614260542e-03
5.890000000000004121e-01 1.034978379164997619e+01 -6.332201491010758937e-03 4.192613933497336270e-03 2.967406085018393924e-03
5.900000000000004130e-01 1.035191052312652893e+01 -6.339287381646327262e-03 4.212555905093592727e-03 2.969164671872730459e-03
5.910000000000004139e-01 1.035402973479496858e+01 -6.346456911116544509e-03 4.227245242676897809e-03 2.970834618598556815e-03
5.920000000000004148e-01 1.035614854897883141e+01 -6.353654201090150853e-03 4.234840017227312590e-03 2.972477868617582220e-03
5.930000000000004157e-01 1.035827065277059056e+01 -6.360724367629974965e-03 4.238620575870830423e-03 2.974252869633469982e-03
5.940000000000004166e-01 1.036039935786249089e+01 -6.367738269393801061e-03 4.239033177493471867e-03 2.976090485457810481e-03
5.950000000000004174e-01 1.036253550939114199e+01 -6.374738481158661110e-03 4.238586952507563191e-03 2.977956825406233299e-03
5.960000000000004183e-01 1.036467830759903386e+01 -6.381148615381686262e-03 4.238350407489814564e-03 2.980424099899448703e-03
5.970000000000004192e-01 1.036683078004261738e+01 -6.387226839683931082e-03 4.234754396100411447e-03 2.983237620828179358e-03
5.980000000000004201e-01 1.036899031392128734e+01 -6.392758944217862872e-03 4.233225065547901490e-03 2.986607477056200596e-03
5.990000000000004210e-01 1.037115521216460223e+01 -6.397987882282483128e-03 4.233089638967588685e-03 2.990283458382094264e-03
6.000000000000004219e-01 1.037331825784757733e+01 -6.403132276236133541e-03 4.240086593261038067e-03 2.994044687143359099e-03
6.010000000000004228e-01 1.037547828908165037e+01 -6.407952594904525560e-03 4.247921360831480135e-03 2.998123488317940878e-03
6.020000000000004237e-01 1.037763609638597018e+01 -6.412266947488713155e-03 4.254459643168909989e-03 3.002686029071283211e-03
6.030000000000004245e-01 1.037979229600206743e+01 -6.416546603994188400e-03 4.260346987896934320e-03 3.007267173800859221e-03
6.040000000000004254e-01 1.038194616908620738e+01 -6.420799623015062754e-03 4.266926538875117150e-03 3.011857498596865346e-03
6.050000000000004263e-01 1.038409591800993503e+01 -6.424954493658718152e-03 4.275205569931061350e-03 3.016527391178158626e-03
6.060000000000004272e-01 1.038623815579560805e+01 -6.429141996306516650e-03 4.286904210633498725e-03 3.021150412616954283e-03
6.070000000000004281e-01 1.038837741667247094e+01 -6.433315881908751969e-03 4.294055005045860178e-03 3.025779972920193770e-03
6.080000000000004290e-01 1.039050331014991357e+01 -6.436905700669579358e-03 4.311012223226948561e-03 3.030965194884536074e-03
6.090000000000004299e-01 1.039261463167300548e+01 -6.439610009905285051e-03 4.328288486813382588e-03 3.036991312860111251e-03
6.100000000000004308e-01 1.039471367556310533e+01 -6.441982031658509758e-03 4.342938141558659940e-03 3.043307961884849418e-03
6.110000000000004317e-01 1.039680219274010398e+01 -6.444034979133852516e-03 4.355517802135202600e-03 3.049905409529433259e-03
6.120000000000004325e-01 1.039888059254187169e+01 -6.445636639071237149e-03 4.367236837303520823e-03 3.056910400406469622e-03
6.130000000000004334e-01 1.040094990814706577e+01 -6.447452776485129884e-03 4.378137171291052350e-03 3.063668719219621653e-03
6.140000000000004343e-01 1.040301996920104166e+01 -6.449103542365815754e-03 4.379042488389924513e-03 3.070569072347766656e-03
6.150000000000004352e-01 1.040509734694763111e+01 -6.450520146503452117e-03 4.373142399914003824e-03 3.077676366389357765e-03
6.160000000000004361e-01 1.040717961207080577e+01 -6.451580150118049230e-03 4.369315026943384507e-03 3.085108072440477262e-03
6.170000000000004370e-01 1.040926314484907778e+01 -6.452113903359806869e-03 4.368581125087805418e-03 3.093037526187479309e-03
6.180000000000004379e-01 1.041134507654401808e+01 -6.452128308643479380e-03 4.370196613703170550e-03 3.101454205534414157e-03
6.190000000000004388e-01 1.041342485786313254e+01 -6.451611314779453696e-03 4.371829995664993848e-03 3.110366702900444705e-03
6.200000000000004396e-01 1.041549692950656869e+01 -6.454228883607310806e-03 4.382157240171164446e-03 3.116127728850067759e-03
6.210000000000004405e-01 1.041755906915530083e+01 -6.463957603637613195e-03 4.401817954905471245e-03 3.114794364242851315e-03
6.220000000000004414e-01 1.041960948675548693e+01 -6.473098099688935105e-03 4.422680499502841013e-03 3.114050807366784256e-03
6.230000000000004423e-01 1.042164915636250377e+01 -6.481689438912629012e-03 4.442019831895781604e-03 3.113852157553670050e-03
6.240000000000004432e-01 1.042368129251014253e+01 -6.490403322038579455e-03 4.458267174399827178e-03 3.113534993535616892e-03
6.250000000000004441e-01 1.042570877324162915e+01 -6.498660704280665758e-03 4.471179972794046310e-03 3.113674248637538812e-03
6.260000000000004450e-01 1.042773727391860916e+01 -6.506586134765992603e-03 4.478085457785976366e-03 3.114138813066632920e-03
6.270000000000004459e-01 1.042976932690153724e+01 -6.514323146629183436e-03 4.482270163701104759e-03 3.114785739371283505e-03
6.280000000000004468e-01 1.043180590992455592e+01 -6.522366743951303267e-03 4.485783720932624494e-03 3.115127292290426758e-03
6.290000000000004476e-01 1.043384725343182851e+01 -6.529897032922751116e-03 4.488553525650165049e-03 3.115982843138825030e-03
6.300000000000004485e-01 1.043589443384539095e+01 -6.537041651095372441e-03 4.489861237532928595e-03 3.117228787125013272e-03
6.310000000000004494e-01 1.043794394295427885e+01 -6.543943457540361483e-03 4.494434348652457875e-03 3.118718026580415744e-03
6.320000000000004503e-01 1.044000022567444574e+01 -6.550835449617140038e-03 4.494552729450249084e-03 3.120226248236601663e-03
6.330000000000004512e-01 1.044206180528241212e+01 -6.557393079910793163e-03 4.495813471944413650e-03 3.122074021690764492e-03
6.340000000000004521e-01 1.044412528680969210e+01 -6.563487626076311247e-03 4.500006098796335667e-03 3.124382962042659712e-03
6.350000000000004530e-01 1.044618697378505523e+01 -6.568810656055087439e-03 4.507123680691956825e-03 3.127440268793048143e-03
6.360000000000004539e-01 1.044825095760519496e+01 -6.574465948178970925e-03 4.510482128039245558e-03 3.130158123775223650e-03
6.370000000000004547e-01 1.045032128495015300e+01 -6.580373406466148538e-03 4.510046061508103492e-03 3.132624742932305171e-03
6.380000000000004556e-01 1.045239680149350292e+01 -6.585682277097756887e-03 4.510165733747836803e-03 3.135669631731936944e-03
6.390000000000004565e-01 1.045448648007495329e+01 -6.591292633658442021e-03 4.501614052208070468e-03 3.138410458268874135e-03
6.400000000000004574e-01 1.045658911790868650e+01 -6.596440899671632621e-03 4.493803065938420729e-03 3.141605758076189067e-03
6.410000000000004583e-01 1.045870066725492897e+01 -6.601196490912393348e-03 4.489647144669923866e-03 3.145182588167045722e-03
6.420000000000004592e-01 1.046082122471921316e+01 -6.605625782129755444e-03 4.485068317845565880e-03 3.149072053169692329e-03
6.430000000000004601e-01 1.046294423727765910e+01 -6.609345598277610589e-03 4.486333039831674752e-03 3.153641180041399754e-03
6.440000000000004610e-01 1.046506951568471244e+01 -6.612696726930399928e-03 4.487418319877056229e-03 3.158562315857366479e-03
6.450000000000004619e-01 1.046719265155674350e+01 -6.614924205135215562e-03 4.491788333104158870e-03 3.164585487551872713e-03
6.460000000000004627e-01 1.046931585676029997e+01 -6.616709630936622524e-03 4.493504427380156166e-03 3.171029051985300301e-03
6.470000000000004636e-01 1.047143724308475932e+01 -6.618833161948328193e-03 4.497446837488977035e-03 3.177121801872821814e-03
6.480000000000004645e-01 1.047354620073354781e+01 -6.625111447890899216e-03 4.516153799102409425e-03 3.179076391961574172e-03
6.490000000000004654e-01 1.047563553122484770e+01 -6.631499831902110467e-03 4.542169340602220454e-03 3.180923555726534666e-03
6.500000000000004663e-01 1.047771073759584048e+01 -6.637976128874366333e-03 4.562769757881578181e-03 3.182677964305914708e-03
6.510000000000004672e-01 1.047976963641500525e+01 -6.644422754432518716e-03 4.585523935267751469e-03 3.184449646841817309e-03
6.520000000000004681e-01 1.048181184110365471e+01 -6.650794742539255580e-03 4.608590053889792884e-03 3.186287855748633734e-03
6.530000000000004690e-01 1.048384100009096898e+01 -6.656977176248441742e-03 4.627818188934180489e-03 3.188311068088400899e-03
6.540000000000004698e-01 1.048585612515521781e+01 -6.662745575289435312e-03 4.647620511040600338e-03 3.190741162712128470e-03
6.550000000000004707e-01 1.048786026367994317e+01 -6.668649785785587224e-03 4.664511261060224311e-03 3.193032100124180376e-03
6.560000000000004716e-01 1.048985483467380142e+01 -6.674592339549304497e-03 4.680021345691057731e-03 3.195280277192619981e-03
6.570000000000004725e-01 1.049184384490409983e+01 -6.680661419184285438e-03 4.691651188885880702e-03 3.197399996408548193e-03
6.580000000000004734e-01 1.049383362219649740e+01 -6.686666928410995615e-03 4.696889636013419113e-03 3.199578561676230930e-03
6.590000000000004743e-01 1.049583246549519089e+01 -6.693251632401360333e-03 4.694408333707873575e-03 3.201188067046947198e-03
6.600000000000004752e-01 1.049783714032487403e+01 -6.699862145733135634e-03 4.695187316049996042e-03 3.202783399399820787e-03
6.610000000000004761e-01 1.049984379860938155e+01 -6.706202669740285449e-03 4.699544385232762300e-03 3.204651382345013490e-03
6.620000000000004770e-01 1.050185250161876205e+01 -6.712167528708850792e-03 4.703464519328353841e-03 3.206895246926676126e-03
6.630000000000004778e-01 1.050386114839654006e+01 -6.718218061696676173e-03 4.709571283918664690e-03 3.209055641880546265e-03
6.640000000000004787e-01 1.050587141063361152e+01 -6.724052050325364863e-03 4.713789813253906405e-03 3.211438239953303807e-03
6.650000000000004796e-01 1.050788101072255820e+01 -6.729564304983824165e-03 4.719964216037140538e-03 3.214142323267311918e-03
6.660000000000004805e-01 1.050988483761027226e+01 -6.734662203456856164e-03 4.730835315742800903e-03 3.217252511989082946e-03
6.670000000000004814e-01 1.051188586265184988e+01 -6.739555448372646675e-03 4.738530406795026829e-03 3.220552069297184968e-03
6.680000000000004823e-01 1.051388370321241261e+01 -6.744289196452310682e-03 4.746448635889574837e-03 3.223992309727159028e-03
6.690000000000004832e-01 1.051587647861477137e+01 -6.749193600501250841e-03 4.756418198142491234e-03 3.227245215340906678e-03
6.700000000000004841e-01 1.051786743596202101e+01 -6.753670350552301409e-03 4.762713003302668051e-03 3.230909207581274777e-03
6.710000000000004849e-01 1.051985229202808902e+01 -6.758384602958836598e-03 4.773528536890817367e-03 3.234320833239358751e-03
6.720000000000004858e-01 1.052182976276638726e+01 -6.762756345586996495e-03 4.785285607288759444e-03 3.238053203891963928e-03
6.730000000000004867e-01 1.052379733373643411e+01 -6.766838357491641170e-03 4.799267387444790950e-03 3.242049861424876629e-03
6.740000000000004876e-01 1.052575182848394952e+01 -6.770243786822499957e-03 4.815749039307088211e-03 3.246684502397491779e-03
6.750000000000004885e-01 1.052769619460377371e+01 -6.773292681055033751e-03 4.828926561230852468e-03 3.251642660693423049e-03
6.760000000000004894e-01 1.052962790345039146e+01 -6.776119980389759545e-03 4.844411133772007216e-03 3.256785668189565632e-03
6.770000000000004903e-01 1.053155797362433255e+01 -6.778998087657053979e-03 4.848927913715964273e-03 3.261864485890310361e-03
6.780000000000004912e-01 1.053349042259483603e+01 -6.781634199130716183e-03 4.849185228627229775e-03 3.267188183169727079e-03
6.790000000000004921e-01 1.053542548025417425e+01 -6.783816930626453308e-03 4.848759271288240365e-03 3.272969054555182125e-03
6.800000000000004929e-01 1.053735962030708428e+01 -6.785703926034259391e-03 4.851563873124221070e-03 3.279049810233433757e-03
6.810000000000004938e-01 1.053929241759912117e+01 -6.787289966551006935e-03 4.854492674514126159e-03 3.285433331243589345e-03
6.820000000000004947e-01 1.054123073958846568e+01 -6.788668809654719444e-03 4.850346820310203616e-03 3.292030595437784191e-03
6.830000000000004956e-01 1.054316924985669957e+01 -6.789220035427062649e-03 4.850709767193178701e-03 3.299439107975411529e-03
6.840000000000004965e-01 1.054510837664061640e+01 -6.789693133961382208e-03 4.850566350044548634e-03 3.306908758828836468e-03
6.850000000000004974e-01 1.054704760822518317e+01 -6.789863895737603162e-03 4.850632311170833579e-03 3.314667461660522185e-03
6.860000000000004983e-01 1.054898429133936233e+01 -6.789090005373373850e-03 4.852406891194213125e-03 3.323357918505036659e-03
6.870000000000004992e-01 1.055092139818033914e+01 -6.790046340794820418e-03 4.852939499818010455e-03 3.330330100307043323e-03
6.880000000000005000e-01 1.055285856090619845e+01 -6.799065614389618144e-03 4.861902888530308768e-03 3.329302306239075460e-03
6.890000000000005009e-01 1.055479686226491864e+01 -6.807995574408171914e-03 4.869694215687976092e-03 3.328420966283108552e-03
6.900000000000005018e-01 1.055673348315924009e+01 -6.816194677181051931e-03 4.879573782859601694e-03 3.328317559737262957e-03
6.910000000000005027e-01 1.055867260605021585e+01 -6.823951340628997206e-03 4.884828449653244239e-03 3.328701055435695846e-03
6.920000000000005036e-01 1.056061289931743552e+01 -6.831036023107715793e-03 4.890742755888043136e-03 3.329786928009033711e-03
6.930000000000005045e-01 1.056254743474337410e+01 -6.837612731302365743e-03 4.903077305363788552e-03 3.331405210368819977e-03
6.940000000000005054e-01 1.056449171644069729e+01 -6.844985002462450861e-03 4.900703305139259523e-03 3.332266884058168212e-03
6.950000000000005063e-01 1.056643707512327701e+01 -6.852149643463782344e-03 4.906790960884059236e-03 3.333352162829351061e-03
6.960000000000005071e-01 1.056837756024201269e+01 -6.858338652961554031e-03 4.917853534225874283e-03 3.335415265587011145e-03
6.970000000000005080e-01 1.057030958947442478e+01 -6.864094150403341962e-03 4.932064917991250616e-03 3.337912459784949434e-03
6.980000000000005089e-01 1.057223733458656767e+01 -6.869395904788680972e-03 4.941650792645794175e-03 3.340867373338357160e-03
6.990000000000005098e-01 1.057416208507755506e+01 -6.874414343455068771e-03 4.949663852467676289e-03 3.344099830630209262e-03
7.000000000000005107e-01 1.057608753252498168e+01 -6.879290444463424976e-03 4.953842997036804648e-03 3.347469483702066300e-03
7.010000000000005116e-01 1.057801625812904156e+01 -6.883848242988332283e-03 4.955122638928454587e-03 3.351153996497322537e-03
7.020000000000005125e-01 1.057994620859205881e+01 -6.888176399589181383e-03 4.958225936571932120e-03 3.355061286537506723e-03
7.030000000000005134e-01 1.058188779591635509e+01 -6.892496848376568341e-03 4.950909524080289448e-03 3.358986979833265309e-03
7.040000000000005143e-01 1.058383543864561993e+01 -6.895952907990155617e-03 4.948310178725313230e-03 3.363765236518152183e-03
7.050000000000005151e-01 1.058577968172339112e+01 -6.898881944844918387e-03 4.954638867073727845e-03 3.369042619838313532e-03
7.060000000000005160e-01 1.058772593175726406e+01 -6.901266231018409782e-03 4.955016197145467073e-03 3.374837872360525286e-03
7.070000000000005169e-01 1.058967551205176605e+01 -6.903147197320192406e-03 4.953566902818207739e-03 3.381109839037654222e-03
7.080000000000005178e-01 1.059162703930909011e+01 -6.904841606611566637e-03 4.953314349287507232e-03 3.387540135515248844e-03
7.090000000000005187e-01 1.059357609302340997e+01 -6.906557555853766461e-03 4.957503841533907052e-03 3.393925790125251578e-03
7.100000000000005196e-01 1.059552604487735294e+01 -6.907915555083235168e-03 4.957963701140257959e-03 3.400643744994073878e-03
7.110000000000005205e-01 1.059747303378527405e+01 -6.908492781255597126e-03 4.961503873334487114e-03 3.408108146241695374e-03
7.120000000000005214e-01 1.059941560101437830e+01 -6.908831197952623737e-03 4.966263968848382004e-03 3.415780781674649692e-03
7.130000000000005222e-01 1.060135413826681905e+01 -6.909605340025610186e-03 4.971068087584857263e-03 3.423007417925249575e-03
7.140000000000005231e-01 1.060327295906564160e+01 -6.916885419328890408e-03 4.998064620506338998e-03 3.423760997612369968e-03
7.150000000000005240e-01 1.060517562272626613e+01 -6.924438335161440042e-03 5.021774674536913854e-03 3.424272714711998691e-03
7.160000000000005249e-01 1.060706404186314344e+01 -6.931823790819933127e-03 5.043404653942615799e-03 3.424974848461105528e-03
7.170000000000005258e-01 1.060894248803233708e+01 -6.938860684563677265e-03 5.060414515370040105e-03 3.426036789371087517e-03
7.180000000000005267e-01 1.061081336790541130e+01 -6.945618061009505365e-03 5.074738187935289371e-03 3.427389512417973374e-03
7.190000000000005276e-01 1.061268004778237639e+01 -6.952473212612674675e-03 5.085793335647580821e-03 3.428658574926885406e-03
7.200000000000005285e-01 1.061455048418164715e+01 -6.959359676731760938e-03 5.088923277461002495e-03 3.429921301233527543e-03
7.210000000000005294e-01 1.061642781930205892e+01 -6.965944349227922577e-03 5.088609228816150937e-03 3.431503037322419271e-03
7.220000000000005302e-01 1.061831147900885775e+01 -6.972355538245227427e-03 5.088695831446403764e-03 3.433257437993323356e-03
7.230000000000005311e-01 1.062020132950768136e+01 -6.978883100928630866e-03 5.089032602105011092e-03 3.434895827533110055e-03
7.240000000000005320e-01 1.062209296347731069e+01 -6.985393068313922559e-03 5.093759098684597607e-03 3.436547140344901365e-03
7.250000000000005329e-01 1.062397650397533333e+01 -6.991401670282291862e-03 5.107861172259651854e-03 3.438680634146749383e-03
7.260000000000005338e-01 1.062585153908214863e+01 -6.996927252909702737e-03 5.121892146094399016e-03 3.441273294680639600e-03
7.270000000000005347e-01 1.062771852519323268e+01 -7.001876943232109365e-03 5.134890832148063591e-03 3.444409391858465220e-03
7.280000000000005356e-01 1.062957283368982964e+01 -7.006409767317202733e-03 5.152101270720245776e-03 3.447933166886090264e-03
7.290000000000005365e-01 1.063141507057822643e+01 -7.010295278287848215e-03 5.168058389891050548e-03 3.452072331360894926e-03
7.300000000000005373e-01 1.063325392854422269e+01 -7.014690742097765691e-03 5.175832776101511185e-03 3.455695649156040068e-03
7.310000000000005382e-01 1.063509262760160112e+01 -7.019171301783658223e-03 5.180472244405223692e-03 3.459231560965582691e-03
7.320000000000005391e-01 1.063692586893753855e+01 -7.023064674348357406e-03 5.189823338410927411e-03 3.463331759015860194e-03
7.330000000000005400e-01 1.063874736623126616e+01 -7.026603553966426739e-03 5.205106260238823689e-03 3.467745654601635859e-03
7.340000000000005409e-01 1.064055735055352336e+01 -7.030416993441617433e-03 5.220432671184409811e-03 3.471856964037830194e-03
7.350000000000005418e-01 1.064235954355482328e+01 -7.034022822645955714e-03 5.231829821346043602e-03 3.476150015335180508e-03
7.360000000000005427e-01 1.064415682688728992e+01 -7.036988344384638092e-03 5.239705011917989916e-03 3.481050767553556594e-03
7.370000000000005436e-01 1.064595171840540111e+01 -7.039385853345048703e-03 5.244494335233862957e-03 3.486478090266028913e-03
7.380000000000005445e-01 1.064774588173716374e+01 -7.042028150578039276e-03 5.247864818815406625e-03 3.491639656288784976e-03
7.390000000000005453e-01 1.064954139323198135e+01 -7.044577692914038430e-03 5.249066198096435237e-03 3.496875689818297953e-03
7.400000000000005462e-01 1.065133304945511306e+01 -7.046641749217023680e-03 5.254985526085313545e-03 3.502587460941779685e-03
7.410000000000005471e-01 1.065311738074055903e+01 -7.048057993780648851e-03 5.263726708334676326e-03 3.508950877320668633e-03
7.420000000000005480e-01 1.065489163073212175e+01 -7.048452887459808087e-03 5.274202895897081751e-03 3.516327761387226351e-03
7.430000000000005489e-01 1.065665378947083752e+01 -7.048227835549327434e-03 5.286069096833558544e-03 3.524300057368103933e-03
7.440000000000005498e-01 1.065840848373393435e+01 -7.047776822428593498e-03 5.293082559331770305e-03 3.532473933322983085e-03
7.450000000000005507e-01 1.066016096565661009e+01 -7.046551870992117696e-03 5.294069948316376152e-03 3.541389225636514936e-03
7.460000000000005516e-01 1.066190577946340845e+01 -7.044447991123887511e-03 5.299634184325525445e-03 3.551150923729940075e-03
7.470000000000005524e-01 1.066364690810011062e+01 -7.041827320252862926e-03 5.300698683550691265e-03 3.561397630577575833e-03
7.480000000000005533e-01 1.066539634092671385e+01 -7.039312975942312034e-03 5.289880149339086512e-03 3.571518401274320718e-03
7.490000000000005542e-01 1.066715656341361651e+01 -7.035967451896053305e-03 5.275744964993390497e-03 3.582446015806128523e-03
7.500000000000005551e-01 1.066893316665372282e+01 -7.035838192644103782e-03 5.259234952537792350e-03 3.590156765124185526e-03
7.510000000000005560e-01 1.067071238368172992e+01 -7.045099471683220239e-03 5.265882443676123993e-03 3.588511806888496081e-03
7.520000000000005569e-01 1.067249264329962344e+01 -7.054763667721337776e-03 5.274504049827817391e-03 3.586494060090069606e-03
7.530000000000005578e-01 1.067427247173334770e+01 -7.064024622568883943e-03 5.284196188844621916e-03 3.584903566251654468e-03
7.540000000000005587e-01 1.067604808963796259e+01 -7.072666129999836439e-03 5.297048225384946331e-03 3.583932549900224925e-03
7.550000000000005596e-01 1.067782184072973273e+01 -7.081215688746774102e-03 5.307464596976636979e-03 3.583059440754731741e-03
7.560000000000005604e-01 1.067960177861770887e+01 -7.089505731879727247e-03 5.309567843903580976e-03 3.582452831605945857e-03
7.570000000000005613e-01 1.068138952409626974e+01 -7.097052540965351035e-03 5.309307062404486181e-03 3.582583222998250803e-03
7.580000000000005622e-01 1.068318336625646126e+01 -7.103872725435499656e-03 5.310030565243983001e-03 3.583424849380130017e-03
7.590000000000005631e-01 1.068498022545835902e+01 -7.109960353569513315e-03 5.313101151671753043e-03 3.584967409893193274e-03
7.600000000000005640e-01 1.068677318996256531e+01 -7.115707755804735399e-03 5.322743251598439571e-03 3.586809995220148310e-03
7.610000000000005649e-01 1.068856800133044338e+01 -7.121472690015802527e-03 5.326661322137733919e-03 3.588604372142211157e-03
7.620000000000005658e-01 1.069036675583242690e+01 -7.127254553507310700e-03 5.328500051523786876e-03 3.590359743009938730e-03
7.630000000000005667e-01 1.069217115835065357e+01 -7.132421000376747144e-03 5.328018482150080615e-03 3.592700325483761357e-03
7.640000000000005675e-01 1.069398411382351100e+01 -7.136945145010631548e-03 5.323989672153206683e-03 3.595642181318997599e-03
7.650000000000005684e-01 1.069580238626692648e+01 -7.140009276617732305e-03 5.321736833202251639e-03 3.599982845498405932e-03
7.660000000000005693e-01 1.069762519208981999e+01 -7.142542534270909620e-03 5.319736711377395615e-03 3.604787392065810295e-03
7.670000000000005702e-01 1.069944283084360137e+01 -7.144753203382617386e-03 5.327114449601236430e-03 3.609854851491113310e-03
7.680000000000005711e-01 1.070125937547935102e+01 -7.146851859912618614e-03 5.330307224162967976e-03 3.614983240489846351e-03
7.690000000000005720e-01 1.070307449418366375e+01 -7.147806690241680257e-03 5.332687985928956549e-03 3.621203086630730723e-03
7.700000000000005729e-01 1.070489206183157371e+01 -7.148792748971330435e-03 5.331225101061362603e-03 3.627345983723033289e-03
7.710000000000005738e-01 1.070671454792088717e+01 -7.149423400043678108e-03 5.326937310730220539e-03 3.633794166978140602e-03
7.720000000000005747e-01 1.070854014792180919e+01 -7.149872725195499830e-03 5.324272724273476816e-03 3.640371269191481057e-03
7.730000000000005755e-01 1.071036332661002355e+01 -7.149579796434332203e-03 5.326401108219976956e-03 3.647634027420499324e-03
7.740000000000005764e-01 1.071217842665919129e+01 -7.148305227045683233e-03 5.333205177877943862e-03 3.655803144273862392e-03
7.750000000000005773e-01 1.071397370306101493e+01 -7.154369234372239331e-03 5.359092832548597099e-03 3.656601264258821631e-03
7.760000000000005782e-01 1.071575267285365740e+01 -7.161253544963474757e-03 5.382283752321003964e-03 3.656533962060971692e-03
7.770000000000005791e-01 1.071751567624508539e+01 -7.168233465164889663e-03 5.405230073736903319e-03 3.656321500098377343e-03
7.780000000000005800e-01 1.071927051031003408e+01 -7.175474518016233469e-03 5.420640453067537487e-03 3.655804484933715057e-03
7.790000000000005809e-01 1.072101719380044749e+01 -7.181494779068478204e-03 5.434811288655074998e-03 3.656455415155305828e-03
7.800000000000005818e-01 1.072275910406002808e+01 -7.187773647964071019e-03 5.445863388383478595e-03 3.656836588449946003e-03
7.810000000000005826e-01 1.072449779618544241e+01 -7.193583523823407315e-03 5.454891398409075602e-03 3.657681947877765728e-03
7.820000000000005835e-01 1.072622899072895564e+01 -7.198957205721414482e-03 5.467762662208188601e-03 3.658952269827067845e-03
7.830000000000005844e-01 1.072795984983748063e+01 -7.203937290771707594e-03 5.473078182246711790e-03 3.660612814950256737e-03
7.840000000000005853e-01 1.072969044065807509e+01 -7.208691407829891096e-03 5.478100587235433527e-03 3.662502330855855505e-03
7.850000000000005862e-01 1.073141531214501576e+01 -7.213083207858208418e-03 5.488211720917537256e-03 3.664741960439484025e-03
7.860000000000005871e-01 1.073312796311661366e+01 -7.217225491767877144e-03 5.504574520169981666e-03 3.667210435850722875e-03
7.870000000000005880e-01 1.073483220084205492e+01 -7.220479031370624981e-03 5.516241305929365027e-03 3.670535652419695035e-03
7.880000000000005889e-01 1.073652842630872151e+01 -7.223661556507487806e-03 5.527436089840897897e-03 3.673905053729586197e-03
7.890000000000005898e-01 1.073822366538668760e+01 -7.226752102528492989e-03 5.531513024562399912e-03 3.677359125476548259e-03
7.900000000000005906e-01 1.073991452470703756e+01 -7.229644054601329882e-03 5.538784734251372098e-03 3.681003988163888789e-03
7.910000000000005915e-01 1.074159726907776324e+01 -7.231216720221878176e-03 5.548472349496192009e-03 3.685931384207655637e-03
7.920000000000005924e-01 1.074327082410103706e+01 -7.233260307683593918e-03 5.559705284409773365e-03 3.690362708168515565e-03
7.930000000000005933e-01 1.074493939112084462e+01 -7.235167337119921202e-03 5.566600317312367027e-03 3.694917749302201702e-03
7.940000000000005942e-01 1.074660792769913265e+01 -7.237229267421967788e-03 5.568692689133940971e-03 3.699316890191221320e-03
7.950000000000005951e-01 1.074827523346005442e+01 -7.238952421165995195e-03 5.571646660244217349e-03 3.704050816671287851e-03
7.960000000000005960e-01 1.074994907212514050e+01 -7.241113819423114842e-03 5.567275154337034473e-03 3.708359795978425581e-03
7.970000000000005969e-01 1.075162593605486450e+01 -7.242754443613164984e-03 5.565890513889172088e-03 3.713199778379968480e-03
7.980000000000005977e-01 1.075329953261341132e+01 -7.243593897034706491e-03 5.569997338487887167e-03 3.718844433768009588e-03
7.990000000000005986e-01 1.075496553639851172e+01 -7.243826666518244327e-03 5.577822881417843735e-03 3.725090754586191620e-03
8.000000000000005995e-01 1.075662765386647202e+01 -7.243939869528958839e-03 5.581822401568658706e-03 3.731454474648425099e-03
8.010000000000006004e-01 1.075827998207970815e+01 -7.243666526084172053e-03 5.591338312848040393e-03 3.738198993859894858e-03
8.020000000000006013e-01 1.075991792211940989e+01 -7.243482239183863559e-03 5.605542199482117273e-03 3.744851511295650345e-03
8.030000000000006022e-01 1.076154264723645504e+01 -7.242842883747438280e-03 5.618117766702293396e-03 3.751950663327387799e-03
8.040000000000006031e-01 1.076317483905786787e+01 -7.242086627437313053e-03 5.609894806024481352e-03 3.759160650221929790e-03
8.050000000000006040e-01 1.076481354393631307e+01 -7.240923229881263135e-03 5.602218351436066834e-03 3.766758940478313975e-03
8.060000000000006048e-01 1.076645640910444612e+01 -7.238754857524998081e-03 5.595889689391941695e-03 3.775333527442401027e-03
8.070000000000006057e-01 1.076810796651954227e+01 -7.236637877585346164e-03 5.585080462489196325e-03 3.783830079950818714e-03
8.080000000000006066e-01 1.076976495658868949e+01 -7.232796125146205568e-03 5.575806055998992761e-03 3.794008689604952324e-03
8.090000000000006075e-01 1.077142691894775162e+01 -7.228988766408031216e-03 5.567026407345901026e-03 3.804124872131326232e-03
8.100000000000006084e-01 1.077308757457042887e+01 -7.238395975736807222e-03 5.577740353059553249e-03 3.801063429719209359e-03
8.110000000000006093e-01 1.077474441996143106e+01 -7.247296898152942070e-03 5.590451507150749101e-03 3.798526854408140144e-03
8.120000000000006102e-01 1.077639500662658101e+01 -7.255407833595682240e-03 5.604821168445737675e-03 3.796784105867897878e-03
8.130000000000006111e-01 1.077803472359267190e+01 -7.263170072801497686e-03 5.623453106710610445e-03 3.795382223347176179e-03
8.140000000000006120e-01 1.077966825442410226e+01 -7.270638804663134142e-03 5.637107973232770991e-03 3.794265460639770909e-03
8.150000000000006128e-01 1.078129769406450933e+01 -7.277402353806162842e-03 5.647962713399091832e-03 3.793833919679197308e-03
8.160000000000006137e-01 1.078292157694499309e+01 -7.283953234886965042e-03 5.660070354403202650e-03 3.793593360905500849e-03
8.170000000000006146e-01 1.078453755336134812e+01 -7.289796602390549198e-03 5.673820186035524217e-03 3.794025249766494728e-03
8.180000000000006155e-01 1.078614766554846760e+01 -7.294762210767921119e-03 5.684650023648437668e-03 3.795300668000671854e-03
8.190000000000006164e-01 1.078775372058696291e+01 -7.299465229594562753e-03 5.693410191099249583e-03 3.796802126030793170e-03
8.200000000000006173e-01 1.078936047725665404e+01 -7.303507949829533483e-03 5.696751280138410631e-03 3.798922228525800863e-03
8.210000000000006182e-01 1.079096988166453031e+01 -7.307633324473308475e-03 5.698228916597039215e-03 3.800924992116728410e-03
8.220000000000006191e-01 1.079258691315952312e+01 -7.311829877104722777e-03 5.694798382111907267e-03 3.802831349995098448e-03
8.230000000000006199e-01 1.079421735347940370e+01 -7.315850581354861430e-03 5.685410261474284181e-03 3.804890462689217677e-03
8.240000000000006208e-01 1.079586049820881044e+01 -7.318640458380989804e-03 5.675495728974247304e-03 3.808136624934896526e-03
8.250000000000006217e-01 1.079750538985669195e+01 -7.320913838663014976e-03 5.676022190781507097e-03 3.811841869510061882e-03
8.260000000000006226e-01 1.079914665754318825e+01 -7.322041344403877432e-03 5.680773657907571376e-03 3.816628899083798158e-03
8.270000000000006235e-01 1.080078366085249719e+01 -7.322554631091954952e-03 5.685551321783017392e-03 3.821971762147046391e-03
8.280000000000006244e-01 1.080241183251333581e+01 -7.322446182678742609e-03 5.694274521840124968e-03 3.827874051114635301e-03
8.290000000000006253e-01 1.080403447875224643e+01 -7.322073082220898615e-03 5.699426843310279739e-03 3.834024049247619550e-03
8.300000000000006262e-01 1.080565535069006522e+01 -7.321739462074676116e-03 5.700867524255885319e-03 3.840136962472168007e-03
8.310000000000006271e-01 1.080727366938480394e+01 -7.320991209461673484e-03 5.702672514722955006e-03 3.846668751546991009e-03
8.320000000000006279e-01 1.080889657899787437e+01 -7.320191788805244411e-03 5.697282175734810945e-03 3.853269787004811892e-03
8.330000000000006288e-01 1.081052662844208179e+01 -7.322813331068335138e-03 5.692763886860919761e-03 3.856493976557771181e-03
8.340000000000006297e-01 1.081215492389548416e+01 -7.330906918213675114e-03 5.702611464811302086e-03 3.854323990392652215e-03
8.350000000000006306e-01 1.081377924996095174e+01 -7.339456493427672264e-03 5.715130427960087196e-03 3.851762703291630556e-03
8.360000000000006315e-01 1.081540605925881948e+01 -7.347908085640429861e-03 5.721098787772692547e-03 3.849364444193564393e-03
8.370000000000006324e-01 1.081703896783818486e+01 -7.355442252012442395e-03 5.722533672647064917e-03 3.847932099791580903e-03
8.380000000000006333e-01 1.081867094582421629e+01 -7.362355889757006902e-03 5.730377903725577052e-03 3.847152198210601962e-03
8.390000000000006342e-01 1.082029451255589514e+01 -7.368398386734554932e-03 5.744831655055705581e-03 3.847248954868428845e-03
8.400000000000006350e-01 1.082190233386188005e+01 -7.374067058932505352e-03 5.766245752947592000e-03 3.847712621963031085e-03
8.410000000000006359e-01 1.082350000600661311e+01 -7.379742042439049569e-03 5.782069897705996268e-03 3.848156418086158288e-03
8.420000000000006368e-01 1.082509341850341222e+01 -7.385022946482188398e-03 5.791610449683070282e-03 3.848970132637752079e-03
8.430000000000006377e-01 1.082668443883157217e+01 -7.390192907695221358e-03 5.799172579535279148e-03 3.849871843292744164e-03
8.440000000000006386e-01 1.082827005800845654e+01 -7.395234142963732528e-03 5.809614966079353938e-03 3.850881054665258874e-03
8.450000000000006395e-01 1.082985171769836796e+01 -7.400264810853930154e-03 5.818605120942511345e-03 3.851880867081669720e-03
8.460000000000006404e-01 1.083142932496807376e+01 -7.404513764893949981e-03 5.826906495188155857e-03 3.853638057127907815e-03
8.470000000000006413e-01 1.083299926659365653e+01 -7.408205081221625084e-03 5.838263455638853690e-03 3.855923229062064705e-03
8.480000000000006422e-01 1.083455634811445734e+01 -7.410904688409310735e-03 5.853823167608503651e-03 3.859147416976652697e-03
8.490000000000006430e-01 1.083610418155483046e+01 -7.413491919790883566e-03 5.865658479417758253e-03 3.862442004820971966e-03
8.500000000000006439e-01 1.083764634253314263e+01 -7.416549609152338525e-03 5.874388630840170385e-03 3.865239202317764019e-03
8.510000000000006448e-01 1.083918866446043161e+01 -7.419265547869836712e-03 5.876943620580855725e-03 3.868352434687290752e-03
8.520000000000006457e-01 1.084073593972504845e+01 -7.421745666806136774e-03 5.874470402189293713e-03 3.871679646531951072e-03
8.530000000000006466e-01 1.084228352705085108e+01 -7.423841883917424965e-03 5.876254558114800929e-03 3.875366329675300394e-03
8.540000000000006475e-01 1.084382482405461090e+01 -7.424997768835353042e-03 5.883700765075530227e-03 3.879952370315536362e-03
8.550000000000006484e-01 1.084535872585520799e+01 -7.426292781129707060e-03 5.892390980532614259e-03 3.884365440160510337e-03
8.560000000000006493e-01 1.084688179671383601e+01 -7.427436980544371327e-03 5.904366121916354050e-03 3.888902185624987674e-03
8.570000000000006501e-01 1.084839363742084828e+01 -7.428487448361131319e-03 5.916646741348862738e-03 3.893512792740401549e-03
8.580000000000006510e-01 1.084989899462313012e+01 -7.428992897084872246e-03 5.923635694803029358e-03 3.898652422852941311e-03
8.590000000000006519e-01 1.085139781809962578e+01 -7.428926913350687375e-03 5.930103436855028651e-03 3.904342424839846778e-03
8.600000000000006528e-01 1.085288430701092111e+01 -7.428333422775715116e-03 5.941844511480390105e-03 3.910530607655829036e-03
8.610000000000006537e-01 1.085436149353512292e+01 -7.427600153952978318e-03 5.950413629751166028e-03 3.916839706503602234e-03
8.620000000000006546e-01 1.085583939645809437e+01 -7.425997954198968257e-03 5.948095031227515830e-03 3.923993613604944385e-03
8.630000000000006555e-01 1.085732124552176003e+01 -7.424067317474665820e-03 5.942218253809002440e-03 3.931455390792523708e-03
8.640000000000006564e-01 1.085881203216792912e+01 -7.421513819862814165e-03 5.930727173693729759e-03 3.939555998074987207e-03
8.650000000000006573e-01 1.086032114806285520e+01 -7.418692562935538630e-03 5.909576668009455629e-03 3.947962609990687474e-03
8.660000000000006581e-01 1.086184936629008391e+01 -7.414652565394444679e-03 5.886434338165738751e-03 3.957616032961447546e-03
8.670000000000006590e-01 1.086340128571443842e+01 -7.415147620170929772e-03 5.863228195816421080e-03 3.962790649918274469e-03
8.680000000000006599e-01 1.086495715927953576e+01 -7.425080658650673633e-03 5.869207093553330430e-03 3.958616929524490236e-03
8.690000000000006608e-01 1.086651553738359333e+01 -7.435016364807297239e-03 5.876638260749729968e-03 3.954524861415096432e-03
8.700000000000006617e-01 1.086807151505954394e+01 -7.443825005609370875e-03 5.887847329658755895e-03 3.951618648732233355e-03
8.710000000000006626e-01 1.086962135728104606e+01 -7.451754137713885104e-03 5.901911916211767181e-03 3.949638220556524540e-03
8.720000000000006635e-01 1.087116115507865288e+01 -7.458824792875456446e-03 5.919026995268633108e-03 3.948552632443686101e-03
8.730000000000006644e-01 1.087269542987156967e+01 -7.465518580300349420e-03 5.931243787383559500e-03 3.947875088604664399e-03
8.740000000000006652e-01 1.087423178587113703e+01 -7.472316481482214889e-03 5.935960481914852316e-03 3.947135105957189256e-03
8.750000000000006661e-01 1.087576265759635064e+01 -7.478068795816946238e-03 5.947197070603345639e-03 3.947454233965543534e-03
8.760000000000006670e-01 1.087728770738625883e+01 -7.482708944490755812e-03 5.957659154582560859e-03 3.948879464116807243e-03
8.770000000000006679e-01 1.087880442264775205e+01 -7.486360250506740414e-03 5.969644989013522633e-03 3.951272294378731925e-03
8.780000000000006688e-01 1.088031029154564600e+01 -7.489413080761364062e-03 5.983544182867416884e-03 3.954234452359484120e-03
8.790000000000006697e-01 1.088181251407766759e+01 -7.492822303205035409e-03 5.990599771183444458e-03 3.956822521935552534e-03
8.800000000000006706e-01 1.088331709616323550e+01 -7.495768138746050982e-03 5.991186053178132812e-03 3.959859719215366551e-03
8.810000000000006715e-01 1.088483018075923781e+01 -7.498432811966575760e-03 5.985348215964274819e-03 3.963167684682575471e-03
8.820000000000006724e-01 1.088634762033941605e+01 -7.500329986114809624e-03 5.982890405936561531e-03 3.967223298293846845e-03
8.830000000000006732e-01 1.088787222641909302e+01 -7.502334756564267224e-03 5.977728676887296075e-03 3.971155844178456823e-03
8.840000000000006741e-01 1.088940528837723321e+01 -7.504477178159841763e-03 5.971415220019661227e-03 3.974940540861402263e-03
8.850000000000006750e-01 1.089093596228318894e+01 -7.504329794474273382e-03 5.973655888518536114e-03 3.980983806745760044e-03
8.860000000000006759e-01 1.089245943471499700e+01 -7.502999977746178072e-03 5.979527545938118603e-03 3.988171279294487268e-03
8.870000000000006768e-01 1.089397810684889834e+01 -7.501309409631096679e-03 5.982637275729763525e-03 3.995680267763845536e-03
8.880000000000006777e-01 1.089549193074456745e+01 -7.499394101540723251e-03 5.985570205871603572e-03 4.003369528684197660e-03
8.890000000000006786e-01 1.089700983677777657e+01 -7.497552880468055445e-03 5.979646847258940009e-03 4.010945129422094704e-03
8.900000000000006795e-01 1.089852953996892104e+01 -7.496035501526637779e-03 5.976332310382165280e-03 4.018159309995515682e-03
8.910000000000006803e-01 1.090003789822416458e+01 -7.501834685908093103e-03 5.993476430664557153e-03 4.018070961366408678e-03
8.920000000000006812e-01 1.090153329020593098e+01 -7.508116620177826203e-03 6.012724638411423225e-03 4.017505232165552616e-03
8.930000000000006821e-01 1.090301784580925570e+01 -7.513712590616337603e-03 6.029156987291615574e-03 4.017604169808539766e-03
8.940000000000006830e-01 1.090449225093459873e+01 -7.518600415395665197e-03 6.044195290052639495e-03 4.018373941121831938e-03
8.950000000000006839e-01 1.090595535695277007e+01 -7.523411111873178937e-03 6.060305093701833824e-03 4.019187642845555887e-03
8.960000000000006848e-01 1.090740818327593331e+01 -7.528428009333745785e-03 6.075601686170509219e-03 4.019762273567961328e-03
8.970000000000006857e-01 1.090885007572350851e+01 -7.533710149004386840e-03 6.091817701429187541e-03 4.020043048570852255e-03
8.980000000000006866e-01 1.091027832603791126e+01 -7.539224958316549999e-03 6.110974643913804141e-03 4.020066455111618621e-03
8.990000000000006875e-01 1.091170415217342615e+01 -7.544959091565391941e-03 6.119132956050495932e-03 4.019840591523065991e-03
9.000000000000006883e-01 1.091313173019469041e+01 -7.550212425573838045e-03 6.122634404309585006e-03 4.020052426362933327e-03
9.010000000000006892e-01 1.091455862476355243e+01 -7.555064719081000697e-03 6.128170150218975772e-03 4.020632815821077906e-03
9.020000000000006901e-01 1.091597756729464663e+01 -7.559772290970046861e-03 6.140829759875844097e-03 4.021327144461577137e-03
9.030000000000006910e-01 1.091739262690264312e+01 -7.563718893765314887e-03 6.148659285768832104e-03 4.022749266345320741e-03
9.040000000000006919e-01 1.091880788757180554e+01 -7.567143341682837539e-03 6.151882672520416102e-03 4.024654608337350885e-03
9.050000000000006928e-01 1.092022366472277817e+01 -7.569992165359001011e-03 6.154215014386370773e-03 4.027095688164613468e-03
9.060000000000006937e-01 1.092163275726206351e+01 -7.572766073151966128e-03 6.163673533866626843e-03 4.029573400929738029e-03
9.070000000000006946e-01 1.092303584105654579e+01 -7.574868287638186932e-03 6.171784493155902003e-03 4.032676710809299236e-03
9.080000000000006954e-01 1.092443276089732507e+01 -7.576585384722997647e-03 6.179665543943721646e-03 4.036115175185160490e-03
9.090000000000006963e-01 1.092582955031433656e+01 -7.577966947769900971e-03 6.181177530758410685e-03 4.039863978217247097e-03
9.100000000000006972e-01 1.092722503167696679e+01 -7.579065518384504006e-03 6.183584155754268639e-03 4.043882811332912691e-03
9.110000000000006981e-01 1.092860975832268799e+01 -7.578666397010755396e-03 6.193939751289553874e-03 4.049362447297138491e-03
9.120000000000006990e-01 1.092998707498933264e+01 -7.577964773173458818e-03 6.200648106528813125e-03 4.055110151500249636e-03
9.130000000000006999e-01 1.093134913910901140e+01 -7.576355347701680711e-03 6.214291228022917647e-03 4.061720261527321935e-03
9.140000000000007008e-01 1.093269342516686216e+01 -7.574094313917775420e-03 6.229808256067023362e-03 4.068939475890490792e-03
9.150000000000007017e-01 1.093402422729214329e+01 -7.571295216321503700e-03 6.240493091040365085e-03 4.076653484003447091e-03
9.160000000000007025e-01 1.093534561388052495e+01 -7.568248058367890892e-03 6.246861469986234212e-03 4.084574265214503674e-03
9.170000000000007034e-01 1.093665633223802836e+01 -7.565000995416647223e-03 6.254282637913242959e-03 4.092655140353997252e-03
9.180000000000007043e-01 1.093796147224952797e+01 -7.561476320091848127e-03 6.256336308592231124e-03 4.100982993415269728e-03
9.190000000000007052e-01 1.093928159069459838e+01 -7.558480842534145983e-03 6.238362397463739772e-03 4.108762597164694608e-03
9.200000000000007061e-01 1.094061897030749186e+01 -7.555269030755523002e-03 6.217889417862037388e-03 4.116739978817040777e-03
9.210000000000007070e-01 1.094197900168558490e+01 -7.552383156983885279e-03 6.192351778890844635e-03 4.124395206785949793e-03
9.220000000000007079e-01 1.094336094282749272e+01 -7.549029687672626811e-03 6.167088545764810338e-03 4.132512313301200599e-03
9.230000000000007088e-01 1.094476428461604023e+01 -7.544895305756894877e-03 6.141553517209387414e-03 4.141393441609435809e-03
9.240000000000007097e-01 1.094617890950523886e+01 -7.542409693193456548e-03 6.127784803994821942e-03 4.148602544612880333e-03
9.250000000000007105e-01 1.094759998585647054e+01 -7.552050659270389404e-03 6.130974308038713433e-03 4.143717501767777388e-03
9.260000000000007114e-01 1.094902164210507145e+01 -7.561818144407981765e-03 6.140161895807070766e-03 4.138727450658870495e-03
9.270000000000007123e-01 1.095044071447859046e+01 -7.570679223601663524e-03 6.151606850082648806e-03 4.134657901477593878e-03
9.280000000000007132e-01 1.095185805894589670e+01 -7.579063065203839322e-03 6.161718597897603011e-03 4.131066871516847483e-03
9.290000000000007141e-01 1.095326937381553556e+01 -7.586946154914180236e-03 6.175631285275322464e-03 4.127969540187409990e-03
9.300000000000007150e-01 1.095467802243915045e+01 -7.594576451754762522e-03 6.185927828139868231e-03 4.125115921657483350e-03
9.310000000000007159e-01 1.095608407625638847e+01 -7.601691444954278981e-03 6.195637627716261281e-03 4.122762050958080939e-03
9.320000000000007168e-01 1.095748077005102949e+01 -7.608367504610841388e-03 6.211673709969817332e-03 4.120821032164582835e-03
9.330000000000007176e-01 1.095887320324548675e+01 -7.613976352917915108e-03 6.221543158460660777e-03 4.119915705882974503e-03
9.340000000000007185e-01 1.096025397735421336e+01 -7.618625236426452597e-03 6.237851127699840272e-03 4.119929025523487442e-03
9.350000000000007194e-01 1.096162371020251847e+01 -7.622312378438132405e-03 6.252579530133027183e-03 4.120861491668920823e-03
9.360000000000007203e-01 1.096298376301886002e+01 -7.625784938515572584e-03 6.265732122174022187e-03 4.121967276103626759e-03
9.370000000000007212e-01 1.096433656046698246e+01 -7.629370852707707297e-03 6.276573404585262562e-03 4.122924995278485528e-03
9.380000000000007221e-01 1.096569139184295238e+01 -7.632768795773596168e-03 6.277937419803673522e-03 4.124042276145073460e-03
9.390000000000007230e-01 1.096704972708743497e+01 -7.635224192771575095e-03 6.276888948288985963e-03 4.126069925494940671e-03
9.400000000000007239e-01 1.096841008392773809e+01 -7.637117655448111275e-03 6.276760815144999395e-03 4.128616504825731448e-03
9.410000000000007248e-01 1.096977527345665671e+01 -7.638851590314636904e-03 6.273662061396016905e-03 4.131286420966322204e-03
9.420000000000007256e-01 1.097113684421969992e+01 -7.640035497413189512e-03 6.278464734369971177e-03 4.134497085556514996e-03
9.430000000000007265e-01 1.097249190764751248e+01 -7.640523957411456298e-03 6.285460529598903452e-03 4.138427550076018667e-03
9.440000000000007274e-01 1.097384673041922376e+01 -7.640287728180895736e-03 6.285464956469612001e-03 4.143099558673457236e-03
9.450000000000007283e-01 1.097520117035019105e+01 -7.639362266891271472e-03 6.284922335923983153e-03 4.148467649519611139e-03
9.460000000000007292e-01 1.097655946067445853e+01 -7.637315689122617900e-03 6.279025364855131928e-03 4.154967548784099622e-03
9.470000000000007301e-01 1.097792309399254052e+01 -7.634889024752519217e-03 6.271255706670538811e-03 4.161852219907800909e-03
9.480000000000007310e-01 1.097927824359552673e+01 -7.639951137339982129e-03 6.284801534353765678e-03 4.161299737394813861e-03
9.490000000000007319e-01 1.098062609402744272e+01 -7.645465046832425685e-03 6.297614614916438938e-03 4.160340477865748926e-03
9.500000000000007327e-01 1.098196688784309494e+01 -7.650998617289675972e-03 6.310204801637456749e-03 4.159400168389889435e-03
9.510000000000007336e-01 1.098329390018744967e+01 -7.656141233120541956e-03 6.329128888765814254e-03 4.158868191498270826e-03
9.520000000000007345e-01 1.098461754620744912e+01 -7.662012812840174672e-03 6.338366792840716482e-03 4.157633503288802115e-03
9.530000000000007354e-01 1.098593802686222887e+01 -7.667802914519275884e-03 6.347322259739532693e-03 4.156514681908484582e-03
9.540000000000007363e-01 1.098725214684754015e+01 -7.673410115093894784e-03 6.359290129782615292e-03 4.155609057663586792e-03
9.550000000000007372e-01 1.098856505049839605e+01 -7.678686320753747886e-03 6.365782669897846781e-03 4.155056536977507452e-03
9.560000000000007381e-01 1.098988788937031558e+01 -7.683805244617657008e-03 6.360966372698127584e-03 4.154686482636392973e-03
9.570000000000007390e-01 1.099121721856441347e+01 -7.689617514582689113e-03 6.360288320484794485e-03 4.153661624676735151e-03
9.580000000000007399e-01 1.099254977255359478e+01 -7.694618217430982364e-03 6.362064228249675844e-03 4.153472410996052362e-03
9.590000000000007407e-01 1.099388686209393740e+01 -7.699286836491524982e-03 6.362197296148907472e-03 4.153644097619540662e-03
9.600000000000007416e-01 1.099522276462479375e+01 -7.703767716078405159e-03 6.367865185222046365e-03 4.154021408522004348e-03
9.610000000000007425e-01 1.099656401720651466e+01 -7.707484497000741466e-03 6.366231915279832801e-03 4.155169361191363500e-03
9.620000000000007434e-01 1.099790735506307371e+01 -7.711002907447898728e-03 6.367665050888852811e-03 4.156514573103301836e-03
9.630000000000007443e-01 1.099924937740861353e+01 -7.713722046445233189e-03 6.371699700905415938e-03 4.158646990596399397e-03
9.640000000000007452e-01 1.100058877815079583e+01 -7.715687364849321481e-03 6.376286622667015277e-03 4.161503475558503591e-03
9.650000000000007461e-01 1.100192009218849165e+01 -7.716883987934848414e-03 6.385569950239029617e-03 4.165082015143217048e-03
9.660000000000007470e-01 1.100323493475992365e+01 -7.717258626549407252e-03 6.402416055117411686e-03 4.169417812398538981e-03
9.670000000000007478e-01 1.100453492691453228e+01 -7.717192258635570748e-03 6.417200104026939481e-03 4.174123967019925142e-03
9.680000000000007487e-01 1.100582235836914258e+01 -7.717587450039908696e-03 6.430155995429609299e-03 4.178310339580855806e-03
9.690000000000007496e-01 1.100709527370174712e+01 -7.718209658048110107e-03 6.445294325443569512e-03 4.182213828397397283e-03
9.700000000000007505e-01 1.100835489337812412e+01 -7.718719846242960009e-03 6.459100169865960445e-03 4.186176472457422797e-03
9.710000000000007514e-01 1.100960129547846833e+01 -7.718507465590778056e-03 6.472105365246565330e-03 4.190801870023569756e-03
9.720000000000007523e-01 1.101083532542079801e+01 -7.718216313448820684e-03 6.484186371119136580e-03 4.195446940160658771e-03
9.730000000000007532e-01 1.101206295310320726e+01 -7.717736577311043802e-03 6.490108894901794670e-03 4.200230080831248922e-03
9.740000000000007541e-01 1.101328651339512632e+01 -7.716925691331952969e-03 6.493365399412896061e-03 4.205310165107583285e-03
9.750000000000007550e-01 1.101450198254264912e+01 -7.716350520291919216e-03 6.500881372769122882e-03 4.210135200183946075e-03
9.760000000000007558e-01 1.101571243499154207e+01 -7.715672044750033348e-03 6.505219595857082010e-03 4.215037499863016901e-03
9.770000000000007567e-01 1.101693327386126064e+01 -7.713901902969021174e-03 6.493063033250444371e-03 4.220989836232815276e-03
9.780000000000007576e-01 1.101816126987369771e+01 -7.711230847880583793e-03 6.483234835443523435e-03 4.227795609554340500e-03
9.790000000000007585e-01 1.101939678602547446e+01 -7.708055097954837932e-03 6.472538946178088039e-03 4.235065616443278898e-03
9.800000000000007594e-01 1.102064542456809804e+01 -7.704830206986018788e-03 6.456191664362437473e-03 4.242357445554438382e-03
9.810000000000007603e-01 1.102190547006270904e+01 -7.701645726294750922e-03 6.441600231683744689e-03 4.249570050944694033e-03
9.820000000000007612e-01 1.102317857755621588e+01 -7.706010012431064107e-03 6.432902518924222060e-03 4.249236338028036103e-03
9.830000000000007621e-01 1.102445940123878287e+01 -7.716729821829281140e-03 6.435906139262291721e-03 4.242622816805078148e-03
9.840000000000007629e-01 1.102574615523834822e+01 -7.726310887048986470e-03 6.439556887483637720e-03 4.237216226330878764e-03
9.850000000000007638e-01 1.102703135461062978e+01 -7.734060081862732805e-03 6.448860709581179240e-03 4.233685374950932334e-03
9.860000000000007647e-01 1.102831738801189765e+01 -7.741218702782467868e-03 6.455185301514595846e-03 4.230786438103692482e-03
9.870000000000007656e-01 1.102960573266845223e+01 -7.747813611031531891e-03 6.459468954476946592e-03 4.228501673655892315e-03
9.880000000000007665e-01 1.103090187971347724e+01 -7.754323570567968338e-03 6.458176525542959345e-03 4.226360530394328470e-03
9.890000000000007674e-01 1.103220974410728772e+01 -7.760673807620381212e-03 6.452809413809905068e-03 4.224434161316388200e-03
9.900000000000007683e-01 1.103352601891176299e+01 -7.765990033391949321e-03 6.449715228916678977e-03 4.223575192458514649e-03
9.910000000000007692e-01 1.103483935820572803e+01 -7.769508537835247315e-03 6.456169243870203862e-03 4.224517778299665717e-03
9.920000000000007701e-01 1.103615221719087458e+01 -7.773196263468836603e-03 6.460337278322288851e-03 4.225303051254609629e-03
9.930000000000007709e-01 1.103747403455209053e+01 -7.776613170548398249e-03 6.454795809332449300e-03 4.226367447731724063e-03
9.940000000000007718e-01 1.103879603685130384e+01 -7.779922096971010094e-03 6.457919797757700510e-03 4.227538095779585087e-03
9.950000000000007727e-01 1.104011049309516324e+01 -7.782365779855405369e-03 6.467909535996008846e-03 4.229556288289108498e-03
9.960000000000007736e-01 1.104142227645939478e+01 -7.784707000296826884e-03 6.472923636065282260e-03 4.231651268425969288e-03
9.970000000000007745e-01 1.104273118153454014e+01 -7.787296783674869764e-03 6.478391708529508512e-03 4.233471704020641199e-03
9.980000000000007754e-01 1.104403615782443104e+01 -7.789378296815183123e-03 6.484402006924280815e-03 4.235771785842961171e-03
9.990000000000007763e-01 1.104533238163836550e+01 -7.790822431582133077e-03 6.494598617647672455e-03 4.238678167871979402e-03
1.000000000000000666e+00 1.104661508513215296e+01 -7.791668700863016786e-03 6.508965207075565265e-03 4.242146823388823727e-03
1.001000000000000556e+00 1.104788499191110418e+01 -7.791818797214931057e-03 6.521912018263706888e-03 4.246253228603515638e-03
1.002000000000000446e+00 1.104915403503778926e+01 -7.791306446869165382e-03 6.522263320184088810e-03 4.250965766707754355e-03
1.003000000000000336e+00 1.105041387298995836e+01 -7.789774832429700868e-03 6.529936880260593657e-03 4.256617913098505526e-03
1.004000000000000226e+00 1.105167429439374160e+01 -7.787833295101686225e-03 6.527411891318445590e-03 4.262615838938760456e-03
1.005000000000000115e+00 1.105294316629580997e+01 -7.785174110872887000e-03 6.516302208804517805e-03 4.269282665329728922e-03
1.006000000000000005e+00 1.105421021910612467e+01 -7.789189256820449637e-03 6.522136446505754671e-03 4.269284343617443453e-03
1.006999999999999895e+00 1.105546422403808293e+01 -7.794300886849112042e-03 6.540295954890848473e-03 4.268188126085508370e-03
1.007999999999999785e+00 1.105670588239574670e+01 -7.799652522228386203e-03 6.557994164564619893e-03 4.266848386175929077e-03
1.008999999999999675e+00 1.105793444234477718e+01 -7.805149688946755489e-03 6.576589739916272222e-03 4.265357886313830491e-03
1.009999999999999565e+00 1.105914871996600723e+01 -7.810075898163376662e-03 6.595798276933323434e-03 4.264431738937044317e-03
1.010999999999999455e+00 1.106035691667721288e+01 -7.814541730191859603e-03 6.606345018986214956e-03 4.263954903728058889e-03
1.011999999999999345e+00 1.106156549836991232e+01 -7.819166962861664322e-03 6.610585270162224608e-03 4.263306394352937151e-03
1.012999999999999234e+00 1.106277808557660158e+01 -7.823732869491126576e-03 6.611145662801862569e-03 4.262744411078786197e-03
1.013999999999999124e+00 1.106398954291093339e+01 -7.826457616751726284e-03 6.615000282419914931e-03 4.264047915255104321e-03
1.014999999999999014e+00 1.106519310860893057e+01 -7.828304662124691352e-03 6.624738964127513743e-03 4.266242299195866818e-03
1.015999999999998904e+00 1.106638768286136809e+01 -7.830102251904202601e-03 6.635527999466683466e-03 4.268489140172112076e-03
1.016999999999998794e+00 1.106757444499743137e+01 -7.831781680605729226e-03 6.645019544542449599e-03 4.270858140880561329e-03
1.017999999999998684e+00 1.106875844231347727e+01 -7.833078973846283391e-03 6.649081657800379533e-03 4.273634494305594833e-03
1.018999999999998574e+00 1.106995307352766567e+01 -7.834050312732640520e-03 6.639419098544249720e-03 4.276771944520366825e-03
1.019999999999998463e+00 1.107115488861062147e+01 -7.834948314137583567e-03 6.633133231181779707e-03 4.280015443852989813e-03
1.020999999999998353e+00 1.107236550929096275e+01 -7.835968229343327762e-03 6.625347549002048864e-03 4.283172543168660244e-03
1.021999999999998243e+00 1.107357873011713778e+01 -7.836354082649243588e-03 6.623133256474211458e-03 4.286996550802346824e-03
1.022999999999998133e+00 1.107478870030867313e+01 -7.836461786200994359e-03 6.626491594665646565e-03 4.291123773325594519e-03
1.023999999999998023e+00 1.107598757677527779e+01 -7.835953193193884170e-03 6.637076726589224984e-03 4.295884665587898846e-03
1.024999999999997913e+00 1.107717467615539775e+01 -7.835616381842951464e-03 6.648517001722991163e-03 4.300488211052461845e-03
1.025999999999997803e+00 1.107835522654806759e+01 -7.834465867578219861e-03 6.653915474908376343e-03 4.305907420570404334e-03
1.026999999999997693e+00 1.107953230229064090e+01 -7.832699410474300641e-03 6.655623667900992593e-03 4.311951145716941616e-03
1.027999999999997582e+00 1.108070581366954421e+01 -7.830729266341115644e-03 6.657217887437802059e-03 4.318207038050362462e-03
1.028999999999997472e+00 1.108187292557413883e+01 -7.827929454573671203e-03 6.660817549979051316e-03 4.325287910653838504e-03
1.029999999999997362e+00 1.108302784073552871e+01 -7.824220584605180023e-03 6.669305423215299983e-03 4.333255578440676700e-03
1.030999999999997252e+00 1.108416494995691437e+01 -7.819773914629324016e-03 6.682664693243666951e-03 4.341917524880187750e-03
1.031999999999997142e+00 1.108528028447028468e+01 -7.814576571892165729e-03 6.699242058521851645e-03 4.351264870874524925e-03
1.032999999999997032e+00 1.108638858363295654e+01 -7.809284846194926299e-03 6.700985683523071057e-03 4.360663234891938231e-03
1.033999999999996922e+00 1.108749807142981147e+01 -7.803235475990371629e-03 6.693747679135436147e-03 4.370770696797374524e-03
1.034999999999996811e+00 1.108862085857792756e+01 -7.797209691237593464e-03 6.674422543121504535e-03 4.380805881268253453e-03
1.035999999999996701e+00 1.108976020249268224e+01 -7.791170737325720484e-03 6.651826822571044705e-03 4.390826400326624732e-03
1.036999999999996591e+00 1.109090705799927967e+01 -7.784068831148356626e-03 6.637213324550923776e-03 4.401867745286674669e-03
1.037999999999996481e+00 1.109206566395825355e+01 -7.777493526511669239e-03 6.618887567537789715e-03 4.412356602568552437e-03
1.038999999999996371e+00 1.109323940511537288e+01 -7.770724633012193565e-03 6.596983475892870090e-03 4.423017954739847518e-03
1.039999999999996261e+00 1.109441691571566047e+01 -7.779923276550238659e-03 6.602412676262648522e-03 4.417756747806772348e-03
1.040999999999996151e+00 1.109559487204557549e+01 -7.790697940735225036e-03 6.612741610820205285e-03 4.410975964042063331e-03
1.041999999999996041e+00 1.109676501934345083e+01 -7.800922766682679213e-03 6.630775468807333442e-03 4.404796099647148057e-03
1.042999999999995930e+00 1.109792499280010780e+01 -7.810176423289788908e-03 6.650202966632818083e-03 4.399622476825694115e-03
1.043999999999995820e+00 1.109907686043651864e+01 -7.818627424763139461e-03 6.666759788352297905e-03 4.395278509376345649e-03
1.044999999999995710e+00 1.110023269218021369e+01 -7.826378535996847755e-03 6.670546792301801711e-03 4.391652420052224136e-03
1.045999999999995600e+00 1.110138949591494395e+01 -7.833348740116943820e-03 6.676545005386683163e-03 4.388825179200865796e-03
1.046999999999995490e+00 1.110254479493180924e+01 -7.839704354832090216e-03 6.684405337966804750e-03 4.386633603899175483e-03
1.047999999999995380e+00 1.110369207259233271e+01 -7.845466397221416074e-03 6.698188736697944720e-03 4.385049189860120919e-03
1.048999999999995270e+00 1.110482482946770055e+01 -7.850268010683891795e-03 6.717511135316045490e-03 4.384425040391302236e-03
1.049999999999995159e+00 1.110595073099021235e+01 -7.854483844827262612e-03 6.728582322315466296e-03 4.384382025713367236e-03
1.050999999999995049e+00 1.110708185321068342e+01 -7.858536722240811595e-03 6.727414501769741345e-03 4.384513787639557347e-03
1.051999999999994939e+00 1.110822536261460236e+01 -7.861987969377690066e-03 6.718478565458749219e-03 4.385264392062711986e-03
1.052999999999994829e+00 1.110938402565447980e+01 -7.864547995874781455e-03 6.705884955997342550e-03 4.386963022596040290e-03
1.053999999999994719e+00 1.111054463497616673e+01 -7.865268411263174470e-03 6.704659089576240488e-03 4.390546316571645145e-03
1.054999999999994609e+00 1.111169912440716345e+01 -7.864552208065677882e-03 6.710062777068958803e-03 4.395579425400191788e-03
1.055999999999994499e+00 1.111284914906520349e+01 -7.862802818012472328e-03 6.712778159972433711e-03 4.401663669233757924e-03
1.056999999999994388e+00 1.111399651095435459e+01 -7.860435801203557310e-03 6.713073912052457820e-03 4.408388721218525937e-03
1.057999999999994278e+00 1.111515029280677780e+01 -7.857980851538149542e-03 6.704198999114941576e-03 4.415228303800095531e-03
1.058999999999994168e+00 1.111631343986879372e+01 -7.855265621951931093e-03 6.692118559936007655e-03 4.422356205117928402e-03
1.059999999999994058e+00 1.111748580127739494e+01 -7.851826930574125687e-03 6.679465521972906619e-03 4.430229700101074274e-03
1.060999999999993948e+00 1.111866156230679259e+01 -7.859309243620530086e-03 6.683548214222881714e-03 4.427248825613109076e-03
1.061999999999993838e+00 1.111983332924488366e+01 -7.867699374707839977e-03 6.695932436616772176e-03 4.423413448197984106e-03
1.062999999999993728e+00 1.112100281808858071e+01 -7.876296393376246152e-03 6.706807549679193181e-03 4.419428694341068567e-03
1.063999999999993618e+00 1.112216541132012537e+01 -7.885488520602602219e-03 6.722895289057940343e-03 4.414897927394510237e-03
1.064999999999993507e+00 1.112331506628018829e+01 -7.893568728226463618e-03 6.743913768163545611e-03 4.411500531278572841e-03
1.065999999999993397e+00 1.112445622941623213e+01 -7.900913338493759791e-03 6.759750202449916340e-03 4.408846125185703936e-03
1.066999999999993287e+00 1.112559477434555255e+01 -7.907703256428656388e-03 6.769158327108238879e-03 4.406752038508618928e-03
1.067999999999993177e+00 1.112674025350630203e+01 -7.914953618810506922e-03 6.769474458061032832e-03 4.404208700166538197e-03
1.068999999999993067e+00 1.112788775653103457e+01 -7.921921779794525997e-03 6.774418755061982489e-03 4.401949101639789953e-03
1.069999999999992957e+00 1.112903258961778086e+01 -7.929004462349011420e-03 6.784171375602722834e-03 4.399566615201692260e-03
1.070999999999992847e+00 1.113016283508983584e+01 -7.936164302789738487e-03 6.805918830734758104e-03 4.397083451219126714e-03
1.071999999999992736e+00 1.113127990814692048e+01 -7.942315080881039852e-03 6.825242023796401075e-03 4.395580984236592895e-03
1.072999999999992626e+00 1.113238739206475181e+01 -7.948135247120463251e-03 6.840651329289132096e-03 4.394386471997310285e-03
1.073999999999992516e+00 1.113349145506627558e+01 -7.953424745282440533e-03 6.849361743758670962e-03 4.393696848149993700e-03
1.074999999999992406e+00 1.113459873293647640e+01 -7.958496680126587661e-03 6.851218809925769745e-03 4.393204553918994386e-03
1.075999999999992296e+00 1.113570463876334316e+01 -7.962466272892348984e-03 6.856560446025589117e-03 4.393781651092175215e-03
1.076999999999992186e+00 1.113681883316251842e+01 -7.965748276599802016e-03 6.851553877424540820e-03 4.395017142081110093e-03
1.077999999999992076e+00 1.113793255466055676e+01 -7.967657245384349510e-03 6.853935747346004762e-03 4.397576277535418521e-03
1.078999999999991966e+00 1.113903170268355325e+01 -7.968718680398060444e-03 6.869570657401572605e-03 4.400923300861930149e-03
1.079999999999991855e+00 1.114011453142743768e+01 -7.969236172569957657e-03 6.886407428685523482e-03 4.404762887390905116e-03
1.080999999999991745e+00 1.114118471594363591e+01 -7.968966184049765950e-03 6.898781667851541094e-03 4.409327664245278784e-03
1.081999999999991635e+00 1.114224209143722533e+01 -7.967996141888417441e-03 6.910620648298998817e-03 4.414539647693254375e-03
1.082999999999991525e+00 1.114328850298155160e+01 -7.965630142646427242e-03 6.919218598320151653e-03 4.421135937405831426e-03
1.083999999999991415e+00 1.114433603310985177e+01 -7.962971936721919761e-03 6.915441808421752753e-03 4.428033224808110117e-03
1.084999999999991305e+00 1.114539295163391053e+01 -7.959949153207124956e-03 6.903030629148366321e-03 4.435328002129381407e-03
1.085999999999991195e+00 1.114647087600362774e+01 -7.956938687668949767e-03 6.879014317951740592e-03 4.442648260894784505e-03
1.086999999999991084e+00 1.114756700241304266e+01 -7.953195727464390519e-03 6.857069318049469064e-03 4.450719742792935349e-03
1.087999999999990974e+00 1.114867764238386094e+01 -7.949000556295424125e-03 6.838360585477140652e-03 4.459253550959543441e-03
1.088999999999990864e+00 1.114980304034866521e+01 -7.944647502370940848e-03 6.819249537566676386e-03 4.467953286741129307e-03
1.089999999999990754e+00 1.115093366307790212e+01 -7.938689024890767040e-03 6.808066295653848396e-03 4.478241616105240602e-03
1.090999999999990644e+00 1.115207423118240904e+01 -7.937702991510425451e-03 6.797134887003513856e-03 4.483585211915446130e-03
1.091999999999990534e+00 1.115321159802079265e+01 -7.947335947913754250e-03 6.809969109530140952e-03 4.478371022080734898e-03
1.092999999999990424e+00 1.115434312967164310e+01 -7.957766652650712785e-03 6.826235001800264740e-03 4.472416479347306531e-03
1.093999999999990314e+00 1.115547211058760269e+01 -7.967153290103664437e-03 6.838172374144076832e-03 4.467548493155363773e-03
1.094999999999990203e+00 1.115659940031482655e+01 -7.974919003826855951e-03 6.847629276602987952e-03 4.464323778329404475e-03
1.095999999999990093e+00 1.115772719296546178e+01 -7.981954750874454066e-03 6.854162100239225355e-03 4.461827733070192897e-03
1.096999999999989983e+00 1.115886351122418318e+01 -7.989081525848403323e-03 6.852763267127000638e-03 4.459233249170118513e-03
1.097999999999989873e+00 1.116000324181734271e+01 -7.994881313137136569e-03 6.855150719977609608e-03 4.457941042242497681e-03
1.098999999999989763e+00 1.116114639275455289e+01 -7.999764855471038980e-03 6.856613918260858961e-03 4.457532702221550167e-03
1.099999999999989653e+00 1.116229900815968712e+01 -8.003858805116597502e-03 6.851243399982370058e-03 4.457880992677564283e-03
1.100999999999989543e+00 1.116345404734658153e+01 -8.007060779488707827e-03 6.852021592594294622e-03 4.459070904853981547e-03
1.101999999999989432e+00 1.116461278749256181e+01 -8.010163731031876358e-03 6.851423585051601498e-03 4.460312511967458142e-03
1.102999999999989322e+00 1.116578282572543301e+01 -8.013406504396171359e-03 6.843368271524964686e-03 4.461376130865368425e-03
1.103999999999989212e+00 1.116696381502850244e+01 -8.016132438203418462e-03 6.835143135133994394e-03 4.462907785203328904e-03
1.104999999999989102e+00 1.116815242906322503e+01 -8.018588108560001371e-03 6.829974073837410953e-03 4.464676270666215023e-03
1.105999999999988992e+00 1.116934313820676472e+01 -8.020439936947164686e-03 6.829730793407472536e-03 4.467003458315937925e-03
1.106999999999988882e+00 1.117052697592841071e+01 -8.021470403910180638e-03 6.837632682264194531e-03 4.470092812050147774e-03
1.107999999999988772e+00 1.117171122535704875e+01 -8.022731870309544877e-03 6.838482441671504819e-03 4.472909132459120668e-03
1.108999999999988662e+00 1.117290139038943586e+01 -8.023360667646063649e-03 6.833195635258949852e-03 4.476314743160679163e-03
1.109999999999988551e+00 1.117408870459567538e+01 -8.022844248222789007e-03 6.835530041983268676e-03 4.480796681676704231e-03
1.110999999999988441e+00 1.117526809718697933e+01 -8.021407895482054323e-03 6.842015304178102747e-03 4.486146613185477972e-03
1.111999999999988331e+00 1.117644861773645104e+01 -8.020013292367659044e-03 6.839492742895950453e-03 4.491417710576642817e-03
1.112999999999988221e+00 1.117764002782079658e+01 -8.018354607608097623e-03 6.826944523262563208e-03 4.496939504169230814e-03
1.113999999999988111e+00 1.117883597205540269e+01 -8.019620340749048643e-03 6.823676106142931991e-03 4.499553769108317718e-03
1.114999999999988001e+00 1.118002519662571892e+01 -8.025763120573894613e-03 6.836538550257667199e-03 4.497337827447255368e-03
1.115999999999987891e+00 1.118119982453499262e+01 -8.031179648251703454e-03 6.856551738978007918e-03 4.495855925148097877e-03
1.116999999999987780e+00 1.118237559887017696e+01 -8.036738885894347331e-03 6.860964550710004287e-03 4.494244548178340931e-03
1.117999999999987670e+00 1.118354519956822735e+01 -8.043208478852197085e-03 6.873607780801808953e-03 4.491744660432313643e-03
1.118999999999987560e+00 1.118470556410238537e+01 -8.049429361775783248e-03 6.889064827617762815e-03 4.489501268031450242e-03
1.119999999999987450e+00 1.118585752322517379e+01 -8.055978530556123438e-03 6.904019407767697167e-03 4.486934522630032715e-03
1.120999999999987340e+00 1.118699637644692579e+01 -8.061262758195011577e-03 6.922409536443010700e-03 4.485625467588968442e-03
1.121999999999987230e+00 1.118812868677894734e+01 -8.065306398098891910e-03 6.932996066077345282e-03 4.485573554384232609e-03
1.122999999999987120e+00 1.118926894686431872e+01 -8.069538703631227300e-03 6.929278618259846617e-03 4.485352064917133910e-03
1.123999999999987010e+00 1.119041418779435837e+01 -8.073350412132501708e-03 6.928109482092853488e-03 4.485565320066882238e-03
1.124999999999986899e+00 1.119154867403025300e+01 -8.076519282710621292e-03 6.942033046815994021e-03 4.486413625136455481e-03
1.125999999999986789e+00 1.119267869415884320e+01 -8.079437298124063707e-03 6.949417169533860308e-03 4.487496819390374668e-03
1.126999999999986679e+00 1.119381050432940228e+01 -8.081890783636840742e-03 6.950080613077763009e-03 4.489041981803539548e-03
1.127999999999986569e+00 1.119493777862615680e+01 -8.083291967482962928e-03 6.956017670728441640e-03 4.491627220391688179e-03
1.128999999999986459e+00 1.119606096228750403e+01 -8.084477621735607078e-03 6.961293960388380275e-03 4.494424884537502607e-03
1.129999999999986349e+00 1.119718098067128231e+01 -8.085283779355629044e-03 6.965265395577341714e-03 4.497596707835800796e-03
1.130999999999986239e+00 1.119830591355339955e+01 -8.086464242469422817e-03 6.961531360352187295e-03 4.500404751644405087e-03
1.131999999999986128e+00 1.119943732246108858e+01 -8.088398873956620730e-03 6.956989966267585271e-03 4.502472151935969433e-03
1.132999999999986018e+00 1.120056888012091711e+01 -8.089608615746380835e-03 6.958050955917850430e-03 4.505253218001440546e-03
1.133999999999985908e+00 1.120170107573061102e+01 -8.091109541606657934e-03 6.958913931912748957e-03 4.507741433662176486e-03
1.134999999999985798e+00 1.120282853006140833e+01 -8.091224169227466401e-03 6.963769838430160231e-03 4.511594730492396454e-03
1.135999999999985688e+00 1.120394738422539049e+01 -8.091136760218007110e-03 6.972282596235843469e-03 4.515621185096138981e-03
1.136999999999985578e+00 1.120505125891181564e+01 -8.090104954635661191e-03 6.986230268210517555e-03 4.520544625190438953e-03
1.137999999999985468e+00 1.120613752861656920e+01 -8.088598273609848982e-03 7.002328568856287100e-03 4.525875429264069987e-03
1.138999999999985357e+00 1.120720161949027016e+01 -8.085735129900996354e-03 7.021644256200033907e-03 4.532478380204396987e-03
1.139999999999985247e+00 1.120824863949824035e+01 -8.082749514391066384e-03 7.035729506420876703e-03 4.539128750924813563e-03
1.140999999999985137e+00 1.120928129866601708e+01 -8.079061756706583039e-03 7.046402588929854757e-03 4.546408059119824534e-03
1.141999999999985027e+00 1.121031138003623440e+01 -8.075059599602255750e-03 7.044978229384938478e-03 4.553948660151187558e-03
1.142999999999984917e+00 1.121134416228550990e+01 -8.069343949733805144e-03 7.036561700458306146e-03 4.563137454644157487e-03
1.143999999999984807e+00 1.121237578349460584e+01 -8.063164997458729596e-03 7.031543788362784250e-03 4.572730947591419071e-03
1.144999999999984697e+00 1.121340995042586286e+01 -8.056542465396653377e-03 7.022375534139634404e-03 4.582705772705432910e-03
1.145999999999984587e+00 1.121445317659033059e+01 -8.050151215465253460e-03 7.006925050997528034e-03 4.592408689127638714e-03
1.146999999999984476e+00 1.121551285264286690e+01 -8.043746227782871613e-03 6.984070175246553588e-03 4.602095551960273985e-03
1.147999999999984366e+00 1.121658905147743468e+01 -8.048031542258148735e-03 6.971832707690372305e-03 4.601111657458229094e-03
1.148999999999984256e+00 1.121767335077067251e+01 -8.058678330291073680e-03 6.974379037053239985e-03 4.593804434569324045e-03
1.149999999999984146e+00 1.121875122131116242e+01 -8.068355470392635578e-03 6.990484929902724201e-03 4.587477132065398075e-03
1.150999999999984036e+00 1.121982553069884858e+01 -8.077733667324926356e-03 7.003424279638769887e-03 4.581507324834375831e-03
1.151999999999983926e+00 1.122089586345009238e+01 -8.085788041219720348e-03 7.015455289975923783e-03 4.576918372459971851e-03
1.152999999999983816e+00 1.122196342834222271e+01 -8.091918704812798430e-03 7.024353812682463533e-03 4.574288525962944343e-03
1.153999999999983705e+00 1.122304536810512943e+01 -8.097365416826578927e-03 7.015425653919864918e-03 4.572377070735000187e-03
1.154999999999983595e+00 1.122413308838301305e+01 -8.101035540952327557e-03 7.013315263068708311e-03 4.572255610054214506e-03
1.155999999999983485e+00 1.122522306713396745e+01 -8.103897430885671424e-03 7.013918679931270203e-03 4.572958411713777885e-03
1.156999999999983375e+00 1.122631554926999620e+01 -8.106920427877318744e-03 7.014438291848569193e-03 4.573524897895568479e-03
1.157999999999983265e+00 1.122741613583882980e+01 -8.109863523649948197e-03 7.009276954816342359e-03 4.574208723350931850e-03
1.158999999999983155e+00 1.122852762670387072e+01 -8.112765763385024545e-03 7.001274898344104006e-03 4.574962868242048696e-03
1.159999999999983045e+00 1.122965764463688920e+01 -8.115032340647901701e-03 6.985014407629422731e-03 4.576366664023285256e-03
1.160999999999982935e+00 1.123080537026481629e+01 -8.116265959059495994e-03 6.968540331132408450e-03 4.578801091669417248e-03
1.161999999999982824e+00 1.123197048229463668e+01 -8.117414147403460845e-03 6.952302117583068763e-03 4.581312597207698803e-03
1.162999999999982714e+00 1.123314310568467533e+01 -8.117829443708871745e-03 6.945206053670219953e-03 4.584533995619090654e-03
1.163999999999982604e+00 1.123431932422309920e+01 -8.117046180129818336e-03 6.940827641705950637e-03 4.588937515225909210e-03
1.164999999999982494e+00 1.123549331122830885e+01 -8.114921920573807054e-03 6.940934915364153565e-03 4.594655076625447747e-03
1.165999999999982384e+00 1.123665187202120386e+01 -8.111533457495880353e-03 6.952972664600877775e-03 4.601592062515555068e-03
1.166999999999982274e+00 1.123779840569974020e+01 -8.108068824129954777e-03 6.961535145593611418e-03 4.608559733163247046e-03
1.167999999999982164e+00 1.123893504300707491e+01 -8.104119867316673248e-03 6.967482559981964113e-03 4.615967411074292127e-03
1.168999999999982053e+00 1.124006216212365139e+01 -8.105803820193296927e-03 6.978684703616816476e-03 4.617738599688370714e-03
1.169999999999981943e+00 1.124117283592700289e+01 -8.113344051780504995e-03 7.002670248429002098e-03 4.613669807559167037e-03
1.170999999999981833e+00 1.124227320297699428e+01 -8.120755281983544488e-03 7.020388231992153588e-03 4.609746317701195716e-03
1.171999999999981723e+00 1.124337444749547998e+01 -8.128539923305012904e-03 7.027295404819312863e-03 4.605484825614662540e-03
1.172999999999981613e+00 1.124446055515200804e+01 -8.135181932002048463e-03 7.049074275473991499e-03 4.602358539637635762e-03
1.173999999999981503e+00 1.124553466108689648e+01 -8.141228659090567199e-03 7.067122724202130890e-03 4.599824023488457460e-03
1.174999999999981393e+00 1.124660414115750484e+01 -8.146942996278237759e-03 7.077462925669873728e-03 4.597630095309890308e-03
1.175999999999981283e+00 1.124768542711263031e+01 -8.152552474718690115e-03 7.071266519593224012e-03 4.595551544868019429e-03
1.176999999999981172e+00 1.124878472857682432e+01 -8.158970771841069988e-03 7.059669307647056455e-03 4.592678018123519390e-03
1.177999999999981062e+00 1.124989812127386379e+01 -8.165171929175594687e-03 7.051779232136122164e-03 4.590028810791353664e-03
1.178999999999980952e+00 1.125101320125370741e+01 -8.171167966209844785e-03 7.056087986366230830e-03 4.587587298135107489e-03
1.179999999999980842e+00 1.125212815416010770e+01 -8.177031620060467784e-03 7.062078713660177240e-03 4.585292721778786405e-03
1.180999999999980732e+00 1.125324365191119291e+01 -8.182702224664483229e-03 7.067204473579268356e-03 4.583210813034302097e-03
1.181999999999980622e+00 1.125435558495638233e+01 -8.187719226571500697e-03 7.075786181382083539e-03 4.581804664506946081e-03
1.182999999999980512e+00 1.125545941738829825e+01 -8.191477584031240863e-03 7.087645152115322131e-03 4.581656847808535105e-03
1.183999999999980401e+00 1.125655379126189537e+01 -8.194933670783388635e-03 7.100559797186267730e-03 4.581804895117503641e-03
1.184999999999980291e+00 1.125763145266265397e+01 -8.197618856697041698e-03 7.119957455938441190e-03 4.582704040677820431e-03
1.185999999999980181e+00 1.125869516513743029e+01 -8.198930437609932773e-03 7.135217962833608971e-03 4.584944749349392952e-03
1.186999999999980071e+00 1.125975118387937535e+01 -8.200440705411430470e-03 7.144421963466377618e-03 4.586962160908119278e-03
1.187999999999979961e+00 1.126080127268628495e+01 -8.202529152035554355e-03 7.152440345125955085e-03 4.588373276264812867e-03
1.188999999999979851e+00 1.126184638311987385e+01 -8.203621199626656701e-03 7.158510766037753936e-03 4.590781941271581020e-03
1.189999999999979741e+00 1.126288604469329968e+01 -8.203858142475662849e-03 7.164196569049830973e-03 4.594066206511351370e-03
1.190999999999979631e+00 1.126393270248945910e+01 -8.203435224503268647e-03 7.156777428343846087e-03 4.598058275712697818e-03
1.191999999999979520e+00 1.126498435973154955e+01 -8.202151518013780715e-03 7.150494275923338292e-03 4.602946777348414925e-03
1.192999999999979410e+00 1.126603507508984592e+01 -8.200449728916720665e-03 7.149734370620348251e-03 4.608281358743184127e-03
1.193999999999979300e+00 1.126708083499522672e+01 -8.198549186206058673e-03 7.152789280825253351e-03 4.613852955717542316e-03
1.194999999999979190e+00 1.126813035648700456e+01 -8.195855778818315548e-03 7.146334287040477171e-03 4.620238616282821252e-03
1.195999999999979080e+00 1.126917531346233403e+01 -8.192240579411123186e-03 7.147283604081653557e-03 4.627522885511719739e-03
1.196999999999978970e+00 1.127020605679879850e+01 -8.187646436549317341e-03 7.156903100084849312e-03 4.635726976815390463e-03
1.197999999999978860e+00 1.127122857339705497e+01 -8.182522263294751685e-03 7.160005665038278455e-03 4.644400124594250633e-03
1.198999999999978749e+00 1.127224658383664391e+01 -8.177540807351798766e-03 7.159530367762864320e-03 4.652881493864256986e-03
1.199999999999978639e+00 1.127325933145545100e+01 -8.177912236391530337e-03 7.165164617584433154e-03 4.655985143359123689e-03
1.200999999999978529e+00 1.127426535703365040e+01 -8.187497135533150852e-03 7.181471557333752101e-03 4.649882642096602597e-03
1.201999999999978419e+00 1.127526502415269150e+01 -8.197545124803350472e-03 7.197878005762258294e-03 4.643324608250911333e-03
1.202999999999978309e+00 1.127626067128846543e+01 -8.206169860350118542e-03 7.210522724576182499e-03 4.638188660312748610e-03
1.203999999999978199e+00 1.127726373944213023e+01 -8.214406570424302029e-03 7.211338416759503073e-03 4.633450767205367707e-03
1.204999999999978089e+00 1.127828172037741439e+01 -8.222573415262236438e-03 7.204592479978079098e-03 4.628790666070563102e-03
1.205999999999977979e+00 1.127930937290039282e+01 -8.230271938843843754e-03 7.202619415865415403e-03 4.624596895349792486e-03
1.206999999999977868e+00 1.128035138062501908e+01 -8.237120205869414083e-03 7.195112481243154737e-03 4.621239894748063910e-03
1.207999999999977758e+00 1.128139744461464034e+01 -8.243469140209755061e-03 7.197405150588495268e-03 4.618354852933589938e-03
1.208999999999977648e+00 1.128245001324163077e+01 -8.249291815341328049e-03 7.196723188350892531e-03 4.615974173760099310e-03
1.209999999999977538e+00 1.128350314204943139e+01 -8.254342242147797923e-03 7.201213434347179462e-03 4.614341815352369924e-03
1.210999999999977428e+00 1.128456100409244023e+01 -8.259292833932556366e-03 7.201430790923717129e-03 4.612794588436562419e-03
1.211999999999977318e+00 1.128562451186033755e+01 -8.264024390651113910e-03 7.200516622753793533e-03 4.611460605892972464e-03
1.212999999999977208e+00 1.128669365857152052e+01 -8.267974215091134990e-03 7.198827503908168321e-03 4.610885543192930203e-03
1.213999999999977097e+00 1.128776334929781200e+01 -8.271918797048838021e-03 7.202228070757354592e-03 4.610295514749391046e-03
1.214999999999976987e+00 1.128883754013513574e+01 -8.274878075685224849e-03 7.200687238361484083e-03 4.610666468267121502e-03
1.215999999999976877e+00 1.128991965475625037e+01 -8.277066354676124865e-03 7.194951733561497781e-03 4.611774151735728057e-03
1.216999999999976767e+00 1.129100276671838365e+01 -8.278377585270082356e-03 7.195265623136794936e-03 4.613716754148529560e-03
1.217999999999976657e+00 1.129209415148304707e+01 -8.278369948283379604e-03 7.186985183619962886e-03 4.616981212968226424e-03
1.218999999999976547e+00 1.129319450252123858e+01 -8.277575985401432884e-03 7.177224947209927958e-03 4.621042038710413032e-03
1.219999999999976437e+00 1.129430823071517942e+01 -8.276444163988570107e-03 7.162715970047726227e-03 4.625454880199999022e-03
1.220999999999976326e+00 1.129543166428461731e+01 -8.274608007974819726e-03 7.151174438536926983e-03 4.630581910857014746e-03
1.221999999999976216e+00 1.129656945889180086e+01 -8.271939234671109656e-03 7.134144627487558690e-03 4.636553824203186458e-03
1.222999999999976106e+00 1.129772181703876299e+01 -8.272562533708796573e-03 7.120204386746667446e-03 4.639276970064732872e-03
1.223999999999975996e+00 1.129885529389388665e+01 -8.275892094320199191e-03 7.142415239196538493e-03 4.639314412397259856e-03
1.224999999999975886e+00 1.129996501816800958e+01 -8.278843786913051353e-03 7.169119512790126172e-03 4.639725554266546648e-03
1.225999999999975776e+00 1.130105196549099311e+01 -8.281459662850963049e-03 7.194512339867429468e-03 4.640454685634613774e-03
1.226999999999975666e+00 1.130211634424212086e+01 -8.283789098050248212e-03 7.219410346922500166e-03 4.641437967970438172e-03
1.227999999999975556e+00 1.130316499601907232e+01 -8.286471252186466269e-03 7.237819475235007100e-03 4.642039168002917715e-03
1.228999999999975445e+00 1.130420573817665364e+01 -8.289292902954929765e-03 7.248550745373609494e-03 4.642481807529243512e-03
1.229999999999975335e+00 1.130524182598535887e+01 -8.292120381800376083e-03 7.256032573095143323e-03 4.642900555362042964e-03
1.230999999999975225e+00 1.130628426979090406e+01 -8.295363888736006705e-03 7.252920083190816589e-03 4.642899740745637382e-03
1.231999999999975115e+00 1.130732771509303092e+01 -8.297985337951519977e-03 7.254540035824664709e-03 4.643495473447489634e-03
1.232999999999975005e+00 1.130837792862437219e+01 -8.300999808708849764e-03 7.250786277367578941e-03 4.643682414833554331e-03
1.233999999999974895e+00 1.130942851617123956e+01 -8.303676902194252751e-03 7.253089355326876320e-03 4.644176521680248339e-03
1.234999999999974785e+00 1.131048135299204205e+01 -8.306096885232558055e-03 7.253260064430075080e-03 4.644898814546443051e-03
1.235999999999974674e+00 1.131153941281535324e+01 -8.308452909190649008e-03 7.250393085879451929e-03 4.645670674625442496e-03
1.236999999999974564e+00 1.131260360222465167e+01 -8.310150130644785443e-03 7.245960721346363792e-03 4.647092312453278765e-03
1.237999999999974454e+00 1.131366554576714201e+01 -8.311136778722479079e-03 7.249193236232139015e-03 4.649203747973529657e-03
1.238999999999974344e+00 1.131473575533255449e+01 -8.312388558971822369e-03 7.242178993559339126e-03 4.651056581134070320e-03
1.239999999999974234e+00 1.131580343931956101e+01 -8.312608748658169289e-03 7.244924761651651279e-03 4.653930824440738467e-03
1.240999999999974124e+00 1.131685889120645605e+01 -8.312003789515989144e-03 7.256551902620946709e-03 4.657603366221960486e-03
1.241999999999974014e+00 1.131790376132514631e+01 -8.310914928654678305e-03 7.266044809964422937e-03 4.661740916471379843e-03
1.242999999999973904e+00 1.131894660677938624e+01 -8.310255595383578275e-03 7.267410141143640367e-03 4.665444829250636402e-03
1.243999999999973793e+00 1.131998501924484302e+01 -8.309982934897108126e-03 7.271570469440335333e-03 4.668755819935191051e-03
1.244999999999973683e+00 1.132101803429008235e+01 -8.309709086453455698e-03 7.276694041214117406e-03 4.672051027293936190e-03
1.245999999999973573e+00 1.132203941400490521e+01 -8.308211680807564212e-03 7.286831965984707712e-03 4.676524776814284384e-03
1.246999999999973463e+00 1.132304927363319003e+01 -8.306816049272500863e-03 7.296956420987685960e-03 4.680859305771111444e-03
1.247999999999973353e+00 1.132405352752160610e+01 -8.305666060221535835e-03 7.301412171805462398e-03 4.684921612017514669e-03
1.248999999999973243e+00 1.132505346634589571e+01 -8.304363791378497825e-03 7.304424967088883267e-03 4.689112356196527623e-03
1.249999999999973133e+00 1.132605152976132246e+01 -8.302336739705103164e-03 7.304273324278361124e-03 4.694003659178437940e-03
1.250999999999973022e+00 1.132704118864326759e+01 -8.299569562682412513e-03 7.309910680737280106e-03 4.699612606179145655e-03
1.251999999999972912e+00 1.132802663754568329e+01 -8.296218250523975865e-03 7.310769348108278262e-03 4.705783299675444023e-03
1.252999999999972802e+00 1.132902165197057265e+01 -8.292690272911684701e-03 7.297675848022322498e-03 4.712095656571020988e-03
1.253999999999972692e+00 1.133002791446341639e+01 -8.288052480712246664e-03 7.281789987868500860e-03 4.719502721380989217e-03
1.254999999999972582e+00 1.133103427417926312e+01 -8.283051429541480118e-03 7.276691713694752664e-03 4.727265408290023778e-03
1.255999999999972472e+00 1.133203880600685842e+01 -8.276827523013927795e-03 7.272295695418626998e-03 4.736230692973029781e-03
1.256999999999972362e+00 1.133304208027802140e+01 -8.269670570099529883e-03 7.266396298936550480e-03 4.746099314466766146e-03
1.257999999999972252e+00 1.133403906531799521e+01 -8.272880140179466810e-03 7.275895100205658980e-03 4.745617689329121279e-03
1.258999999999972141e+00 1.133503076342736193e+01 -8.278941478564271275e-03 7.287243369197548074e-03 4.742302139492092679e-03
1.259999999999972031e+00 1.133601070901353580e+01 -8.284111196414338171e-03 7.304165610240468884e-03 4.739884286603052686e-03
1.260999999999971921e+00 1.133698106762499513e+01 -8.289753166326758321e-03 7.319394554867426211e-03 4.737010535477624747e-03
1.261999999999971811e+00 1.133794946310663221e+01 -8.295058249357580710e-03 7.326662767720506370e-03 4.734503143760929525e-03
1.262999999999971701e+00 1.133891639239034888e+01 -8.300404033614259755e-03 7.333474749897593223e-03 4.731970516828121372e-03
1.263999999999971591e+00 1.133988424514752147e+01 -8.305228438836744290e-03 7.337375681664150620e-03 4.729960436413151344e-03
1.264999999999971481e+00 1.134085874929658999e+01 -8.309195490721987473e-03 7.334691341653465022e-03 4.728797651234005819e-03
1.265999999999971370e+00 1.134183415842768028e+01 -8.312432432954632022e-03 7.337023301864344094e-03 4.728341593312725827e-03
1.266999999999971260e+00 1.134280618953941300e+01 -8.314449323653435447e-03 7.342418211920716947e-03 4.729077909289744128e-03
1.267999999999971150e+00 1.134377764523900112e+01 -8.316390061217371343e-03 7.344934361629251729e-03 4.729872925880525443e-03
1.268999999999971040e+00 1.134474648544602715e+01 -8.318369796685721670e-03 7.349529589659687875e-03 4.730605500903455572e-03
1.269999999999970930e+00 1.134572841355999273e+01 -8.320061324577491743e-03 7.338133210611911747e-03 4.731611564365157188e-03
1.270999999999970820e+00 1.134672924517502857e+01 -8.321892972240951813e-03 7.321061357205116416e-03 4.732471308185177278e-03
1.271999999999970710e+00 1.134774359528554299e+01 -8.322903590565049539e-03 7.308553480050621401e-03 4.734128330932013337e-03
1.272999999999970600e+00 1.134877022511668976e+01 -8.323682546888195102e-03 7.297052715741431453e-03 4.735989364675987669e-03
1.273999999999970489e+00 1.134980735821910613e+01 -8.324444746367603426e-03 7.287311643951226853e-03 4.737826665035725811e-03
1.274999999999970379e+00 1.135084832653217113e+01 -8.324607652686650747e-03 7.283639339621656925e-03 4.740224362062003122e-03
1.275999999999970269e+00 1.135188741059333140e+01 -8.323335832168656315e-03 7.284251771008389345e-03 4.744004004589159364e-03
1.276999999999970159e+00 1.135291526233712034e+01 -8.321552720303097839e-03 7.293700976514154444e-03 4.748242943521986843e-03
1.277999999999970049e+00 1.135393314024554812e+01 -8.319692966245316457e-03 7.301815057817538646e-03 4.752514917343525144e-03
1.278999999999969939e+00 1.135495240341689005e+01 -8.317968482965782187e-03 7.298705311623849071e-03 4.756632399133558023e-03
1.279999999999969829e+00 1.135597903693604493e+01 -8.316099651184192046e-03 7.289466132029307280e-03 4.760885729580774557e-03
1.280999999999969718e+00 1.135700494798348004e+01 -8.319767916216858072e-03 7.293856868781756209e-03 4.759626507106616555e-03
1.281999999999969608e+00 1.135803457531047300e+01 -8.326251701555261592e-03 7.296624374562295928e-03 4.755630288282195264e-03
1.282999999999969498e+00 1.135907448514656437e+01 -8.331768583035473880e-03 7.291858746944105546e-03 4.752684437254925051e-03
1.283999999999969388e+00 1.136011675450433422e+01 -8.336302504197999619e-03 7.294033146428145764e-03 4.750773993936869243e-03
1.284999999999969278e+00 1.136114543300083746e+01 -8.339324491435283482e-03 7.310645994932050973e-03 4.750390265153568541e-03
1.285999999999969168e+00 1.136216614773988631e+01 -8.341435302571611338e-03 7.320720563522755547e-03 4.750920777230210369e-03
1.286999999999969058e+00 1.136318228762390703e+01 -8.342952244671681186e-03 7.326812360650964209e-03 4.752043239228165121e-03
1.287999999999968948e+00 1.136420126174501810e+01 -8.344637791975955537e-03 7.325663670864884097e-03 4.753011779274055569e-03
1.288999999999968837e+00 1.136522677131680581e+01 -8.345445257915461504e-03 7.319935686127753208e-03 4.754867006174052883e-03
1.289999999999968727e+00 1.136625418489757777e+01 -8.346804550847061743e-03 7.319390970075098646e-03 4.756188805072901309e-03
1.290999999999968617e+00 1.136727595757223419e+01 -8.348337771836657900e-03 7.326565097180239711e-03 4.757342410993567645e-03
1.291999999999968507e+00 1.136829427206549425e+01 -8.349740299187807802e-03 7.331425805927743733e-03 4.758625997041295713e-03
1.292999999999968397e+00 1.136931235802168239e+01 -8.350759584454530912e-03 7.332673628266400331e-03 4.760279263926896903e-03
1.293999999999968287e+00 1.137031620026281331e+01 -8.350859830960528224e-03 7.347017589829602652e-03 4.762808939755920103e-03
1.294999999999968177e+00 1.137131208889594269e+01 -8.351034044912159296e-03 7.355145411782776713e-03 4.765242774789035275e-03
1.295999999999968066e+00 1.137230593489364416e+01 -8.351741920210400266e-03 7.357895922508930070e-03 4.767145681576522194e-03
1.296999999999967956e+00 1.137329085918321070e+01 -8.351807092028592366e-03 7.366882802462056817e-03 4.769684142793086112e-03
1.297999999999967846e+00 1.137426067784393702e+01 -8.351278062940493269e-03 7.381459402214175097e-03 4.772802269180019021e-03
1.298999999999967736e+00 1.137521797096681908e+01 -8.349917113306744298e-03 7.392623990424680713e-03 4.776722778659031957e-03
1.299999999999967626e+00 1.137616809739237667e+01 -8.348468368518312602e-03 7.398341942960727849e-03 4.780704616386116830e-03
1.300999999999967516e+00 1.137711456669057419e+01 -8.346901202766227740e-03 7.400431904568700175e-03 4.784781859400235975e-03
1.301999999999967406e+00 1.137806266284081680e+01 -8.346511626618011853e-03 7.398415476375406336e-03 4.787691927840963084e-03
1.302999999999967295e+00 1.137900260162666122e+01 -8.345320080402144833e-03 7.405381294557726243e-03 4.791401409996418580e-03
1.303999999999967185e+00 1.137993510481370230e+01 -8.343661539182409270e-03 7.411158352141331007e-03 4.795569539588055187e-03
1.304999999999967075e+00 1.138086915399844834e+01 -8.342133644545696169e-03 7.408084459799652022e-03 4.799617920451458922e-03
1.305999999999966965e+00 1.138180381135563657e+01 -8.340423448198656595e-03 7.405766091010427751e-03 4.803856782863086435e-03
1.306999999999966855e+00 1.138273357889561588e+01 -8.337907854471060184e-03 7.408140314491750908e-03 4.808894107264395472e-03
1.307999999999966745e+00 1.138364508748838944e+01 -8.334802509207832680e-03 7.423293916434274900e-03 4.814509718709733890e-03
1.308999999999966635e+00 1.138454440108090893e+01 -8.331834822410098124e-03 7.432521229890607511e-03 4.819970405178810452e-03
1.309999999999966525e+00 1.138543480323861168e+01 -8.327743566819782381e-03 7.437341409117030275e-03 4.826520150374184401e-03
1.310999999999966414e+00 1.138632887495282553e+01 -8.322861575366654469e-03 7.428789861152803459e-03 4.833832845629305874e-03
1.311999999999966304e+00 1.138724031740375509e+01 -8.318455381051123587e-03 7.407012930121567584e-03 4.840667808835356217e-03
1.312999999999966194e+00 1.138816119832885754e+01 -8.313309347901594315e-03 7.392428422799142418e-03 4.848233775569638429e-03
1.313999999999966084e+00 1.138908593319952800e+01 -8.316227585765363986e-03 7.391492715094901203e-03 4.847757709217634554e-03
1.314999999999965974e+00 1.139000739942060925e+01 -8.326206893143931267e-03 7.404740672062684950e-03 4.840265215067047350e-03
1.315999999999965864e+00 1.139092426453019868e+01 -8.335682223651394787e-03 7.418817114061957221e-03 4.833317322035042031e-03
1.316999999999965754e+00 1.139182950743894196e+01 -8.343359689628413248e-03 7.438116780885137627e-03 4.828210091364687831e-03
1.317999999999965643e+00 1.139271855667945665e+01 -8.349953086752740644e-03 7.460903846238046283e-03 4.824230828833883135e-03
1.318999999999965533e+00 1.139359844327407956e+01 -8.356122530833013512e-03 7.476235936210110650e-03 4.820699706018896462e-03
1.319999999999965423e+00 1.139448399398950507e+01 -8.362137580160813877e-03 7.476586864735304538e-03 4.817366666100724067e-03
1.320999999999965313e+00 1.139537675789359383e+01 -8.367947933924608367e-03 7.475184029835841432e-03 4.814284818907724021e-03
1.321999999999965203e+00 1.139628125250425761e+01 -8.373352450465675750e-03 7.468857839801900517e-03 4.811650528269835643e-03
1.322999999999965093e+00 1.139719210157603513e+01 -8.377510213950060264e-03 7.466661142172540538e-03 4.810283764360360863e-03
1.323999999999964983e+00 1.139810408463818447e+01 -8.381138848952796733e-03 7.469155786803450409e-03 4.809454894391293998e-03
1.324999999999964873e+00 1.139900609454731750e+01 -8.383081382251918179e-03 7.481071473118890147e-03 4.810284001986484502e-03
1.325999999999964762e+00 1.139990501380528443e+01 -8.384526551642231679e-03 7.485607293675308055e-03 4.811590148720732915e-03
1.326999999999964652e+00 1.140080840376932692e+01 -8.386392742641978620e-03 7.483002778599489452e-03 4.812451471505716123e-03
1.327999999999964542e+00 1.140172489194631922e+01 -8.387933035483975328e-03 7.471444858491672544e-03 4.813624372601541489e-03
1.328999999999964432e+00 1.140265112089319643e+01 -8.388896332103507741e-03 7.462667385226291056e-03 4.815353765905886971e-03
1.329999999999964322e+00 1.140358128115005165e+01 -8.389008432479685626e-03 7.458848175624468654e-03 4.817913912744459931e-03
1.330999999999964212e+00 1.140452092389431371e+01 -8.387872550024468021e-03 7.448229805762408839e-03 4.821693824598002019e-03
1.331999999999964102e+00 1.140546205828980497e+01 -8.386423612192070096e-03 7.445289216700809107e-03 4.825754754319730618e-03
1.332999999999963991e+00 1.140639940720833678e+01 -8.384221907774812646e-03 7.446872989243001964e-03 4.830518029076589885e-03
1.333999999999963881e+00 1.140733442678806497e+01 -8.382042386259136793e-03 7.447022806530945518e-03 4.835225592063776764e-03
1.334999999999963771e+00 1.140826828673251647e+01 -8.379826312228624841e-03 7.445966367777126504e-03 4.839950779526630727e-03
1.335999999999963661e+00 1.140919758617675228e+01 -8.381341246514937421e-03 7.452041802279128074e-03 4.840954726449172262e-03
1.336999999999963551e+00 1.141011314300686585e+01 -8.389602549337906237e-03 7.474045719224333209e-03 4.835265254800530550e-03
1.337999999999963441e+00 1.141103606994073161e+01 -8.399299811673189425e-03 7.476372877807436340e-03 4.828203788789237581e-03
1.338999999999963331e+00 1.141196829743121555e+01 -8.409240998177362064e-03 7.477013507693423128e-03 4.820967549643552681e-03
1.339999999999963221e+00 1.141291964443614049e+01 -8.419104240595071814e-03 7.467757235670131194e-03 4.813879400755314425e-03
1.340999999999963110e+00 1.141387959759603277e+01 -8.427623996903263470e-03 7.467670837010983997e-03 4.808179430748343343e-03
1.341999999999963000e+00 1.141484087715455509e+01 -8.435776520394717634e-03 7.474496961872396580e-03 4.802888513681491389e-03
1.342999999999962890e+00 1.141579494120192351e+01 -8.443683177044547863e-03 7.489619129676128653e-03 4.797861769415176156e-03
1.343999999999962780e+00 1.141675272011858411e+01 -8.449917654074007994e-03 7.492138737413406996e-03 4.794562462034972390e-03
1.344999999999962670e+00 1.141771454860317192e+01 -8.455054373305005005e-03 7.493225888717192779e-03 4.792410225065327906e-03
1.345999999999962560e+00 1.141868416914668138e+01 -8.459312272835688151e-03 7.489691729326224123e-03 4.791183156240297683e-03
1.346999999999962450e+00 1.141965196371331892e+01 -8.462140812956261277e-03 7.494346246318724786e-03 4.791399376235372723e-03
1.347999999999962339e+00 1.142060320325779976e+01 -8.463122706893843814e-03 7.511883162413001899e-03 4.793448684573441837e-03
1.348999999999962229e+00 1.142153930317734378e+01 -8.463493033080509570e-03 7.527393113536489516e-03 4.796103782163400366e-03
1.349999999999962119e+00 1.142246424073562494e+01 -8.463153420303331370e-03 7.538215862022173280e-03 4.799477205030106518e-03
1.350999999999962009e+00 1.142338244776900247e+01 -8.462542088454916983e-03 7.544335055077389801e-03 4.803131293569474700e-03
1.351999999999961899e+00 1.142429167549332725e+01 -8.461681851419947109e-03 7.552454127095167835e-03 4.807048602182094517e-03
1.352999999999961789e+00 1.142518688383650627e+01 -8.459962847234893044e-03 7.564754504055871617e-03 4.811826631533175531e-03
1.353999999999961679e+00 1.142607952647181513e+01 -8.458030078281874101e-03 7.565387442973013979e-03 4.816818197781273618e-03
1.354999999999961569e+00 1.142697362361647073e+01 -8.456513119986845683e-03 7.562415975331242268e-03 4.821400380127213552e-03
1.355999999999961458e+00 1.142786924591501396e+01 -8.454974165399977218e-03 7.559351866856746718e-03 4.826010014302608946e-03
1.356999999999961348e+00 1.142875836775235676e+01 -8.452882699528700694e-03 7.563760862185901768e-03 4.831167499218310714e-03
1.357999999999961238e+00 1.142963410089515186e+01 -8.450474902091465249e-03 7.574741759296366519e-03 4.836628664793781590e-03
1.358999999999961128e+00 1.143049836139669928e+01 -8.447665856815595939e-03 7.583405355268175649e-03 4.842481525960438439e-03
1.359999999999961018e+00 1.143136145818922955e+01 -8.445646173470445703e-03 7.582549380940174430e-03 4.847557325715650366e-03
1.360999999999960908e+00 1.143221293858927723e+01 -8.443602828196989860e-03 7.592122428149312638e-03 4.852673868592303173e-03
1.361999999999960798e+00 1.143305117380980818e+01 -8.440841041217289273e-03 7.602605820686341928e-03 4.858514958964300738e-03
1.362999999999960687e+00 1.143388319654138918e+01 -8.437289058904357680e-03 7.605266327323351866e-03 4.865139942336420796e-03
1.363999999999960577e+00 1.143471431080176082e+01 -8.433489091861156445e-03 7.602374831489521617e-03 4.872005464539939934e-03
1.364999999999960467e+00 1.143555885926047999e+01 -8.430285758487879311e-03 7.585737299768705033e-03 4.878277218440743232e-03
1.365999999999960357e+00 1.143641160188301242e+01 -8.425990759582098130e-03 7.573248137049666193e-03 4.885627786037575332e-03
1.366999999999960247e+00 1.143727388720631133e+01 -8.420370532746298403e-03 7.558085209447392566e-03 4.894292896682419028e-03
1.367999999999960137e+00 1.143814502831977009e+01 -8.413932278383478430e-03 7.542791164924716324e-03 4.903753961902947330e-03
1.368999999999960027e+00 1.143901822412762037e+01 -8.419870431136618899e-03 7.546674623286338951e-03 4.900871349482588922e-03
1.369999999999959917e+00 1.143988230720722044e+01 -8.428443920681127563e-03 7.564360841081063311e-03 4.895370434372397009e-03
1.370999999999959806e+00 1.144073826562195961e+01 -8.436532539356091098e-03 7.580574124616913656e-03 4.890353653829482804e-03
1.371999999999959696e+00 1.144158922443971882e+01 -8.444744914808842082e-03 7.593786097049635628e-03 4.885226574684772317e-03
1.372999999999959586e+00 1.144243498363907108e+01 -8.452823314466881288e-03 7.607064115114622882e-03 4.880248812660459116e-03
1.373999999999959476e+00 1.144326499860741109e+01 -8.459273870898070466e-03 7.629258902558061148e-03 4.876869584048450050e-03
1.374999999999959366e+00 1.144407605735533728e+01 -8.464439229435478246e-03 7.653380481509281658e-03 4.874728963470913341e-03
1.375999999999959256e+00 1.144488696204295408e+01 -8.469395650178544038e-03 7.658490962561746024e-03 4.872779853955362846e-03
1.376999999999959146e+00 1.144569847968968368e+01 -8.473346064053250207e-03 7.661828417323652066e-03 4.871812181806165279e-03
1.377999999999959035e+00 1.144651222281645175e+01 -8.476790972862415299e-03 7.663047846094341378e-03 4.871344527484402186e-03
1.378999999999958925e+00 1.144733174312443857e+01 -8.479369667030589239e-03 7.659849359043768499e-03 4.871786617697521082e-03
1.379999999999958815e+00 1.144815506553913842e+01 -8.481801700894794210e-03 7.658479286194948971e-03 4.872407020107748406e-03
1.380999999999958705e+00 1.144898963956027771e+01 -8.483684971545366743e-03 7.649110950406077386e-03 4.873589258667569354e-03
1.381999999999958595e+00 1.144984728582702260e+01 -8.483886165250397945e-03 7.626239898505504308e-03 4.876450517478271227e-03
1.382999999999958485e+00 1.145072696827102199e+01 -8.483399486475841356e-03 7.603717042476455801e-03 4.879982340212076115e-03
1.383999999999958375e+00 1.145162905459936376e+01 -8.482571046425142758e-03 7.580484718083375928e-03 4.883831549194824102e-03
1.384999999999958264e+00 1.145254383751066918e+01 -8.479528817761606760e-03 7.564745906456183874e-03 4.889836835689366501e-03
1.385999999999958154e+00 1.145345460013818162e+01 -8.475888810325167208e-03 7.565126182812726904e-03 4.896370026228580655e-03
1.386999999999958044e+00 1.145435660841569891e+01 -8.471815978068690869e-03 7.569807700551394250e-03 4.903252102060000513e-03
1.387999999999957934e+00 1.145524677298679883e+01 -8.467631576362448856e-03 7.577467005262532654e-03 4.910163303008464181e-03
1.388999999999957824e+00 1.145611869440288721e+01 -8.464416532639672600e-03 7.592495116551288906e-03 4.916053443438092758e-03
1.389999999999957714e+00 1.145697549260387227e+01 -8.460877916082010924e-03 7.604079715096957043e-03 4.922231207351308001e-03
1.390999999999957604e+00 1.145782693915768391e+01 -8.461003900812596318e-03 7.609557347000955180e-03 4.924742235944239155e-03
1.391999999999957494e+00 1.145866578586434770e+01 -8.466487016995750264e-03 7.627640310331963019e-03 4.921912539221788389e-03
1.392999999999957383e+00 1.145949148180242183e+01 -8.472897754699211179e-03 7.647201816625077628e-03 4.918176409461003963e-03
1.393999999999957273e+00 1.146031677185272457e+01 -8.479594553137851515e-03 7.654304502835111018e-03 4.914189391450349796e-03
1.394999999999957163e+00 1.146115375563611138e+01 -8.486481755088152307e-03 7.649497971701339077e-03 4.910060038651677290e-03
1.395999999999957053e+00 1.146200476013900982e+01 -8.493140408219024273e-03 7.642135905320590616e-03 4.906199372581605302e-03
1.396999999999956943e+00 1.146285797240173210e+01 -8.499461734556913381e-03 7.646249471834632924e-03 4.902693214398779614e-03
1.397999999999956833e+00 1.146371043613256546e+01 -8.505816522479567668e-03 7.653352791646203870e-03 4.899157258093305746e-03
1.398999999999956723e+00 1.146457654142110449e+01 -8.512068154868586076e-03 7.645962866329554172e-03 4.895729357577744897e-03
1.399999999999956612e+00 1.146545667813961344e+01 -8.517634726086494371e-03 7.637498007577544004e-03 4.892980034342186112e-03
1.400999999999956502e+00 1.146634218313037579e+01 -8.522661170839515229e-03 7.637156180077172771e-03 4.890758310312060160e-03
1.401999999999956392e+00 1.146723149892362947e+01 -8.527662946141864597e-03 7.638347152888178004e-03 4.888547197127702214e-03
1.402999999999956282e+00 1.146811862704110574e+01 -8.530989504171715768e-03 7.643861386695450025e-03 4.887975959439750002e-03
1.403999999999956172e+00 1.146900253917919343e+01 -8.533636049653089625e-03 7.649723911565394982e-03 4.888036798141644039e-03
1.404999999999956062e+00 1.146988850998236664e+01 -8.533123638029549429e-03 7.647152834856341119e-03 4.891244290633612983e-03
1.405999999999955952e+00 1.147076566402500575e+01 -8.531201475688053593e-03 7.654047433048948024e-03 4.895835227777083944e-03
1.406999999999955842e+00 1.147162975524607553e+01 -8.528003348918320597e-03 7.663912127848535732e-03 4.901650954718771505e-03
1.407999999999955731e+00 1.147247194578599938e+01 -8.524197641116160878e-03 7.682007101192312587e-03 4.908010069322960543e-03
1.408999999999955621e+00 1.147330218841301708e+01 -8.519258632419476202e-03 7.689016005401779624e-03 4.915442343546498442e-03
1.409999999999955511e+00 1.147413315203319328e+01 -8.514480867572296607e-03 7.683517247396090544e-03 4.922685102559409311e-03
1.410999999999955401e+00 1.147496500167861910e+01 -8.509483275571586361e-03 7.677633630145766844e-03 4.930127391202389353e-03
1.411999999999955291e+00 1.147579495418570161e+01 -8.504138143906920730e-03 7.674185636824410947e-03 4.937918312337003825e-03
1.412999999999955181e+00 1.147663009071345996e+01 -8.499158286271528764e-03 7.664021758513177643e-03 4.945350386527073636e-03
1.413999999999955071e+00 1.147745338837488305e+01 -8.493598809605677410e-03 7.670301148182593828e-03 4.953351523308252569e-03
1.414999999999954960e+00 1.147826221821014236e+01 -8.487420458012406507e-03 7.678590622753089442e-03 4.961953769754228090e-03
1.415999999999954850e+00 1.147905378572427537e+01 -8.481000077942365059e-03 7.689432563809358093e-03 4.970762407060377690e-03
1.416999999999954740e+00 1.147983043003934789e+01 -8.475301142640992089e-03 7.698656827568475455e-03 4.978816321749244926e-03
1.417999999999954630e+00 1.148061064599552061e+01 -8.469955541006988706e-03 7.689739584834263605e-03 4.986519640025016513e-03
1.418999999999954520e+00 1.148141022900762920e+01 -8.465165198306234470e-03 7.665582186197649958e-03 4.993689916175778412e-03
1.419999999999954410e+00 1.148220987466712195e+01 -8.459195024868347915e-03 7.659549365375594235e-03 5.002029272085354097e-03
1.420999999999954300e+00 1.148300651604438727e+01 -8.452204326966035464e-03 7.655562949700718545e-03 5.011358737647169520e-03
1.421999999999954190e+00 1.148380382465570904e+01 -8.444521825895213302e-03 7.647213214573445744e-03 5.021341494084734410e-03
1.422999999999954079e+00 1.148460875739798048e+01 -8.436252616035961813e-03 7.631319873764514858e-03 5.031873466641474668e-03
1.423999999999953969e+00 1.148541361323599475e+01 -8.440325680443708581e-03 7.635469842429446277e-03 5.030081649026375661e-03
1.424999999999953859e+00 1.148621634743161657e+01 -8.447676452751308115e-03 7.644942257129484428e-03 5.025039190509510319e-03
1.425999999999953749e+00 1.148702186344088005e+01 -8.454406366912659357e-03 7.648890357649174368e-03 5.020639142663118649e-03
1.426999999999953639e+00 1.148782213777735173e+01 -8.460638673875652688e-03 7.660364337403979124e-03 5.016741318090621460e-03
1.427999999999953529e+00 1.148861885673175998e+01 -8.465855077006227344e-03 7.669136122597978653e-03 5.013852809611253972e-03
1.428999999999953419e+00 1.148939670710701222e+01 -8.468845886644803603e-03 7.690995511392561060e-03 5.013140954948763425e-03
1.429999999999953308e+00 1.149016917336422239e+01 -8.473000726801196980e-03 7.700534469591027720e-03 5.011245802399212287e-03
1.430999999999953198e+00 1.149094839161517356e+01 -8.477941468246938742e-03 7.698723217295764046e-03 5.008572326043532648e-03
1.431999999999953088e+00 1.149173073175825266e+01 -8.482076118148820440e-03 7.699735975069723834e-03 5.006689999228492415e-03
1.432999999999952978e+00 1.149250600390823074e+01 -8.484482101980404811e-03 7.709209952002325783e-03 5.006493458667682708e-03
1.433999999999952868e+00 1.149327900933720770e+01 -8.487020067544785371e-03 7.714014638567827029e-03 5.006138174531031375e-03
1.434999999999952758e+00 1.149404758825459005e+01 -8.488677730304107147e-03 7.720098812921750639e-03 5.006634253150767100e-03
1.435999999999952648e+00 1.149481298243149929e+01 -8.490060789135693217e-03 7.724666612226453385e-03 5.007373403890379333e-03
1.436999999999952538e+00 1.149558530778671717e+01 -8.491698759477906561e-03 7.719373404260033295e-03 5.007833751885426045e-03
1.437999999999952427e+00 1.149636515282153759e+01 -8.492378145828448355e-03 7.712533111008022801e-03 5.009235342097562854e-03
1.438999999999952317e+00 1.149715795484893910e+01 -8.493454045462483712e-03 7.700652018060976864e-03 5.010231016978989801e-03
1.439999999999952207e+00 1.149795929254398175e+01 -8.493677211192303053e-03 7.692339516149655429e-03 5.012075899074905187e-03
1.440999999999952097e+00 1.149876246901516907e+01 -8.490873603799735381e-03 7.687697132612407447e-03 5.016913988669752418e-03
1.441999999999951987e+00 1.149956159904404451e+01 -8.486336816216660806e-03 7.687206787341221981e-03 5.023424621494321576e-03
1.442999999999951877e+00 1.150034951948961215e+01 -8.481041239735103224e-03 7.693120794167467372e-03 5.030625203072652818e-03
1.443999999999951767e+00 1.150112380919244437e+01 -8.474600134987856498e-03 7.700310432155636070e-03 5.038901632976372849e-03
1.444999999999951656e+00 1.150188754163648497e+01 -8.467658616910839556e-03 7.703926172870240521e-03 5.047626582544031612e-03
1.445999999999951546e+00 1.150264193836974869e+01 -8.465655109931755420e-03 7.711258376668037387e-03 5.051394685038636777e-03
1.446999999999951436e+00 1.150338398705090626e+01 -8.470004753398067618e-03 7.727956072240497673e-03 5.048833157346723291e-03
1.447999999999951326e+00 1.150412292691980909e+01 -8.474839726543110033e-03 7.735899857640277447e-03 5.045809249065474032e-03
1.448999999999951216e+00 1.150486271070395716e+01 -8.479801396456895443e-03 7.740017612308821779e-03 5.042683685791336107e-03
1.449999999999951106e+00 1.150559898033895401e+01 -8.485550700634962931e-03 7.749281065638118429e-03 5.038792033594694138e-03
1.450999999999950996e+00 1.150634293994724544e+01 -8.491805344470406899e-03 7.747845736178973416e-03 5.034435526618688192e-03
1.451999999999950886e+00 1.150709550840890039e+01 -8.497960500749319329e-03 7.745392039094373821e-03 5.030229831387802997e-03
1.452999999999950775e+00 1.150785134900042550e+01 -8.504259174412852340e-03 7.748418582887738049e-03 5.025932529425772635e-03
1.453999999999950665e+00 1.150861785640402246e+01 -8.511273642648886986e-03 7.744766239051925974e-03 5.020949534243848190e-03
1.454999999999950555e+00 1.150939985880490823e+01 -8.518531006222507945e-03 7.736528605336735059e-03 5.015756391401090045e-03
1.455999999999950445e+00 1.151019988980623410e+01 -8.525798161043502549e-03 7.725767159717639859e-03 5.010585566301762120e-03
1.456999999999950335e+00 1.151102183612833940e+01 -8.533626194350975303e-03 7.711679872245670586e-03 5.004898436268514182e-03
1.457999999999950225e+00 1.151185581878569764e+01 -8.540085795900461199e-03 7.706103138542226907e-03 5.000591056811996490e-03
1.458999999999950115e+00 1.151269391860953739e+01 -8.544940393611656290e-03 7.706840569771901059e-03 4.997878771003065081e-03
1.459999999999950004e+00 1.151351694356474908e+01 -8.547772890731050038e-03 7.724747935519356984e-03 4.997138836193237843e-03
1.460999999999949894e+00 1.151432059403411046e+01 -8.550228224570851493e-03 7.746577755209479305e-03 4.996723955737803792e-03
1.461999999999949784e+00 1.151511051219222637e+01 -8.552103812391806739e-03 7.762185654275896921e-03 4.996835881528528811e-03
1.462999999999949674e+00 1.151588469524652680e+01 -8.553384419754304913e-03 7.779201365453868033e-03 4.997490161771656232e-03
1.463999999999949564e+00 1.151664490157210885e+01 -8.554241003853652395e-03 7.794034678271605579e-03 4.998505610404170227e-03
1.464999999999949454e+00 1.151739305434143645e+01 -8.554175073585572331e-03 7.806022304257968780e-03 5.000376811718549100e-03
1.465999999999949344e+00 1.151814209953401225e+01 -8.551970590238449146e-03 7.802925397662656762e-03 5.004383363180602180e-03
1.466999999999949233e+00 1.151890015440359782e+01 -8.549333051192599744e-03 7.791278181607021527e-03 5.008834118507974470e-03
1.467999999999949123e+00 1.151966057455547698e+01 -8.545412779206692719e-03 7.784992627327532930e-03 5.014559847624056044e-03
1.468999999999949013e+00 1.152041702864978490e+01 -8.540662799101799568e-03 7.784208704793887240e-03 5.021100070281403656e-03
1.469999999999948903e+00 1.152116655802378453e+01 -8.534941121951678672e-03 7.785411747952043077e-03 5.028597023492512724e-03
1.470999999999948793e+00 1.152190257110137317e+01 -8.529434170468624260e-03 7.793421092879986717e-03 5.035882573841288928e-03
1.471999999999948683e+00 1.152262193416703795e+01 -8.523411296079806340e-03 7.804048230415026530e-03 5.043675554465346100e-03
1.472999999999948573e+00 1.152332335516712369e+01 -8.517557544273333253e-03 7.816136544187588658e-03 5.051296867075846277e-03
1.473999999999948463e+00 1.152401677768395594e+01 -8.511743648423006695e-03 7.818321131590763931e-03 5.058870341393392756e-03
1.474999999999948352e+00 1.152471037267925702e+01 -8.506555776729809656e-03 7.812960781428726284e-03 5.065823074592354543e-03
1.475999999999948242e+00 1.152540801115030078e+01 -8.500868392855784328e-03 7.803229921812024350e-03 5.073286982300938275e-03
1.476999999999948132e+00 1.152611758442694345e+01 -8.495256459621880127e-03 7.785683182979208014e-03 5.080702267035915390e-03
1.477999999999948022e+00 1.152683363717366483e+01 -8.488572320936877552e-03 7.772519574215503574e-03 5.089203848935902955e-03
1.478999999999947912e+00 1.152755859354173396e+01 -8.493749359737703258e-03 7.768792991668573705e-03 5.085914326051740701e-03
1.479999999999947802e+00 1.152828577503485619e+01 -8.503471229340822668e-03 7.776289736218591764e-03 5.078153157639772076e-03
1.480999999999947692e+00 1.152901740144892351e+01 -8.512436926433801163e-03 7.780810512366479956e-03 5.071202426952672350e-03
1.481999999999947581e+00 1.152975944443997136e+01 -8.520909730899884141e-03 7.778866739852030934e-03 5.064799478606784450e-03
1.482999999999947471e+00 1.153051325705522778e+01 -8.528686137617546431e-03 7.774873522361124695e-03 5.059138634086960372e-03
1.483999999999947361e+00 1.153126885857285622e+01 -8.535164978796899032e-03 7.779563461168464283e-03 5.054794992675843909e-03
1.484999999999947251e+00 1.153202816137311437e+01 -8.540793440563009334e-03 7.781490640304854559e-03 5.051309040087050353e-03
1.485999999999947141e+00 1.153278710864991652e+01 -8.545603201084973899e-03 7.786655924282827324e-03 5.048631060165687141e-03
1.486999999999947031e+00 1.153354710823762730e+01 -8.550102563479471812e-03 7.790102975768691679e-03 5.046254593357044939e-03
1.487999999999946921e+00 1.153431972669258698e+01 -8.554014739504936862e-03 7.781396284545253131e-03 5.044464395588251632e-03
1.488999999999946811e+00 1.153509890389811687e+01 -8.557560126694174762e-03 7.778382921164284092e-03 5.043027901868405750e-03
1.489999999999946700e+00 1.153587112855967511e+01 -8.561099873189313356e-03 7.788875211631072701e-03 5.041578124368447517e-03
1.490999999999946590e+00 1.153664486781374343e+01 -8.563974929929239754e-03 7.790235675860922304e-03 5.040772217017971957e-03
1.491999999999946480e+00 1.153742393786937370e+01 -8.565530059460117404e-03 7.786460003829846419e-03 5.041242051582264967e-03
1.492999999999946370e+00 1.153820998663175601e+01 -8.566370460730658720e-03 7.780321698348351134e-03 5.042373180854257952e-03
1.493999999999946260e+00 1.153901496988715891e+01 -8.567529393019022652e-03 7.762546137616120265e-03 5.043153707990273051e-03
1.494999999999946150e+00 1.153983424244642464e+01 -8.567467097459676231e-03 7.748194538193949391e-03 5.045093914664487006e-03
1.495999999999946040e+00 1.154065642582615858e+01 -8.567378287579748702e-03 7.745194907845805860e-03 5.047001616250377729e-03
1.496999999999945929e+00 1.154146883236557031e+01 -8.566076899468985997e-03 7.753670360057260749e-03 5.050043809640977245e-03
1.497999999999945819e+00 1.154225799043735634e+01 -8.562963152327487254e-03 7.773805080541453666e-03 5.054775691525472368e-03
1.498999999999945709e+00 1.154302580879883777e+01 -8.558276080698288407e-03 7.790457719216856841e-03 5.060965737597431652e-03
1.499999999999945599e+00 1.154376264847468470e+01 -8.552801161798169113e-03 7.815961485951245999e-03 5.067835601809433585e-03
1.500999999999945489e+00 1.154447497424332347e+01 -8.549418428360631289e-03 7.837092659721853899e-03 5.072537905036555474e-03
1.501999999999945379e+00 1.154517234231264666e+01 -8.552734257955080244e-03 7.855366188631890401e-03 5.070543198266117338e-03
1.502999999999945269e+00 1.154586184412420735e+01 -8.556632629726014169e-03 7.867130818165325376e-03 5.067976516974728729e-03
1.503999999999945159e+00 1.154654623402153568e+01 -8.560537865084125869e-03 7.876147967755795648e-03 5.065425904134240702e-03
1.504999999999945048e+00 1.154723596454465451e+01 -8.564985286296858402e-03 7.875254763178032857e-03 5.062380572400818589e-03
1.505999999999944938e+00 1.154793857172054494e+01 -8.570240239083093403e-03 7.867633063192658316e-03 5.058586106149139290e-03
1.506999999999944828e+00 1.154864780813801595e+01 -8.574715300111196425e-03 7.865478882640192237e-03 5.055610794739237406e-03
1.507999999999944718e+00 1.154936910486279089e+01 -8.579222425416027989e-03 7.857925700641083325e-03 5.052640643479626957e-03
1.508999999999944608e+00 1.155010818634161396e+01 -8.583610773135812513e-03 7.844529294312745440e-03 5.049819711403169542e-03
1.509999999999944498e+00 1.155086668817729745e+01 -8.588603877142735391e-03 7.830102041459246001e-03 5.046441890240976891e-03
1.510999999999944388e+00 1.155164062876193931e+01 -8.593789890827043323e-03 7.819849306185179885e-03 5.042904731468544552e-03
1.511999999999944277e+00 1.155243508758812077e+01 -8.599330435156607444e-03 7.804871608975152975e-03 5.039060396674664190e-03
1.512999999999944167e+00 1.155325389326658581e+01 -8.605198279767000899e-03 7.786392601301960967e-03 5.034944418474777798e-03
1.513999999999944057e+00 1.155408219327457608e+01 -8.609205671554577555e-03 7.780905663564298413e-03 5.032705991828013981e-03
1.514999999999943947e+00 1.155492336457941249e+01 -8.612946190284581291e-03 7.771774885448173506e-03 5.030741393577349563e-03
1.515999999999943837e+00 1.155574730987702914e+01 -8.614137163423301810e-03 7.790191865806655666e-03 5.031275080363252494e-03
1.516999999999943727e+00 1.155654186627679891e+01 -8.613902801692449943e-03 7.819346401922675285e-03 5.033137701176053011e-03
1.517999999999943617e+00 1.155730403976502352e+01 -8.613471689581295859e-03 7.851298201356691348e-03 5.035090283500083530e-03
1.518999999999943507e+00 1.155803793874459551e+01 -8.612836269107670625e-03 7.878937289535680941e-03 5.037139835651374860e-03
1.519999999999943396e+00 1.155875111408679956e+01 -8.611700168329169958e-03 7.898524826125116749e-03 5.039584343650530505e-03
1.520999999999943286e+00 1.155945422775908149e+01 -8.611031350997789754e-03 7.907917678715859974e-03 5.041478845697140200e-03
1.521999999999943176e+00 1.156014674909149953e+01 -8.609956934361675043e-03 7.917435601943636006e-03 5.043703625431629305e-03
1.522999999999943066e+00 1.156083592015845163e+01 -8.607846420528052211e-03 7.918675353575953257e-03 5.046897632654882317e-03
1.523999999999942956e+00 1.156152264843676569e+01 -8.605337727675931025e-03 7.918609449361867225e-03 5.050421922192813683e-03
1.524999999999942846e+00 1.156221300920914530e+01 -8.600862479811240136e-03 7.910501707431634444e-03 5.055890818801729060e-03
1.525999999999942736e+00 1.156289284607638201e+01 -8.595288773465385029e-03 7.915451906228668927e-03 5.062428431791538182e-03
1.526999999999942625e+00 1.156356540137885780e+01 -8.588642205519433567e-03 7.916086903043647802e-03 5.070020135816750810e-03
1.527999999999942515e+00 1.156423490610619709e+01 -8.581989844102593315e-03 7.912485116763305973e-03 5.077614764955018858e-03
1.528999999999942405e+00 1.156490510421579287e+01 -8.575717498620695142e-03 7.905519389024907514e-03 5.084835569870761046e-03
1.529999999999942295e+00 1.156557553682685757e+01 -8.569158317505078115e-03 7.898725706440380689e-03 5.092336635640157087e-03
1.530999999999942185e+00 1.156625157706688256e+01 -8.562857661369095014e-03 7.886817421344106266e-03 5.099600790251510203e-03
1.531999999999942075e+00 1.156693191487112493e+01 -8.556173210669636500e-03 7.875835406427266275e-03 5.107275888422914759e-03
1.532999999999941965e+00 1.156762235977890896e+01 -8.549140637453734107e-03 7.858695729669707211e-03 5.115318196766765850e-03
1.533999999999941855e+00 1.156832839063889118e+01 -8.541862514958496744e-03 7.835831654976276039e-03 5.123635299008048004e-03
1.534999999999941744e+00 1.156904307499351425e+01 -8.540952439649770675e-03 7.826268085026696561e-03 5.125619108265456157e-03
1.535999999999941634e+00 1.156976657819345000e+01 -8.547542909674972489e-03 7.824039709739223636e-03 5.120166542535997678e-03
1.536999999999941524e+00 1.157048979091526419e+01 -8.553360282121844418e-03 7.830147560307651813e-03 5.115528922011416263e-03
1.537999999999941414e+00 1.157121184148786952e+01 -8.558075358502142960e-03 7.836024785896816836e-03 5.112017965844977731e-03
1.538999999999941304e+00 1.157193566447108779e+01 -8.562795671688286370e-03 7.838972688470016714e-03 5.108539068581868965e-03
1.539999999999941194e+00 1.157265489787293689e+01 -8.566723755624776337e-03 7.847490353775680993e-03 5.105857968558397651e-03
1.540999999999941084e+00 1.157336845444235784e+01 -8.569902664193289679e-03 7.856346094772330771e-03 5.103913870922680181e-03
1.541999999999940973e+00 1.157408555743334411e+01 -8.573413916982937713e-03 7.856310925996675201e-03 5.101646143888884793e-03
1.542999999999940863e+00 1.157480894869437194e+01 -8.576374434178132139e-03 7.852983173150304003e-03 5.099932167051775787e-03
1.543999999999940753e+00 1.157554268579726475e+01 -8.579142763885921202e-03 7.845405660993103741e-03 5.098415633298183230e-03
1.544999999999940643e+00 1.157628398271207004e+01 -8.581994151133125887e-03 7.840697236327836411e-03 5.096814746579147321e-03
1.545999999999940533e+00 1.157702873030778612e+01 -8.583693709354021581e-03 7.838946113637943955e-03 5.096339083161131704e-03
1.546999999999940423e+00 1.157777060396624513e+01 -8.584382483277277348e-03 7.842508824818263807e-03 5.096835704977677010e-03
1.547999999999940313e+00 1.157851126705165434e+01 -8.584867501965109601e-03 7.844204416555899603e-03 5.097491419663035227e-03
1.548999999999940202e+00 1.157925357420807622e+01 -8.585473163865313395e-03 7.843166007443440335e-03 5.097986339984799525e-03
1.549999999999940092e+00 1.158000009235177785e+01 -8.585842770451376088e-03 7.839324626749740593e-03 5.098671358941714825e-03
1.550999999999939982e+00 1.158075184282911252e+01 -8.586109609628880118e-03 7.834359132294212852e-03 5.099419985187835826e-03
1.551999999999939872e+00 1.158149908774931625e+01 -8.584892387567205976e-03 7.837647467363479184e-03 5.101585850425422418e-03
1.552999999999939762e+00 1.158223276499042420e+01 -8.582426505762498492e-03 7.848749264654543423e-03 5.104911605271999359e-03
1.553999999999939652e+00 1.158295086117604811e+01 -8.579559465291613021e-03 7.861463279667706486e-03 5.108547454697344621e-03
1.554999999999939542e+00 1.158364638273428859e+01 -8.575341745883988467e-03 7.879820187643502352e-03 5.113422826451615756e-03
1.555999999999939432e+00 1.158431168048411664e+01 -8.569899538085103130e-03 7.904601788257061001e-03 5.119397459887113123e-03
1.556999999999939321e+00 1.158495382099974869e+01 -8.563499195182178170e-03 7.921358679550127846e-03 5.126219151088306364e-03
1.557999999999939211e+00 1.158558847492612465e+01 -8.556357633488690870e-03 7.921703707112729906e-03 5.133736218535439599e-03
1.558999999999939101e+00 1.158622093622409288e+01 -8.556731566982502327e-03 7.924270269014268078e-03 5.133771208708033142e-03
1.559999999999938991e+00 1.158685227223946157e+01 -8.557830519019460000e-03 7.926494503650771337e-03 5.133121327793954344e-03
1.560999999999938881e+00 1.158749618413834170e+01 -8.559968694254368668e-03 7.916056795374234664e-03 5.131491638396030661e-03
1.561999999999938771e+00 1.158814759220265245e+01 -8.563207679197010896e-03 7.911799614886267512e-03 5.128821472879608288e-03
1.562999999999938661e+00 1.158880999043996596e+01 -8.566068461473119733e-03 7.903670224159609070e-03 5.126588271744108617e-03
1.563999999999938550e+00 1.158947670388974949e+01 -8.568108176132379142e-03 7.901394726348849942e-03 5.125228364020114301e-03
1.564999999999938440e+00 1.159014619628161569e+01 -8.569646104534442074e-03 7.900153712668242165e-03 5.124418618940117416e-03
1.565999999999938330e+00 1.159081923810240511e+01 -8.571479761879793532e-03 7.898437941090371769e-03 5.123355757881063906e-03
1.566999999999938220e+00 1.159150841046929159e+01 -8.574256125219172422e-03 7.885083758332691109e-03 5.121408422818433080e-03
1.567999999999938110e+00 1.159221812478649838e+01 -8.577615682049186466e-03 7.867901364842397674e-03 5.118954363952377996e-03
1.568999999999938000e+00 1.159295013024244092e+01 -8.582064381275525400e-03 7.850058925332983883e-03 5.115481637378062503e-03
1.569999999999937890e+00 1.159368788113408577e+01 -8.585508098192026066e-03 7.847757206547175540e-03 5.113056443506170529e-03
1.570999999999937780e+00 1.159441919385138142e+01 -8.588003897536004155e-03 7.856691180240352873e-03 5.111611681780581923e-03
1.571999999999937669e+00 1.159513522767059257e+01 -8.588893935966323764e-03 7.872860116755175594e-03 5.111765325179527288e-03
1.572999999999937559e+00 1.159583356066761262e+01 -8.589095202293183656e-03 7.890762205273137847e-03 5.112578495190523570e-03
1.573999999999937449e+00 1.159650810261100773e+01 -8.589276394633126380e-03 7.914734451238013627e-03 5.113357040941716829e-03
1.574999999999937339e+00 1.159716501417615575e+01 -8.589600989410611787e-03 7.932689424262590050e-03 5.113924971952524268e-03
1.575999999999937229e+00 1.159781042976584686e+01 -8.590450011702650476e-03 7.945034422011538686e-03 5.113904745931125741e-03
1.576999999999937119e+00 1.159844732429435510e+01 -8.591375884547251471e-03 7.954481356039015336e-03 5.113760585748166297e-03
1.577999999999937009e+00 1.159907391661335296e+01 -8.591359702173296739e-03 7.964767383175431689e-03 5.114527894515571646e-03
1.578999999999936898e+00 1.159969627943128501e+01 -8.589860187997433102e-03 7.967497370065390258e-03 5.116737537485357978e-03
1.579999999999936788e+00 1.160031444512863530e+01 -8.587979556183225269e-03 7.969813858832932793e-03 5.119280202250737349e-03
1.580999999999936678e+00 1.160092838324388431e+01 -8.585571212586656786e-03 7.971633097337643692e-03 5.122304112967619900e-03
1.581999999999936568e+00 1.160153448791790431e+01 -8.581216952041236662e-03 7.975112278021233986e-03 5.127234502519915048e-03
1.582999999999936458e+00 1.160212733492494763e+01 -8.574223290893370764e-03 7.981376283850052933e-03 5.134808487237520550e-03
1.583999999999936348e+00 1.160270647273789635e+01 -8.566546561814488564e-03 7.987408748865772873e-03 5.143080951706258466e-03
1.584999999999936238e+00 1.160327305637800066e+01 -8.559044494621182581e-03 7.992460854516870300e-03 5.151200827913458152e-03
1.585999999999936128e+00 1.160383506947008314e+01 -8.551627823078509008e-03 7.989614730996028383e-03 5.159263351484549669e-03
1.586999999999936017e+00 1.160439913297781622e+01 -8.543314544606397942e-03 7.979251036873316605e-03 5.168250267962712884e-03
1.587999999999935907e+00 1.160497274856260574e+01 -8.534647774051436903e-03 7.961032189261914999e-03 5.177626468995122529e-03
1.588999999999935797e+00 1.160556145661396776e+01 -8.526126332534184407e-03 7.937418281172165316e-03 5.186904963258601349e-03
1.589999999999935687e+00 1.160616874250617592e+01 -8.517459519656480835e-03 7.910173627448327180e-03 5.196377171948451425e-03
1.590999999999935577e+00 1.160678960213791555e+01 -8.508523673889972078e-03 7.887664042150337868e-03 5.206149127288967754e-03
1.591999999999935467e+00 1.160743077643198085e+01 -8.504308077549555672e-03 7.863133783484261424e-03 5.211266511708583481e-03
1.592999999999935357e+00 1.160808074804217149e+01 -8.512656212645627191e-03 7.862684602454979993e-03 5.203922557121628927e-03
1.593999999999935246e+00 1.160872898213287563e+01 -8.521113467254575607e-03 7.872879376550439429e-03 5.196570875458421217e-03
1.594999999999935136e+00 1.160937437137712891e+01 -8.529106645589637145e-03 7.883717401336356664e-03 5.189772479355789919e-03
1.595999999999935026e+00 1.161000552977583666e+01 -8.535713616783603686e-03 7.904555218075849654e-03 5.184412668996686395e-03
1.596999999999934916e+00 1.161063398704491689e+01 -8.542245856141311017e-03 7.913788587061081764e-03 5.179172367644544264e-03
1.597999999999934806e+00 1.161126851962154305e+01 -8.548203007504789203e-03 7.913670430878632506e-03 5.174539719719127746e-03
1.598999999999934696e+00 1.161191415219391843e+01 -8.553048247874934715e-03 7.907415675499558302e-03 5.171050214858199760e-03
1.599999999999934586e+00 1.161257078475437332e+01 -8.557733016977136370e-03 7.901100456522241328e-03 5.167768728985554748e-03
1.600999999999934476e+00 1.161323293846982807e+01 -8.561998394937769472e-03 7.899844679483019813e-03 5.164936942010682312e-03
1.601999999999934365e+00 1.161388907029303930e+01 -8.565349414016711418e-03 7.909217590805485767e-03 5.163019576397800611e-03
1.602999999999934255e+00 1.161454450336380084e+01 -8.567573560623931161e-03 7.912140489862384829e-03 5.162210503766757018e-03
1.603999999999934145e+00 1.161520560898219756e+01 -8.568899210698876362e-03 7.907793592302158475e-03 5.162277609137924834e-03
1.604999999999934035e+00 1.161587139660094969e+01 -8.570237359511068131e-03 7.904449740758934251e-03 5.162317564766140572e-03
1.605999999999933925e+00 1.161654229457730203e+01 -8.570953919606149121e-03 7.900055943253813176e-03 5.162965723669610610e-03
1.606999999999933815e+00 1.161721597604426925e+01 -8.571041897369083284e-03 7.897360430401859088e-03 5.164230057075853281e-03
1.607999999999933705e+00 1.161788925757206670e+01 -8.570871253115180596e-03 7.897589725317738160e-03 5.165730984432359736e-03
1.608999999999933594e+00 1.161854870306818199e+01 -8.569555533845057971e-03 7.910110037729761734e-03 5.168325465992932265e-03
1.609999999999933484e+00 1.161919514406932841e+01 -8.566918564091320284e-03 7.920477562944906388e-03 5.172181019426045495e-03
1.610999999999933374e+00 1.161982101144351276e+01 -8.563672087835207461e-03 7.937804713650855118e-03 5.176572744229403743e-03
1.611999999999933264e+00 1.162042068384636018e+01 -8.558631280531827507e-03 7.958958877684409877e-03 5.182658791090858329e-03
1.612999999999933154e+00 1.162100088206259585e+01 -8.552803817717535492e-03 7.972605601481863244e-03 5.189434917303246096e-03
1.613999999999933044e+00 1.162157213589953564e+01 -8.557069703490511117e-03 7.985815866550722078e-03 5.186146689246074262e-03
1.614999999999932934e+00 1.162214334155087769e+01 -8.561915923019565097e-03 7.990710271677510176e-03 5.182329805022986915e-03
1.615999999999932824e+00 1.162271909651649970e+01 -8.567084531204912506e-03 7.991329565582901834e-03 5.178262253776616357e-03
1.616999999999932713e+00 1.162329871146356908e+01 -8.572524444901212862e-03 7.992909497831839419e-03 5.173996321162528146e-03
1.617999999999932603e+00 1.162388510944069431e+01 -8.577097319855585267e-03 7.990699342730354926e-03 5.170678090978418108e-03
1.618999999999932493e+00 1.162447479443867060e+01 -8.580929767064992414e-03 7.991244769088700489e-03 5.168165504986204500e-03
1.619999999999932383e+00 1.162507417149605615e+01 -8.585791252266966600e-03 7.986414194881413797e-03 5.164691054818522885e-03
1.620999999999932273e+00 1.162569165923382108e+01 -8.590772641907089974e-03 7.973284904142157598e-03 5.161169457236238628e-03
1.621999999999932163e+00 1.162631784518072386e+01 -8.595132996404439979e-03 7.968947049501660246e-03 5.158336989404515259e-03
1.622999999999932053e+00 1.162695850912243500e+01 -8.599696849607834162e-03 7.959032907896694889e-03 5.155380129547480587e-03
1.623999999999931942e+00 1.162761554909691064e+01 -8.604364098167704630e-03 7.947324123692067407e-03 5.152406269198966070e-03
1.624999999999931832e+00 1.162829035557969171e+01 -8.608368793934235985e-03 7.933562311153170843e-03 5.150167791910751150e-03
1.625999999999931722e+00 1.162897262379455476e+01 -8.611292128878718019e-03 7.929023914015660354e-03 5.149057969052107941e-03
1.626999999999931612e+00 1.162964890023758002e+01 -8.613816286470687283e-03 7.937539843445428484e-03 5.148369783977975282e-03
1.627999999999931502e+00 1.163030786726761079e+01 -8.615318226171068267e-03 7.956351196140302312e-03 5.148692642345350373e-03
1.628999999999931392e+00 1.163094484915318283e+01 -8.616017430143913663e-03 7.979035544571872612e-03 5.149777236555635671e-03
1.629999999999931282e+00 1.163156037421815725e+01 -8.616384789016934623e-03 8.000859724042514234e-03 5.151122601238057770e-03
1.630999999999931172e+00 1.163216339628316121e+01 -8.617411359727751227e-03 8.014389294723795951e-03 5.151740525789682765e-03
1.631999999999931061e+00 1.163274770353275400e+01 -8.618040411073783075e-03 8.033733161480986068e-03 5.152692243184696722e-03
1.632999999999930951e+00 1.163331681843585308e+01 -8.618358769148494469e-03 8.049243866049417273e-03 5.153892667686076762e-03
1.633999999999930841e+00 1.163387383841446621e+01 -8.618077841323125779e-03 8.061057862709998870e-03 5.155635251265606837e-03
1.634999999999930731e+00 1.163441930373317490e+01 -8.616764057940595745e-03 8.071298739231902442e-03 5.158352512342132858e-03
1.635999999999930621e+00 1.163494955038568435e+01 -8.614116495670840964e-03 8.083869843161393606e-03 5.162338874482490583e-03
1.636999999999930511e+00 1.163546785638685321e+01 -8.611024594024145953e-03 8.092718592855279239e-03 5.166707529441941227e-03
1.637999999999930401e+00 1.163597924583954857e+01 -8.606045646578025163e-03 8.094656193882670756e-03 5.172940233915643803e-03
1.638999999999930290e+00 1.163649024207309424e+01 -8.599168222189526242e-03 8.088171988643857654e-03 5.181075966099033502e-03
1.639999999999930180e+00 1.163702055598113461e+01 -8.591907813130414753e-03 8.061593905090045156e-03 5.189618474236187655e-03
1.640999999999930070e+00 1.163756701338425614e+01 -8.583471726372591051e-03 8.037014323251054707e-03 5.199357186607688440e-03
1.641999999999929960e+00 1.163811462950691045e+01 -8.574240930169748851e-03 8.026624807515444701e-03 5.209901041466048766e-03
1.642999999999929850e+00 1.163866453236093967e+01 -8.564581139137930274e-03 8.014678285108703046e-03 5.220891506032968206e-03
1.643999999999929740e+00 1.163921773822370831e+01 -8.555416993881504589e-03 8.002211131112869219e-03 5.231419056145181559e-03
1.644999999999929630e+00 1.163977168923574723e+01 -8.559710307514114755e-03 8.005759295475192369e-03 5.228581130742222111e-03
1.645999999999929519e+00 1.164033317706267923e+01 -8.568940903515381152e-03 8.007453076583386647e-03 5.220911920790664157e-03
1.646999999999929409e+00 1.164089798782994656e+01 -8.576765337079978596e-03 8.011954569812646670e-03 5.214728995184534678e-03
1.647999999999929299e+00 1.164146627250465471e+01 -8.583578599895235611e-03 8.015293925187082918e-03 5.209634594671880628e-03
1.648999999999929189e+00 1.164204289555508964e+01 -8.589632244560210447e-03 8.013009194125278109e-03 5.205368200112883877e-03
1.649999999999929079e+00 1.164262949507043743e+01 -8.594863424507622959e-03 8.008263909159837532e-03 5.201978483495972756e-03
1.650999999999928969e+00 1.164322209094127558e+01 -8.599650695612944332e-03 8.007054824774791427e-03 5.199064805263164946e-03
1.651999999999928859e+00 1.164382336478320390e+01 -8.603809258284651068e-03 8.002535416356332948e-03 5.196802316771636197e-03
1.652999999999928749e+00 1.164443209727928341e+01 -8.606854704789458285e-03 7.998122208709946765e-03 5.195659131313043813e-03
1.653999999999928638e+00 1.164505111525267544e+01 -8.608874347524102244e-03 7.989856374132069117e-03 5.195531068937871665e-03
1.654999999999928528e+00 1.164567876480107600e+01 -8.611512425464434503e-03 7.983862877063879412e-03 5.194794705491580927e-03
1.655999999999928418e+00 1.164631790178833448e+01 -8.613121585937678210e-03 7.973984598679196428e-03 5.195079660788816910e-03
1.656999999999928308e+00 1.164697379393841459e+01 -8.614856711782067911e-03 7.958964561701961649e-03 5.195231791685448776e-03
1.657999999999928198e+00 1.164764793133405618e+01 -8.616230807323550789e-03 7.942093411681956650e-03 5.195723283069020662e-03
1.658999999999928088e+00 1.164832519387880261e+01 -8.615969634189804202e-03 7.938707089443377760e-03 5.197800163153014352e-03
1.659999999999927978e+00 1.164901320249857264e+01 -8.615554097449604903e-03 7.927545477679574099e-03 5.199993280967481896e-03
1.660999999999927867e+00 1.164970244427954960e+01 -8.614107865573874048e-03 7.924866084596917173e-03 5.203164526582640045e-03
1.661999999999927757e+00 1.165038617914931329e+01 -8.611627080726961744e-03 7.927892210963264838e-03 5.207315429258989152e-03
1.662999999999927647e+00 1.165106950286741316e+01 -8.608576278639286719e-03 7.925252560539415916e-03 5.212001022974923140e-03
1.663999999999927537e+00 1.165174492542362650e+01 -8.605026171342409005e-03 7.929603615129074759e-03 5.217131091139364137e-03
1.664999999999927427e+00 1.165240290337119333e+01 -8.600795289070067851e-03 7.942817341503233264e-03 5.222865641194847364e-03
1.665999999999927317e+00 1.165304020051935296e+01 -8.596235831586954493e-03 7.958938683427322150e-03 5.228843637913194869e-03
1.666999999999927207e+00 1.165364541325054759e+01 -8.599313922910746880e-03 7.994101191716120394e-03 5.227136133054385500e-03
1.667999999999927097e+00 1.165421706708500338e+01 -8.603166387996227793e-03 8.031512553540440247e-03 5.224603285707210901e-03
1.668999999999926986e+00 1.165476666822886997e+01 -8.607339566282259241e-03 8.057738422415663265e-03 5.221699797440031328e-03
1.669999999999926876e+00 1.165530859966713351e+01 -8.610464018797340385e-03 8.068532580533808313e-03 5.219834009856726131e-03
1.670999999999926766e+00 1.165585219097085634e+01 -8.613321571493895781e-03 8.069730267771061186e-03 5.218257094531898385e-03
1.671999999999926656e+00 1.165639214303695503e+01 -8.615718983412108331e-03 8.075766917313416046e-03 5.217169878691179513e-03
1.672999999999926546e+00 1.165693084204845675e+01 -8.617741579937745339e-03 8.079042568436025501e-03 5.216498063211200999e-03
1.673999999999926436e+00 1.165747501743180869e+01 -8.618940253685793140e-03 8.074764870333851763e-03 5.216699965121402056e-03
1.674999999999926326e+00 1.165802741911740092e+01 -8.619787363813599321e-03 8.067385678221369524e-03 5.217308224119161959e-03
1.675999999999926215e+00 1.165858119082710687e+01 -8.620835084519315461e-03 8.067063374813374099e-03 5.217754050286018200e-03
1.676999999999926105e+00 1.165914534031652749e+01 -8.623067265886939087e-03 8.058917776466310162e-03 5.217057029989442124e-03
1.677999999999925995e+00 1.165972917352349292e+01 -8.625891173070571877e-03 8.042057966105149031e-03 5.215836904630348665e-03
1.678999999999925885e+00 1.166033008712990870e+01 -8.627487136703748671e-03 8.026573530287961500e-03 5.215900693506574093e-03
1.679999999999925775e+00 1.166094550434214305e+01 -8.629373149747274555e-03 8.013955937512926356e-03 5.215735473973820251e-03
1.680999999999925665e+00 1.166157422908121966e+01 -8.630964123523141018e-03 8.002239384446538373e-03 5.215916408843559830e-03
1.681999999999925555e+00 1.166219457796639780e+01 -8.631062401948287263e-03 8.010713516770141471e-03 5.217612071826622719e-03
1.682999999999925445e+00 1.166279930945129983e+01 -8.631258090491214507e-03 8.026526605589182073e-03 5.219184313917029500e-03
1.683999999999925334e+00 1.166339351044828909e+01 -8.631387744783959245e-03 8.037186747794701144e-03 5.220790946313157502e-03
1.684999999999925224e+00 1.166397045774104591e+01 -8.630618408996539384e-03 8.053671116239726271e-03 5.223230845137710396e-03
1.685999999999925114e+00 1.166453740489167323e+01 -8.629592504762112481e-03 8.062645354134784226e-03 5.225858342021464861e-03
1.686999999999925004e+00 1.166509639028694068e+01 -8.628256735601549238e-03 8.069271340334107506e-03 5.228730993023582643e-03
1.687999999999924894e+00 1.166564998547460164e+01 -8.626228129944284173e-03 8.072632942283324009e-03 5.232231144485548040e-03
1.688999999999924784e+00 1.166619633718643101e+01 -8.623744818132170545e-03 8.077393106302796846e-03 5.236113298940219506e-03
1.689999999999924674e+00 1.166673385223814741e+01 -8.621414813676689382e-03 8.083899761960292030e-03 5.239775059112233672e-03
1.690999999999924563e+00 1.166725362551660261e+01 -8.617462254657213064e-03 8.097688976202008573e-03 5.244968567347096412e-03
1.691999999999924453e+00 1.166775940013183188e+01 -8.612973781877303683e-03 8.107199166648032876e-03 5.250613069760591729e-03
1.692999999999924343e+00 1.166825407662043546e+01 -8.607720602841631777e-03 8.113044114238058060e-03 5.256919950822574843e-03
1.693999999999924233e+00 1.166875322248955982e+01 -8.600662905130423974e-03 8.101517036006061767e-03 5.264949723347358244e-03
1.694999999999924123e+00 1.166925930465269445e+01 -8.591165020005731012e-03 8.085082856871095291e-03 5.275394139680074021e-03
1.695999999999924013e+00 1.166977146403507426e+01 -8.580352975835694659e-03 8.068193593455888143e-03 5.287135667861133682e-03
1.696999999999923903e+00 1.167030046261788812e+01 -8.569761664252200511e-03 8.040763081438345034e-03 5.298685653942463575e-03
1.697999999999923793e+00 1.167084733686867359e+01 -8.559790625406177647e-03 8.012916374620699181e-03 5.309635868797911266e-03
1.698999999999923682e+00 1.167139698426685968e+01 -8.565376947428100796e-03 8.015729549242019136e-03 5.305103513494209208e-03
1.699999999999923572e+00 1.167194392922701951e+01 -8.571258533968959328e-03 8.024313573809125147e-03 5.300346905627213896e-03
1.700999999999923462e+00 1.167250022722804914e+01 -8.577438535873936967e-03 8.021140534844305517e-03 5.295362206682107699e-03
1.701999999999923352e+00 1.167306450243526861e+01 -8.582577528709431358e-03 8.018302321489964579e-03 5.291485384194416150e-03
1.702999999999923242e+00 1.167363132523419011e+01 -8.586824693263878441e-03 8.020001894342371554e-03 5.288558535109038304e-03
1.703999999999923132e+00 1.167420650033460383e+01 -8.590921822028335653e-03 8.015746721614619430e-03 5.285842651251774528e-03
1.704999999999923022e+00 1.167478741702604950e+01 -8.594765293897514702e-03 8.013848602451849323e-03 5.283422237780705140e-03
1.705999999999922911e+00 1.167537481252800902e+01 -8.596935333543108057e-03 8.009539831583587996e-03 5.282684125177119702e-03
1.706999999999922801e+00 1.167597051597602054e+01 -8.598639889348769910e-03 8.002936441337250156e-03 5.282401811175074964e-03
1.707999999999922691e+00 1.167657411239847143e+01 -8.600049520053647950e-03 7.996453097602756327e-03 5.282399379185083628e-03
1.708999999999922581e+00 1.167718764502931883e+01 -8.601336449574503717e-03 7.987803818727101657e-03 5.282520507027942819e-03
1.709999999999922471e+00 1.167780683454427937e+01 -8.601969104104802144e-03 7.982779589144263499e-03 5.283280638419455763e-03
1.710999999999922361e+00 1.167843597340088557e+01 -8.602113958803983898e-03 7.972975102197779954e-03 5.284497100698633439e-03
1.711999999999922251e+00 1.167906524029371340e+01 -8.600206976284292121e-03 7.970940083456463238e-03 5.287708025561436119e-03
1.712999999999922141e+00 1.167970389246284313e+01 -8.598341463990334665e-03 7.959689294860607112e-03 5.290824341912197734e-03
1.713999999999922030e+00 1.168034276271091265e+01 -8.595841042553687902e-03 7.956970794484164930e-03 5.294500977084216214e-03
1.714999999999921920e+00 1.168098704979000679e+01 -8.593296222019156799e-03 7.949009142925015509e-03 5.298147659257694021e-03
1.715999999999921810e+00 1.168163002090799196e+01 -8.589600673791027499e-03 7.946629555805858128e-03 5.302856953455107290e-03
1.716999999999921700e+00 1.168227585260900980e+01 -8.586127547413334102e-03 7.940295846395493615e-03 5.307271447398710651e-03
1.717999999999921590e+00 1.168292070421563444e+01 -8.582693527700626865e-03 7.937841921075985616e-03 5.311583158710319989e-03
1.718999999999921480e+00 1.168355880743841624e+01 -8.578857833035800559e-03 7.940754610254006571e-03 5.316239577915127593e-03
1.719999999999921370e+00 1.168417333301102445e+01 -8.581384645974184794e-03 7.966859073365969296e-03 5.314497643230766018e-03
1.720999999999921259e+00 1.168475565711526265e+01 -8.586531563131700670e-03 8.004207458893504087e-03 5.310099002762699340e-03
1.721999999999921149e+00 1.168529941256202065e+01 -8.589886463705301289e-03 8.046131016947302705e-03 5.307425185515491153e-03
1.722999999999921039e+00 1.168580311365968427e+01 -8.592495529095963563e-03 8.088794431432341087e-03 5.305413456447823257e-03
1.723999999999920929e+00 1.168628079523466745e+01 -8.595576701940325914e-03 8.117895126957146157e-03 5.302858973171513564e-03
1.724999999999920819e+00 1.168675170163954213e+01 -8.599656014561887080e-03 8.128749609687204586e-03 5.299260849786046300e-03
1.725999999999920709e+00 1.168723236453618419e+01 -8.604421971503907821e-03 8.123759074861848853e-03 5.294970922431489237e-03
1.726999999999920599e+00 1.168772770648899595e+01 -8.608111609056537730e-03 8.112769656244781316e-03 5.291790608238314958e-03
1.727999999999920488e+00 1.168823928442350457e+01 -8.611724889164163593e-03 8.100146954655541159e-03 5.288710387262662328e-03
1.728999999999920378e+00 1.168876440866200461e+01 -8.614959548202048151e-03 8.089835309702007177e-03 5.286039205400998482e-03
1.729999999999920268e+00 1.168929777518616930e+01 -8.617806885593441019e-03 8.084440361428749805e-03 5.283780892236654425e-03
1.730999999999920158e+00 1.168985142203287353e+01 -8.620255797938286904e-03 8.066608951234061423e-03 5.281960859619477637e-03
1.731999999999920048e+00 1.169042732115485883e+01 -8.622214439012267084e-03 8.046315317026965508e-03 5.280679661595559515e-03
1.732999999999919938e+00 1.169102256064107692e+01 -8.624659107689856830e-03 8.029419621471765856e-03 5.278983673218919960e-03
1.733999999999919828e+00 1.169162732184636688e+01 -8.626501406569344124e-03 8.021740201279383212e-03 5.277936888580267091e-03
1.734999999999919718e+00 1.169224660522741388e+01 -8.628512036872874186e-03 8.009228655825876425e-03 5.276766412635061111e-03
1.735999999999919607e+00 1.169287182027908578e+01 -8.630601218906954961e-03 8.005386167235053682e-03 5.275554251366892586e-03
1.736999999999919497e+00 1.169349148795270921e+01 -8.631112438930391845e-03 8.011444765306966614e-03 5.275918537365379725e-03
1.737999999999919387e+00 1.169410384519198232e+01 -8.631039803381965192e-03 8.018682564108856048e-03 5.276845329820613155e-03
1.738999999999919277e+00 1.169469601833579553e+01 -8.629134905261928029e-03 8.036961761448715297e-03 5.279546625850835978e-03
1.739999999999919167e+00 1.169526587259426798e+01 -8.626559989910624615e-03 8.056705731438178197e-03 5.282842554861886739e-03
1.740999999999919057e+00 1.169581881563666492e+01 -8.624189494314945734e-03 8.071246451917998485e-03 5.285858969532065792e-03
1.741999999999918947e+00 1.169635623520840539e+01 -8.621882457548558920e-03 8.084462885808087196e-03 5.288731390440462587e-03
1.742999999999918836e+00 1.169688817522867552e+01 -8.619864239194380967e-03 8.087924218924253533e-03 5.291261205777707602e-03
1.743999999999918726e+00 1.169742840447871757e+01 -8.618545440255845694e-03 8.078316190213799888e-03 5.293061960216903332e-03
1.744999999999918616e+00 1.169796643037696882e+01 -8.616681609905261011e-03 8.078655711654012320e-03 5.295363322107180318e-03
1.745999999999918506e+00 1.169849031580157295e+01 -8.613693056779709797e-03 8.089807632175578453e-03 5.298731795989864400e-03
1.746999999999918396e+00 1.169900077431238117e+01 -8.609746362352703117e-03 8.099287851544482650e-03 5.302971306492026277e-03
1.747999999999918286e+00 1.169950641603392505e+01 -8.604896048200461750e-03 8.099254326656580433e-03 5.308040287165818882e-03
1.748999999999918176e+00 1.170000204002744049e+01 -8.599160625912377273e-03 8.103536632396940095e-03 5.313911708925068110e-03
1.749999999999918066e+00 1.170049221231966818e+01 -8.592940766081837156e-03 8.102768473854139730e-03 5.320200375528214183e-03
1.750999999999917955e+00 1.170098574922521983e+01 -8.585008103931802276e-03 8.091471198380151969e-03 5.328197900929342208e-03
1.751999999999917845e+00 1.170148119430829503e+01 -8.590984284778968930e-03 8.095539201703772295e-03 5.322380941208151167e-03
1.752999999999917735e+00 1.170196894560388934e+01 -8.596625819127245299e-03 8.108874523532937778e-03 5.316970401801313431e-03
1.753999999999917625e+00 1.170245698616952268e+01 -8.602166930485103530e-03 8.114126364851762668e-03 5.311745686059170940e-03
1.754999999999917515e+00 1.170295109412339585e+01 -8.607058941266945359e-03 8.112950987393776833e-03 5.307264192750013772e-03
1.755999999999917405e+00 1.170345124465881348e+01 -8.611700640612438007e-03 8.111550105194806348e-03 5.303132234250875106e-03
1.756999999999917295e+00 1.170397315085427437e+01 -8.616232355053649386e-03 8.094326159592763262e-03 5.299211460827813261e-03
1.757999999999917184e+00 1.170451307621069503e+01 -8.620144947590035675e-03 8.080219591169368262e-03 5.295995919268775207e-03
1.758999999999917074e+00 1.170507097254029638e+01 -8.623565118781375063e-03 8.065668789180026679e-03 5.293343046620779119e-03
1.759999999999916964e+00 1.170564017805136636e+01 -8.626631760450982622e-03 8.057426249381001437e-03 5.291089098554815039e-03
1.760999999999916854e+00 1.170622910599864319e+01 -8.629576506046785986e-03 8.040648558769956586e-03 5.289012178408737490e-03
1.761999999999916744e+00 1.170683792097366371e+01 -8.633149577643965331e-03 8.024334602623443488e-03 5.286353270167436745e-03
1.762999999999916634e+00 1.170747374191220480e+01 -8.636655613198377518e-03 8.000834674657290174e-03 5.283814372867361511e-03
1.763999999999916524e+00 1.170813384631160403e+01 -8.639267510933272207e-03 7.979163111534041605e-03 5.282203549958079149e-03
1.764999999999916414e+00 1.170880881803745766e+01 -8.641183795648129176e-03 7.966212069794505538e-03 5.281289718486154895e-03
1.765999999999916303e+00 1.170947661226327519e+01 -8.642054990747287738e-03 7.974260764929757064e-03 5.281384529898821949e-03
1.766999999999916193e+00 1.171014145974698373e+01 -8.641968749364412408e-03 7.977121265655870777e-03 5.282398343837680331e-03
1.767999999999916083e+00 1.171080749855168257e+01 -8.641535159129970153e-03 7.975496354431127130e-03 5.283722787435175469e-03
1.768999999999915973e+00 1.171147555884629554e+01 -8.641425111956440100e-03 7.973364817343469094e-03 5.284688946545559873e-03
1.769999999999915863e+00 1.171214710019457428e+01 -8.641028233266911246e-03 7.969486884988174341e-03 5.285903727109154786e-03
1.770999999999915753e+00 1.171280748534712757e+01 -8.638581786298601961e-03 7.978196633745313071e-03 5.289102526563025340e-03
1.771999999999915643e+00 1.171345794429530685e+01 -8.635324975392400307e-03 7.984866027213122566e-03 5.293050488513911279e-03
1.772999999999915532e+00 1.171410041721160589e+01 -8.631571062955843004e-03 7.989098146656801319e-03 5.297446125226888680e-03
1.773999999999915422e+00 1.171473096926848889e+01 -8.628546847365360997e-03 7.997994790482356245e-03 5.301087201883642082e-03
1.774999999999915312e+00 1.171532969545004654e+01 -8.632742082083562710e-03 8.034015900525911039e-03 5.297508730139296497e-03
1.775999999999915202e+00 1.171589778109265367e+01 -8.637436994218851416e-03 8.069351351611721290e-03 5.293413292367461255e-03
1.776999999999915092e+00 1.171643103533560648e+01 -8.641328056153790155e-03 8.108073813200982610e-03 5.290086451757238656e-03
1.777999999999914982e+00 1.171694238134401367e+01 -8.645339348851654310e-03 8.133993340444466841e-03 5.286610408777131682e-03
1.778999999999914872e+00 1.171744080749474648e+01 -8.649951070539171200e-03 8.151524919806359820e-03 5.282510050038763741e-03
1.779999999999914762e+00 1.171793565350493083e+01 -8.655507621823082393e-03 8.160661611638735796e-03 5.277467846245146969e-03
1.780999999999914651e+00 1.171843709620455165e+01 -8.661078075463424578e-03 8.159635375842600249e-03 5.272436414467137830e-03
1.781999999999914541e+00 1.171894390304517053e+01 -8.665817881585524338e-03 8.159011040966645742e-03 5.268283153516363157e-03
1.782999999999914431e+00 1.171946370284775085e+01 -8.669047176930986393e-03 8.149247374350663403e-03 5.265716488039770202e-03
1.783999999999914321e+00 1.171999969780505424e+01 -8.672206899566027583e-03 8.136211942262640273e-03 5.263293275451359256e-03
1.784999999999914211e+00 1.172054722819416916e+01 -8.676312661542862417e-03 8.128782272427937175e-03 5.259994246928984679e-03
1.785999999999914101e+00 1.172111342239222154e+01 -8.680215695260366446e-03 8.114021497207994302e-03 5.256976690905780514e-03
1.786999999999913991e+00 1.172169856916508834e+01 -8.683779555270604647e-03 8.098632782403797706e-03 5.254371393893004887e-03
1.787999999999913880e+00 1.172230093205949863e+01 -8.687090994753076528e-03 8.084728100342785523e-03 5.252095824324344922e-03
1.788999999999913770e+00 1.172291007937452179e+01 -8.690247659584253437e-03 8.081100344561102655e-03 5.250046817821584291e-03
1.789999999999913660e+00 1.172353164847520368e+01 -8.692748904746883457e-03 8.071179804064987709e-03 5.248719501560240169e-03
1.790999999999913550e+00 1.172413616146056370e+01 -8.694441847917384544e-03 8.089928862557367248e-03 5.248211969592126228e-03
1.791999999999913440e+00 1.172472891633464087e+01 -8.695679003196267465e-03 8.102924129119094820e-03 5.248160499760539353e-03
1.792999999999913330e+00 1.172530638825228522e+01 -8.696221540588138996e-03 8.118749622943793529e-03 5.248790703761873136e-03
1.793999999999913220e+00 1.172586897071427181e+01 -8.696273126650383781e-03 8.133690664663789996e-03 5.249886840867654635e-03
1.794999999999913110e+00 1.172641523212893055e+01 -8.695510385920035556e-03 8.149248971261291441e-03 5.251746937720935468e-03
1.795999999999912999e+00 1.172694741160445986e+01 -8.694577362377746074e-03 8.162397886848441961e-03 5.253729939767784810e-03
1.796999999999912889e+00 1.172746788698247222e+01 -8.692606348360110147e-03 8.172130970347746270e-03 5.256678083301916451e-03
1.797999999999912779e+00 1.172798249573305895e+01 -8.690186968465282713e-03 8.175578217878551324e-03 5.260004837494548086e-03
1.798999999999912669e+00 1.172850038947954232e+01 -8.688269547922010047e-03 8.170375801438643434e-03 5.262788579146769619e-03
1.799999999999912559e+00 1.172902063097728664e+01 -8.686348578519017399e-03 8.166107080774694799e-03 5.265537983413731346e-03
1.800999999999912449e+00 1.172952993629501783e+01 -8.683374044731623567e-03 8.174068727000433424e-03 5.269278797445466934e-03
1.801999999999912339e+00 1.173002258592086022e+01 -8.679819218359049668e-03 8.187169592516660085e-03 5.273530025961561257e-03
1.802999999999912228e+00 1.173050215949080943e+01 -8.676229236069730316e-03 8.196655666120520461e-03 5.277755134449500438e-03
1.803999999999912118e+00 1.173098690057508087e+01 -8.672464711149983907e-03 8.187723626878549987e-03 5.282103921865319990e-03
1.804999999999912008e+00 1.173146304474506785e+01 -8.667453810552535123e-03 8.191309640565554509e-03 5.287616428038184081e-03
1.805999999999911898e+00 1.173193824761967008e+01 -8.661886765885279393e-03 8.186683891283047521e-03 5.293638088891386255e-03
1.806999999999911788e+00 1.173241370193691147e+01 -8.653696500188563095e-03 8.178242182947177003e-03 5.302288379102992541e-03
1.807999999999911678e+00 1.173290014611914778e+01 -8.644306850432149220e-03 8.157862668195837302e-03 5.312160233923929505e-03
1.808999999999911568e+00 1.173340268341013193e+01 -8.642149195386679070e-03 8.139611904402528283e-03 5.314863275188837395e-03
1.809999999999911457e+00 1.173391307179680076e+01 -8.645904108379285843e-03 8.135515721710449497e-03 5.311730719445584455e-03
1.810999999999911347e+00 1.173443005903762248e+01 -8.648908310472160424e-03 8.131921069650440217e-03 5.309412770050206225e-03
1.811999999999911237e+00 1.173495715953674079e+01 -8.651978997192525875e-03 8.124878498074221064e-03 5.307096528960178472e-03
1.812999999999911127e+00 1.173550348443318647e+01 -8.655259415420356317e-03 8.108934518974673933e-03 5.304656220162240476e-03
1.813999999999911017e+00 1.173606106263500592e+01 -8.658530527663497317e-03 8.100952325844044261e-03 5.302299054027550564e-03
1.814999999999910907e+00 1.173662868478811916e+01 -8.661539005327284838e-03 8.093916852214050675e-03 5.300269787403408782e-03
1.815999999999910797e+00 1.173720888533557627e+01 -8.664314178436480218e-03 8.084113630979369858e-03 5.298524360480015398e-03
1.816999999999910687e+00 1.173780040238731814e+01 -8.666560191858721854e-03 8.075043140116847443e-03 5.297338534562583828e-03
1.817999999999910576e+00 1.173839973050101015e+01 -8.668176612971926348e-03 8.068848499279916014e-03 5.296782754221902693e-03
1.818999999999910466e+00 1.173899562435232369e+01 -8.668416592831721182e-03 8.072522741518187508e-03 5.297568754984901748e-03
1.819999999999910356e+00 1.173958299778826131e+01 -8.668469056087608343e-03 8.081095620149986863e-03 5.298500787666554634e-03
1.820999999999910246e+00 1.174016195596037093e+01 -8.667468587275376987e-03 8.088510415165754350e-03 5.300431707624931287e-03
1.821999999999910136e+00 1.174074151203360650e+01 -8.666387453255638973e-03 8.086831380020073623e-03 5.302387844551642582e-03
1.822999999999910026e+00 1.174132262342329014e+01 -8.664902102988293608e-03 8.083790713304651876e-03 5.304689085784576943e-03
1.823999999999909916e+00 1.174190765803211534e+01 -8.663246929563448231e-03 8.078212320738251476e-03 5.307090787204215426e-03
1.824999999999909805e+00 1.174250201199123822e+01 -8.661800206378425515e-03 8.067446247255541381e-03 5.309227628848110433e-03
1.825999999999909695e+00 1.174310084110958563e+01 -8.658971403239509174e-03 8.060142284892098802e-03 5.312676227679861626e-03
1.826999999999909585e+00 1.174370667951610692e+01 -8.654944331728711693e-03 8.049105925207425405e-03 5.317253303890852670e-03
1.827999999999909475e+00 1.174432267608448122e+01 -8.650251683927480048e-03 8.034255115553180435e-03 5.322442990776847863e-03
1.828999999999909365e+00 1.174493007506190523e+01 -8.645229895090311700e-03 8.037830917666299868e-03 5.327922984757928540e-03
1.829999999999909255e+00 1.174552973840092385e+01 -8.640067266547677566e-03 8.040403927529058553e-03 5.333507511383006605e-03
1.830999999999909145e+00 1.174610621667762089e+01 -8.633301461199293508e-03 8.056823184502247964e-03 5.340622677776895103e-03
1.831999999999909035e+00 1.174665677404031427e+01 -8.630011312933262568e-03 8.079453950239880167e-03 5.344208366924132168e-03
1.832999999999908924e+00 1.174717726366839976e+01 -8.632635294489526129e-03 8.112145666404040750e-03 5.341864111104752989e-03
1.833999999999908814e+00 1.174767711230586897e+01 -8.636501670713531142e-03 8.136653033244317657e-03 5.338263089926154406e-03
1.834999999999908704e+00 1.174817638687348698e+01 -8.641685924351280926e-03 8.142411356733278774e-03 5.333346425325400861e-03
1.835999999999908594e+00 1.174867394142764176e+01 -8.646762206909665294e-03 8.149207652754876519e-03 5.328534894421925634e-03
1.836999999999908484e+00 1.174915654022735012e+01 -8.650335522208344591e-03 8.167736722499988750e-03 5.325196408176293035e-03
1.837999999999908374e+00 1.174963104674308312e+01 -8.652006603295086043e-03 8.177500087562088529e-03 5.323784115384345983e-03
1.838999999999908264e+00 1.175010425605463205e+01 -8.653337351534706387e-03 8.180128039985778629e-03 5.322755338268256482e-03
1.839999999999908153e+00 1.175058764819493540e+01 -8.654119697981103518e-03 8.170727557677752093e-03 5.322326113007926421e-03
1.840999999999908043e+00 1.175108729497141447e+01 -8.656264462829960440e-03 8.156617686350892474e-03 5.320596885080094637e-03
1.841999999999907933e+00 1.175160146303463371e+01 -8.660052947710317889e-03 8.145884884491073202e-03 5.317288835394175586e-03
1.842999999999907823e+00 1.175212635970231823e+01 -8.663726277556453581e-03 8.138829609871937876e-03 5.314147249266989829e-03
1.843999999999907713e+00 1.175265715468188965e+01 -8.666472250488709353e-03 8.135677270917284279e-03 5.311980643887105093e-03
1.844999999999907603e+00 1.175319360045908290e+01 -8.668189733143058170e-03 8.131743955949807465e-03 5.310878448648847887e-03
1.845999999999907493e+00 1.175372502757583426e+01 -8.668504698169973710e-03 8.137077581418614147e-03 5.311197798218010059e-03
1.846999999999907383e+00 1.175424664990690893e+01 -8.668472538754338000e-03 8.146850207679670955e-03 5.311872998762847201e-03
1.847999999999907272e+00 1.175475824057834728e+01 -8.669165510772031819e-03 8.157574839333676248e-03 5.311829461537862299e-03
1.848999999999907162e+00 1.175524170539150681e+01 -8.667998172020132189e-03 8.184533358860603472e-03 5.313596812571683842e-03
1.849999999999907052e+00 1.175569477207011282e+01 -8.665752371166879006e-03 8.212685692560872316e-03 5.316384496188676471e-03
1.850999999999906942e+00 1.175613118541271973e+01 -8.663803789264791846e-03 8.227390446657880177e-03 5.318827640653796436e-03
1.851999999999906832e+00 1.175656364632760642e+01 -8.662084549973206316e-03 8.229623635086516509e-03 5.321006495642296823e-03
1.852999999999906722e+00 1.175700545727821833e+01 -8.660896108162223495e-03 8.219085157550314047e-03 5.322648875062742022e-03
1.853999999999906612e+00 1.175745892562266448e+01 -8.659973600402402771e-03 8.206505255956252076e-03 5.324027971194362184e-03
1.854999999999906501e+00 1.175790554517894471e+01 -8.658007926406923946e-03 8.211388370126698408e-03 5.326415990300211768e-03
1.855999999999906391e+00 1.175833792167666658e+01 -8.655584092720408629e-03 8.223207594998532821e-03 5.329210156163606375e-03
1.856999999999906281e+00 1.175875815580767458e+01 -8.652705122447945998e-03 8.232470991439944444e-03 5.332403347242633401e-03
1.857999999999906171e+00 1.175916968635343629e+01 -8.648835611841702853e-03 8.237305066079995963e-03 5.336541007933274031e-03
1.858999999999906061e+00 1.175956994501255437e+01 -8.644354470417940639e-03 8.244095811299860521e-03 5.341232603658670371e-03
1.859999999999905951e+00 1.175995544504179335e+01 -8.639351933439360504e-03 8.253851904200377315e-03 5.346388779025480070e-03
1.860999999999905841e+00 1.176033260009288206e+01 -8.633943134594064886e-03 8.256788083505358158e-03 5.351897092513700251e-03
1.861999999999905731e+00 1.176071284030360786e+01 -8.625973484562435636e-03 8.245733273836633806e-03 5.359958872351008874e-03
1.862999999999905620e+00 1.176110913805513292e+01 -8.616539193980093589e-03 8.220241442455039280e-03 5.369504963115659911e-03
1.863999999999905510e+00 1.176152535158165158e+01 -8.606144572177041457e-03 8.189931045658380843e-03 5.380046058259945786e-03
1.864999999999905400e+00 1.176197471603709666e+01 -8.598321388830688916e-03 8.148956933385610724e-03 5.388085251892436520e-03
1.865999999999905290e+00 1.176244891347538157e+01 -8.603647369486284308e-03 8.129449931201366414e-03 5.383092612418168173e-03
1.866999999999905180e+00 1.176293638458678004e+01 -8.609095722617147312e-03 8.121624611218684203e-03 5.378096817663822679e-03
1.867999999999905070e+00 1.176343394004873488e+01 -8.614181162354067958e-03 8.116625700399221835e-03 5.373567422957093061e-03
1.868999999999904960e+00 1.176393507817315331e+01 -8.618010411867183321e-03 8.116872287448751236e-03 5.370368109228994269e-03
1.869999999999904849e+00 1.176444510553239553e+01 -8.621592941130780050e-03 8.111565581888564511e-03 5.367481367271455771e-03
1.870999999999904739e+00 1.176496973310801941e+01 -8.624782196245926735e-03 8.100154620622045110e-03 5.365035399738982136e-03
1.871999999999904629e+00 1.176550824608898793e+01 -8.627744078801662803e-03 8.089231097833143175e-03 5.362864546142698946e-03
1.872999999999904519e+00 1.176605387685444981e+01 -8.630364244270121235e-03 8.084733478808241516e-03 5.361053739929840661e-03
1.873999999999904409e+00 1.176660084971887343e+01 -8.632560014943637533e-03 8.085587150520014837e-03 5.359663125315181596e-03
1.874999999999904299e+00 1.176714345803964790e+01 -8.634205333091711163e-03 8.091597012317248636e-03 5.358791658853901893e-03
1.875999999999904189e+00 1.176766667675205547e+01 -8.634036093185285324e-03 8.110817380777715982e-03 5.359672191652144028e-03
1.876999999999904079e+00 1.176817136971893873e+01 -8.632644365160462713e-03 8.127951398277193790e-03 5.361705038888313173e-03
1.877999999999903968e+00 1.176866886397989553e+01 -8.631581486562444130e-03 8.134087225605645191e-03 5.363347234762613075e-03
1.878999999999903858e+00 1.176916497506715409e+01 -8.630753882602345065e-03 8.134642795343790048e-03 5.364693155672749236e-03
1.879999999999903748e+00 1.176965887360370289e+01 -8.629026312831090603e-03 8.135127776282292597e-03 5.366859605533591884e-03
1.880999999999903638e+00 1.177014895910942904e+01 -8.626679071252434453e-03 8.136593565526277841e-03 5.369562577829843468e-03
1.881999999999903528e+00 1.177064209149716589e+01 -8.622724631591378169e-03 8.129592243854528305e-03 5.373793974284829869e-03
1.882999999999903418e+00 1.177114305083163792e+01 -8.618345747346991062e-03 8.117386412874962390e-03 5.378394620854541272e-03
1.883999999999903308e+00 1.177165410588875183e+01 -8.614009708349947003e-03 8.102954651236039807e-03 5.382921450587647635e-03
1.884999999999903197e+00 1.177215522555281524e+01 -8.608544350821140459e-03 8.107424686757730772e-03 5.388522972226611474e-03
1.885999999999903087e+00 1.177263982962514177e+01 -8.602392874729698768e-03 8.117788802403165527e-03 5.394744010832044391e-03
1.886999999999902977e+00 1.177310277972879327e+01 -8.595553601684548239e-03 8.132603498033054434e-03 5.401578017481529007e-03
1.887999999999902867e+00 1.177353919634111534e+01 -8.598924360254065272e-03 8.162507747931988314e-03 5.398205765792044898e-03
1.888999999999902757e+00 1.177397501706659000e+01 -8.604505172732354601e-03 8.168684447257698600e-03 5.392639104733290036e-03
1.889999999999902647e+00 1.177441115230881330e+01 -8.610370867638283271e-03 8.174235625414982137e-03 5.386801798487069956e-03
1.890999999999902537e+00 1.177485222494828143e+01 -8.616715728355428539e-03 8.175643088887296628e-03 5.380504830045981964e-03
1.891999999999902426e+00 1.177529391296696915e+01 -8.622423076071234968e-03 8.180735057383521289e-03 5.374863173129713380e-03
1.892999999999902316e+00 1.177573313582695391e+01 -8.626059632440712804e-03 8.186836772455945849e-03 5.371354532970645974e-03
1.893999999999902206e+00 1.177617306828009092e+01 -8.628576747489305476e-03 8.188644294352301345e-03 5.369044568719789912e-03
1.894999999999902096e+00 1.177661590485867826e+01 -8.630306566568570620e-03 8.187469987981223912e-03 5.367608564280723984e-03
1.895999999999901986e+00 1.177706879635993076e+01 -8.632490948721541907e-03 8.179599447469047130e-03 5.365783938259484701e-03
1.896999999999901876e+00 1.177753548788870752e+01 -8.635974063869756093e-03 8.169282535092992417e-03 5.362727717586510470e-03
1.897999999999901766e+00 1.177800145376348517e+01 -8.638632142056752033e-03 8.172666267279100200e-03 5.360540716138520456e-03
1.898999999999901656e+00 1.177846875573735907e+01 -8.640903818783438745e-03 8.173601844909537256e-03 5.358780970000915148e-03
1.899999999999901545e+00 1.177893735532140163e+01 -8.642500283689937002e-03 8.173900699647386470e-03 5.357725866030470241e-03
1.900999999999901435e+00 1.177940833577496882e+01 -8.643406519873369359e-03 8.172426066306175824e-03 5.357385268883913497e-03
1.901999999999901325e+00 1.177987124444383760e+01 -8.643326729626348709e-03 8.180418060757570914e-03 5.358034146719124063e-03
1.902999999999901215e+00 1.178031654825255004e+01 -8.642849654437024728e-03 8.197545845724586375e-03 5.359057622384794280e-03
1.903999999999901105e+00 1.178074551537667425e+01 -8.642161214414335879e-03 8.213194090290122651e-03 5.360264464403371662e-03
1.904999999999900995e+00 1.178116875490309390e+01 -8.640929771315234223e-03 8.217690244895584431e-03 5.361986702540440762e-03
1.905999999999900885e+00 1.178157694486301743e+01 -8.639086055990749177e-03 8.230896096067216380e-03 5.364262738983365669e-03
1.906999999999900774e+00 1.178197117696232787e+01 -8.637263738633873741e-03 8.243031639323430623e-03 5.366456365151645383e-03
1.907999999999900664e+00 1.178235670101597243e+01 -8.634910447196181976e-03 8.249386393551622759e-03 5.369128379567020097e-03
1.908999999999900554e+00 1.178273944614827329e+01 -8.632183567296548149e-03 8.249438434995693542e-03 5.372132501022517694e-03
1.909999999999900444e+00 1.178311881163457819e+01 -8.630082786578311890e-03 8.250717300273406260e-03 5.374477535679343665e-03
1.910999999999900334e+00 1.178349156098439821e+01 -8.627656858455881941e-03 8.254907508635870098e-03 5.377098906704790536e-03
1.911999999999900224e+00 1.178384690911170729e+01 -8.624552157600294533e-03 8.269204030291209262e-03 5.380342705861359577e-03
1.912999999999900114e+00 1.178418705358426877e+01 -8.620436020823808373e-03 8.280291548262331755e-03 5.384549891664639452e-03
1.913999999999900004e+00 1.178450922168818771e+01 -8.615827226750383608e-03 8.293659122831443034e-03 5.389202243132750966e-03
1.914999999999899893e+00 1.178482127723214390e+01 -8.610668712268289629e-03 8.298613168312098456e-03 5.394352230579211802e-03
1.915999999999899783e+00 1.178513776941491109e+01 -8.605131945975933241e-03 8.288639763208741421e-03 5.399857094152262470e-03
1.916999999999899673e+00 1.178546445559356215e+01 -8.596644310225338981e-03 8.269958131574280114e-03 5.408342604360429767e-03
1.917999999999899563e+00 1.178580265417785178e+01 -8.587862583561237453e-03 8.249663999271608997e-03 5.417169013600098802e-03
1.918999999999899453e+00 1.178617077965767024e+01 -8.578148897820155744e-03 8.210023418001696077e-03 5.426980481838092514e-03
1.919999999999899343e+00 1.178657265941508037e+01 -8.577168674132966061e-03 8.175288916722837571e-03 5.428167172359042204e-03
1.920999999999899233e+00 1.178699535117791619e+01 -8.582877786633712203e-03 8.160186023797887100e-03 5.422801853742454867e-03
1.921999999999899122e+00 1.178742438568878725e+01 -8.587523103148699335e-03 8.158488592277636856e-03 5.418587742661400142e-03
1.922999999999899012e+00 1.178785985192456565e+01 -8.591752776876179082e-03 8.156286541097786807e-03 5.414879077506411925e-03
1.923999999999898902e+00 1.178829998069269358e+01 -8.595688098955308123e-03 8.155559330827373901e-03 5.411556587347912152e-03
1.924999999999898792e+00 1.178875079028307482e+01 -8.599117998145371783e-03 8.148308407764131428e-03 5.408807851159450064e-03
1.925999999999898682e+00 1.178921519859020073e+01 -8.602556819405004704e-03 8.138148512279097177e-03 5.406100201066387119e-03
1.926999999999898572e+00 1.178969021029308273e+01 -8.605787100967276365e-03 8.130775398085276356e-03 5.403636532382433133e-03
1.927999999999898462e+00 1.179017141353580911e+01 -8.607958100516271277e-03 8.126754857789891123e-03 5.402234393952531737e-03
1.928999999999898352e+00 1.179064648836396145e+01 -8.609473348083297728e-03 8.134398519930953475e-03 5.401474874046429710e-03
1.929999999999898241e+00 1.179111313895462843e+01 -8.610283673257956155e-03 8.143633082590983480e-03 5.401401182031688453e-03
1.930999999999898131e+00 1.179157673973883647e+01 -8.610520837692169083e-03 8.146920053484128788e-03 5.401887934785242450e-03
1.931999999999898021e+00 1.179203274942611301e+01 -8.610547770985939667e-03 8.154538083709391219e-03 5.402558190574406963e-03
1.932999999999897911e+00 1.179248516056944318e+01 -8.609215851402481426e-03 8.156804708072314461e-03 5.404535493338892549e-03
1.933999999999897801e+00 1.179294268916274824e+01 -8.608188334929480975e-03 8.150659741624424401e-03 5.406174312205024556e-03
1.934999999999897691e+00 1.179340090084855852e+01 -8.606922974016948183e-03 8.148711288206664585e-03 5.408006929862687641e-03
1.935999999999897581e+00 1.179385262407071799e+01 -8.604563665353998428e-03 8.152840443194525957e-03 5.410884397994407749e-03
1.936999999999897470e+00 1.179430592258616173e+01 -8.601554791451257800e-03 8.148256276007523682e-03 5.414382838567065315e-03
1.937999999999897360e+00 1.179476251943951226e+01 -8.598056506604600038e-03 8.141459653254067355e-03 5.418352793618237510e-03
1.938999999999897250e+00 1.179521534323668774e+01 -8.595458837661766605e-03 8.142635040486283227e-03 5.421427074035505521e-03
1.939999999999897140e+00 1.179566826213927477e+01 -8.592303772534523251e-03 8.139384869947493759e-03 5.425068784979272460e-03
1.940999999999897030e+00 1.179612146239493953e+01 -8.588855872597476321e-03 8.135655616932722239e-03 5.428985543128658255e-03
1.941999999999896920e+00 1.179656602006474486e+01 -8.588652191914814341e-03 8.144094522109479942e-03 5.429657165646608469e-03
1.942999999999896810e+00 1.179698345386631964e+01 -8.593380697223622008e-03 8.175946895648848398e-03 5.425401320276592408e-03
1.943999999999896700e+00 1.179738708347869824e+01 -8.599309480222694368e-03 8.195679867844085642e-03 5.419947604133655041e-03
1.944999999999896589e+00 1.179778428223440478e+01 -8.606068016203427193e-03 8.208869260496886797e-03 5.413669034325062183e-03
1.945999999999896479e+00 1.179817504470611489e+01 -8.612434838187936134e-03 8.221672366477831770e-03 5.407771084591571180e-03
1.946999999999896369e+00 1.179855383018362147e+01 -8.616566598075024383e-03 8.237781120568441959e-03 5.404122326262508248e-03
1.947999999999896259e+00 1.179892494499833155e+01 -8.619589988391877441e-03 8.248475173681794545e-03 5.401632216354605200e-03
1.948999999999896149e+00 1.179929756344825620e+01 -8.622076507477654736e-03 8.249458057553010412e-03 5.399755429454326273e-03
1.949999999999896039e+00 1.179968016289587496e+01 -8.624182319508446812e-03 8.241582871889687953e-03 5.398330924464385047e-03
1.950999999999895929e+00 1.180005401700599954e+01 -8.626828708790838102e-03 8.252974598666255185e-03 5.396400319493270363e-03
1.951999999999895818e+00 1.180041093145770148e+01 -8.629317716325470358e-03 8.272403264623530775e-03 5.394648536480849479e-03
1.952999999999895708e+00 1.180076054892850124e+01 -8.631756359057688940e-03 8.282138888257932138e-03 5.392980208767291124e-03
1.953999999999895598e+00 1.180111608114059685e+01 -8.633697968820916793e-03 8.278165756725306204e-03 5.391850113208173853e-03
1.954999999999895488e+00 1.180148620282800920e+01 -8.634983206383620852e-03 8.264861518971270554e-03 5.391407252795796419e-03
1.955999999999895378e+00 1.180186919426328629e+01 -8.636099126768975037e-03 8.253107691491883696e-03 5.391154907322284577e-03
1.956999999999895268e+00 1.180225710511841264e+01 -8.636830518274846505e-03 8.248919663148496575e-03 5.391293009279923311e-03
1.957999999999895158e+00 1.180264544236877278e+01 -8.637165177558548193e-03 8.248827927198410306e-03 5.391824315407500387e-03
1.958999999999895048e+00 1.180303340263594869e+01 -8.636231075084826667e-03 8.248270807908913635e-03 5.393602311454671026e-03
1.959999999999894937e+00 1.180342415399361933e+01 -8.635087638704247101e-03 8.244336281033609257e-03 5.395552212132020790e-03
1.960999999999894827e+00 1.180381376979935482e+01 -8.633714813192024801e-03 8.244099007456536649e-03 5.397691204304570257e-03
1.961999999999894717e+00 1.180421540897034127e+01 -8.632299023915065636e-03 8.230659852928609230e-03 5.399850659268692031e-03
1.962999999999894607e+00 1.180461836664102471e+01 -8.630435453209269261e-03 8.227477782525834463e-03 5.402424763308473141e-03
1.963999999999894497e+00 1.180500863238231446e+01 -8.628507406068068597e-03 8.238241664778316042e-03 5.405003239988065249e-03
1.964999999999894387e+00 1.180537715058907189e+01 -8.625650790201874751e-03 8.257132583444445895e-03 5.408432219445482962e-03
1.965999999999894277e+00 1.180572510079875315e+01 -8.622490856297865963e-03 8.274540646616607847e-03 5.412079098790096958e-03
1.966999999999894166e+00 1.180605773419721594e+01 -8.618817500024727324e-03 8.286184101561937937e-03 5.416169288791943676e-03
1.967999999999894056e+00 1.180637324461862825e+01 -8.614369817309563970e-03 8.298859395897251190e-03 5.420975323073405454e-03
1.968999999999893946e+00 1.180667537176113413e+01 -8.609196240751801690e-03 8.307069098245920338e-03 5.426430264989763087e-03
1.969999999999893836e+00 1.180696910389919729e+01 -8.603588421586658500e-03 8.309856283523495493e-03 5.432249399941887005e-03
1.970999999999893726e+00 1.180726553401785850e+01 -8.595792868735876308e-03 8.299362750074670142e-03 5.440263858468043050e-03
1.971999999999893616e+00 1.180756437201539377e+01 -8.586115487596177043e-03 8.287277490060904195e-03 5.450159802224160792e-03
1.972999999999893506e+00 1.180787533085490359e+01 -8.575395882817839210e-03 8.264437043308016373e-03 5.461095463616759578e-03
1.973999999999893395e+00 1.180821583430146227e+01 -8.567960145030853111e-03 8.227456698472182181e-03 5.468784347783327282e-03
1.974999999999893285e+00 1.180858239823747269e+01 -8.573833729871692053e-03 8.207269793861269799e-03 5.463270330745266350e-03
1.975999999999893175e+00 1.180896265184446214e+01 -8.578976633256196055e-03 8.198723026266740294e-03 5.458584763490974268e-03
1.976999999999893065e+00 1.180935133772339718e+01 -8.583711041008324286e-03 8.195025162073288696e-03 5.454392464607990716e-03
1.977999999999892955e+00 1.180974832473432024e+01 -8.588201286128065853e-03 8.191214275205010303e-03 5.450531711456375362e-03
1.978999999999892845e+00 1.181015426864072282e+01 -8.592622599551454771e-03 8.186678693148870950e-03 5.446820733793972420e-03
1.979999999999892735e+00 1.181057616442905100e+01 -8.595758260967383338e-03 8.173862472639197366e-03 5.444455594714008029e-03
1.980999999999892625e+00 1.181100855425277274e+01 -8.598444018994967283e-03 8.166054195273232327e-03 5.442581089442657429e-03
1.981999999999892514e+00 1.181146088614988798e+01 -8.601339537217823558e-03 8.149007640102580094e-03 5.440539949119343327e-03
1.982999999999892404e+00 1.181191260877393567e+01 -8.603456749371733714e-03 8.151734125324043567e-03 5.439274612064798169e-03
1.983999999999892294e+00 1.181235893146098448e+01 -8.605711447304313644e-03 8.159388760255507911e-03 5.437863533574251867e-03
1.984999999999892184e+00 1.181280790689794635e+01 -8.606880226803193326e-03 8.157904789841319629e-03 5.437531455854321960e-03
1.985999999999892074e+00 1.181324754441433100e+01 -8.606634112992636240e-03 8.166996596607986256e-03 5.438581956363684917e-03
1.986999999999891964e+00 1.181367714244421308e+01 -8.605864472050623812e-03 8.176266442168551515e-03 5.440112855284829491e-03
1.987999999999891854e+00 1.181410450454298022e+01 -8.605197755796170633e-03 8.177835657029022820e-03 5.441499406810410694e-03
1.988999999999891743e+00 1.181453197116849907e+01 -8.604549300782091473e-03 8.177082675263245073e-03 5.442823177207628191e-03
1.989999999999891633e+00 1.181495364713932616e+01 -8.603777627163234493e-03 8.182101656336138867e-03 5.444225476946110663e-03
1.990999999999891523e+00 1.181537068162050019e+01 -8.601582314746536104e-03 8.184547833572508244e-03 5.446999887747288119e-03
1.991999999999891413e+00 1.181578526304722487e+01 -8.597976812855978937e-03 8.183395386131298369e-03 5.451140934507174053e-03
1.992999999999891303e+00 1.181619655035547289e+01 -8.594508763738578291e-03 8.183221455490557669e-03 5.455130023565373486e-03
1.993999999999891193e+00 1.181660828520799988e+01 -8.591037418949844587e-03 8.179302566422854207e-03 5.459113242566289784e-03
1.994999999999891083e+00 1.181701109981911202e+01 -8.587058105327286667e-03 8.184243494215152209e-03 5.463567325988158245e-03
1.995999999999890973e+00 1.181739401068603179e+01 -8.583395226851319587e-03 8.200484359931547312e-03 5.467660017057024251e-03
1.996999999999890862e+00 1.181774253598683089e+01 -8.587435760823452016e-03 8.238910460024355745e-03 5.464049180461638157e-03
1.997999999999890752e+00 1.181806902774488321e+01 -8.591845763563409413e-03 8.265354005511081972e-03 5.460046273078395483e-03
1.998999999999890642e+00 1.181839061034641780e+01 -8.597428003635120691e-03 8.275845402100533849e-03 5.454865513061301491e-03
1.999999999999890532e+00 1.181870618203850931e+01 -8.603597274532217426e-03 8.288025582440707723e-03 5.449088549297875783e-03
2.000999999999890644e+00 1.181901344501782170e+01 -8.608653374325285143e-03 8.301390395012901366e-03 5.444404095934846782e-03
2.001999999999890534e+00 1.181931323456324989e+01 -8.612251966775922793e-03 8.312462421347725436e-03 5.441213560667660168e-03
2.002999999999890424e+00 1.181961863374910848e+01 -8.615948415820468345e-03 8.310549229961878073e-03 5.438002664858688009e-03
2.003999999999890314e+00 1.181993233562794998e+01 -8.620674732636625023e-03 8.306972853795125886e-03 5.433835551998382474e-03
2.004999999999890203e+00 1.182024850198229871e+01 -8.624196234661134913e-03 8.308029880312411269e-03 5.430920397124061605e-03
2.005999999999890093e+00 1.182055861003598451e+01 -8.626693067419829650e-03 8.316585013734020468e-03 5.429052303329605540e-03
2.006999999999889983e+00 1.182086261862893650e+01 -8.629626613898738752e-03 8.325618020946751185e-03 5.426772019125090246e-03
2.007999999999889873e+00 1.182116730651986813e+01 -8.632197431537938503e-03 8.327509540606306548e-03 5.424875944286054741e-03
2.008999999999889763e+00 1.182148827397332269e+01 -8.634426344029033293e-03 8.313458890574476276e-03 5.423354959904005262e-03
2.009999999999889653e+00 1.182181810161973345e+01 -8.636382353576417883e-03 8.306554707165654874e-03 5.422121149271002041e-03
2.010999999999889543e+00 1.182215834270875376e+01 -8.638201680916222577e-03 8.297960591895912549e-03 5.421046066582631447e-03
2.011999999999889432e+00 1.182250222275399665e+01 -8.639152205331460804e-03 8.295272160088577179e-03 5.420850870116489771e-03
2.012999999999889322e+00 1.182283765269606945e+01 -8.638952845281910528e-03 8.303522903209103675e-03 5.421788518727619320e-03
2.013999999999889212e+00 1.182316096518117554e+01 -8.637674703855792793e-03 8.314362218749706337e-03 5.423756865229004825e-03
2.014999999999889102e+00 1.182348660198041124e+01 -8.637237618001674874e-03 8.311600818765979212e-03 5.424856862350679182e-03
2.015999999999888992e+00 1.182381218120403865e+01 -8.636620494296011474e-03 8.311041270668596825e-03 5.426104668518728393e-03
2.016999999999888882e+00 1.182414961975200995e+01 -8.636083445041931386e-03 8.298644897070628704e-03 5.427248738692953996e-03
2.017999999999888772e+00 1.182449914323212070e+01 -8.635993314603072554e-03 8.286469834492325368e-03 5.427929107607732361e-03
2.018999999999888662e+00 1.182483606141548549e+01 -8.635122381342560244e-03 8.298204197977773061e-03 5.429346361041853357e-03
2.019999999999888551e+00 1.182515409995404632e+01 -8.632954956778460254e-03 8.314916418217632721e-03 5.431996031753412099e-03
2.020999999999888441e+00 1.182544299111038200e+01 -8.629183786335259398e-03 8.340292629999579432e-03 5.436171283061890826e-03
2.021999999999888331e+00 1.182570087730946007e+01 -8.624251066723124734e-03 8.366364867645052425e-03 5.441422529553697346e-03
2.022999999999888221e+00 1.182593278218359778e+01 -8.618469059958937251e-03 8.386564185821225592e-03 5.447439943011047822e-03
2.023999999999888111e+00 1.182616210056160888e+01 -8.613115984712621520e-03 8.383797606701520744e-03 5.452960380275205174e-03
2.024999999999888001e+00 1.182639720400986150e+01 -8.608415229687560108e-03 8.373311781434944132e-03 5.457781177974501546e-03
2.025999999999887891e+00 1.182664319554166887e+01 -8.601427338690783783e-03 8.355435806883406910e-03 5.464896025226655303e-03
2.026999999999887780e+00 1.182689389636729871e+01 -8.592124444382799250e-03 8.341423618752964383e-03 5.474323948136416290e-03
2.027999999999887670e+00 1.182716783027572482e+01 -8.582303175454919150e-03 8.308369267028803060e-03 5.484286301433226145e-03
2.028999999999887560e+00 1.182746894757053902e+01 -8.582869957001807576e-03 8.281752662187617103e-03 5.483928399067128194e-03
2.029999999999887450e+00 1.182779408114220843e+01 -8.589485058507255466e-03 8.264351486837843985e-03 5.477616428005677163e-03
2.030999999999887340e+00 1.182813644957332322e+01 -8.595228798750529156e-03 8.252860367635736841e-03 5.472260115556383531e-03
2.031999999999887230e+00 1.182850384446619962e+01 -8.600511681536832098e-03 8.233116788660427288e-03 5.467454356610915341e-03
2.032999999999887120e+00 1.182888683113259987e+01 -8.605287862281893116e-03 8.222301195881650746e-03 5.463239633381551143e-03
2.033999999999887009e+00 1.182927819632604027e+01 -8.609477533670690033e-03 8.218112340230282822e-03 5.459667243039314881e-03
2.034999999999886899e+00 1.182968666018986070e+01 -8.613552866304724151e-03 8.205089002484294500e-03 5.456257290880361412e-03
2.035999999999886789e+00 1.183010985379483948e+01 -8.617231175035369381e-03 8.194037570056591710e-03 5.453261741521683512e-03
2.036999999999886679e+00 1.183053539332815873e+01 -8.620023798663887724e-03 8.194484265344635296e-03 5.451146698614294482e-03
2.037999999999886569e+00 1.183096064762436583e+01 -8.621429600445353059e-03 8.196175304238252635e-03 5.450407113296474627e-03
2.038999999999886459e+00 1.183137638252554069e+01 -8.621793305231348001e-03 8.206058404056490105e-03 5.450680569188813551e-03
2.039999999999886349e+00 1.183177904730329821e+01 -8.621599013941393802e-03 8.218934236183871728e-03 5.451463907898850859e-03
2.040999999999886239e+00 1.183217587980736596e+01 -8.620591521222428430e-03 8.223759017154682813e-03 5.453012817494167983e-03
2.041999999999886128e+00 1.183257020946433080e+01 -8.619268628865344589e-03 8.224938971900502133e-03 5.454812203934032711e-03
2.042999999999886018e+00 1.183297025087757781e+01 -8.618581900569848020e-03 8.218540487322838206e-03 5.455918934856287573e-03
2.043999999999885908e+00 1.183337628418412635e+01 -8.617399261289834800e-03 8.211365954741298157e-03 5.457457044429491963e-03
2.044999999999885798e+00 1.183377925888567006e+01 -8.615630896413413106e-03 8.212656194869700707e-03 5.459503528876201613e-03
2.045999999999885688e+00 1.183417904579962254e+01 -8.613281278514106284e-03 8.213494364561623948e-03 5.462058680855207821e-03
2.046999999999885578e+00 1.183457456876907976e+01 -8.609948174686177930e-03 8.214425205228959720e-03 5.465542540061950338e-03
2.047999999999885468e+00 1.183496126832420892e+01 -8.606303223190484367e-03 8.219603668061329152e-03 5.469294338862216477e-03
2.048999999999885357e+00 1.183532895169982879e+01 -8.601551299703205644e-03 8.233867924083329570e-03 5.474089929946175312e-03
2.049999999999885247e+00 1.183567623668269775e+01 -8.596045340517723468e-03 8.248760357648767319e-03 5.479568668580894406e-03
2.050999999999885137e+00 1.183600509421962599e+01 -8.593507726379527936e-03 8.264650189451288112e-03 5.482032880725125172e-03
2.051999999999885027e+00 1.183631685784785326e+01 -8.597888554477552125e-03 8.286124926250283684e-03 5.477565300092823199e-03
2.052999999999884917e+00 1.183662758136331128e+01 -8.603443116734568741e-03 8.292719601276546393e-03 5.471925502934646066e-03
2.053999999999884807e+00 1.183693780588469124e+01 -8.608871809825722685e-03 8.298647288445757872e-03 5.466414968901669134e-03
2.054999999999884697e+00 1.183724364626798931e+01 -8.614378569493657753e-03 8.308538186195596129e-03 5.460811916798787372e-03
2.055999999999884587e+00 1.183754140178719361e+01 -8.619368623997735943e-03 8.321613104793434620e-03 5.455733074960932363e-03
2.056999999999884476e+00 1.183784999034948449e+01 -8.623106099732645927e-03 8.314517537441766873e-03 5.451978245431695486e-03
2.057999999999884366e+00 1.183816966748222832e+01 -8.626829385259078900e-03 8.307152252515244764e-03 5.448309021743385008e-03
2.058999999999884256e+00 1.183849199746922665e+01 -8.630173016133802291e-03 8.307843029135475801e-03 5.445067897100776093e-03
2.059999999999884146e+00 1.183882012349441482e+01 -8.633895755287605833e-03 8.305769730099436809e-03 5.441496302865205664e-03
2.060999999999884036e+00 1.183915741383004061e+01 -8.637500330481315269e-03 8.300209994855520246e-03 5.438095875583305941e-03
2.061999999999883926e+00 1.183949576392803849e+01 -8.640333173124199045e-03 8.301983075126324191e-03 5.435507725642110648e-03
2.062999999999883816e+00 1.183983997184705927e+01 -8.642773490835241670e-03 8.298565571814452493e-03 5.433351715981722153e-03
2.063999999999883705e+00 1.184018483559846580e+01 -8.644036653179268392e-03 8.299172901772747246e-03 5.432395295157715562e-03
2.064999999999883595e+00 1.184052734663526429e+01 -8.645558709231728270e-03 8.303047672433229789e-03 5.431197433758905985e-03
2.065999999999883485e+00 1.184085127861620634e+01 -8.645050874523914700e-03 8.321118893581865364e-03 5.432001627672137893e-03
2.066999999999883375e+00 1.184116028150797462e+01 -8.644089022621684673e-03 8.335086130853411671e-03 5.433236139342864646e-03
2.067999999999883265e+00 1.184145788048490822e+01 -8.642754737842520477e-03 8.345155760908920875e-03 5.434808665530875375e-03
2.068999999999883155e+00 1.184175092084348258e+01 -8.641591191942804215e-03 8.348550833368445154e-03 5.436174107648817158e-03
2.069999999999883045e+00 1.184204701255652559e+01 -8.641050484842465601e-03 8.344958771799453751e-03 5.436907162383761323e-03
2.070999999999882935e+00 1.184235293734121974e+01 -8.640943081383089391e-03 8.335018296688933431e-03 5.437209616961725771e-03
2.071999999999882824e+00 1.184266990612814396e+01 -8.640578546805719948e-03 8.323609759881498912e-03 5.437760051365511486e-03
2.072999999999882714e+00 1.184297190182838655e+01 -8.639927973825595187e-03 8.337932273583009701e-03 5.438558723496298916e-03
2.073999999999882604e+00 1.184325690252132368e+01 -8.638626548255628340e-03 8.353625855318496524e-03 5.439958738819833384e-03
2.074999999999882494e+00 1.184351831683792788e+01 -8.635907234868549914e-03 8.374492918264347247e-03 5.442695210972554529e-03
2.075999999999882384e+00 1.184375633506551395e+01 -8.631681058947444571e-03 8.393662831361376961e-03 5.446850627519082312e-03
2.076999999999882274e+00 1.184396607889483199e+01 -8.627227363914306141e-03 8.417483534596263001e-03 5.451159224314668095e-03
2.077999999999882164e+00 1.184415154430355166e+01 -8.622240924166192991e-03 8.436775515446527998e-03 5.455932160032879452e-03
2.078999999999882053e+00 1.184432578007812964e+01 -8.617457448301304307e-03 8.443221673723324411e-03 5.460448320233387241e-03
2.079999999999881943e+00 1.184450674013788962e+01 -8.611315424382110645e-03 8.430355364622128117e-03 5.466323585024664491e-03
2.080999999999881833e+00 1.184470095510719823e+01 -8.603557468848272230e-03 8.409342499539668517e-03 5.473830603422670180e-03
2.081999999999881723e+00 1.184492425491718137e+01 -8.595187284652701376e-03 8.371887474669555129e-03 5.481996582742860308e-03
2.082999999999881613e+00 1.184517839363088676e+01 -8.586406087854821928e-03 8.332267374149434497e-03 5.490628926258550764e-03
2.083999999999881503e+00 1.184546553230257260e+01 -8.577143022123255231e-03 8.290004350437417055e-03 5.499806165741430442e-03
2.084999999999881393e+00 1.184576566102592565e+01 -8.581233017090347109e-03 8.281104293737292371e-03 5.495750607907405605e-03
2.085999999999881283e+00 1.184607279513029354e+01 -8.586524741546161174e-03 8.279390637178271270e-03 5.490596830137204135e-03
2.086999999999881172e+00 1.184638459276950329e+01 -8.591163067965115058e-03 8.279365428755371820e-03 5.486186437664673267e-03
2.087999999999881062e+00 1.184671091616491978e+01 -8.595351521497495567e-03 8.269028126081000990e-03 5.482302269995718152e-03
2.088999999999880952e+00 1.184705499892963765e+01 -8.599394873452842827e-03 8.255312108734974910e-03 5.478649522875919144e-03
2.089999999999880842e+00 1.184741424114681152e+01 -8.603065602159669367e-03 8.243823384985797531e-03 5.475431553872671039e-03
2.090999999999880732e+00 1.184779404746494968e+01 -8.606709778942287989e-03 8.226903460804122978e-03 5.472301745101647644e-03
2.091999999999880622e+00 1.184817607838896336e+01 -8.609365612862407424e-03 8.227334688848730870e-03 5.470165946584229326e-03
2.092999999999880512e+00 1.184854551211077123e+01 -8.610546223855408340e-03 8.241112502047542518e-03 5.469482861919093726e-03
2.093999999999880401e+00 1.184890781990457143e+01 -8.611048558465918962e-03 8.248740764665720565e-03 5.469461818176654146e-03
2.094999999999880291e+00 1.184926976506392649e+01 -8.611694417541920776e-03 8.249749258186861445e-03 5.469284871668759346e-03
2.095999999999880181e+00 1.184962378637035130e+01 -8.612946255970857154e-03 8.258924949546045044e-03 5.468485573270640519e-03
2.096999999999880071e+00 1.184997190266984113e+01 -8.613775629391723365e-03 8.265659329901892116e-03 5.468080109001345439e-03
2.097999999999879961e+00 1.185030615583787750e+01 -8.613618732316884186e-03 8.279365564280515011e-03 5.468603530578487228e-03
2.098999999999879851e+00 1.185063254024800017e+01 -8.612922922343160467e-03 8.286538512220489525e-03 5.469619949439586196e-03
2.099999999999879741e+00 1.185095247091961390e+01 -8.611588725009604317e-03 8.291658053395871419e-03 5.471225964049960221e-03
2.100999999999879631e+00 1.185127228495970364e+01 -8.610092807356124409e-03 8.290278767266385726e-03 5.472967005189255732e-03


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.286176965638575531e+00
3.935967830333913890e-03 1.278935967830333809e+00
6.441294290640702663e-03 1.274999999999999911e+00
8.528143479506247390e-03 1.271028143479506101e+00
1.250000000000000069e-02 1.265379796216651975e+00
1.373905025174918491e-02 1.263739050251749152e+00
1.875000000000000278e-02 1.257951933349370721e+00
1.954422335696258395e-02 1.257044223356962753e+00
2.500000000000000139e-02 1.251774079869904854e+00
2.590440253856761410e-02 1.250904402538567606e+00
2.698090243764048046e-02 1.250000000000000000e+00
3.278607405159190274e-02 1.245286074051591862e+00
3.750000000000000555e-02 1.241988562256979067e+00
4.021521382437186903e-02 1.240215213824371832e+00
4.375000000000000416e-02 1.238107848803696065e+00
4.815759168894429704e-02 1.235657591688944290e+00
5.000000000000000278e-02 1.234734756452547266e+00
5.501216016805385300e-02 1.232487839831946319e+00
5.625000000000000139e-02 1.231935753026072167e+00
5.672156514939497018e-02 1.231721565149395126e+00
6.250000000000000000e-02 1.229520611625060544e+00
6.586095005056567808e-02 1.228360950050565670e+00
7.382947427865316214e-02 1.226170525721346882e+00
7.499999999999999722e-02 1.225891370757804300e+00
7.571622711996250921e-02 1.225716227119962642e+00
7.992384236217700555e-02 1.225000000000000089e+00
8.636611631160506786e-02 1.223866116311605134e+00
8.889402380518107716e-02 1.223605976194819034e+00
9.804501826612378734e-02 1.223045018266123884e+00
1.000000000000000056e-01 1.222914491432245843e+00
1.019769873496830515e-01 1.223023012650317209e+00
1.109435313777021592e-01 1.223443531377702342e+00
1.137996649205557376e-01 1.223700335079444423e+00
1.221488468710146408e-01 1.225000000000000089e+00
1.246243727547209496e-01 1.225375627245279153e+00
1.250000000000000000e-01 1.225459772583962659e+00
1.255781569164564904e-01 1.225578156916456551e+00
1.346666144519588215e-01 1.227833385548041223e+00
1.375000000000000111e-01 1.228716130731773104e+00
1.430678191396454746e-01 1.230567819139645636e+00
1.440838329375370708e-01 1.230916167062463096e+00
1.499999999999999944e-01 1.233260528415633939e+00
1.529450153974227788e-01 1.234554984602577177e+00
1.562500000000000000e-01 1.236155915125782379e+00
1.612825341022662839e-01 1.238717465897733794e+00
1.624999999999999778e-01 1.239391053274219612e+00
1.670491982397264152e-01 1.242049198239726149e+00
1.687499999999999556e-01 1.243006143699122656e+00
1.692053665958350162e-01 1.243294633404164795e+00
1.749999999999999889e-01 1.247046514358469471e+00
1.767332940361529270e-01 1.248266705963847034e+00
1.789376957972727555e-01 1.250000000000000000e+00
1.837738468165419359e-01 1.253726153183458036e+00
1.875000000000000000e-01 1.256877252474388085e+00
1.905440086455078841e-01 1.259455991354492266e+00
1.937500000000000056e-01 1.262460707092615930e+00
1.969861875763652403e-01 1.265513812423634477e+00
2.000000000000000111e-01 1.268543736553478185e+00
2.031689137965187464e-01 1.271831086203480954e+00
2.058975348541549344e-01 1.274999999999999911e+00
2.089184681717876635e-01 1.278581531828212325e+00
2.110566987137468820e-01 1.281250000000000000e+00
2.144589010181438826e-01 1.285541098981856312e+00
2.159024768128673943e-01 1.287500000000000089e+00
2.196394403623514457e-01 1.292860559637648565e+00
2.228493267198025651e-01 1.297849326719802576e+00
2.242295703150775921e-01 1.300000000000000044e+00
2.245263979203623861e-01 1.300473602079637692e+00
2.250000000000000056e-01 1.301301839120930559e+00
2.290705809114217950e-01 1.308429419088578127e+00
2.312500000000000111e-01 1.312707551688055752e+00
2.333151042150974352e-01 1.316684895784902443e+00
2.368906861805268327e-01 1.324390686180527021e+00
2.371648191304052966e-01 1.325000000000000178e+00
2.372675449444490992e-01 1.325232455055550984e+00
2.374999999999999889e-01 1.325786222013454640e+00
2.409173207242879811e-01 1.334082679275712113e+00
2.422257357821949175e-01 1.337499999999999911e+00
2.442390859637837974e-01 1.343260914036216169e+00
2.446789148996796615e-01 1.344678914899679834e+00
2.462855631761545205e-01 1.350000000000000089e+00
2.471407314120910304e-01 1.352859268587909281e+00
2.496407238502112991e-01 1.362140723850211232e+00
2.497840766104283405e-01 1.362715923389571593e+00
2.500000000000000000e-01 1.363690275077692471e+00
2.520695656634711623e-01 1.372930434336528727e+00
2.530231615024184921e-01 1.378023161502418548e+00
2.539767596842079644e-01 1.383523240315791991e+00
2.553765010357152976e-01 1.392876501035715142e+00
2.555886021484312653e-01 1.394411397851568646e+00
2.562899385354808768e-01 1.399999999999999911e+00
2.567967919763900486e-01 1.405703208023609818e+00
2.568774409360255473e-01 1.406250000000000000e+00
2.569009152802447793e-01 1.406900915280244746e+00
2.573745563354763455e-01 1.412500000000000089e+00
2.576656422844709748e-01 1.417334357715529070e+00
2.578116078611010220e-01 1.420311607861100889e+00
2.579780793645765069e-01 1.424999999999999822e+00
2.581075460418809087e-01 1.429392453958119091e+00
2.581759914839061310e-01 1.433175991483906175e+00
2.581789079172934764e-01 1.437500000000000000e+00
2.581252953275865458e-01 1.441874704672413632e+00
2.580198723599052002e-01 1.445519872359905200e+00
2.578405380792232471e-01 1.449999999999999956e+00
2.576141781240802731e-01 1.454885821875919305e+00
2.574643685027794837e-01 1.457464368502779273e+00
2.571203481089819332e-01 1.462499999999999911e+00
2.565649923937495802e-01 1.468435007606250453e+00
2.565520036590541175e-01 1.468750000000000000e+00
2.565114079598967978e-01 1.469011407959896820e+00
2.559556727737515303e-01 1.475000000000000089e+00
2.552701849063880868e-01 1.480270184906388398e+00
2.549501973886921791e-01 1.482549802611308198e+00
2.536662476844762093e-01 1.491166247684476254e+00
2.526369683141231892e-01 1.497363031685876811e+00
2.522320469261228326e-01 1.500000000000000000e+00
2.518308295505776728e-01 1.501830829550577784e+00
2.500000000000000000e-01 1.510256347924529452e+00
2.496001276057433493e-01 1.512100127605743305e+00
2.493567340797582521e-01 1.513143265920241731e+00
2.470981588522715433e-01 1.522098158852271510e+00
2.462922374579205598e-01 1.524999999999999911e+00
2.448869039183435570e-01 1.530113096081656465e+00
2.443821503102897030e-01 1.531882150310289736e+00
2.425875946725621901e-01 1.537500000000000089e+00
2.412784121174892382e-01 1.541278412117489394e+00
2.384060297676027784e-01 1.549093970232397144e+00
2.380956951833490265e-01 1.550000000000000044e+00
2.379221510937784279e-01 1.550422151093778567e+00
2.374999999999999889e-01 1.551381302577147459e+00
2.342257621554975078e-01 1.559225762155497463e+00
2.312500000000000111e-01 1.565762136666507764e+00
2.303171082152168370e-01 1.567817108215216804e+00
2.285250182823255483e-01 1.571474981717674524e+00
2.268240258462429770e-01 1.574999999999999956e+00
2.261914410989942503e-01 1.576191441098994339e+00
2.250000000000000056e-01 1.578213197192145145e+00
2.216310834448549927e-01 1.584131083444854760e+00
2.196061645044327104e-01 1.587499999999999911e+00
2.168551694903125271e-01 1.591855169490312472e+00
2.155469073711291650e-01 1.593750000000000000e+00
2.117874193506181502e-01 1.599287419350618356e+00
2.112772698653506143e-01 1.600000000000000089e+00
2.078799100831803803e-01 1.604620089916819703e+00
2.065042184797393765e-01 1.606504218479739565e+00
2.062500000000000167e-01 1.606814131760763598e+00
2.009322847848022398e-01 1.613432284784802162e+00
2.000000000000000389e-01 1.614484322012560424e+00
1.950857727106363737e-01 1.620085772710636363e+00
1.937500000000000056e-01 1.621474311786661460e+00
1.889613532277429064e-01 1.626461353227742990e+00
1.875000000000000000e-01 1.627852085069201760e+00
1.825373155921178880e-01 1.632537315592117899e+00
1.812499999999999667e-01 1.633656504789902986e+00
1.757904132467487668e-01 1.638290413246748845e+00
1.749999999999999889e-01 1.638897697653065366e+00
1.692284955911118327e-01 1.643271504408888140e+00
1.687499999999999833e-01 1.643633552461316372e+00
1.686841253438750021e-01 1.643684125343874758e+00
1.624999999999999778e-01 1.647877252790921121e+00
1.612364718024716925e-01 1.648736471802471737e+00
1.591814812141855717e-01 1.649999999999999911e+00
1.534653631859378975e-01 1.653465363185937953e+00
1.499999999999999944e-01 1.655382492467649014e+00
1.452764392708970620e-01 1.657776439270897129e+00
1.397790038757579789e-01 1.660220996124242010e+00
1.366022120510994031e-01 1.661602212051099370e+00
1.341412978892672636e-01 1.662500000000000089e+00
1.275124041824655663e-01 1.665012404182465655e+00
1.250000000000000000e-01 1.665874973132156045e+00
1.204143379333461189e-01 1.667085662066653873e+00
1.177965799758862175e-01 1.667796579975886484e+00
1.125000000000000028e-01 1.669094726414050101e+00
1.075227976816175435e-01 1.670022797681617543e+00
1.045184866307843907e-01 1.670481513369215687e+00
1.000000000000000056e-01 1.671133166336541409e+00
9.643137932619430530e-02 1.671431379326194122e+00
9.074117273825740848e-02 1.671758827261742519e+00
8.749999999999999445e-02 1.671854040327495294e+00
8.432859033252282366e-02 1.671828590332522957e+00
7.838531795986221351e-02 1.671614682040138078e+00
7.499999999999999722e-02 1.671394378900921129e+00
7.093083126788261861e-02 1.670930831267882777e+00
6.706286319143883734e-02 1.670437136808561096e+00
6.250000000000000000e-02 1.669691931427185416e+00
5.664830374154337933e-02 1.668351696258456585e+00
5.556325711053782673e-02 1.668063257110537823e+00
5.000000000000000278e-02 1.666606180706293294e+00
4.698824462677408248e-02 1.665511755373225933e+00
3.985185386998214147e-02 1.662500000000000089e+00
3.818690777075023357e-02 1.661813092229249778e+00
3.542049455605467134e-02 1.660420494556054560e+00
2.991025880414773658e-02 1.657589741195852229e+00
2.789730255915958204e-02 1.656250000000000000e+00
2.231173633395044237e-02 1.652688263666049595e+00
1.904749674893051192e-02 1.649999999999999911e+00
1.544650145468217869e-02 1.647053498545317574e+00
1.250000000000000069e-02 1.644101785411844929e+00
9.327243509143970726e-03 1.640672756490856088e+00
6.250000000000000347e-03 1.636838214319208840e+00
3.992496856941421361e-03 1.633507503143058592e+00
0.000000000000000000e+00 1.627861523471298089e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 1.055342045801942241e+00
1.916065781509704389e-03 1.051916065781509646e+00
2.857130286487010156e-03 1.050000000000000044e+00
4.064935429570391834e-03 1.045935064570429951e+00
5.001939348504905875e-03 1.042501939348504880e+00
6.834437346065863964e-03 1.037500000000000089e+00
8.330752114397238506e-03 1.033330752114397288e+00
9.329097773578553382e-03 1.031250000000000000e+00
1.209371800916485620e-02 1.025406281990834945e+00
1.226738538640789224e-02 1.024999999999999689e+00
1.234704944573254172e-02 1.024847049445732461e+00
1.250000000000000069e-02 1.024603856760811782e+00
1.695781959269720626e-02 1.016957819592696932e+00
1.875000000000000278e-02 1.014506905707149631e+00
2.212271838494286880e-02 1.009622718384942885e+00
2.500000000000000139e-02 1.006182375423016584e+00
2.775194349420739837e-02 1.002751943494207376e+00
3.021156510199924858e-02 1.000000000000000000e+00
3.373079779093235420e-02 9.962307977909323764e-01
3.750000000000000555e-02 9.927006895693374355e-01
4.020786113581089477e-02 9.902078611358109406e-01
4.341714505831173465e-02 9.875000000000000444e-01
4.701952962224712623e-02 9.845195296222470915e-01
5.000000000000000278e-02 9.823411375840309656e-01
5.430656115438601411e-02 9.793065611543859683e-01
6.127652970923836567e-02 9.749999999999999778e-01
6.201508790786908892e-02 9.745150879078691153e-01
6.403095341799119877e-02 9.734690465820088345e-01
7.024466972690497635e-02 9.702446697269049292e-01
7.371991376477829427e-02 9.687500000000000000e-01
7.892658975123670317e-02 9.664265897512366310e-01
8.610782289106570786e-02 9.638921771089342672e-01
8.820038325400997303e-02 9.632003832540099175e-01
9.077328719314806116e-02 9.624999999999999112e-01
9.797027666988938899e-02 9.604702766698892669e-01
1.000000000000000056e-01 9.599475285588456863e-01
1.029942900899933483e-01 9.595057099100066100e-01
1.086150591715110969e-01 9.586150591715110192e-01
1.124999999999999889e-01 9.580352918521264360e-01
1.172735001559233603e-01 9.577264998440766508e-01
1.200467333996569214e-01 9.575467333996567909e-01
1.250000000000000000e-01 9.572719505079771984e-01
1.301038012218394546e-01 9.573961987781605121e-01
1.324710302515517135e-01 9.574710302515516691e-01
1.375000000000000111e-01 9.576451767365019574e-01
1.418614253857299057e-01 9.581385746142700999e-01
1.461488155156752677e-01 9.586488155156751567e-01
1.499999999999999944e-01 9.590889053514221052e-01
1.528101249279442686e-01 9.596898750720554983e-01
1.617537987219709317e-01 9.617537987219708651e-01
1.624999999999999778e-01 9.619042893355913559e-01
1.629576136179849977e-01 9.620423863820148913e-01
1.644011798074116459e-01 9.624999999999999112e-01
1.725764006946694240e-01 9.649235993053304483e-01
1.749999999999999889e-01 9.657574594682369895e-01
1.802316346929337953e-01 9.677316346929337731e-01
1.817115130642409371e-01 9.682884869357589741e-01
1.875000000000000000e-01 9.707190639978782176e-01
1.903999090314858755e-01 9.721000909685141300e-01
1.958531650567850724e-01 9.749999999999999778e-01
1.985651532864153301e-01 9.764348467135846033e-01
2.000000000000000111e-01 9.772445730451064794e-01
2.054906626054088248e-01 9.804906626054087360e-01
2.064484062316311597e-01 9.810515937683689236e-01
2.067372091667308842e-01 9.812499999999999556e-01
2.140009711768268985e-01 9.859990288231732514e-01
2.159760799692422295e-01 9.875000000000000444e-01
2.211192570936009183e-01 9.913807429063992149e-01
2.250000000000000056e-01 9.945414999624690999e-01
2.279779113968074256e-01 9.970220886031925245e-01
2.311351136867946798e-01 1.000000000000000000e+00
2.344008315587071678e-01 1.003099168441292877e+00
2.374999999999999889e-01 1.006269302291191714e+00
2.405967265423837320e-01 1.009403273457616379e+00
2.437500000000000222e-01 1.012940826120819260e+00
2.464943751545833062e-01 1.016005624845416566e+00
2.500000000000000000e-01 1.020215728560648794e+00
2.521617257137592771e-01 1.022838274286240523e+00
2.537648251913309783e-01 1.024999999999999911e+00
2.574071870262710227e-01 1.030092812973729011e+00
2.582214494214366551e-01 1.031250000000000000e+00
2.621479261262746330e-01 1.037147926126274822e+00
2.623833518665469322e-01 1.037500000000000089e+00
2.624289216481499043e-01 1.037571078351850140e+00
2.625000000000000111e-01 1.037684785175081448e+00
2.671476891394828357e-01 1.045352310860517386e+00
2.697129105910904823e-01 1.050000000000000044e+00
2.715326890885020328e-01 1.053467310911498034e+00
2.750000000000000222e-01 1.060757702504593780e+00
2.755836891816978440e-01 1.061916310818302289e+00
2.764195825764680370e-01 1.063919582576468015e+00
2.792774030635382654e-01 1.070722596936461768e+00
2.809585823091632628e-01 1.075000000000000178e+00
2.826422395440278956e-01 1.079857760455972038e+00
2.839569893330020633e-01 1.083956989333001886e+00
2.850521214271818371e-01 1.087499999999999911e+00
2.856402567798269621e-01 1.089359743220172927e+00
2.869156450504501965e-01 1.093750000000000000e+00
2.882337319954696442e-01 1.099266268004530422e+00
2.884246793308538059e-01 1.100000000000000089e+00
2.886138397313356974e-01 1.101113839731335808e+00
2.902609222809553469e-01 1.109739077719044564e+00
2.912427991354676338e-01 1.116242799135467534e+00
2.918157456753570633e-01 1.120684254324642914e+00
2.926970873080988467e-01 1.130197087308098869e+00
2.928219760121723581e-01 1.132178023987827631e+00
2.931810055193635467e-01 1.143181005519363413e+00
2.931908457054632766e-01 1.144309154294536501e+00
2.931729347648577289e-01 1.149999999999999911e+00
2.929239016732719247e-01 1.155423901673272136e+00
2.928513005359492660e-01 1.156250000000000000e+00
2.928115404500354346e-01 1.157188459549964632e+00
2.924343740104899947e-01 1.162500000000000089e+00
2.919043424798711817e-01 1.166904342479871293e+00
2.913662092523743308e-01 1.171133790747625580e+00
2.909135939999335507e-01 1.174999999999999822e+00
2.903632663018723692e-01 1.177863266301872214e+00
2.886695363616172960e-01 1.186330463638382682e+00
2.884668766544529750e-01 1.187500000000000222e+00
2.882689144593649222e-01 1.188268914459365000e+00
2.874999999999999778e-01 1.191239789430904139e+00
2.857656937607331304e-01 1.198265693760732997e+00
2.852692821961447245e-01 1.199999999999999956e+00
2.843370086344572112e-01 1.203162991365542833e+00
2.828936275198212780e-01 1.207893627519821100e+00
2.813444351091672346e-01 1.212499999999999911e+00
2.796141100202637064e-01 1.217114110020263595e+00
2.789360559095522274e-01 1.218750000000000000e+00
2.774365940679601739e-01 1.222563405932039826e+00
2.765053186642926208e-01 1.224999999999999867e+00
2.760408857889797840e-01 1.226040885788979962e+00
2.750000000000000222e-01 1.228250725945075672e+00
2.720978618239658364e-01 1.234597861823965914e+00
2.687500000000000444e-01 1.241272662761620849e+00
2.679271141476182172e-01 1.242927114147618139e+00
2.660308171023805235e-01 1.246469182897619543e+00
2.641543389215548765e-01 1.250000000000000000e+00
2.635515872772388191e-01 1.251051587277238974e+00
2.625000000000000111e-01 1.252741431014833484e+00
2.588112486113617328e-01 1.258811248611361844e+00
2.562499999999999778e-01 1.262636681624346835e+00
2.538211679550667066e-01 1.266321167955066773e+00
2.500000000000000000e-01 1.271570114185468059e+00
2.485631100527243842e-01 1.273563110052724268e+00
2.474793707522781605e-01 1.274999999999999911e+00
2.431375633920905832e-01 1.280637563392090561e+00
2.426180183128246737e-01 1.281250000000000000e+00
2.374125856346184504e-01 1.287412585634618578e+00
2.373326754829051255e-01 1.287500000000000089e+00
2.355884513419196358e-01 1.289411548658080386e+00
2.314497556964922875e-01 1.293949755696492288e+00
2.255927017638699461e-01 1.300000000000000044e+00
2.253025427400554836e-01 1.300302542740055411e+00
2.250000000000000056e-01 1.300595909042064235e+00
2.189144796724314945e-01 1.306414479672431295e+00
2.187500000000000000e-01 1.306564292538421990e+00
2.156056678947548544e-01 1.309394332105245251e+00
2.125000000000000222e-01 1.312196254739663503e+00
2.123370966873064369e-01 1.312337096687306470e+00
2.121474143771379661e-01 1.312500000000000000e+00
2.054813241563890891e-01 1.317981324156389134e+00
2.000000000000000111e-01 1.322187282179962509e+00
1.983864617636651173e-01 1.323386461763665256e+00
1.962054067434763349e-01 1.325000000000000178e+00
1.911486674497323568e-01 1.328648667449732423e+00
1.875000000000000000e-01 1.331081585742637019e+00
1.835831773122794663e-01 1.333583177312279267e+00
1.770780835140043641e-01 1.337499999999999911e+00
1.757909936917695648e-01 1.338290993691769515e+00
1.723788956922308602e-01 1.340121104307768984e+00
1.676469573451389583e-01 1.342646957345138947e+00
1.653541341174531998e-01 1.343750000000000000e+00
1.592438234312687495e-01 1.346743823431268750e+00
1.518582987929468775e-01 1.350000000000000089e+00
1.505896730652092341e-01 1.350589673065209384e+00
1.499999999999999944e-01 1.350851692105242474e+00
1.487118364480206623e-01 1.351288163551979560e+00
1.414562298923357497e-01 1.353956229892335994e+00
1.375000000000000111e-01 1.355352104471366115e+00
1.319642163348770381e-01 1.356964216334877404e+00
1.312500000000000056e-01 1.357202583404206742e+00
1.300170840527670180e-01 1.357482915947233026e+00
1.250000000000000000e-01 1.358819678375564166e+00
1.220204144274892322e-01 1.359520414427489499e+00
1.187499999999999944e-01 1.360324500837391648e+00
1.138095504606833896e-01 1.361190449539316560e+00
1.125000000000000028e-01 1.361421581383697399e+00
1.115869401049455478e-01 1.361586940104945631e+00
1.062500000000000111e-01 1.362435476789919164e+00
1.005627449330362411e-01 1.363062744933036363e+00
1.000000000000000056e-01 1.363151815631742592e+00
9.933152931412132791e-02 1.363168470685878653e+00
9.375000000000000000e-02 1.363559504318680116e+00
8.873316724630413155e-02 1.363733167246304223e+00
8.749999999999999445e-02 1.363824396226561264e+00
8.624184094979311932e-02 1.363758159050207031e+00
8.124999999999998890e-02 1.363673905549669163e+00
7.590411377308713126e-02 1.363404113773087234e+00
7.500000000000001110e-02 1.363397115146308236e+00
7.421378106299936217e-02 1.363286218937000749e+00
6.875000000000000555e-02 1.362745046364774337e+00
6.310045803596762981e-02 1.361899541964032290e+00
6.250000000000000000e-02 1.361795414749279010e+00
6.163854273852780591e-02 1.361638542738527802e+00
5.625000000000000139e-02 1.360661014577873917e+00
5.276093501027865479e-02 1.359739064989721413e+00
5.000000000000000278e-02 1.359032447588319759e+00
4.491718981509391917e-02 1.357417189815094183e+00
4.375000000000000416e-02 1.357101712236792102e+00
4.313705473294223575e-02 1.356862945267057974e+00
3.750000000000000555e-02 1.354777462120487552e+00
3.420861264153583770e-02 1.353291387358464437e+00
2.785543328485051012e-02 1.350000000000000089e+00
2.595066103770586954e-02 1.349049338962294176e+00
2.070452520208833358e-02 1.345704525202088497e+00
1.831575244031812336e-02 1.344184247559681911e+00
1.781075038163560179e-02 1.343750000000000000e+00
1.142299941056802368e-02 1.338577000589431742e+00
1.055843510047296124e-02 1.337499999999999911e+00
5.465074873109804394e-03 1.332034925126890146e+00
7.512248106270220938e-04 1.325751224810627127e+00
1.819033917901113906e-04 1.325000000000000178e+00
9.035480486300832262e-05 1.324909645195137209e+00
0.000000000000000000e+00 1.324848131962874431e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 1.199167019763392572e+00
3.713362313157042831e-03 1.191213362313157109e+00
5.667464230096679219e-03 1.187500000000000000e+00
7.691389141475875151e-03 1.182691389141475868e+00
1.128722341902214411e-02 1.176212776580977781e+00
1.190530661165568188e-02 1.175000000000000044e+00
1.212340718531797895e-02 1.174623407185317658e+00
1.250000000000000069e-02 1.174117827760060129e+00
1.727020369063016897e-02 1.167270203690630392e+00
2.117017204580174186e-02 1.162500000000000089e+00
2.296393421756703912e-02 1.160463934217567106e+00
2.709848168112114625e-02 1.156250000000000000e+00
2.917748244564376259e-02 1.154177482445643665e+00
3.389792432432063574e-02 1.149999999999999911e+00
3.579290897817879319e-02 1.148292908978178595e+00
3.750000000000000555e-02 1.146931353963644096e+00
4.284779832565974861e-02 1.142847798325659525e+00
4.375000000000000416e-02 1.142205872091754060e+00
4.826259190805873289e-02 1.139237408091941184e+00
5.000000000000000278e-02 1.138072245145262951e+00
5.035237522897185319e-02 1.137852375228971757e+00
5.625000000000000139e-02 1.134447320884122146e+00
5.829844574824136899e-02 1.133298445748241345e+00
6.250000000000000000e-02 1.131165318180481272e+00
6.671776303336571234e-02 1.129217763033365740e+00
6.875000000000000555e-02 1.128302042131664074e+00
7.337310328475797616e-02 1.126626896715241966e+00
7.499999999999999722e-02 1.126031627610251551e+00
7.575046426232667773e-02 1.125750464262326833e+00
8.124999999999998890e-02 1.124001762826462691e+00
8.537102108192960725e-02 1.122871021081929488e+00
8.749999999999999445e-02 1.122271334801549836e+00
9.081003807326891442e-02 1.121689961926731094e+00
9.375000000000000000e-02 1.121136105548394823e+00
9.576255224262944510e-02 1.120762552242629440e+00
1.000000000000000056e-01 1.120063505495074940e+00
1.054083069968377306e-01 1.119591693003162192e+00
1.062500000000000111e-01 1.119534928276897823e+00
1.069684929529781253e-01 1.119468492952978123e+00
1.124999999999999889e-01 1.119145458588015174e+00
1.183155306537174711e-01 1.119184469346282462e+00
1.187499999999999944e-01 1.119202156885798383e+00
1.192059659181322340e-01 1.119205965918132151e+00
1.250000000000000000e-01 1.119429294159451249e+00
1.300325854982629648e-01 1.119967414501736869e+00
1.312500000000000056e-01 1.120131565184021349e+00
1.328137006943706511e-01 1.120313700694370640e+00
1.375000000000000111e-01 1.120900612302795585e+00
1.408867441637540463e-01 1.121613255836245937e+00
1.437499999999999889e-01 1.122232595657825183e+00
1.482669742840696525e-01 1.123266974284069519e+00
1.499999999999999944e-01 1.123615698042830680e+00
1.510522618160269337e-01 1.123947738183973089e+00
1.562500000000000000e-01 1.125451664082189218e+00
1.605669713945209465e-01 1.126933028605479059e+00
1.624999999999999778e-01 1.127660964817172928e+00
1.667834303376552751e-01 1.129283430337655325e+00
1.687500000000000111e-01 1.129986568074154540e+00
1.696173060152020573e-01 1.130382693984798070e+00
1.749999999999999889e-01 1.132759620201443829e+00
1.781708031703583550e-01 1.134329196829641617e+00
1.812499999999999944e-01 1.135935607997421437e+00
1.863232553641630818e-01 1.138676744635836791e+00
1.875000000000000000e-01 1.139352750283837423e+00
1.921191487965918654e-01 1.142119148796591821e+00
1.937500000000000056e-01 1.143067444909181773e+00
1.941642507725556133e-01 1.143335749227444298e+00
2.000000000000000111e-01 1.147096123646103916e+00
2.017046817527485825e-01 1.148295318247251284e+00
2.039010903863923418e-01 1.149999999999999911e+00
2.087865102864298605e-01 1.153713489713570128e+00
2.118636429745096583e-01 1.156250000000000000e+00
2.156691765254674098e-01 1.159330823474532757e+00
2.191921168989130475e-01 1.162500000000000089e+00
2.222222500871387230e-01 1.165277749912861482e+00
2.250000000000000333e-01 1.167944100310677857e+00
2.285682965745032824e-01 1.171431703425496851e+00
2.318232136905381546e-01 1.174999999999999822e+00
2.345058029581750247e-01 1.177994197041824842e+00
2.374999999999999889e-01 1.181575422470658498e+00
2.402218589444093944e-01 1.184778141055590428e+00
2.423192826780790066e-01 1.187500000000000000e+00
2.456317164032894573e-01 1.191868283596710487e+00
2.500000000000000000e-01 1.198041670158477956e+00
2.508292308869774501e-01 1.199170769113022450e+00
2.513636654227648926e-01 1.200000000000000178e+00
2.535727512741171030e-01 1.203572751274117003e+00
2.556381338961037919e-01 1.206861866103896119e+00
2.588782089682993837e-01 1.212499999999999911e+00
2.601654655299645569e-01 1.214834534470035310e+00
2.622550291335487005e-01 1.218750000000000000e+00
2.644560080885504094e-01 1.223043991911449746e+00
2.654314095574856203e-01 1.225000000000000089e+00
2.676691094348593869e-01 1.230169109434859687e+00
2.683242093905905401e-01 1.231675790609409571e+00
2.687500000000000444e-01 1.232752296501818057e+00
2.718886102166006569e-01 1.240611389783399465e+00
2.750000000000000222e-01 1.249617025798709591e+00
2.751020806308286937e-01 1.249897919369171495e+00
2.751377278003107607e-01 1.250000000000000222e+00
2.751870882301254428e-01 1.250187088230125365e+00
2.779018477836741052e-01 1.259598152216325762e+00
2.798078641164172264e-01 1.267307864116417049e+00
2.803550607953066987e-01 1.269644939204693124e+00
2.815100358548212611e-01 1.274999999999999911e+00
2.824440378304239885e-01 1.280055962169575956e+00
2.827132572652633069e-01 1.281250000000000000e+00
2.828893042140619984e-01 1.282889304214062109e+00
2.835337913176176339e-01 1.287500000000000089e+00
2.839824517807112980e-01 1.291017548219288713e+00
2.845834207337829547e-01 1.297083420733783132e+00
2.848165329045015959e-01 1.300000000000000266e+00
2.849957651571116135e-01 1.302504234842888353e+00
2.853067679282914049e-01 1.310306767928291372e+00
2.853724795335007558e-01 1.314627520466499222e+00
2.852872140531687584e-01 1.322787214053168903e+00
2.851922451253798840e-01 1.325000000000000178e+00
2.850791019758314726e-01 1.327420898024168405e+00
2.845816652765517096e-01 1.334581665276551643e+00
2.842901302801829622e-01 1.337499999999999911e+00
2.839302185450248150e-01 1.341069781454975240e+00
2.837099987575346094e-01 1.343750000000000000e+00
2.833255575377335855e-01 1.345825557537733808e+00
2.826598828464335633e-01 1.350000000000000089e+00
2.816255489384201782e-01 1.355874451061579888e+00
2.815129349987596230e-01 1.356512934998759912e+00
2.812500000000000000e-01 1.357680221007338650e+00
2.792858466519826388e-01 1.366785846651982439e+00
2.779723938795115035e-01 1.372027606120488574e+00
2.767324699957698364e-01 1.376732469995769925e+00
2.750000000000000222e-01 1.382201406662438181e+00
2.737495229863172730e-01 1.386249522986317206e+00
2.723882062557259620e-01 1.390111793744273960e+00
2.704435994540858035e-01 1.395443599454085692e+00
2.686281018626296424e-01 1.399999999999999911e+00
2.667637493154112471e-01 1.404263749315411314e+00
2.658055458817754624e-01 1.406250000000000000e+00
2.632794011865222661e-01 1.411720598813477778e+00
2.629328951169068174e-01 1.412500000000000089e+00
2.627872971546433289e-01 1.412787297154643573e+00
2.625000000000000111e-01 1.413310925697660592e+00
2.585099207253449549e-01 1.421009920725345044e+00
2.563023842780361994e-01 1.424999999999999822e+00
2.540053781064296468e-01 1.429005378106429358e+00
2.500000000000000000e-01 1.435346022215136408e+00
2.491544948490303502e-01 1.436654494849030295e+00
2.485881053376976235e-01 1.437500000000000000e+00
2.455914242982672191e-01 1.441908575701732698e+00
2.440995000426277872e-01 1.444099500042627771e+00
2.398763438158078021e-01 1.449999999999999956e+00
2.388634767970473638e-01 1.451363476797047358e+00
2.374999999999999889e-01 1.453029214735409358e+00
2.332757783952437158e-01 1.458275778395243583e+00
2.296806705510899271e-01 1.462499999999999911e+00
2.274942801424201244e-01 1.464994280142420058e+00
2.239614666547664612e-01 1.468750000000000000e+00
2.214322654798833723e-01 1.471432265479883483e+00
2.178088267672451672e-01 1.475000000000000089e+00
2.151556053278284586e-01 1.477655605327828470e+00
2.124999999999999944e-01 1.480101045053887177e+00
2.086163868612936068e-01 1.483616386861293712e+00
2.062499999999999889e-01 1.485639921655974582e+00
2.018483577812513752e-01 1.489348357781251408e+00
2.000000000000000111e-01 1.490793227914612107e+00
1.948265641129253156e-01 1.494826564112925027e+00
1.876993113625801679e-01 1.500000000000000000e+00
1.875861375245826412e-01 1.500086137524582641e+00
1.875000000000000000e-01 1.500146569767738525e+00
1.870896406458461558e-01 1.500410359354153789e+00
1.800526652862338706e-01 1.505052665286234159e+00
1.749999999999999889e-01 1.508143839948154596e+00
1.722420318493263491e-01 1.509742031849326427e+00
1.687499999999999833e-01 1.511701209947271529e+00
1.641426450307973128e-01 1.514142645030797318e+00
1.624999999999999778e-01 1.514976605030522228e+00
1.578797280485948751e-01 1.517120271951404975e+00
1.562500000000000000e-01 1.517869547575497080e+00
1.556574606192205890e-01 1.518157460619220522e+00
1.499999999999999944e-01 1.520527701712324653e+00
1.468493662687417045e-01 1.521849366268741566e+00
1.384346722032624988e-01 1.524999999999999911e+00
1.377643481862866337e-01 1.525264348186286423e+00
1.370001259560761631e-01 1.525499874043923842e+00
1.281799365628836784e-01 1.528179936562883645e+00
1.197096554539680696e-01 1.530290344546031855e+00
1.181427757517181099e-01 1.530642775751718254e+00
1.147202161373801488e-01 1.531250000000000000e+00
1.075683850289314986e-01 1.532568385028931557e+00
1.045301226515302079e-01 1.532969877348469678e+00
1.000000000000000056e-01 1.533492767293645365e+00
9.629791590123233658e-02 1.533797915901232489e+00
9.095309803004636429e-02 1.534046901969953858e+00
8.411487250213314781e-02 1.534114872502133409e+00
7.857628286155843300e-02 1.533923717138441667e+00
7.073393804493159631e-02 1.533233938044931577e+00
6.719343498243553203e-02 1.532806565017564626e+00
5.908053527785862152e-02 1.531250000000000000e+00
5.668883292100100613e-02 1.530811167078999002e+00
5.551701132530213745e-02 1.530517011325302157e+00
5.000000000000000278e-02 1.529136198681079861e+00
4.690170529395787380e-02 1.528098294706042193e+00
3.864618192644731637e-02 1.524999999999999911e+00
3.781299456041081058e-02 1.524687005439588905e+00
3.750000000000000555e-02 1.524542547384583502e+00
3.664614978293427583e-02 1.524146149782934057e+00
2.936510077365927368e-02 1.520634899226340320e+00
2.500000000000000139e-02 1.518085412790483701e+00
2.156479348250230771e-02 1.515935206517497580e+00
1.875000000000000278e-02 1.513866004150493660e+00
1.449534296070186662e-02 1.510504657039298149e+00
1.250000000000000069e-02 1.508755757189370383e+00
8.185654900714146170e-03 1.504314345099285966e+00
5.183644772038566162e-03 1.500000000000000000e+00
2.690213783598678892e-03 1.497309786216401317e+00
0.000000000000000000e+00 1.494611130289551726e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 8.776372641876943881e-01
1.081490288174429687e-03 8.760814902881743915e-01
1.661280626393812909e-03 8.750000000000000000e-01
2.279330618164422846e-03 8.727206693818355676e-01
3.946672267837554246e-03 8.664466722678376698e-01
5.271417647862955587e-03 8.625000000000000444e-01
6.831784394351231825e-03 8.568317843943511480e-01
7.075346490925699984e-03 8.562499999999999556e-01
7.523879746952397314e-03 8.549761202530474780e-01
9.216958509776482233e-03 8.499999999999998668e-01
1.014518254801265174e-02 8.476451825480126878e-01
1.192539309170912928e-02 8.437500000000000000e-01
1.423589593506821918e-02 8.392358959350680880e-01
1.522678517644914138e-02 8.374999999999999112e-01
1.891407643410245032e-02 8.314140764341023671e-01
1.962421252729095594e-02 8.303757874727090149e-01
2.325251330581409870e-02 8.249999999999999556e-01
2.399909414174722366e-02 8.239990941417471015e-01
2.500000000000000139e-02 8.227958055465115494e-01
2.958121119003252059e-02 8.170812111900325192e-01
3.125000000000000000e-02 8.152610217574077778e-01
3.550860805873173182e-02 8.105086080587318165e-01
3.750000000000000555e-02 8.085862321147028187e-01
4.182896085265755404e-02 8.043289608526575929e-01
4.675193987585414546e-02 8.000000000000000444e-01
4.847315204970332331e-02 7.984731520497033719e-01
5.000000000000000278e-02 7.973147537106410887e-01
5.563833084867096657e-02 7.931383308486711359e-01
5.929402754903690537e-02 7.907059724509630794e-01
6.250000000000000000e-02 7.885696354395487218e-01
6.315811785532028655e-02 7.881581178553203060e-01
6.430739767570298193e-02 7.875000000000000888e-01
7.113807370730745872e-02 7.836380737073074254e-01
7.628810805525922112e-02 7.812500000000000000e-01
7.962560389134544503e-02 7.796256038913453867e-01
8.488307446648755972e-02 7.776169255335123598e-01
8.871921616968592161e-02 7.762192161696859216e-01
9.275521988670040741e-02 7.750000000000000222e-01
9.827385103026931024e-02 7.732738510302692436e-01
1.000000000000000056e-01 7.727696271273000184e-01
1.027219312378053057e-01 7.722780687621948470e-01
1.086315432110895873e-01 7.711315432110896761e-01
1.175740300977847486e-01 7.699259699022152903e-01
1.197145891769929027e-01 7.697145891769928694e-01
1.308015603539954552e-01 7.691984396460046502e-01
1.316977275517428603e-01 7.691977275517428714e-01
1.428399130005882922e-01 7.696600869994117966e-01
1.448280942635154223e-01 7.698280942635155055e-01
1.499999999999999667e-01 7.702952013369956941e-01
1.539898697651154447e-01 7.710101302348846275e-01
1.596071357889828624e-01 7.721071357889828235e-01
1.643791428028458235e-01 7.731208571971542876e-01
1.710281804857052834e-01 7.750000000000001332e-01
1.741493114946777443e-01 7.758506885053222391e-01
1.749999999999999889e-01 7.761337570464387214e-01
1.767328197345159058e-01 7.767328197345160223e-01
1.833699018462168207e-01 7.791300981537832016e-01
1.875000000000000000e-01 7.807900468508499614e-01
1.921251025622606190e-01 7.828748974377394143e-01
1.985925994434302733e-01 7.860925994434303510e-01
2.000000000000000111e-01 7.867668855801793759e-01
2.004750397484082181e-01 7.870249602515918541e-01
2.012723287866549360e-01 7.875000000000000888e-01
2.084070444242284159e-01 7.915929555757715841e-01
2.125000000000000222e-01 7.941581707316198724e-01
2.160183252895305772e-01 7.964816747104694894e-01
2.207666980683140046e-01 8.000000000000000444e-01
2.231886861150525481e-01 8.018113138849475297e-01
2.250000000000000056e-01 8.032832236448461671e-01
2.300818183340679057e-01 8.074181816659320443e-01
2.312500000000000111e-01 8.084714115846381999e-01
2.366540478702366668e-01 8.133459521297633499e-01
2.374999999999999889e-01 8.141592833769165649e-01
2.429329090062638530e-01 8.195670909937361470e-01
2.479077165314238773e-01 8.249999999999999556e-01
2.488891056516197020e-01 8.261108943483802536e-01
2.500000000000000000e-01 8.273906527992412885e-01
2.546038349349539764e-01 8.328961650650459347e-01
2.580800616787175539e-01 8.374999999999999112e-01
2.599452756435143286e-01 8.400547243564855382e-01
2.625239625378817387e-01 8.437500000000000000e-01
2.650419618546980827e-01 8.474580381453018507e-01
2.666789504876528882e-01 8.500000000000000888e-01
2.698227857541413144e-01 8.551772142458587966e-01
2.704614670744077687e-01 8.562500000000000666e-01
2.723692249841358493e-01 8.598692249841357604e-01
2.737799096857282954e-01 8.625000000000000444e-01
2.741992823105325883e-01 8.633007176894674783e-01
2.750000000000000222e-01 8.649817456174063723e-01
2.782547897513199531e-01 8.717452102486800136e-01
2.796968139326331260e-01 8.750000000000000000e-01
2.819494034942987004e-01 8.805505965057013329e-01
2.827743080381508456e-01 8.827743080381507124e-01
2.845179058276979256e-01 8.874999999999999556e-01
2.853142094450085153e-01 8.896857905549914181e-01
2.867083708115099050e-01 8.937500000000000444e-01
2.883073979328111824e-01 8.991926020671887620e-01
2.885567039825125968e-01 9.000000000000000222e-01
2.888718022168291211e-01 9.013718022168291100e-01
2.900821850063290963e-01 9.062500000000000000e-01
2.908081516998040073e-01 9.091918483001959483e-01
2.915718614033409595e-01 9.125000000000000888e-01
2.924057312981091505e-01 9.174057312981093171e-01
2.928053151887767269e-01 9.196946848112232953e-01
2.936628786823258230e-01 9.250000000000000444e-01
2.943020016641418879e-01 9.306979983358580899e-01
2.944249053342658518e-01 9.319249053342658629e-01
2.951739633584116174e-01 9.423260366415884270e-01
2.952684238947035356e-01 9.452684238947035578e-01
2.953620955163634987e-01 9.499999999999999556e-01
2.953144890562904301e-01 9.546855109437095699e-01
2.952434581411925718e-01 9.577434581411925496e-01
2.950378109934974069e-01 9.624999999999999112e-01
2.947045732736560675e-01 9.677954267263438881e-01
2.945600788981372897e-01 9.695600788981373341e-01
2.939541145555693569e-01 9.749999999999998668e-01
2.932009038230611875e-01 9.807009038230611875e-01
2.931001189974427601e-01 9.812499999999999556e-01
2.930004598654282200e-01 9.819995401345716912e-01
2.921078487730172646e-01 9.875000000000000444e-01
2.913086565717716847e-01 9.913086565717716958e-01
2.899476550102254024e-01 9.975523449897745198e-01
2.894539808451883633e-01 1.000000000000000000e+00
2.890276735659981777e-01 1.001527673565998144e+00
2.874999999999999778e-01 1.006833958840022358e+00
2.862533570205156863e-01 1.011253357020515775e+00
2.851010902180804996e-01 1.014898909781919434e+00
2.831846200773767697e-01 1.020684620077376703e+00
2.816158350285719036e-01 1.024999999999999911e+00
2.797240751736994602e-01 1.029724075173699349e+00
2.790453738728589927e-01 1.031250000000000000e+00
2.774153929388248896e-01 1.035084607061175221e+00
2.764161289659470278e-01 1.037500000000000089e+00
2.759602016913194622e-01 1.038460201691319584e+00
2.750000000000000222e-01 1.040330335191707478e+00
2.718057412533181338e-01 1.046805741253318267e+00
2.701624778173691288e-01 1.050000000000000044e+00
2.674791255975035309e-01 1.054979125597503398e+00
2.639968291240205600e-01 1.061003170875979507e+00
2.629046569480436579e-01 1.062904656948043591e+00
2.625000000000000111e-01 1.063504220543656009e+00
2.579817912836911420e-01 1.070481791283691253e+00
2.549189687196092291e-01 1.075000000000000178e+00
2.528908598319969947e-01 1.077890859831997172e+00
2.500000000000000000e-01 1.081632158869808791e+00
2.474573810285724818e-01 1.084957381028572643e+00
2.454648816434902292e-01 1.087500000000000133e+00
2.419208678074546426e-01 1.091920867807454565e+00
2.403292971875493345e-01 1.093750000000000000e+00
2.360886424251408822e-01 1.098588642425140982e+00
2.347754323157273670e-01 1.100000000000000089e+00
2.300684378809763064e-01 1.105068437880976528e+00
2.250000000000000056e-01 1.110192112844092360e+00
2.238336751411122150e-01 1.111333675141112254e+00
2.187500000000000000e-01 1.116161196919128518e+00
2.174237598333321475e-01 1.117423759833332086e+00
2.125000000000000222e-01 1.121799254086219610e+00
2.108051106456744483e-01 1.123305110645674398e+00
2.062500000000000167e-01 1.127078805090982572e+00
2.039653716126959004e-01 1.128965371612695945e+00
2.000000000000000111e-01 1.132015520828018040e+00
1.968876035422565951e-01 1.134387603542256429e+00
1.937500000000000056e-01 1.136632594538770302e+00
1.895633102879693554e-01 1.139563310287969422e+00
1.875000000000000000e-01 1.140927308812500485e+00
1.819736910592543722e-01 1.144473691059254339e+00
1.784541439859979040e-01 1.146545856014002052e+00
1.749999999999999889e-01 1.148551434304503127e+00
1.740938842972943323e-01 1.149093884297294199e+00
1.724473830523859941e-01 1.149999999999999911e+00
1.659822978665842497e-01 1.153482297866584183e+00
1.601845452279312965e-01 1.156250000000000000e+00
1.575543855168013707e-01 1.157554385516801343e+00
1.529479967132496565e-01 1.159552003286750343e+00
1.499999999999999944e-01 1.160804859120234900e+00
1.488078486595106609e-01 1.161307848659510533e+00
1.455852239793025971e-01 1.162499999999999867e+00
1.397248950941822332e-01 1.164724895094182422e+00
1.375000000000000111e-01 1.165514979030934484e+00
1.332581266371485884e-01 1.166741873362851623e+00
1.301705652746238950e-01 1.167670565274623984e+00
1.250000000000000000e-01 1.169101521757585527e+00
1.202197166484399588e-01 1.170219716648440045e+00
1.164953771370531299e-01 1.171004622862946931e+00
1.125000000000000028e-01 1.171792425263487702e+00
1.097832115776443823e-01 1.172283211577644257e+00
1.015267643771504413e-01 1.173473235622849442e+00
1.000000000000000056e-01 1.173654365134496613e+00
9.877781063169552289e-02 1.173777810631695395e+00
8.799541712500147383e-02 1.174504582874998482e+00
8.749999999999999445e-02 1.174516487454582592e+00
8.703183850456604198e-02 1.174531838504565773e+00
7.558935409291051011e-02 1.174410645907089545e+00
7.499999999999999722e-02 1.174380549465949608e+00
7.434504041439042588e-02 1.174345040414390473e+00
6.408473009187173886e-02 1.173415269908128167e+00
6.250000000000000000e-02 1.173204054924619655e+00
6.037636256067431539e-02 1.172876362560674179e+00
5.338559137168938373e-02 1.171614408628310455e+00
5.000000000000000278e-02 1.170878807771362773e+00
4.422737135696975380e-02 1.169227371356969636e+00
4.348196319017683109e-02 1.169018036809823080e+00
3.750000000000000555e-02 1.167008776758302169e+00
3.431080965176645792e-02 1.165689190348233595e+00
2.771792570323068639e-02 1.162500000000000089e+00
2.586126505151745830e-02 1.161638734948482687e+00
2.150518530454756383e-02 1.159005185304547769e+00
1.807285211943276265e-02 1.156927147880567164e+00
1.726788312568493938e-02 1.156250000000000000e+00
1.108154783565424781e-02 1.151418452164345796e+00
9.930949116388261555e-03 1.149999999999999911e+00
5.053232145259735179e-03 1.144946767854740033e+00
0.000000000000000000e+00 1.138501882090286577e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.031623824785727450e+00
2.474698030410353057e-03 1.035025301969589639e+00
4.025868603297545756e-03 1.037500000000000089e+00
6.241419678560055154e-03 1.043741419678560156e+00
6.245548228433556864e-03 1.043754451771566671e+00
8.885510779501259657e-03 1.050000000000000044e+00
9.931951629652695929e-03 1.052568048370347231e+00
1.250000000000000069e-02 1.057465269804744423e+00
1.423953890471982980e-02 1.060760461095280105e+00
1.875000000000000278e-02 1.068412984773571939e+00
1.887533375205637659e-02 1.068624666247943722e+00
1.934392987429334188e-02 1.069343929874293497e+00
2.299503455233730884e-02 1.074999999999999956e+00
2.382408202585242774e-02 1.076175917974147467e+00
2.500000000000000139e-02 1.077704184803296439e+00
2.912804572117853527e-02 1.083371954278821381e+00
3.218094596745192659e-02 1.087499999999999911e+00
3.450422365495774135e-02 1.090495776345042245e+00
3.703444593495124754e-02 1.093750000000000000e+00
3.997706684993430903e-02 1.097522933150065771e+00
4.184766343309399839e-02 1.100000000000000089e+00
4.538137420764885854e-02 1.104618625792351150e+00
5.000000000000000278e-02 1.110591261899925186e+00
5.085134851694341623e-02 1.111648651483056582e+00
5.618451587625504506e-02 1.118684515876255059e+00
5.624092165192599857e-02 1.118759078348073865e+00
5.625000000000000139e-02 1.118771017163556314e+00
6.158585871381884458e-02 1.125914141286181280e+00
6.250000000000000000e-02 1.127140671749789380e+00
6.689996179430143797e-02 1.133100038205698601e+00
6.875000000000000555e-02 1.135633575626578740e+00
7.217553056238766584e-02 1.140324469437612231e+00
7.500000000000001110e-02 1.144181590652597835e+00
7.744820688219419824e-02 1.147551793117805641e+00
7.917696701102941437e-02 1.149999999999999911e+00
8.262335711646398573e-02 1.154876642883535975e+00
8.361539574523464691e-02 1.156250000000000000e+00
8.773484809137328810e-02 1.162265151908626892e+00
8.789394684850355965e-02 1.162500000000000089e+00
8.865185756567464659e-02 1.163651857565674685e+00
9.272614587550188914e-02 1.169773854124497969e+00
9.612090622418194286e-02 1.174999999999999822e+00
9.762607525213579107e-02 1.177373924747864065e+00
1.000000000000000056e-01 1.181019099957693275e+00
1.025573369712815264e-01 1.184942663028718535e+00
1.041554500551568480e-01 1.187500000000000000e+00
1.073011017393744326e-01 1.192698898260625473e+00
1.102988611482204340e-01 1.197798861148220428e+00
1.115816156459005504e-01 1.199999999999999956e+00
1.119235953013871521e-01 1.200576404698612931e+00
1.125000000000000028e-01 1.201543615144462063e+00
1.165247635891364097e-01 1.208475236410863518e+00
1.187981054834889583e-01 1.212499999999999911e+00
1.210420301328115622e-01 1.216457969867188460e+00
1.223508938838830662e-01 1.218750000000000000e+00
1.254646345979496258e-01 1.224535365402050546e+00
1.257270638653535944e-01 1.225000000000000089e+00
1.264795791784957268e-01 1.226479579178495927e+00
1.297444694602761239e-01 1.232755530539723976e+00
1.312500000000000056e-01 1.235702309820363665e+00
1.339652830332258571e-01 1.241034716966774143e+00
1.375000000000000111e-01 1.248219424252622334e+00
1.380967296392084376e-01 1.249403270360791574e+00
1.383912248099984088e-01 1.250000000000000000e+00
1.391448178403652813e-01 1.251644817840365187e+00
1.420833206183184372e-01 1.257916679381681613e+00
1.437499999999999889e-01 1.261496536762285903e+00
1.460592000833441373e-01 1.266440799916655813e+00
1.498384404457203112e-01 1.274838440445720256e+00
1.499081604410269219e-01 1.274999999999999911e+00
1.499378065652241243e-01 1.275062193434775670e+00
1.499999999999999944e-01 1.275201404422825480e+00
1.537111706638836506e-01 1.283788829336116377e+00
1.553390689403862102e-01 1.287500000000000089e+00
1.574121685152567451e-01 1.292587831484743210e+00
1.589540516796470182e-01 1.296454051679647224e+00
1.603321427393014087e-01 1.300000000000000044e+00
1.609545658693091741e-01 1.301545434130690904e+00
1.624999999999999778e-01 1.305457360306866654e+00
1.644916625378657071e-01 1.310508337462134243e+00
1.666898728688885889e-01 1.316689872868888500e+00
1.677616927473647712e-01 1.319738307252635190e+00
1.695614618969885079e-01 1.325000000000000178e+00
1.709219228600618590e-01 1.329078077139937974e+00
1.730068862579826894e-01 1.335506886257982639e+00
1.736111254904839918e-01 1.337499999999999911e+00
1.739689739303510729e-01 1.338531026069649021e+00
1.755636130077259383e-01 1.343750000000000000e+00
1.768707384660634374e-01 1.348129261533936640e+00
1.774571522291488734e-01 1.350000000000000089e+00
1.782617091604909165e-01 1.353261709160491044e+00
1.794916513124873159e-01 1.358008348687512745e+00
1.812499999999999667e-01 1.365278277115966610e+00
1.819392403071029285e-01 1.368060759692896866e+00
1.823143999130828752e-01 1.369814399913082736e+00
1.841169085734876143e-01 1.378383091426512497e+00
1.854271555101081048e-01 1.385427155510108088e+00
1.860333915807166338e-01 1.388966608419283322e+00
1.875000000000000000e-01 1.398253087086279489e+00
1.877433025746585993e-01 1.399756697425341256e+00
1.877868397839167203e-01 1.399999999999999911e+00
1.878164314004773794e-01 1.400316431400477235e+00
1.885616104160197648e-01 1.406250000000000000e+00
1.890872339353341647e-01 1.410912766064665647e+00
1.892938336911548503e-01 1.412500000000000089e+00
1.894037113387434523e-01 1.414403711338743541e+00
1.900135842176654544e-01 1.422486415782334479e+00
1.902355455611675350e-01 1.424999999999999822e+00
1.902832417809952881e-01 1.427783241780995249e+00
1.904678476744370852e-01 1.434532152325562970e+00
1.905895425850890335e-01 1.437500000000000000e+00
1.905402665865025269e-01 1.440540266586502582e+00
1.905253486548086905e-01 1.446974651345191543e+00
1.905431251391781211e-01 1.449999999999999956e+00
1.903636311026948580e-01 1.452863631102694786e+00
1.900023176585871609e-01 1.459997682341412695e+00
1.899099719802787023e-01 1.462499999999999911e+00
1.896848789332518381e-01 1.464684878933251833e+00
1.893004245209980452e-01 1.468750000000000000e+00
1.888295727654250578e-01 1.473670427234575087e+00
1.887283196336895230e-01 1.475000000000000089e+00
1.885658406986616964e-01 1.476065840698661757e+00
1.875000000000000000e-01 1.483691357524954846e+00
1.870361726034787397e-01 1.487036172603478867e+00
1.868708482267426585e-01 1.488129151773257330e+00
1.852219524517669802e-01 1.497721952451767091e+00
1.847714364740161430e-01 1.500000000000000000e+00
1.841316965332718825e-01 1.503368303466728229e+00
1.831656927951582636e-01 1.508165692795158552e+00
1.812499999999999944e-01 1.516345247285906250e+00
1.807949684653522848e-01 1.518294968465351946e+00
1.805017837320438412e-01 1.519498216267956003e+00
1.791522025016921982e-01 1.524999999999999911e+00
1.782100994498669044e-01 1.528210099449866854e+00
1.772909095628100173e-01 1.531250000000000000e+00
1.757177803414338713e-01 1.536782219658566095e+00
1.755327075429797268e-01 1.537500000000000311e+00
1.753997434291183488e-01 1.537899743429118393e+00
1.749999999999999889e-01 1.539097114104367670e+00
1.723466047156961278e-01 1.547346604715696294e+00
1.714635019582129161e-01 1.550000000000000044e+00
1.697348317066126044e-01 1.555265168293387568e+00
1.692469389834491134e-01 1.556746938983448958e+00
1.687499999999999833e-01 1.558092070918135619e+00
1.659526092095929273e-01 1.565952609209593005e+00
1.624999999999999778e-01 1.574912287112668619e+00
1.624749985153766674e-01 1.574974998515376923e+00
1.624648003864171686e-01 1.575000000000000178e+00
1.624431637980230103e-01 1.575056836201977228e+00
1.588699356504837401e-01 1.583869935650483729e+00
1.573729760679087319e-01 1.587499999999999911e+00
1.551614314415641627e-01 1.592661431441564357e+00
1.535594224537521202e-01 1.596440577546248019e+00
1.521043038077609377e-01 1.600000000000000089e+00
1.514475507489778661e-01 1.601447550748977822e+00
1.499999999999999944e-01 1.604600346239315911e+00
1.475218288725746452e-01 1.610021828872574723e+00
1.437499999999999889e-01 1.618301655507884185e+00
1.436076686301277772e-01 1.618607668630127616e+00
1.433688907983423633e-01 1.619131109201657592e+00
1.396423436284998376e-01 1.627142343628499965e+00
1.375000000000000111e-01 1.631561199883959645e+00
1.355649687750127008e-01 1.635564968775012673e+00
1.318812022762903269e-01 1.643118797723709390e+00
1.314685883678000378e-01 1.643968588367799910e+00
1.284908055603531662e-01 1.649999999999999911e+00
1.272853773982351444e-01 1.652285377398234889e+00
1.252083994785691545e-01 1.656250000000000000e+00
1.229827479138109331e-01 1.660482747913810897e+00
1.218813887899195536e-01 1.662500000000000089e+00
1.186770175036497565e-01 1.668677017503649829e+00
1.185190310207325931e-01 1.668980968979267621e+00
1.153874513527306939e-01 1.675000000000000044e+00
1.143775512039003628e-01 1.676877551203900252e+00
1.125000000000000028e-01 1.680312162518685426e+00
1.099542625586329703e-01 1.684954262558632898e+00
1.085598945454503972e-01 1.687500000000000000e+00
1.055178167303412740e-01 1.693017816730341352e+00
1.036881145619220485e-01 1.696311885438078093e+00
1.016590752377626999e-01 1.699999999999999956e+00
1.010594083433851154e-01 1.701059408343385204e+00
1.000000000000000056e-01 1.702834358486279065e+00
9.646639122376798881e-02 1.708966391223768033e+00
9.445215195736957059e-02 1.712499999999999911e+00
9.193632529039993950e-02 1.716936325290399967e+00
9.084366221310136158e-02 1.718750000000000000e+00
8.731522202289912493e-02 1.724815222022899164e+00
8.720107009804974052e-02 1.725000000000000089e+00
8.679338690764420994e-02 1.725706613092355957e+00
8.269823952661263522e-02 1.732698239526612838e+00
8.124999999999998890e-02 1.735119999274352232e+00
7.804199885694501626e-02 1.740541998856945050e+00
7.500000000000001110e-02 1.745612382869104806e+00
7.335420928867845969e-02 1.748354209288678351e+00
7.237707922777776581e-02 1.750000000000000000e+00
6.872269541168665730e-02 1.756222695411686852e+00
6.864198089845205408e-02 1.756358019101547985e+00
6.405475945372868241e-02 1.764054759453728805e+00
6.250000000000000000e-02 1.766545809452772176e+00
5.929871003760472242e-02 1.771798710037604474e+00
5.736470013361883585e-02 1.774999999999999911e+00
5.456250680737431691e-02 1.779562506807374378e+00
5.000000000000000278e-02 1.787086028702473239e+00
4.983961501909252995e-02 1.787339615019092554e+00
4.973676179461538477e-02 1.787500000000000089e+00
4.933654185035339645e-02 1.788163458149646612e+00
4.508621384735711501e-02 1.795086213847357115e+00
4.210701239373810384e-02 1.800000000000000044e+00
4.037118904560289823e-02 1.802871189045602840e+00
3.750000000000000555e-02 1.807500939300000997e+00
3.557112505881281084e-02 1.810571125058813013e+00
3.125000000000000000e-02 1.817903075724605966e+00
3.092755526655428452e-02 1.818427555266554307e+00
3.004428979091151516e-02 1.819955710209088418e+00
2.712253146056343295e-02 1.824999999999999956e+00
2.635439924891032001e-02 1.826354399248910187e+00
2.500000000000000139e-02 1.828707252566911023e+00
2.175735242332921260e-02 1.834257352423329213e+00
1.994411636987819536e-02 1.837499999999999911e+00
1.742614326079631321e-02 1.842426143260796234e+00
1.670851948954381327e-02 1.843750000000000000e+00
1.513883815965291757e-02 1.847361161840347155e+00
1.391783281687096994e-02 1.850000000000000089e+00
1.346199971859624034e-02 1.850961999718596429e+00
1.250000000000000069e-02 1.853227778855751628e+00
9.778085082432079120e-03 1.859778085082432142e+00
6.828451497644020748e-03 1.868171548502355783e+00
6.491722512121718414e-03 1.868991722512121534e+00
4.647500160126138632e-03 1.875000000000000000e+00
3.126391107589532401e-03 1.878126391107589388e+00
0.000000000000000000e+00 1.880236415098567537e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 5.658827636253566107e-01
3.196863981449103286e-03 5.718031360185509282e-01
4.882746431519769878e-03 5.749999999999999556e-01
6.805808536456845956e-03 5.806941914635430635e-01
7.681110698556889091e-03 5.826811106985567701e-01
9.595088621905027357e-03 5.874999999999999112e-01
1.043245467689679629e-02 5.895675453231031815e-01
1.250777142396504102e-02 5.937500000000000000e-01
1.462315578827671353e-02 5.978768442117232684e-01
1.584826871048212668e-02 5.999999999999999778e-01
1.922344725293795298e-02 6.057765527470619915e-01
1.952506934425917232e-02 6.062499999999999556e-01
2.081468887486548347e-02 6.083146888748655057e-01
2.339251997894082821e-02 6.125000000000000444e-01
2.403977676558712376e-02 6.134602232344129602e-01
2.500000000000000139e-02 6.148221118380894357e-01
2.906608963160500769e-02 6.209339103683950700e-01
3.173406061722730542e-02 6.250000000000000000e-01
3.405759733984967813e-02 6.284424026601502788e-01
3.750000000000000555e-02 6.334656276986525558e-01
3.914613518257421820e-02 6.358538648174256736e-01
4.022779884383750892e-02 6.374999999999999556e-01
4.412548938804069371e-02 6.433745106119592716e-01
4.544560914043944966e-02 6.454456091404394691e-01
4.832398493171144449e-02 6.499999999999999112e-01
4.899165999970728907e-02 6.510083400002928400e-01
5.000000000000000278e-02 6.525885005961356011e-01
5.381858632162994649e-02 6.586814136783700757e-01
5.615286662465104883e-02 6.625000000000000888e-01
5.849736380973470651e-02 6.665026361902653962e-01
6.250000000000000000e-02 6.735015472074465936e-01
6.305981086232503863e-02 6.744401891376750058e-01
6.336985395938733723e-02 6.750000000000000444e-01
6.431797827012154800e-02 6.768179782701215785e-01
6.738972658502295765e-02 6.826102734149770423e-01
6.875000000000000555e-02 6.852623433070683667e-01
7.163228614431849106e-02 6.908677138556814645e-01
7.500000000000001110e-02 6.977753463975137072e-01
7.574224212352002883e-02 6.992577578764799240e-01
7.610225839254115832e-02 7.000000000000000666e-01
7.698269753517454628e-02 7.019826975351743936e-01
7.966201793373586804e-02 7.078379820662640265e-01
8.173625227474369537e-02 7.124999999999999112e-01
8.349892909681108644e-02 7.165010709031888192e-01
8.451920694396494738e-02 7.187500000000000000e-01
8.669059608633560010e-02 7.241905960863356251e-01
8.700485238011290701e-02 7.249999999999999778e-01
8.715603774162949957e-02 7.253439622583705004e-01
8.943411248742974551e-02 7.312499999999999556e-01
9.065167975955235047e-02 7.343483202404476051e-01
9.182986126501617441e-02 7.375000000000000444e-01
9.392431970820146192e-02 7.435756802917985464e-01
9.409966150341360358e-02 7.440996615034136674e-01
9.606252154402870891e-02 7.500000000000000000e-01
9.703898001035994592e-02 7.529610199896400458e-01
1.000000000000000056e-01 7.623210841117747938e-01
1.000444375851200079e-01 7.624555624148799948e-01
1.000590197532293252e-01 7.624999999999999556e-01
1.000783915467942792e-01 7.625783915467942986e-01
1.028332225196980226e-01 7.721667774803020468e-01
1.036801398028494303e-01 7.750000000000000222e-01
1.048118431645577303e-01 7.798118431645577608e-01
1.053863014116611652e-01 7.821136985883389015e-01
1.067431958493132993e-01 7.875000000000000888e-01
1.078161227366792874e-01 7.921838772633207348e-01
1.086742266519713507e-01 7.961742266519713507e-01
1.094519565586051790e-01 8.000000000000000444e-01
1.099946563360503921e-01 8.025053436639496551e-01
1.118072434343336807e-01 8.118072434343336363e-01
1.120192824794386810e-01 8.129807175205613357e-01
1.125000000000000028e-01 8.157038114929584527e-01
1.138939181893729169e-01 8.236060818106269998e-01
1.141603223342699536e-01 8.249999999999999556e-01
1.144071250685023966e-01 8.269071250685023911e-01
1.155333122589627809e-01 8.344666877410371608e-01
1.160245029059338295e-01 8.374999999999999112e-01
1.164747699652429191e-01 8.414747699652429525e-01
1.167031238943200822e-01 8.437500000000000000e-01
1.169802255391581836e-01 8.455197744608418109e-01
1.175914170346825660e-01 8.499999999999998668e-01
1.181897892399939864e-01 8.556897892399939476e-01
1.182300661026601390e-01 8.562499999999999556e-01
1.182998028228019888e-01 8.567001971771979196e-01
1.189119972123802715e-01 8.625000000000000444e-01
1.194193992703396906e-01 8.680806007296603122e-01
1.195392056420427063e-01 8.695392056420427895e-01
1.199707185193256975e-01 8.750000000000000000e-01
1.203174379471257521e-01 8.796825620528743173e-01
1.205378991727308891e-01 8.830378991727307891e-01
1.207750634742458529e-01 8.874999999999999556e-01
1.210401187784276855e-01 8.914598812215722701e-01
1.212386245520109540e-01 8.937500000000000444e-01
1.212691274880140779e-01 8.962691274880141279e-01
1.213618514236769197e-01 9.000000000000001332e-01
1.215584769485204830e-01 9.034415230514794004e-01
1.217344238931468148e-01 9.062500000000000000e-01
1.217243736123319042e-01 9.092243736123319930e-01
1.217482780477351784e-01 9.125000000000000888e-01
1.218579448589674485e-01 9.156420551410326958e-01
1.219380612483775272e-01 9.219380612483776272e-01
1.219334651947434345e-01 9.250000000000000444e-01
1.219943554751722892e-01 9.280056445248276997e-01
1.220191411776218732e-01 9.345191411776219148e-01
1.219888758896555958e-01 9.405111241103443209e-01
1.219029737974238470e-01 9.469029737974237193e-01
1.218114006563470880e-01 9.499999999999999556e-01
1.217856460140638031e-01 9.532143539859361248e-01
1.216604391447806965e-01 9.591604391447805522e-01
1.215205614689587599e-01 9.624999999999999112e-01
1.214666652470328539e-01 9.660333347529670434e-01
1.214633877662757433e-01 9.687500000000000000e-01
1.212876188461441129e-01 9.712876188461441185e-01
1.210685315827331049e-01 9.749999999999998668e-01
1.209559069988305063e-01 9.790440930011694576e-01
1.209300023195019336e-01 9.812499999999999556e-01
1.207540719994438239e-01 9.832540719994438128e-01
1.204887458757931684e-01 9.875000000000000444e-01
1.202686269518677964e-01 9.922313730481322480e-01
1.201007791054985313e-01 9.951007791054985452e-01
1.197943062638311545e-01 1.000000000000000000e+00
1.194658116449864027e-01 1.005534188355013514e+00
1.193879973592847643e-01 1.006887997359284803e+00
1.187499999999999944e-01 1.015898853702419613e+00
1.185618895292624847e-01 1.018561889529262299e+00
1.185348542468233346e-01 1.018965145753176538e+00
1.181046836088203156e-01 1.024999999999999911e+00
1.176642046840968431e-01 1.030164204684096863e+00
1.175267768434094667e-01 1.031250000000000000e+00
1.174792313465840982e-01 1.032520768653415910e+00
1.171345664468572551e-01 1.037500000000000089e+00
1.167429990396564032e-01 1.041742999039656503e+00
1.163967111968184226e-01 1.046103288803181819e+00
1.161230342016254941e-01 1.050000000000000044e+00
1.157989844911400806e-01 1.053298984491140011e+00
1.152670836857619258e-01 1.059732916314237938e+00
1.148328263517114090e-01 1.064832826351711503e+00
1.140490348913132945e-01 1.073450965108686983e+00
1.139487477637005919e-01 1.075000000000000178e+00
1.138007083278700926e-01 1.076300708327870170e+00
1.127733836641173076e-01 1.087226616335882579e+00
1.127574479717551731e-01 1.087499999999999911e+00
1.127255372106312492e-01 1.087725537210631366e+00
1.121548288489329637e-01 1.093750000000000000e+00
1.116453909795731697e-01 1.099145390979573200e+00
1.115440054019601474e-01 1.100000000000000089e+00
1.114779502301992548e-01 1.101022049769800892e+00
1.105952437561616847e-01 1.110595243756161699e+00
1.102036645034091267e-01 1.114796335496590851e+00
1.095104385560096427e-01 1.122010438556009682e+00
1.088663713703265090e-01 1.128633628629673646e+00
1.084078749556804111e-01 1.133407874955680406e+00
1.074858102474674504e-01 1.142514189752532383e+00
1.072531016251626612e-01 1.144753101625162417e+00
1.067019554308509949e-01 1.149999999999999911e+00
1.060344185833859421e-01 1.156034418583385959e+00
1.059852272504110404e-01 1.156514772749589026e+00
1.054298371419416236e-01 1.162499999999999867e+00
1.048882401338624842e-01 1.167388240133862443e+00
1.045684201601723984e-01 1.170431579839827485e+00
1.041311159412894455e-01 1.174999999999999822e+00
1.037166278327795732e-01 1.178716627832779418e+00
1.031270799298638352e-01 1.184372920070136281e+00
1.028655232951762727e-01 1.187500000000000000e+00
1.025418234480043045e-01 1.190041823448004354e+00
1.016714443255334333e-01 1.198328555674466500e+00
1.015309300844721013e-01 1.199999999999999956e+00
1.013583492433860200e-01 1.201358349243385915e+00
1.001918280754340862e-01 1.212308171924565858e+00
1.001782162361385675e-01 1.212499999999999911e+00
1.001545089447448411e-01 1.212654508944744691e+00
1.000000000000000056e-01 1.214100144204443454e+00
9.895662280927880472e-02 1.223956622809278860e+00
9.880453970306364575e-02 1.225000000000000089e+00
9.870621958814596031e-02 1.226293780411854106e+00
9.777665549216370267e-02 1.235276655492163922e+00
9.726624314220114198e-02 1.240233756857798797e+00
9.657430176130268884e-02 1.246574301761302683e+00
9.616659995107335046e-02 1.250000000000000000e+00
9.576174481478419431e-02 1.254238255185215811e+00
9.539492941018860861e-02 1.257894929410188656e+00
9.424641307769390797e-02 1.268253586922305942e+00
9.414412679755584934e-02 1.269144126797555616e+00
9.349810659632168397e-02 1.274999999999999911e+00
9.292401694541579937e-02 1.280424016945415744e+00
9.279521296055388835e-02 1.281250000000000000e+00
9.271888667648263416e-02 1.282281113323517241e+00
9.214259126557368396e-02 1.287500000000000089e+00
9.164665561289087048e-02 1.291646655612890937e+00
9.112063302843267931e-02 1.296379366971567304e+00
9.077275830843889448e-02 1.300000000000000044e+00
9.039417115113701495e-02 1.302894171151137037e+00
8.949677442749578993e-02 1.310503225572504205e+00
8.931152335135021658e-02 1.312500000000000000e+00
8.909670463965560505e-02 1.314096704639655666e+00
8.794360086068236937e-02 1.324556399139317886e+00
8.790798905624155890e-02 1.325000000000000178e+00
8.785601883883464858e-02 1.325356018838834693e+00
8.749999999999999445e-02 1.328419555575635069e+00
8.655794605283859133e-02 1.336557946052838286e+00
8.642350326073650058e-02 1.337499999999999911e+00
8.633313668717673695e-02 1.338666863312823141e+00
8.581929888015381314e-02 1.343750000000000000e+00
8.526491728946949955e-02 1.347764917289469455e+00
8.493608828015392076e-02 1.350000000000000089e+00
8.465937475737148055e-02 1.352840625242628603e+00
8.395183737408525027e-02 1.358951837374085425e+00
8.301438817399789394e-02 1.366985611826001978e+00
8.264857767911470976e-02 1.370148577679114688e+00
8.132972128551121949e-02 1.381170278714488830e+00
8.131338846581120938e-02 1.381313388465811309e+00
8.124999999999998890e-02 1.381835173330752342e+00
7.996862875707046181e-02 1.392468628757070448e+00
7.963555053721745047e-02 1.395364449462782375e+00
7.913154351022246014e-02 1.399999999999999911e+00
7.862841311529368549e-02 1.403628413115293627e+00
7.823138610897431566e-02 1.406250000000000000e+00
7.791204785826050250e-02 1.409587952141739375e+00
7.763496297950869818e-02 1.412500000000000089e+00
7.731023406565223910e-02 1.414810234065652317e+00
7.623598542672241352e-02 1.423764014573277725e+00
7.611874823998283912e-02 1.425000000000000044e+00
7.597123473750552747e-02 1.425971234737505533e+00
7.500000000000001110e-02 1.434031748960081565e+00
7.462451948132230173e-02 1.437124519481322249e+00
7.452672707648863581e-02 1.437973272923511292e+00
7.326498739590922571e-02 1.448264987395909253e+00
7.300378201694365798e-02 1.449999999999999956e+00
7.276672663690764153e-02 1.452233273363092270e+00
7.187012564233699607e-02 1.459370125642336813e+00
7.142018303112979138e-02 1.462499999999999911e+00
7.096074047060488277e-02 1.466539259529395123e+00
7.074354474216396071e-02 1.468750000000000000e+00
7.045047776001012174e-02 1.470450477760010255e+00
6.979674678305983204e-02 1.475000000000000089e+00
6.901843000700207120e-02 1.480981569992998237e+00
6.895782081887179282e-02 1.481457820818872007e+00
6.875000000000000555e-02 1.482936911992204232e+00
6.743308075854306805e-02 1.492433080758543085e+00
6.703718355274856933e-02 1.495462816447251431e+00
6.645522100624010053e-02 1.500000000000000000e+00
6.592946774475290372e-02 1.503429467744752834e+00
6.497047531640409712e-02 1.510029524683595969e+00
6.436175108862446370e-02 1.514361751088624253e+00
6.283610572295678098e-02 1.524663894277043186e+00
6.279760824858646173e-02 1.524999999999999911e+00
6.274876014084726505e-02 1.525248760140847093e+00
6.184268820805265132e-02 1.531250000000000000e+00
6.108502165466825340e-02 1.536085021654668203e+00
6.083900750240322369e-02 1.537500000000000089e+00
6.058677719628932645e-02 1.539413222803710735e+00
5.943007632512573718e-02 1.546930076325125913e+00
5.890536479833026473e-02 1.550000000000000044e+00
5.830345736055790595e-02 1.554196542639441958e+00
5.776328022346738367e-02 1.557763280223467328e+00
5.698816404103653616e-02 1.562500000000000000e+00
5.598632006679558210e-02 1.568486320066795781e+00
5.588276927182872500e-02 1.569117230728171331e+00
5.491137312653782132e-02 1.575000000000000178e+00
5.416745598199736167e-02 1.579167455981997481e+00
5.329958880291359169e-02 1.584200411197086655e+00
5.278279434295636563e-02 1.587499999999999911e+00
5.229699503868261157e-02 1.589796995038682770e+00
5.054781263000163866e-02 1.599452187369998502e+00
5.047117910556787879e-02 1.600000000000000089e+00
5.038671228007504665e-02 1.600386712280075230e+00
5.000000000000000278e-02 1.602391017138900198e+00
4.838218458778825032e-02 1.610882184587788313e+00
4.764022260911308926e-02 1.614859777390886819e+00
4.638074829677404920e-02 1.621380748296773922e+00
4.455257146632787824e-02 1.630447428533672305e+00
4.428634307587079461e-02 1.631786343075871004e+00
4.375000000000000416e-02 1.634232076252907007e+00
4.206283561205091670e-02 1.642062835612050797e+00
4.113676163784152351e-02 1.646363238362158476e+00
4.038254545184163935e-02 1.650000000000000133e+00
3.981432049698238607e-02 1.652314320496982347e+00
3.883774066052586571e-02 1.656250000000000000e+00
3.735550397072846113e-02 1.662355503970728510e+00
3.731274591513569772e-02 1.662500000000000089e+00
3.725675280414542101e-02 1.662743247195854535e+00
3.476523817017362905e-02 1.672265238170173696e+00
3.400952352953846153e-02 1.674999999999999822e+00
3.274760470801452161e-02 1.679752395291985279e+00
3.211349522984458665e-02 1.682113495229844435e+00
3.125000000000000000e-02 1.685133958765864692e+00
2.933380484906504201e-02 1.691833804849065093e+00
2.777268905002989313e-02 1.697227310949970036e+00
2.701476347036460904e-02 1.699999999999999956e+00
2.655048677200460422e-02 1.701550486772004600e+00
2.500000000000000139e-02 1.706679049195108044e+00
2.361293349968600699e-02 1.711112933499685962e+00
2.314135680399044201e-02 1.712499999999999911e+00
2.251736862932738129e-02 1.714982631370672639e+00
2.147340807211274571e-02 1.718750000000000000e+00
2.086271302571226713e-02 1.720862713025712365e+00
1.963006405420632608e-02 1.725000000000000089e+00
1.827507272743695080e-02 1.730775072727436914e+00
1.799081021809608577e-02 1.732009189781904102e+00
1.597236300619787885e-02 1.740972363006197732e+00
1.471506502285160195e-02 1.747784934977148374e+00
1.431846997785697628e-02 1.749999999999999778e+00
1.403853015113629144e-02 1.751538530151136364e+00
1.250000000000000069e-02 1.761509749585903117e+00
1.236091157603079298e-02 1.762360911576030809e+00
1.232313129853066826e-02 1.762676868701469335e+00
1.095688441482332159e-02 1.773456884414823298e+00
1.074328531060580148e-02 1.774999999999999911e+00
1.062609060364550634e-02 1.776873909396354367e+00
1.021606787544539902e-02 1.781250000000000000e+00
9.861644132295854098e-03 1.784861644132295755e+00
9.606359025256585096e-03 1.787500000000000089e+00
9.472311170150659806e-03 1.790527688829849584e+00
9.041863124278350441e-03 1.796541863124278438e+00
8.787924393614433491e-03 1.800000000000000044e+00
8.644171259923814216e-03 1.803855828740076106e+00
8.393306591150107715e-03 1.808393306591149940e+00
8.155716389244277789e-03 1.812500000000000000e+00
7.929105064613500842e-03 1.817070894935386871e+00
7.713098078582903902e-03 1.820213098078582892e+00
7.422774846492917467e-03 1.825000000000000178e+00
7.094545502952669808e-03 1.830405454497047391e+00
6.979564198433475114e-03 1.831979564198433330e+00
6.633773063801359088e-03 1.837499999999999911e+00
6.049041241236436002e-03 1.843549041241236530e+00
6.021321348419090072e-03 1.843978678651580827e+00
5.606062303659991447e-03 1.850000000000000089e+00
4.903761679524386817e-03 1.854903761679524532e+00
4.600729710636945573e-03 1.857899270289363081e+00
3.092320591032704513e-03 1.865592320591032749e+00
0.000000000000000000e+00 1.874372367871464995e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 7.989845542436037062e-01
5.486682192372359899e-04 7.994513317807627750e-01
9.593563337675619501e-04 8.000000000000000444e-01
1.662279381278095915e-03 8.016622793812780978e-01
4.406888099788677619e-03 8.080931119002112695e-01
6.250000000000000347e-03 8.126806385765411589e-01
8.149604227016354896e-03 8.168503957729835729e-01
1.160179315375723871e-02 8.241017931537572005e-01
1.198193646756468694e-02 8.249999999999999556e-01
1.214941733380362106e-02 8.253505826661963196e-01
1.250000000000000069e-02 8.259424834707824736e-01
1.662762772461331279e-02 8.333723722753866303e-01
1.916961990852994110e-02 8.374999999999999112e-01
2.150864215460479567e-02 8.409913578453952487e-01
2.341651453990626144e-02 8.437500000000000000e-01
2.667692957355655842e-02 8.483230704264435040e-01
2.789922611813994840e-02 8.499999999999999778e-01
3.194388534320925094e-02 8.555561146567907116e-01
3.245954961354580171e-02 8.562499999999999556e-01
3.564514846380370527e-02 8.606451484638037996e-01
3.698580591587816158e-02 8.625000000000000444e-01
3.720354249828507903e-02 8.627964575017149640e-01
3.750000000000000555e-02 8.631858403153362946e-01
4.246266337953569919e-02 8.700373366204643411e-01
4.601025066657698365e-02 8.750000000000000000e-01
4.766672910822372655e-02 8.773332708917762623e-01
5.000000000000000278e-02 8.805421214463833302e-01
5.291005966170271579e-02 8.845899403382972981e-01
5.488235608631784890e-02 8.874999999999999556e-01
5.792945540554209766e-02 8.920705445944578926e-01
5.907039993680626017e-02 8.937500000000000444e-01
6.288685059621609841e-02 8.996131494037840071e-01
6.314470075193447107e-02 9.000000000000000222e-01
6.419534964407236366e-02 9.016953496440722748e-01
6.704333808965026731e-02 9.062500000000000000e-01
6.771992864596590445e-02 9.072800713540341011e-01
7.087536160388098472e-02 9.125000000000000888e-01
7.241008619955774384e-02 9.150899138004422451e-01
7.499999999999999722e-02 9.195589805021238128e-01
7.701277695728170336e-02 9.229872230427182966e-01
7.811045250872525325e-02 9.250000000000000444e-01
8.132808131965056642e-02 9.311719186803494308e-01
8.148729936694210085e-02 9.314872993669421897e-01
8.551867793047591981e-02 9.394813220695240608e-01
8.749999999999999445e-02 9.435249117442733313e-01
8.963248253109945551e-02 9.478675174689006333e-01
9.064185296705661032e-02 9.499999999999999556e-01
9.310534419549161556e-02 9.556053441954914796e-01
9.350044332410548109e-02 9.564995566758943690e-01
9.607285968381236441e-02 9.624999999999999112e-01
9.727121736894911441e-02 9.652287826310508301e-01
1.000000000000000056e-01 9.719216038487943354e-01
1.009104236937835991e-01 9.740895763062162871e-01
1.012977187213503355e-01 9.749999999999999778e-01
1.019750045117686355e-01 9.769750045117686632e-01
1.042838742116391076e-01 9.832161257883609284e-01
1.058598682285563364e-01 9.875000000000000444e-01
1.075205433277468814e-01 9.924794566722532352e-01
1.086989432737327232e-01 9.961989432737327066e-01
1.098685828122674124e-01 1.000000000000000000e+00
1.105002691878207710e-01 1.001999730812179301e+00
1.125000000000000028e-01 1.008858141655741392e+00
1.133418610402125021e-01 1.011658138959787401e+00
1.139392176008342111e-01 1.013939217600834164e+00
1.159394398671530907e-01 1.021560560132846796e+00
1.168373420990235917e-01 1.024999999999999911e+00
1.180938166926584071e-01 1.030593816692658482e+00
1.182226554892880227e-01 1.031250000000000000e+00
1.183368512942604284e-01 1.031663148705739497e+00
1.196177764151788447e-01 1.037500000000000089e+00
1.205463127620707287e-01 1.041953687237929582e+00
1.213930687047169582e-01 1.046393068704717155e+00
1.220384781037515270e-01 1.050000000000000044e+00
1.225232844682357658e-01 1.052476715531764251e+00
1.240303712648884310e-01 1.061530371264888473e+00
1.242865445010982589e-01 1.063213455498901672e+00
1.250000000000000000e-01 1.068133460546038194e+00
1.258752243431957851e-01 1.074124775656804198e+00
1.260246081983394661e-01 1.074999999999999956e+00
1.261371437581232657e-01 1.076137143758123305e+00
1.272623716358265433e-01 1.085237628364173368e+00
1.275776806431960786e-01 1.087499999999999911e+00
1.278012773658117329e-01 1.090301277365811616e+00
1.280946391938057038e-01 1.093750000000000000e+00
1.284493461170050088e-01 1.096550653882994997e+00
1.288565977859290612e-01 1.100000000000000089e+00
1.291560176744029897e-01 1.104156017674403190e+00
1.294655524627637833e-01 1.108034447537236344e+00
1.301750850329274067e-01 1.117675085032927340e+00
1.303081740708602609e-01 1.119691825929139739e+00
1.309581150789506654e-01 1.130958115078950721e+00
1.309839622469843590e-01 1.131516037753015791e+00
1.312500000000000056e-01 1.137787516888086436e+00
1.314943874389201961e-01 1.143505612561079632e+00
1.315103726482885205e-01 1.144010372648288199e+00
1.316931649820722861e-01 1.149999999999999911e+00
1.318460078854873097e-01 1.155653992114512585e+00
1.318926321461752205e-01 1.156250000000000000e+00
1.318715959163502816e-01 1.156871595916350248e+00
1.319363021846556017e-01 1.162500000000000089e+00
1.319964732263950447e-01 1.168003526773605083e+00
1.320005021547745461e-01 1.169500502154774635e+00
1.319957523647611319e-01 1.174999999999999822e+00
1.319657099649160781e-01 1.180534290035083922e+00
1.319530630890789480e-01 1.181953063089078881e+00
1.317871463719611502e-01 1.193212853628038861e+00
1.317666930984198181e-01 1.194266693098419818e+00
1.316418976367239035e-01 1.199999999999999956e+00
1.314719033322111486e-01 1.206028096667788763e+00
1.314596822916738184e-01 1.206459682291673774e+00
1.312561992258585719e-01 1.212499999999999911e+00
1.310102677844673380e-01 1.218510267784467249e+00
1.309886684798241829e-01 1.218750000000000000e+00
1.309902421841614706e-01 1.219009757815838535e+00
1.307426257483326193e-01 1.225000000000000089e+00
1.304543586440078951e-01 1.230454358644008206e+00
1.303649755694357704e-01 1.232135024430564441e+00
1.298159684964114158e-01 1.242315968496411349e+00
1.296714761775210056e-01 1.245328523822478939e+00
1.294498729922988201e-01 1.250000000000000000e+00
1.291565189721099460e-01 1.254156518972110002e+00
1.288604534939361279e-01 1.258639546506063800e+00
1.284078188844482993e-01 1.265907818884448144e+00
1.280330056464351884e-01 1.271966994353564750e+00
1.278929409192951228e-01 1.274999999999999911e+00
1.276422729375039644e-01 1.277642272937503876e+00
1.273221611818417809e-01 1.281250000000000000e+00
1.271158052012467121e-01 1.285384194798753432e+00
1.270380551492318599e-01 1.287500000000000089e+00
1.268631286510749079e-01 1.289363128651075163e+00
1.262106737260380307e-01 1.298789326273962041e+00
1.261568076378949965e-01 1.299999999999999822e+00
1.260487461499509576e-01 1.301048746149951141e+00
1.252597810452370508e-01 1.312240218954762838e+00
1.252272300364391522e-01 1.312727230036439208e+00
1.250000000000000000e-01 1.315893699743578171e+00
1.243934423272662765e-01 1.324393442327266079e+00
1.243284610542186586e-01 1.324999999999999956e+00
1.242970020858008978e-01 1.325702997914198988e+00
1.235374613622285955e-01 1.336037461362228562e+00
1.233912768864950660e-01 1.337499999999999911e+00
1.233269418922383204e-01 1.339173058107761660e+00
1.230566290271159213e-01 1.343750000000000000e+00
1.226878989793671049e-01 1.347687898979367249e+00
1.224462294666616852e-01 1.350000000000000089e+00
1.223022454387443780e-01 1.352697754561255739e+00
1.218159552831423326e-01 1.359315955283142419e+00
1.213002313993881975e-01 1.366199768600611764e+00
1.209358951913335756e-01 1.370935895191333298e+00
1.202317503565053514e-01 1.379768249643494871e+00
1.200191210916949913e-01 1.382519121091694947e+00
1.190884553247553435e-01 1.393411544675244418e+00
1.190342147031728803e-01 1.394034214703172569e+00
1.185127090786518983e-01 1.399999999999999911e+00
1.179910009514757718e-01 1.405491000951475833e+00
1.178812381495262657e-01 1.406250000000000000e+00
1.178377032453267192e-01 1.407162296754673303e+00
1.173885204863537313e-01 1.412500000000000089e+00
1.169313541065652995e-01 1.416931354106565566e+00
1.165641490025510207e-01 1.420935850997449013e+00
1.162264141002996160e-01 1.424999999999999822e+00
1.158570386258007540e-01 1.428357038625800657e+00
1.152484249179044906e-01 1.434751575082095609e+00
1.147599291025157842e-01 1.439759929102515823e+00
1.138297818410925477e-01 1.448670218158907286e+00
1.137276647258028267e-01 1.450000000000000178e+00
1.135877905723000625e-01 1.451087790572300085e+00
1.125000000000000028e-01 1.461074281124162821e+00
1.123591223360252134e-01 1.462359122336025274e+00
1.123400853005381561e-01 1.462499999999999911e+00
1.123270010978242722e-01 1.462672998902175614e+00
1.116792277316148996e-01 1.468750000000000000e+00
1.111171097619809700e-01 1.473617109761981014e+00
1.109350731793687650e-01 1.475000000000000089e+00
1.107844177789668594e-01 1.476715582221033385e+00
1.098874180198088912e-01 1.484887418019809058e+00
1.091998530697483871e-01 1.490800146930251646e+00
1.085534816115934775e-01 1.496053481611593572e+00
1.080357476242518322e-01 1.500000000000000000e+00
1.074405228747251362e-01 1.505059477125274991e+00
1.071901412220579164e-01 1.507190141222057855e+00
1.062500000000000111e-01 1.514226418710473698e+00
1.057169020337711124e-01 1.518216902033771021e+00
1.055635899418702894e-01 1.519436410058129683e+00
1.048457356395231521e-01 1.524999999999999911e+00
1.041753683283190290e-01 1.529175368328318907e+00
1.034894539477162478e-01 1.534010546052283708e+00
1.030781864072140563e-01 1.537500000000000089e+00
1.026383227534710396e-01 1.540138322753471289e+00
1.013277134241552802e-01 1.548672286575844881e+00
1.011591381880699997e-01 1.550000000000000044e+00
1.009858898225382828e-01 1.550985889822538377e+00
1.000000000000000056e-01 1.557008802989929164e+00
9.922780448425819189e-02 1.561727804484258186e+00
9.907874521565548931e-02 1.562500000000000000e+00
9.893424003551333501e-02 1.563565759964486546e+00
9.743484835707975911e-02 1.572434848357080028e+00
9.697331580612245094e-02 1.575000000000000178e+00
9.639066730370654534e-02 1.578609332696293777e+00
9.559828799712219438e-02 1.583098287997122267e+00
9.478168678860196539e-02 1.587500000000000133e+00
9.370641695018652739e-02 1.593706416950186666e+00
9.369609818924749811e-02 1.593750000000000000e+00
9.368669815260376177e-02 1.593813301847396113e+00
9.249949544216509723e-02 1.600000000000000089e+00
9.165922932325960837e-02 1.604159229323259606e+00
9.061237150170582677e-02 1.609387628498294198e+00
8.957804359596756305e-02 1.614578043595967571e+00
8.749999999999999445e-02 1.624533737660930122e+00
8.741874686567220609e-02 1.624918746865672059e+00
8.737593015317292322e-02 1.625124069846827002e+00
8.517380304588952067e-02 1.635173803045889329e+00
8.380933198038281740e-02 1.641190668019616883e+00
8.285208804378640934e-02 1.645352088043786187e+00
8.173331571129677231e-02 1.649999999999999911e+00
8.040196667593058066e-02 1.655401966675930536e+00
8.015331936792259582e-02 1.656250000000000000e+00
7.984283352791875232e-02 1.657657166472081389e+00
7.868461197801070173e-02 1.662500000000000311e+00
7.789663741672339659e-02 1.665396637416723724e+00
7.547123166837986508e-02 1.674528768331620121e+00
7.535884494664851774e-02 1.675000000000000044e+00
7.527567308972074600e-02 1.675275673089720918e+00
7.499999999999999722e-02 1.676257379436953077e+00
7.257946532484857438e-02 1.685079465324848425e+00
7.068418824960664981e-02 1.691815811750393195e+00
6.982277968522919431e-02 1.694822779685229319e+00
6.827734811087363131e-02 1.699999999999999734e+00
6.691524858171152279e-02 1.704415248581711229e+00
6.522884132301658144e-02 1.709771158676983260e+00
6.441943967724143849e-02 1.712500000000000133e+00
6.391430928305658066e-02 1.713914309283056436e+00
6.229909766942523519e-02 1.718750000000000000e+00
6.077488787942417897e-02 1.723274887879424178e+00
6.018084141803879683e-02 1.725000000000000089e+00
5.906412250964238053e-02 1.728435877490357875e+00
5.766289937164065932e-02 1.732662899371640863e+00
5.625000000000000139e-02 1.736599202184606172e+00
5.437602405965671903e-02 1.741876024059656469e+00
5.229397227327355069e-02 1.747706027726726230e+00
5.150199141549660631e-02 1.750000000000000000e+00
5.108212237529805022e-02 1.751082122375298145e+00
4.999999999999999584e-02 1.753857857829924427e+00
4.759971035931481742e-02 1.760099710359314784e+00
4.448959315803905495e-02 1.768010406841960647e+00
4.407031407678466128e-02 1.769070314076784500e+00
4.171003483199112183e-02 1.774999999999999911e+00
4.047483249747797773e-02 1.777974832497478008e+00
3.904255715988372288e-02 1.781250000000000000e+00
3.669987625481806875e-02 1.786699876254818076e+00
3.632013788936998971e-02 1.787500000000000089e+00
3.544427170641673008e-02 1.789555728293583448e+00
3.288085085450470624e-02 1.795380850854504828e+00
3.081255317830399951e-02 1.800000000000000266e+00
2.901490086097979759e-02 1.804014900860979820e+00
2.537629349281535565e-02 1.812123706507184684e+00
2.514907589855634035e-02 1.812649075898556505e+00
2.500000000000000139e-02 1.812983263547279122e+00
2.131421500393847895e-02 1.821314215003938308e+00
1.965737291374292095e-02 1.825000000000000178e+00
1.762512176578705930e-02 1.830125121765787011e+00
1.624931594983069355e-02 1.833750684050169166e+00
1.482728558009408296e-02 1.837499999999999911e+00
1.417034211470825748e-02 1.839170342114708090e+00
1.251223309302603934e-02 1.843750000000000000e+00
1.095596855719432709e-02 1.848455968557194407e+00
1.048469997044645767e-02 1.850000000000000089e+00
9.772284758251243916e-03 1.852727715241748729e+00
8.095870342532634004e-03 1.858095870342532763e+00
6.250000000000000347e-03 1.863936758709699326e+00
5.167376752000848311e-03 1.867667376752000674e+00
4.267192598049754197e-03 1.870732807401950248e+00
2.941435403599168032e-03 1.875000000000000000e+00
2.026588588558453016e-03 1.877026588588558642e+00
0.000000000000000000e+00 1.878488951574343924e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 3.521331555153259241e-01
3.469107278037944584e-03 3.590308927219620361e-01
5.281343331066185726e-03 3.624999999999999889e-01
7.071770306076035836e-03 3.679282296939240249e-01
7.505159288902735898e-03 3.687500000000000222e-01
8.356074455681677948e-03 3.708560744556816946e-01
1.001032788109991988e-02 3.750000000000000000e-01
1.073045348224672610e-02 3.767695465177532954e-01
1.291562845979670089e-02 3.812499999999999778e-01
1.488816282778971864e-02 3.851118371722102585e-01
1.623803703200692172e-02 3.875000000000000111e-01
1.944687409633884950e-02 3.930531259036612046e-01
1.988088303375202745e-02 3.937500000000000444e-01
2.168577196552341768e-02 3.966857719655234593e-01
2.368625351153047162e-02 4.000000000000000222e-01
2.421052226878942643e-02 4.007894777312105972e-01
2.500000000000000139e-02 4.019147162494247638e-01
2.918854765523085093e-02 4.083114523447691213e-01
3.188612735332756187e-02 4.124999999999999778e-01
3.411554994204625546e-02 4.158844500579537140e-01
3.604941372434077029e-02 4.187500000000000111e-01
3.916456102322422167e-02 4.233354389767758352e-01
4.024247593175541565e-02 4.250000000000000444e-01
4.406167686795287725e-02 4.309383231320471630e-01
4.516756972722805324e-02 4.326675697272280852e-01
4.824399331966667398e-02 4.375000000000000000e-01
4.893712099448442598e-02 4.385628790055155490e-01
5.000000000000000278e-02 4.402214982153362377e-01
5.376733686682054481e-02 4.462326631331794413e-01
5.602066537188957890e-02 4.500000000000000111e-01
5.840851723672023377e-02 4.540914827632798190e-01
6.250000000000000000e-02 4.611803560339273744e-01
6.299818303008174192e-02 4.620018169699182664e-01
6.327769473905718589e-02 4.625000000000000222e-01
6.415132749996362016e-02 4.641513274999636285e-01
6.737828336671009000e-02 4.701217166332898878e-01
6.993571772768526762e-02 4.749999999999999778e-01
7.167340881236050620e-02 4.783265911876394272e-01
7.320376468007362691e-02 4.812499999999999556e-01
7.580019170620974633e-02 4.866998082937901704e-01
7.619674162686328189e-02 4.874999999999999889e-01
7.713142013809184960e-02 4.896314201380918552e-01
7.896534407028492353e-02 4.937500000000000222e-01
7.971541004230434102e-02 4.952845899576956978e-01
8.178993477635182474e-02 5.000000000000000000e-01
8.350595873282673498e-02 5.039940412671732872e-01
8.671512091592360749e-02 5.117151209159236380e-01
8.702612856205867164e-02 5.124999999999999556e-01
8.717066440880677503e-02 5.128293355911931473e-01
8.948602400049106287e-02 5.187500000000000444e-01
9.069733142397740089e-02 5.218026685760226435e-01
9.189101849458888860e-02 5.250000000000000222e-01
9.402391295221133871e-02 5.309760870477886474e-01
9.429691091582910467e-02 5.317969109158291463e-01
9.614713495415096178e-02 5.375000000000000888e-01
9.710973137580336534e-02 5.403902686241967013e-01
9.999999999999999167e-02 5.495369559765148626e-01
1.001152216695410241e-01 5.498847783304590120e-01
1.001525438397385948e-01 5.500000000000000444e-01
1.002053187194028860e-01 5.502053187194029249e-01
1.028752367597160072e-01 5.596247632402839844e-01
1.049225744141043526e-01 5.674225744141043748e-01
1.054670331445915071e-01 5.695329668554084401e-01
1.068147566616185207e-01 5.749999999999999556e-01
1.078948913599927784e-01 5.796051086400071384e-01
1.088267726729945373e-01 5.838267726729944318e-01
1.095899512196943371e-01 5.874999999999999112e-01
1.101147042891122141e-01 5.898852957108877693e-01
1.109653313810952391e-01 5.937500000000000000e-01
1.120304602383641740e-01 5.995304602383642045e-01
1.121101484155729300e-01 5.999999999999999778e-01
1.121771670604101295e-01 6.003228329395898788e-01
1.132405912058205011e-01 6.062499999999999556e-01
1.140847207043335088e-01 6.109152792956664690e-01
1.144074371245540622e-01 6.125000000000000444e-01
1.146961044677356628e-01 6.146961044677357044e-01
1.157787165987216871e-01 6.217212834012783018e-01
1.163003373855180378e-01 6.250000000000000000e-01
1.167981772869927659e-01 6.292981772869927770e-01
1.172262987737523049e-01 6.327737012262476535e-01
1.178322353583908799e-01 6.374999999999999556e-01
1.184345067697496201e-01 6.434345067697495590e-01
1.184538201994983914e-01 6.437500000000000444e-01
1.184916252100392531e-01 6.440083747899607580e-01
1.190825625814114497e-01 6.500000000000000222e-01
1.195748916642359466e-01 6.554251083357640617e-01
1.196831410061404422e-01 6.562500000000000000e-01
1.197113999446881571e-01 6.572113999446882460e-01
1.200810959403517120e-01 6.625000000000000888e-01
1.204073325763463931e-01 6.670926674236536957e-01
1.206016805246595130e-01 6.706016805246595158e-01
1.208130344583213389e-01 6.750000000000000444e-01
1.210288697224435467e-01 6.789711302775565116e-01
1.212319123090677964e-01 6.837319123090678241e-01
1.214660180678000245e-01 6.910339819322000032e-01
1.215749746406250137e-01 6.965749746406248999e-01
1.215947728909962389e-01 6.999999999999999556e-01
1.216651809074384277e-01 7.033348190925614585e-01
1.217115774623777763e-01 7.092115774623777291e-01
1.216670232444032329e-01 7.124999999999999112e-01
1.217066368469095772e-01 7.157933631530903895e-01
1.217733365623207831e-01 7.187499999999998890e-01
1.216482182274664370e-01 7.216482182274663870e-01
1.215189971959223514e-01 7.249999999999999778e-01
1.215076138597629696e-01 7.284923861402370360e-01
1.215216460662750103e-01 7.312499999999999556e-01
1.213557171689949449e-01 7.338557171689950032e-01
1.211760285188304698e-01 7.375000000000000444e-01
1.210641198586864115e-01 7.414358801413136746e-01
1.208703615516951851e-01 7.458703615516951713e-01
1.206458800029028139e-01 7.500000000000000000e-01
1.204224894149330954e-01 7.545775105850669462e-01
1.202447672362350894e-01 7.577447672362350728e-01
1.199208534190498998e-01 7.624999999999999556e-01
1.195719598423876373e-01 7.679280401576124016e-01
1.195523860418555573e-01 7.687500000000000444e-01
1.194649521206900961e-01 7.694649521206902154e-01
1.190247307230905272e-01 7.750000000000000222e-01
1.185308393556406131e-01 7.810308393556405493e-01
1.185024532007363934e-01 7.812500000000000000e-01
1.184934477630433663e-01 7.815065522369566420e-01
1.180096814893080714e-01 7.875000000000000888e-01
1.175236468660028621e-01 7.925236468660028510e-01
1.172886537675797841e-01 7.952113462324202908e-01
1.168866881599870400e-01 8.000000000000000444e-01
1.164524484259547576e-01 8.039524484259548132e-01
1.159290188483260431e-01 8.090709811516739736e-01
1.153000181446420941e-01 8.153000181446420358e-01
1.145199486456012494e-01 8.229800513543987783e-01
1.143557914852875723e-01 8.249999999999999556e-01
1.141417585174899912e-01 8.266417585174898885e-01
1.129476752571208775e-01 8.370523247428791613e-01
1.129121953598513917e-01 8.374999999999999112e-01
1.128551368624019363e-01 8.378551368624018725e-01
1.121596179481647443e-01 8.437500000000000000e-01
1.115165202822391566e-01 8.490165202822391732e-01
1.113763059632429109e-01 8.499999999999999778e-01
1.112563093350243670e-01 8.512436906649756274e-01
1.107168952999578460e-01 8.562499999999999556e-01
1.101826033477915356e-01 8.601826033477915079e-01
1.098606609143097240e-01 8.625000000000000444e-01
1.095447280217971830e-01 8.654552719782029335e-01
1.088225533829942637e-01 8.713225533829942471e-01
1.083157675227083283e-01 8.750000000000000000e-01
1.077554915868691315e-01 8.797445084131307880e-01
1.074164333322653875e-01 8.824164333322653819e-01
1.067457679300344853e-01 8.874999999999999556e-01
1.059275376144242081e-01 8.934275376144242831e-01
1.058338311917427499e-01 8.941661688082572779e-01
1.051429935589206777e-01 9.000000000000000222e-01
1.044633587015124099e-01 9.044633587015122878e-01
1.039177217450100582e-01 9.085822782549899390e-01
1.034809735873621073e-01 9.125000000000000888e-01
1.030235676815246804e-01 9.155235676815247636e-01
1.020101884968352690e-01 9.229898115031647254e-01
1.017812337338559747e-01 9.250000000000000444e-01
1.015376628454997959e-01 9.265376628454997654e-01
1.000468034530960643e-01 9.374531965469039552e-01
1.000360926051384325e-01 9.375360926051384824e-01
1.000000000000000056e-01 9.377954511608876942e-01
9.853082865713218286e-02 9.485308286571321190e-01
9.829678217637534410e-02 9.499999999999999556e-01
9.807716677965988561e-02 9.519228332203401033e-01
9.703644438735074818e-02 9.595364443873506399e-01
9.658455012080782720e-02 9.624999999999999112e-01
9.615363630557643981e-02 9.663463636944236157e-01
9.558577421820463327e-02 9.705857742182045778e-01
9.490719237486409943e-02 9.750000000000000888e-01
9.421620381973819236e-02 9.807837961802617910e-01
9.410946596315650226e-02 9.816094659631564578e-01
9.328501941207090198e-02 9.875000000000000444e-01
9.260071303203915027e-02 9.926007130320391170e-01
9.226372913338304338e-02 9.952362708666169233e-01
9.168828895915352717e-02 1.000000000000000000e+00
9.117116827294693970e-02 1.003671168272946890e+00
9.039419047121820261e-02 1.009605809528781872e+00
8.974275564729268517e-02 1.014742755647292549e+00
8.861413275315041527e-02 1.023885867246849379e+00
8.850381908364925165e-02 1.024999999999999911e+00
8.837186452413479942e-02 1.025871864524134702e+00
8.769081778810636219e-02 1.031250000000000000e+00
8.694811263131650703e-02 1.036948112631316699e+00
8.685345242062013360e-02 1.037500000000000089e+00
8.678503010369231774e-02 1.038214969896307682e+00
8.552067533587387471e-02 1.048020675335874063e+00
8.523455198790613752e-02 1.050000000000000044e+00
8.496570144025132609e-02 1.052534298559748782e+00
8.413630649550454810e-02 1.059136306495504609e+00
8.320076144571426913e-02 1.066799238554285933e+00
8.278601524967225955e-02 1.070286015249672484e+00
8.219314488743204028e-02 1.075000000000000178e+00
8.149953896484121718e-02 1.081000461035158677e+00
8.144833302646480033e-02 1.081448333026464592e+00
8.073513095177473065e-02 1.087499999999999911e+00
8.010208181087678792e-02 1.092602081810876813e+00
7.991813949260152816e-02 1.093750000000000000e+00
7.981086872793576037e-02 1.095189131272064298e+00
7.931323653648017502e-02 1.100000000000000089e+00
7.883638126930028744e-02 1.103836381269300393e+00
7.823517439637354964e-02 1.109264825603626381e+00
7.760170409882029274e-02 1.115101704098820257e+00
7.675742136647104030e-02 1.123242578633528943e+00
7.643327681407330321e-02 1.126433276814073459e+00
7.532643891839217731e-02 1.137173561081607831e+00
7.526949573398615534e-02 1.137769495733985892e+00
7.500000000000001110e-02 1.140347468316122992e+00
7.409244618922283809e-02 1.149092446189222683e+00
7.397083081826134887e-02 1.149999999999999911e+00
7.390116114305757267e-02 1.151098838856942308e+00
7.343761311394340907e-02 1.156250000000000000e+00
7.295256502861835468e-02 1.160452565028618377e+00
7.267725660422844070e-02 1.162500000000000089e+00
7.247884497678620808e-02 1.165021155023213906e+00
7.179311672340986383e-02 1.171793116723410133e+00
7.143167948306555770e-02 1.174999999999999822e+00
7.111339530753443827e-02 1.178886604692465534e+00
7.070933641755398902e-02 1.183209336417553992e+00
6.975124846727415173e-02 1.192748751532725970e+00
6.956425577233524282e-02 1.194564255772335493e+00
6.898585005325305608e-02 1.199999999999999956e+00
6.839136734788506256e-02 1.205891367347884824e+00
6.831028286868653931e-02 1.206689717131313344e+00
6.774617586288786408e-02 1.212499999999999911e+00
6.721791899446746821e-02 1.217217918994467407e+00
6.699723819160433025e-02 1.218750000000000000e+00
6.688486049158916258e-02 1.220615139508410829e+00
6.650950779152138559e-02 1.225000000000000089e+00
6.610210594506385484e-02 1.228602105945063805e+00
6.551896008561228224e-02 1.234481039914387956e+00
6.497862539098035739e-02 1.239978625390980360e+00
6.418158455235339899e-02 1.248318415447646768e+00
6.405814333408378636e-02 1.250000000000000000e+00
6.388930856528088342e-02 1.251389308565280967e+00
6.282152460667828064e-02 1.262178475393321619e+00
6.276730953684074577e-02 1.262767309536840799e+00
6.250000000000000000e-02 1.265425524750457331e+00
6.163356526462936136e-02 1.274133565264629286e+00
6.152560402895845826e-02 1.274999999999999911e+00
6.145153938492321083e-02 1.276048460615076596e+00
6.098784583386162444e-02 1.281250000000000000e+00
6.053039807756526586e-02 1.285530398077565195e+00
6.030268935767379296e-02 1.287500000000000089e+00
6.012421742835702410e-02 1.289875782571643148e+00
5.945639529479940233e-02 1.296956395294799336e+00
5.911536912457551057e-02 1.300000000000000044e+00
5.882990214826374492e-02 1.303670097851736154e+00
5.841092067961053264e-02 1.308410920679610401e+00
5.799019307632710674e-02 1.312500000000000000e+00
5.753557206690836090e-02 1.317464427933091597e+00
5.729941394409619054e-02 1.319799413944096500e+00
5.676403152711805011e-02 1.325000000000000178e+00
5.618454277139822706e-02 1.331184542771398194e+00
5.617119489516891190e-02 1.331328805104831092e+00
5.559771420743613024e-02 1.337500000000000133e+00
5.503783087956793524e-02 1.342537830879567906e+00
5.478814830087521542e-02 1.345211851699124717e+00
5.441251107027191697e-02 1.350000000000000089e+00
5.397768421265349004e-02 1.353977684212653632e+00
5.346907857439639478e-02 1.359030921425603777e+00
5.284882381053809808e-02 1.365348823810538015e+00
5.212016446296977024e-02 1.372879835537030191e+00
5.174638089891821918e-02 1.376746380898918209e+00
5.073853481407315097e-02 1.386761465185926800e+00
5.060893224094002718e-02 1.388108932240939897e+00
5.000000000000000278e-02 1.393815111306205168e+00
4.940584436183648176e-02 1.399405844361836460e+00
4.932394475644354820e-02 1.399999999999999911e+00
4.927698442181093624e-02 1.400723015578188901e+00
4.819384100351009614e-02 1.410693841003510141e+00
4.792905984665262603e-02 1.412499999999999867e+00
4.772289549832601369e-02 1.414777104501673932e+00
4.691302253006899431e-02 1.421913022530068904e+00
4.651672534830247202e-02 1.424999999999999822e+00
4.608672139332223305e-02 1.428913278606677828e+00
4.558895135169127588e-02 1.433088951351691120e+00
4.499848409919460224e-02 1.437500000000000000e+00
4.432525019486197038e-02 1.443174749805138157e+00
4.419665287999027109e-02 1.444196652879990328e+00
4.347097692182604056e-02 1.449999999999999734e+00
4.273819842750778419e-02 1.455238198427507568e+00
4.242085904372539656e-02 1.457579140956274388e+00
4.177809869082085847e-02 1.462499999999999911e+00
4.121091822285505302e-02 1.466210918222855097e+00
4.077342358393124672e-02 1.468750000000000000e+00
4.032137671013748259e-02 1.472178623289862598e+00
3.993744300668729263e-02 1.475000000000000089e+00
3.956938520324192188e-02 1.477069385203241936e+00
3.791014315224948417e-02 1.487089856847750635e+00
3.779605195523020461e-02 1.487796051955230237e+00
3.750000000000000555e-02 1.489418770980204254e+00
3.590102746706236303e-02 1.498401027467062274e+00
3.557847412875084908e-02 1.500000000000000000e+00
3.517602054359780100e-02 1.502323979456402281e+00
3.392358971065825846e-02 1.508923589710658320e+00
3.202911696464287583e-02 1.517970883035357099e+00
3.175889047555601613e-02 1.519258890475555734e+00
3.048539573815936543e-02 1.524999999999999911e+00
2.942493713611979075e-02 1.529424937136119933e+00
2.890539745118280920e-02 1.531250000000000000e+00
2.824936696968982294e-02 1.534250633030310063e+00
2.752310486937168191e-02 1.537500000000000089e+00
2.700790770428222742e-02 1.539507907704282363e+00
2.500000000000000139e-02 1.547478373493309967e+00
2.447421306099226840e-02 1.549474213060992422e+00
2.431978292859294025e-02 1.550000000000000044e+00
2.414054108250794639e-02 1.550859458917491995e+00
2.204470007694923211e-02 1.559544700076949120e+00
2.030143057674153872e-02 1.567198569423258636e+00
1.973892807196513111e-02 1.569738928071965356e+00
1.852303960962669097e-02 1.575000000000000178e+00
1.755964297374291994e-02 1.580059642973742795e+00
1.701173458922118978e-02 1.582988265410778528e+00
1.617540326569701092e-02 1.587499999999999911e+00
1.561822692388687393e-02 1.590618226923886880e+00
1.496830796435269680e-02 1.593750000000000000e+00
1.450302200763008142e-02 1.597996977992369949e+00
1.423495681690102425e-02 1.600000000000000089e+00
1.400776258103874489e-02 1.601507762581038774e+00
1.271658950898822867e-02 1.612283410491011759e+00
1.267207281232669673e-02 1.612672072812326718e+00
1.250000000000000069e-02 1.614460176415224435e+00
1.155734855879147864e-02 1.624057348558791469e+00
1.140456547005187608e-02 1.626095434529948314e+00
1.065634491399521620e-02 1.635656344913995142e+00
1.040373908732839837e-02 1.639596260912671521e+00
9.889232019394072690e-03 1.647389232019393912e+00
9.678234848531044876e-03 1.649999999999999911e+00
9.602341797986578206e-03 1.652897658202013398e+00
9.488173168469605373e-03 1.656250000000000000e+00
9.303412340523975824e-03 1.659303412340524142e+00
9.135263438211088313e-03 1.662500000000000089e+00
9.094180141671757978e-03 1.665905819858328307e+00
8.917030666476668394e-03 1.671417030666476622e+00
8.771991015235982431e-03 1.674999999999999822e+00
8.751639408514083965e-03 1.678748360591485689e+00
8.658337860835328692e-03 1.683658337860835186e+00
8.544004016892368589e-03 1.687500000000000000e+00
8.499202606846677915e-03 1.691500797393153288e+00
8.378094470894111023e-03 1.695878094470893993e+00
8.248390538922376752e-03 1.700000000000000178e+00
8.215508295731858979e-03 1.704284491704267879e+00
8.144632371433424556e-03 1.708144632371433325e+00
8.037620893155985463e-03 1.712499999999999911e+00
7.992028529433217732e-03 1.717007971470566829e+00
8.028359773566416321e-03 1.718750000000000222e+00
7.944452090467403818e-03 1.720444452090467369e+00
7.891587282442710100e-03 1.725000000000000089e+00
7.903568053318668629e-03 1.729596431946681223e+00
7.889256160942314036e-03 1.732889256160942359e+00
7.807293721991204541e-03 1.742192706278008707e+00
7.754224893062758826e-03 1.745254224893062700e+00
7.667229476314184507e-03 1.750000000000000000e+00
7.664276074799003177e-03 1.754835723925201041e+00
7.652965231108876248e-03 1.757652965231109032e+00
7.547325090549495546e-03 1.767452674909450572e+00
7.498844846255112162e-03 1.769998844846254915e+00
7.404567143936409586e-03 1.774999999999999911e+00
7.320298534760049866e-03 1.780179701465239850e+00
7.354545660421783759e-03 1.781250000000000000e+00
7.292776484856796151e-03 1.782292776484856622e+00
7.261850794394919886e-03 1.787500000000000089e+00
7.211867473806527276e-03 1.792788132526193845e+00
7.184185197626235739e-03 1.794684185197626514e+00
7.120000514051392192e-03 1.800000000000000266e+00
7.051522953125001839e-03 1.805448477046874833e+00
7.030460144936934511e-03 1.807030460144936734e+00
6.958347856959139210e-03 1.812500000000000000e+00
6.773614822729613454e-03 1.818226385177270643e+00
6.733732019897638310e-03 1.819233732019897687e+00
6.566804730337558529e-03 1.825000000000000178e+00
6.271298141468215417e-03 1.831228701858531593e+00
6.269254140821480491e-03 1.831269254140821534e+00
6.027863918856062042e-03 1.837499999999999911e+00
5.542802333226349611e-03 1.843042802333226149e+00
5.462732171460732422e-03 1.844537267828539440e+00
5.187872052727537237e-03 1.849999999999999867e+00
4.566772739154528575e-03 1.854566772739154601e+00
4.223385741114564322e-03 1.858276614258885573e+00
2.879838819386806251e-03 1.865379838819386737e+00
0.000000000000000000e+00 1.873369664536450374e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.189510219969983185e+00
1.963244301074178882e-03 1.189463244301074196e+00
1.057401229621446337e-02 1.189425987703785603e+00
1.250000000000000069e-02 1.189460492563958249e+00
1.442149625467124656e-02 1.189421496254671196e+00
1.875000000000000278e-02 1.189333508717285159e+00
2.306764713245151172e-02 1.189432352867548559e+00
2.500000000000000139e-02 1.189480044370661904e+00
2.698886635539652495e-02 1.189488866355396635e+00
3.125000000000000000e-02 1.189504392679849420e+00
3.524781081743248029e-02 1.189752189182567532e+00
3.750000000000000555e-02 1.189878540410847396e+00
4.001651047843274994e-02 1.190016510478432821e+00
4.692259286784700167e-02 1.190577407132153098e+00
5.000000000000000278e-02 1.190905422651127310e+00
5.389925612194752802e-02 1.191399256121947525e+00
5.801946296851136220e-02 1.191980537031488652e+00
6.250000000000000000e-02 1.192731659988565340e+00
6.847332921649136594e-02 1.194026670783508770e+00
6.919728243983225280e-02 1.194197282439832364e+00
7.500000000000001110e-02 1.195520647347172449e+00
7.841293439218080530e-02 1.196587065607819245e+00
8.678513397218474978e-02 1.199285133972184614e+00
8.749999999999999445e-02 1.199492963092272158e+00
8.786443496655071961e-02 1.199635565033449147e+00
8.872472380831403216e-02 1.200000000000000178e+00
9.679457348279796314e-02 1.203205426517202081e+00
1.000000000000000056e-01 1.204582975901728137e+00
1.053444122311930908e-01 1.207155587768806715e+00
1.092328223338827065e-01 1.209232822333882629e+00
1.125000000000000167e-01 1.210933544925601790e+00
1.134979414563972444e-01 1.211502058543602711e+00
1.150735526502485728e-01 1.212499999999999911e+00
1.212816636636226408e-01 1.216218336336377215e+00
1.249942054604447905e-01 1.218750000000000000e+00
1.287405319655910985e-01 1.221259468034408879e+00
1.337376065504427003e-01 1.225000000000000089e+00
1.358698825136530064e-01 1.226630117486346983e+00
1.375000000000000111e-01 1.227969857555424316e+00
1.427158573622049342e-01 1.232284142637795288e+00
1.437499999999999889e-01 1.233215635828766477e+00
1.492938695432461382e-01 1.238206130456753762e+00
1.499999999999999944e-01 1.238879206310156800e+00
1.555949490682176084e-01 1.244405050931782331e+00
1.607824276593812773e-01 1.250000000000000000e+00
1.615928322295478170e-01 1.250907167770452189e+00
1.624999999999999778e-01 1.251976387681326575e+00
1.673316047740271428e-01 1.257668395225972846e+00
1.687499999999999833e-01 1.259487527781621097e+00
1.728229445726847391e-01 1.264677055427315011e+00
1.749999999999999889e-01 1.267622222776578322e+00
1.781193851321378196e-01 1.271880614867862080e+00
1.802256497902756105e-01 1.274999999999999911e+00
1.831253567193582565e-01 1.279374643280641877e+00
1.843433618367916749e-01 1.281250000000000000e+00
1.878746967350689856e-01 1.287125303264931020e+00
1.880937483330193949e-01 1.287500000000000089e+00
1.887861559700739489e-01 1.288786155970073954e+00
1.923185440469148966e-01 1.295181455953085203e+00
1.948123518721462388e-01 1.300000000000000044e+00
1.965045806392991257e-01 1.303495419360700680e+00
2.000000000000000111e-01 1.310956386771712223e+00
2.005087357425656691e-01 1.311991264257434286e+00
2.007440548220626453e-01 1.312500000000000000e+00
2.012253667796788659e-01 1.313725366779678883e+00
2.041817135072462319e-01 1.320818286492754012e+00
2.057923758767256361e-01 1.325000000000000178e+00
2.075636980525452646e-01 1.329936301947455046e+00
2.088729647425236480e-01 1.333872964742523592e+00
2.100501697632123355e-01 1.337499999999999911e+00
2.106504552956432463e-01 1.339349544704356632e+00
2.120205217616111804e-01 1.343750000000000000e+00
2.135248625854000437e-01 1.348975137414599956e+00
2.138440185032854379e-01 1.350000000000000089e+00
2.142329295954661372e-01 1.351732929595466315e+00
2.160153991213306646e-01 1.358984600878669458e+00
2.179227228023642160e-01 1.367922722802364044e+00
2.181954970401126515e-01 1.369304502959887371e+00
2.187500000000000000e-01 1.372468337402999339e+00
2.200778524703431716e-01 1.379922147529657028e+00
2.205357247722467273e-01 1.383035724772246677e+00
2.215945535536987532e-01 1.390905446446301097e+00
2.223048183581655124e-01 1.397304818358165335e+00
2.225425443455499586e-01 1.399999999999999911e+00
2.227978899579236005e-01 1.402202110042076288e+00
2.232226238841767407e-01 1.406250000000000000e+00
2.234666157267998221e-01 1.410966615726799933e+00
2.235181255687478941e-01 1.412500000000000089e+00
2.236196696941710471e-01 1.413880330305829158e+00
2.240237454416600105e-01 1.424023745441660216e+00
2.240333432264939861e-01 1.425000000000000044e+00
2.240745600542399241e-01 1.425925439945760154e+00
2.241211425728150686e-01 1.436621142572815035e+00
2.240986375957279564e-01 1.438401362404271966e+00
2.237900406511895701e-01 1.448790040651189770e+00
2.237073603070119932e-01 1.449999999999999956e+00
2.236578414492220168e-01 1.451342158550777972e+00
2.230666719193448999e-01 1.460566671919344639e+00
2.228833254773235906e-01 1.462499999999999911e+00
2.227401568103196672e-01 1.464759843189680222e+00
2.224632273018412598e-01 1.468750000000000000e+00
2.220275095884705341e-01 1.472027509588470728e+00
2.216348241721340373e-01 1.475000000000000089e+00
2.211998406673004736e-01 1.478800159332699593e+00
2.206450147706056630e-01 1.483145014770606007e+00
2.190555859161859298e-01 1.493444414083814120e+00
2.189679349967910138e-01 1.493967934996790925e+00
2.179360287395780693e-01 1.500000000000000000e+00
2.170184262538983333e-01 1.504518426253898422e+00
2.160799386720048398e-01 1.508920061327995166e+00
2.148037950872281887e-01 1.514803795087227956e+00
2.125000000000000222e-01 1.524090975180160346e+00
2.123196503762879994e-01 1.524819650376287861e+00
2.122692077689835866e-01 1.524999999999999911e+00
2.121907345774864673e-01 1.525309265422513549e+00
2.106037372040837630e-01 1.531250000000000000e+00
2.095837263019406094e-01 1.534583726301940620e+00
2.087081522230156694e-01 1.537500000000000089e+00
2.070461203067486544e-01 1.542953879693251373e+00
2.066732076055761425e-01 1.544173207605576525e+00
2.047861603084503157e-01 1.549999999999999822e+00
2.035462068218659160e-01 1.553546206821865727e+00
2.003667767923887622e-01 1.562133223207611277e+00
2.002416911240014752e-01 1.562500000000000000e+00
2.001710845348724233e-01 1.562671084534872357e+00
2.000000000000000111e-01 1.563074664241990819e+00
1.965723253903498002e-01 1.571572325390349967e+00
1.951634078279779472e-01 1.575000000000000178e+00
1.928507234164859585e-01 1.580350723416485970e+00
1.913851924560214524e-01 1.583614807543978653e+00
1.896736329977777302e-01 1.587499999999999911e+00
1.889666555214106203e-01 1.588966655521410365e+00
1.866383556174120439e-01 1.593750000000000000e+00
1.847998013372754433e-01 1.597299801337275449e+00
1.833687530644144414e-01 1.600000000000000089e+00
1.804902477077488243e-01 1.605490247707749063e+00
1.786401430065336360e-01 1.608859856993466675e+00
1.760635377044509620e-01 1.613563537704451045e+00
1.749999999999999611e-01 1.615347387949653157e+00
1.714545864310730305e-01 1.621454586431072986e+00
1.687499999999999833e-01 1.625796665270454078e+00
1.666684766848405830e-01 1.629168476684840661e+00
1.624999999999999778e-01 1.635515769720984780e+00
1.617109171387978717e-01 1.636710917138797683e+00
1.580905958581164117e-01 1.641909404141883355e+00
1.565778884793428694e-01 1.644077888479342775e+00
1.522116850748905237e-01 1.649999999999999911e+00
1.512524700255725718e-01 1.651252470025572405e+00
1.499999999999999944e-01 1.652796922084070808e+00
1.457034372708081726e-01 1.658203437270807878e+00
1.420493852149404823e-01 1.662500000000000089e+00
1.399723856886488371e-01 1.664972385688648915e+00
1.375000000000000111e-01 1.667658632285735854e+00
1.339803075378971364e-01 1.671480307537897225e+00
1.306635515142017534e-01 1.675000000000000044e+00
1.278982904727032355e-01 1.677898290472703113e+00
1.250000000000000000e-01 1.680760768761539570e+00
1.215720728044694526e-01 1.684072072804469578e+00
1.187499999999999944e-01 1.686692848468623662e+00
1.150975674578140762e-01 1.690097567457814032e+00
1.125000000000000167e-01 1.692299835836550415e+00
1.083155940470558465e-01 1.695815594047056063e+00
1.031354576118968941e-01 1.699999999999999956e+00
1.014137845298378471e-01 1.701413784529837825e+00
1.000000000000000056e-01 1.702451688775427074e+00
9.420012960627908993e-02 1.706700129606278926e+00
9.127339091311287289e-02 1.708726609086887116e+00
8.749999999999999445e-02 1.711336689409722611e+00
8.680246718557911578e-02 1.711802467185578935e+00
8.572404728022352260e-02 1.712499999999999911e+00
7.914156568713570650e-02 1.716641565687135440e+00
7.542357206789990220e-02 1.718750000000000000e+00
7.120169982170954093e-02 1.721201699821709674e+00
6.371772336118983193e-02 1.725000000000000089e+00
6.292925184955833195e-02 1.725429251849558643e+00
6.250000000000000000e-02 1.725649430144331697e+00
6.136911538584412240e-02 1.726130884614156091e+00
5.433431595015121573e-02 1.729334315950151524e+00
5.000000000000000278e-02 1.731152248942934069e+00
4.530895453349120111e-02 1.732808954533491264e+00
4.375000000000000416e-02 1.733406676370508492e+00
4.070421730558361484e-02 1.734295782694416532e+00
3.750000000000000555e-02 1.735296846799703641e+00
3.579661431074779299e-02 1.735796614310747721e+00
3.125000000000000000e-02 1.737070007644241354e+00
2.580687939713584289e-02 1.738306879397135907e+00
2.500000000000000139e-02 1.738508478422314374e+00
2.381616237216915150e-02 1.738683837627831075e+00
1.875000000000000278e-02 1.739557255411235737e+00
1.509947409095460311e-02 1.740099474090954779e+00
1.250000000000000069e-02 1.740488303202398779e+00
9.324629381080525720e-03 1.740675370618919526e+00
6.250000000000000347e-03 1.740864235119561787e+00
3.501277047318869864e-03 1.741001277047318885e+00
0.000000000000000000e+00 1.741155706663470859e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.5.dat <==
0.000000000000000000e+00 9.559078472020811068e-01
5.880989908936606197e-03 9.558809899089365514e-01
6.627383194785801783e-03 9.558726168052141814e-01
1.250000000000000069e-02 9.558091583481056475e-01
1.818633341407671286e-02 9.556863334140766053e-01
1.933565732605464077e-02 9.556643426739452885e-01
2.500000000000000139e-02 9.555684726126005835e-01
3.053727718332744159e-02 9.555372771833273715e-01
3.196052300549432484e-02 9.555394769945055877e-01
3.750000000000000555e-02 9.555942994499295740e-01
4.331135509314396059e-02 9.558113550931438551e-01
4.414754648658307523e-02 9.558524535134168554e-01
5.000000000000000278e-02 9.561824642060084978e-01
5.565312877597453078e-02 9.568468712240254526e-01
5.703370165746901588e-02 9.570337016574690381e-01
6.250000000000000000e-02 9.577559840414555659e-01
6.645419955478473750e-02 9.585458004452152014e-01
7.229487748101584565e-02 9.597948774810156625e-01
7.499999999999999722e-02 9.603321807256706144e-01
7.667962547724091471e-02 9.608203745227590353e-01
8.208613752568069688e-02 9.624999999999999112e-01
8.626550730281935808e-02 9.637344926971804782e-01
9.011312421178958865e-02 9.651131242117895193e-01
9.541049716426164284e-02 9.670895028357383572e-01
1.000000000000000056e-01 9.690351500309679622e-01
1.040260367192887836e-01 9.709739632807112830e-01
1.115437129914437081e-01 9.749999999999999778e-01
1.121627482434479073e-01 9.753372517565520594e-01
1.138243130524506375e-01 9.763243130524505986e-01
1.199772910027366024e-01 9.800227089972634031e-01
1.217110862758159218e-01 9.812499999999999556e-01
1.273698057040263676e-01 9.851301942959737046e-01
1.303592150654095949e-01 9.875000000000000444e-01
1.343366874178114345e-01 9.906633125821885377e-01
1.375000000000000111e-01 9.933695749824793531e-01
1.410203332927855158e-01 9.964796667072145508e-01
1.446012881128784511e-01 1.000000000000000000e+00
1.472976764347397882e-01 1.002702323565260123e+00
1.499999999999999944e-01 1.005621788235286473e+00
1.533240626046229738e-01 1.009175937395377032e+00
1.562500000000000000e-01 1.012664733268222150e+00
1.590347748032650554e-01 1.015965225196734822e+00
1.624999999999999778e-01 1.020497501940423435e+00
1.644611844243792642e-01 1.023038815575620708e+00
1.658373788537065852e-01 1.024999999999999911e+00
1.695647015446841710e-01 1.030435298455315785e+00
1.701089572076255607e-01 1.031250000000000000e+00
1.722741899176315483e-01 1.034774189917631704e+00
1.739625527072715117e-01 1.037500000000000089e+00
1.743552341336526423e-01 1.038144765866347408e+00
1.749999999999999889e-01 1.039249332362064848e+00
1.789073993940670237e-01 1.046092600605933010e+00
1.809322682746689892e-01 1.050000000000000044e+00
1.830715544244853610e-01 1.054428445575514628e+00
1.860055677101865867e-01 1.061005567710186615e+00
1.869108227724499971e-01 1.063089177227549920e+00
1.875000000000000000e-01 1.064514474041058811e+00
1.905647481980625169e-01 1.071935251801937827e+00
1.917401384577632484e-01 1.075000000000000178e+00
1.938047260979384179e-01 1.081195273902061604e+00
1.938540743979569603e-01 1.081354074397957055e+00
1.957737147415936907e-01 1.087499999999999911e+00
1.967752693701622646e-01 1.090724730629837769e+00
1.989634825839056154e-01 1.098963482583905638e+00
1.992023094235465808e-01 1.100000000000000089e+00
1.993675531177010463e-01 1.100632446882298998e+00
2.000000000000000111e-01 1.103497128163467789e+00
2.016506996693774589e-01 1.110849300330622569e+00
2.023932435226791782e-01 1.114893243522679045e+00
2.035343705663282265e-01 1.121465629433671785e+00
2.047421801349216253e-01 1.129742180134921670e+00
2.050834778702400052e-01 1.132416522129759962e+00
2.062500000000000167e-01 1.143125792127739793e+00
2.063130773732793077e-01 1.143686922626720559e+00
2.063239801951812225e-01 1.143823980195181056e+00
2.068291748717088208e-01 1.149999999999999911e+00
2.071146140349747478e-01 1.155385385965025158e+00
2.072056046881599889e-01 1.156250000000000000e+00
2.072057229147911961e-01 1.157205722914791179e+00
2.074443448095826814e-01 1.162500000000000089e+00
2.075632028285419872e-01 1.167436797171458096e+00
2.076013637038021664e-01 1.170101363703802022e+00
2.076072622612173124e-01 1.174999999999999822e+00
2.075786025859118755e-01 1.179921397414088080e+00
2.075433491126968122e-01 1.182543349112696651e+00
2.074035615827105050e-01 1.187500000000000000e+00
2.071547263633712332e-01 1.192845273636628844e+00
2.070564755574069160e-01 1.194556475557406960e+00
2.067126071685310151e-01 1.199999999999999956e+00
2.062320682095211966e-01 1.206232068209521113e+00
2.062288980830971619e-01 1.206271101916902788e+00
2.057028525655033580e-01 1.212499999999999911e+00
2.050846356168281870e-01 1.217584635616828059e+00
2.047931079465588056e-01 1.220206892053441239e+00
2.043195693577281868e-01 1.225000000000000089e+00
2.037621506901726998e-01 1.228762150690172916e+00
2.029086390724455236e-01 1.234591360927554504e+00
2.021505875695366050e-01 1.239650587569536500e+00
2.005259485442465461e-01 1.249474051455753409e+00
2.004530711319289782e-01 1.250000000000000000e+00
2.003740520462511110e-01 1.250374052046250961e+00
2.000000000000000111e-01 1.252289678194107525e+00
1.983613024889516741e-01 1.260861302488951674e+00
1.975283855928096632e-01 1.264971614407190303e+00
1.961949789449471959e-01 1.271194978944947040e+00
1.953280589551819602e-01 1.274999999999999911e+00
1.940228771417391584e-01 1.280977122858260930e+00
1.939224326051958713e-01 1.281422432605195949e+00
1.924346545968957101e-01 1.287500000000000089e+00
1.914152864238213847e-01 1.291415286423821529e+00
1.897494964930903638e-01 1.297750503506909681e+00
1.892051847149638644e-01 1.300000000000000044e+00
1.888157380635123173e-01 1.301315738063512306e+00
1.875000000000000000e-01 1.305765778654247145e+00
1.859831816764207502e-01 1.310983181676420806e+00
1.847552756644223471e-01 1.315244724335577597e+00
1.831608944636348157e-01 1.320660894463634882e+00
1.818274153782103997e-01 1.325000000000000178e+00
1.801884059082425882e-01 1.330188405908242277e+00
1.791639846446767548e-01 1.333336015355323090e+00
1.778584370948003146e-01 1.337499999999999911e+00
1.770924140048035222e-01 1.339592414004803445e+00
1.756358952416573471e-01 1.343750000000000000e+00
1.738482525573162296e-01 1.348848252557316441e+00
1.734070229292620779e-01 1.350000000000000089e+00
1.725900467598222576e-01 1.352409953240177876e+00
1.705839482214227265e-01 1.358083948221422865e+00
1.687499999999999833e-01 1.362996054881213892e+00
1.671951581725497349e-01 1.367195158172549663e+00
1.653178586436576669e-01 1.372182141356342200e+00
1.637715968609321227e-01 1.376271596860932034e+00
1.624999999999999778e-01 1.379394687514951645e+00
1.601823026940457084e-01 1.385182302694045742e+00
1.568908384131197653e-01 1.393109161586880029e+00
1.565147954997702651e-01 1.394014795499770143e+00
1.539806524061946569e-01 1.399999999999999911e+00
1.527242122504959831e-01 1.402724212250495928e+00
1.499999999999999944e-01 1.408673209431220652e+00
1.487890856925919159e-01 1.411289085692591927e+00
1.481919448546493157e-01 1.412499999999999867e+00
1.466485901893753718e-01 1.415851409810624517e+00
1.447972642209910676e-01 1.419797264220991062e+00
1.423166350202441921e-01 1.424999999999999822e+00
1.407213070812077249e-01 1.428221307081207536e+00
1.375000000000000111e-01 1.434452467318555247e+00
1.364538288935980836e-01 1.436453828893598184e+00
1.342700388311138526e-01 1.440729961168886186e+00
1.322186104510114923e-01 1.444718610451011465e+00
1.294232546967608033e-01 1.449999999999999956e+00
1.278568367302703457e-01 1.452856836730270107e+00
1.250000000000000000e-01 1.457761279757100681e+00
1.232484502103037005e-01 1.460748450210303639e+00
1.222186217653108975e-01 1.462499999999999911e+00
1.186094803932482150e-01 1.468609480393248123e+00
1.185181278060584154e-01 1.468750000000000000e+00
1.181655238164520394e-01 1.469334476183547844e+00
1.147072173242950216e-01 1.475000000000000089e+00
1.138553355271092471e-01 1.476355335527109514e+00
1.125000000000000028e-01 1.478412477712411022e+00
1.089324565842769987e-01 1.483932456584277082e+00
1.062500000000000111e-01 1.487858775257514976e+00
1.038691578586998787e-01 1.491369157858699834e+00
1.000000000000000056e-01 1.496781396010861798e+00
9.865970442577845501e-02 1.498659704425778560e+00
9.768277761392524239e-02 1.500000000000000000e+00
9.332680869765545839e-02 1.505826808697655395e+00
9.008428256297766612e-02 1.509915717437022353e+00
8.780476733192101035e-02 1.512804767331920930e+00
8.749999999999999445e-02 1.513155997013574172e+00
8.208574273226117157e-02 1.519585742732261213e+00
7.723588202170948713e-02 1.524999999999999911e+00
7.616725768639229233e-02 1.526167257686392276e+00
7.118760898282658345e-02 1.531250000000000000e+00
6.997948915818268112e-02 1.532479489158182551e+00
6.462299503311605409e-02 1.537500000000000089e+00
6.354291701852210483e-02 1.538542917018522305e+00
6.250000000000000000e-02 1.539437842463619033e+00
5.679797536933098301e-02 1.544297975369331333e+00
5.199289147508125153e-02 1.548007108524918962e+00
5.000000000000000278e-02 1.549548645238508104e+00
4.973718070331333008e-02 1.549737180703313344e+00
4.935373661975958615e-02 1.550000000000000044e+00
4.225119841623237171e-02 1.554751198416232327e+00
3.750000000000000555e-02 1.557543683427495385e+00
3.425873664004217001e-02 1.559258736640042109e+00
3.125000000000000000e-02 1.560805985207428304e+00
2.570156864878526265e-02 1.563201568648785456e+00
2.500000000000000139e-02 1.563498787612416896e+00
2.355927451351500293e-02 1.563940725486484995e+00
1.875000000000000278e-02 1.565539941049476358e+00
1.625984878346404400e-02 1.566259848783464026e+00
1.250000000000000069e-02 1.567205210124103631e+00
7.137532105271178311e-03 1.567862467894728828e+00
5.540058905679473740e-03 1.568040058905679546e+00
0.000000000000000000e+00 1.568439350979360380e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.dat <==
0.000000000000000000e+00 1.080586668698380493e+00
5.565971751290636760e-03 1.080565971751290766e+00
6.944298560626656000e-03 1.080555701439373406e+00
1.250000000000000069e-02 1.080518591170209097e+00
1.792107558377363519e-02 1.080421075583773538e+00
1.960073070014354754e-02 1.080399269299856302e+00
2.500000000000000139e-02 1.080340663177857596e+00
3.033074420051281098e-02 1.080330744200512783e+00
3.216073613216663407e-02 1.080339263867833299e+00
3.750000000000000555e-02 1.080420103975572310e+00
4.315816511257388605e-02 1.080658165112573954e+00
4.428274819901891618e-02 1.080717251800981105e+00
5.000000000000000278e-02 1.081071249030955084e+00
5.571785119645594059e-02 1.081782148803544175e+00
5.695797904490682018e-02 1.081957979044906759e+00
6.250000000000000000e-02 1.082727301288132660e+00
6.645744037270513715e-02 1.083542559627294732e+00
7.233564972099121304e-02 1.084835649720991224e+00
7.499999999999999722e-02 1.085379802171693830e+00
7.663985994214919661e-02 1.085860140057850698e+00
8.181176912352949859e-02 1.087499999999999911e+00
8.618362921838589041e-02 1.088816370781613863e+00
9.034721483333590930e-02 1.090347214833335965e+00
9.527987398854181889e-02 1.092220126011458126e+00
1.000000000000000056e-01 1.094279409030933348e+00
1.038443654021635743e-01 1.096155634597836492e+00
1.110213083652200894e-01 1.100000000000000089e+00
1.119775293114763370e-01 1.100522470688523713e+00
1.125000000000000028e-01 1.100843370952411249e+00
1.146439967611091043e-01 1.102143996761109301e+00
1.197277235099125647e-01 1.105272276490087524e+00
1.250000000000000000e-01 1.108919017990408484e+00
1.270969498024664968e-01 1.110403050197533492e+00
1.312500000000000056e-01 1.113655374324563629e+00
1.340747839335676705e-01 1.115925216066432357e+00
1.375000000000000111e-01 1.118935591233120030e+00
1.407122021804402268e-01 1.121787797819559618e+00
1.437499999999999889e-01 1.124755935741990731e+00
1.470300869416282519e-01 1.127969913058371798e+00
1.499999999999999944e-01 1.131166006655624168e+00
1.530525317241750449e-01 1.134447468275824988e+00
1.562500000000000000e-01 1.138223687816095175e+00
1.587923923079376243e-01 1.141207607692062087e+00
1.624999999999999778e-01 1.145990804993731960e+00
1.642612797015180759e-01 1.148238720298481841e+00
1.655216969807919714e-01 1.149999999999999911e+00
1.694216824228405305e-01 1.155578317577159453e+00
1.698805639908751441e-01 1.156250000000000000e+00
1.717946427472815674e-01 1.159294642747281667e+00
1.738286892656877858e-01 1.162500000000000089e+00
1.742778954185989493e-01 1.163222104581401295e+00
1.749999999999999889e-01 1.164430011997420245e+00
1.789026310006366360e-01 1.171097368999363564e+00
1.809760287706386195e-01 1.175000000000000044e+00
1.831417500904312656e-01 1.179358249909568501e+00
1.863631446281263093e-01 1.186363144628126198e+00
1.870663500092815124e-01 1.187933649990718488e+00
1.875000000000000000e-01 1.188945146522061513e+00
1.908038173974938301e-01 1.196696182602506209e+00
1.921108376022506725e-01 1.199999999999999956e+00
1.941526161199243761e-01 1.205847383880075396e+00
1.945431186690196046e-01 1.207043118669019588e+00
1.963160568007122353e-01 1.212499999999999911e+00
1.972272472573812496e-01 1.215272752742618589e+00
1.999672309397725056e-01 1.224967230939772556e+00
1.999751662624840720e-01 1.225000000000000089e+00
1.999805919599296489e-01 1.225019408040070479e+00
2.000000000000000111e-01 1.225100786541712061e+00
2.023914062765069244e-01 1.235108593723493131e+00
2.036115908987582435e-01 1.241111590898757999e+00
2.044805464507319370e-01 1.245519453549267963e+00
2.053114467281066668e-01 1.250000000000000000e+00
2.062244702669386309e-01 1.256224470266938731e+00
2.062305955259076118e-01 1.256269404474092521e+00
2.062500000000000167e-01 1.256421876538529547e+00
2.076550745496480443e-01 1.267344925450351933e+00
2.079531517446686351e-01 1.270453151744668441e+00
2.083625607282571512e-01 1.274999999999999911e+00
2.086677922312601685e-01 1.278832207768739737e+00
2.089230756277997147e-01 1.281250000000000000e+00
2.090055469075614569e-01 1.284005546907561524e+00
2.091808333196839564e-01 1.287500000000000089e+00
2.093388356833440489e-01 1.290661164316656118e+00
2.095346501004603512e-01 1.297034650100460595e+00
2.095567949462456836e-01 1.300000000000000044e+00
2.096179886053850805e-01 1.302882011394614903e+00
2.096311675905251359e-01 1.309631167590525003e+00
2.095649804594097443e-01 1.312500000000000000e+00
2.095160804685454459e-01 1.315483919531454715e+00
2.092675449129304255e-01 1.321767544912930692e+00
2.090819494294032244e-01 1.325000000000000178e+00
2.089161946808240078e-01 1.328583805319176303e+00
2.085919569723424516e-01 1.333591956972342452e+00
2.082800262871473962e-01 1.337499999999999911e+00
2.078828255735934993e-01 1.342117174426406656e+00
2.077967029609583682e-01 1.343750000000000000e+00
2.076042692402406131e-01 1.345104269240240624e+00
2.071232923375817270e-01 1.350000000000000089e+00
2.064226428643304856e-01 1.356077357135669681e+00
2.063880128743088849e-01 1.356388012874309101e+00
2.062499999999999889e-01 1.357378457024251750e+00
2.048885846159081980e-01 1.367388584615908176e+00
2.044240986781742930e-01 1.370575901321825718e+00
2.032222642867958784e-01 1.378222264286796062e+00
2.019497918646061541e-01 1.385550208135393868e+00
2.013646737843010348e-01 1.388864673784300896e+00
2.000000000000000111e-01 1.395579456171147426e+00
1.992591876176009746e-01 1.399259187617600819e+00
1.990858269883314380e-01 1.399999999999999911e+00
1.988800126653874900e-01 1.401119987334612293e+00
1.970243688568217855e-01 1.409524368856821752e+00
1.962632297036255580e-01 1.412499999999999867e+00
1.951318364663716665e-01 1.417368163533628156e+00
1.945978395675903860e-01 1.419597839567590336e+00
1.932549386773868560e-01 1.424999999999999822e+00
1.920293652960613495e-01 1.429529365296061227e+00
1.907107749781728478e-01 1.434289225021827097e+00
1.898748000352483700e-01 1.437500000000000000e+00
1.893252982861170219e-01 1.439325298286116883e+00
1.875000000000000000e-01 1.445493847996034420e+00
1.864792998887838393e-01 1.448979299888783823e+00
1.861549711183101419e-01 1.449999999999999956e+00
1.855980332293675483e-01 1.451901966770632324e+00
1.835380730115486470e-01 1.458538073011548475e+00
1.822452572566973794e-01 1.462499999999999911e+00
1.804328757563456453e-01 1.467932875756345679e+00
1.801230610276864930e-01 1.468750000000000000e+00
1.795938199935686319e-01 1.470406180006431418e+00
1.780735205960594092e-01 1.474999999999999867e+00
1.772464516280558566e-01 1.477246451628055901e+00
1.749999999999999889e-01 1.483338135122620471e+00
1.738711120294001433e-01 1.486371112029400088e+00
1.725525185006924755e-01 1.489947481499307447e+00
1.704589082999367622e-01 1.495458908299936551e+00
1.686951075110380560e-01 1.500000000000000000e+00
1.669164268227022185e-01 1.504416426822702491e+00
1.642811393235041884e-01 1.510718860676495634e+00
1.632425999150997897e-01 1.513242599915099573e+00
1.624999999999999778e-01 1.514855909042241322e+00
1.593908265752747855e-01 1.521890826575274636e+00
1.579775388958019611e-01 1.524999999999999911e+00
1.554265742854293031e-01 1.530426574285429275e+00
1.539403616970809463e-01 1.533559638302919081e+00
1.521239521564816122e-01 1.537500000000000089e+00
1.514130403055821694e-01 1.538913040305582403e+00
1.499999999999999944e-01 1.541575727681711250e+00
1.471111888356828046e-01 1.547111188835682771e+00
1.455939842601228496e-01 1.549999999999999822e+00
1.427721154792386815e-01 1.555272115479238604e+00
1.402775512046497419e-01 1.559722448795350269e+00
1.387505364943780461e-01 1.562500000000000000e+00
1.382946197456708659e-01 1.563294619745670966e+00
1.375000000000000111e-01 1.564598883934182449e+00
1.336765768441504909e-01 1.571176576844150574e+00
1.313785837854017369e-01 1.575000000000000178e+00
1.289466030296038956e-01 1.578946603029603768e+00
1.250000000000000000e-01 1.584932950558010756e+00
1.239654930788883225e-01 1.586465493078888178e+00
1.232674957970413820e-01 1.587499999999999911e+00
1.195371824530831739e-01 1.592962817546916821e+00
1.190052254793598357e-01 1.593750000000000000e+00
1.188981810286767610e-01 1.593898181028676753e+00
1.145284507194298945e-01 1.600000000000000089e+00
1.136761096265041793e-01 1.601176109626504251e+00
1.125000000000000167e-01 1.602707060245559756e+00
1.082823391969770926e-01 1.608282339196977162e+00
1.062500000000000111e-01 1.610810383927934186e+00
1.027281061459755090e-01 1.615228106145975451e+00
1.000000000000000056e-01 1.618454697542921039e+00
9.700930238668527272e-02 1.622009302386685281e+00
9.375000000000000000e-02 1.625648191753451766e+00
9.110785822865158368e-02 1.628607858228651617e+00
8.749999999999999445e-02 1.632376354563387810e+00
8.499499245081551524e-02 1.634994992450815587e+00
8.125000000000000278e-02 1.638634468994272453e+00
7.865023773221041514e-02 1.641150237732210471e+00
7.500000000000001110e-02 1.644374014807768125e+00
7.202001597800199162e-02 1.647020015978001961e+00
6.840798155400690250e-02 1.649999999999999911e+00
6.515800568519471148e-02 1.652658005685194720e+00
6.019752890679321011e-02 1.656250000000000000e+00
5.793693026285438169e-02 1.657936930262854602e+00
5.105786839216215622e-02 1.662499999999999867e+00
5.043512406049008301e-02 1.662935124060489933e+00
4.999999999999999584e-02 1.663201433729766476e+00
4.847011871541702377e-02 1.664029881284582846e+00
4.240590666884396648e-02 1.667405906668844029e+00
3.750000000000000555e-02 1.669841044416163989e+00
3.391184361725507745e-02 1.671411843617255144e+00
2.530699813230636794e-02 1.674693001867693765e+00
2.500000000000000139e-02 1.674803767190774062e+00
2.485072871140212719e-02 1.674850728711402281e+00
2.426664605745146308e-02 1.675000000000000044e+00
1.495239450376932740e-02 1.677452394503768929e+00
1.250000000000000069e-02 1.678034880211962454e+00
9.161156113485476385e-03 1.678338843886514331e+00
3.829977366529376329e-03 1.678829977366529391e+00
0.000000000000000000e+00 1.679097339330994476e+00


==> data/slidingdroplet/isolines/obstacle100_coupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_2.dat <==
0.000000000000000000e+00 8.263247022962356692e-01
1.286980920454974245e-03 8.262869809204549387e-01
1.134779063265591893e-02 8.261522093673440148e-01
1.250000000000000069e-02 8.261677488577162665e-01
1.361019084536309147e-02 8.261101908453630793e-01
2.415554905631020835e-02 8.258444509436897452e-01
2.500000000000000139e-02 8.258468907854964458e-01
2.581463114320872720e-02 8.258146311432086328e-01
3.675425302342902323e-02 8.257457469765709934e-01
3.750000000000000555e-02 8.257663420777940910e-01
3.826703198557120100e-02 8.257670319855712204e-01
4.878035211191629472e-02 8.262196478880836636e-01
5.000000000000000278e-02 8.263081291737063294e-01
5.143182387950919615e-02 8.264318238795091975e-01
6.008910959025468013e-02 8.274108904097452477e-01
6.250000000000000000e-02 8.277794723125058152e-01
6.585941428164360234e-02 8.283594142816435024e-01
7.071652049857829470e-02 8.292834795014216720e-01
7.499999999999999722e-02 8.302270721791311647e-01
8.072298699618010720e-02 8.317770130038198984e-01
8.223012094623216583e-02 8.322301209462320548e-01
8.749999999999999445e-02 8.337871290324694318e-01
9.021352092064491290e-02 8.347864790793551037e-01
9.699059992016963172e-02 8.374999999999999112e-01
9.915514018936950891e-02 8.383448598106304495e-01
1.000000000000000056e-01 8.387210024108044948e-01
1.023172372565181176e-01 8.398172372565180233e-01
1.076374732181676203e-01 8.423625267818323215e-01
1.100864571183750723e-01 8.437500000000000000e-01
1.156928157289812964e-01 8.468071842710187536e-01
1.207481877355378042e-01 8.499999999999999778e-01
1.233725033505594093e-01 8.516274966494405962e-01
1.299144530723713997e-01 8.562499999999999556e-01
1.306979003690552088e-01 8.568020996309447801e-01
1.360347809317155043e-01 8.610347809317155932e-01
1.376710929192024313e-01 8.623289070807975687e-01
1.378564664519540961e-01 8.625000000000000444e-01
1.442438458334120155e-01 8.682561541665879679e-01
1.499999999999999944e-01 8.738805495685979530e-01
1.505721041869341748e-01 8.744278958130659030e-01
1.510856940883025523e-01 8.750000000000001110e-01
1.564973374335909551e-01 8.810026625664090227e-01
1.586796440180948398e-01 8.836796440180948453e-01
1.618051283913309324e-01 8.874999999999999556e-01
1.621120704194226603e-01 8.878879295805772731e-01
1.664535337523822822e-01 8.937500000000000444e-01
1.674315455191905944e-01 8.950684544808094056e-01
1.707266069473089010e-01 9.000000000000000222e-01
1.724393101699389641e-01 9.025606898300609915e-01
1.749999999999999889e-01 9.067759342185882643e-01
1.771930300446686868e-01 9.103069699553313354e-01
1.784533587302395419e-01 9.125000000000000888e-01
1.815459636104595209e-01 9.184540363895404846e-01
1.820849245147939388e-01 9.195849245147940110e-01
1.846824685578818959e-01 9.250000000000000444e-01
1.855748250903160868e-01 9.269251749096838466e-01
1.875000000000000000e-01 9.314262129108381583e-01
1.893563808027242390e-01 9.356436191972756777e-01
1.916069122322735518e-01 9.416069122322735518e-01
1.927731259817752341e-01 9.447268740182247493e-01
1.945871560709175885e-01 9.499999999999999556e-01
1.958811107234863791e-01 9.541188892765135598e-01
1.976213125840018403e-01 9.601213125840017959e-01
1.982694576546580600e-01 9.624999999999999112e-01
1.986429111887614840e-01 9.638570888112384383e-01
2.000000000000000111e-01 9.693635576164755241e-01
2.011311000598176857e-01 9.738688999401823310e-01
2.014344405402027083e-01 9.749999999999999778e-01
2.017214613513602373e-01 9.767214613513601762e-01
2.032307249850763553e-01 9.842692750149236725e-01
2.039027575355960575e-01 9.875000000000000444e-01
2.045516991461533707e-01 9.920516991461534317e-01
2.049994949465781813e-01 9.950005050534218576e-01
2.057189032321374567e-01 1.000000000000000000e+00
2.063745457806298311e-01 1.006125454219370274e+00
2.064032594504452145e-01 1.006403259450445287e+00
2.073690234897861417e-01 1.017630976510213614e+00
2.075001647997641863e-01 1.020000164799764075e+00
2.077572086539606067e-01 1.024999999999999911e+00
2.079109373204808264e-01 1.029589062679519218e+00
2.080296086749255924e-01 1.031250000000000000e+00
2.079961291592129502e-01 1.032996129159212906e+00
2.080657277142888284e-01 1.037500000000000089e+00
2.080764386187773929e-01 1.041923561381222996e+00
2.080417829831333332e-01 1.045541782983133494e+00
2.079285761331114424e-01 1.050000000000000044e+00
2.077941864715737719e-01 1.054705813528426184e+00
2.076842761828532613e-01 1.057684276182853100e+00
2.074300507404268357e-01 1.062500000000000000e+00
2.070463159020460853e-01 1.067953684097953992e+00
2.069282345779168419e-01 1.069428234577916914e+00
2.064518344508654568e-01 1.075000000000000178e+00
2.058566274621957681e-01 1.080856627462195796e+00
2.057647169473300619e-01 1.081735283052670082e+00
2.051603395399828611e-01 1.087499999999999911e+00
2.044957906863706099e-01 1.091995790686370649e+00
2.039516284639385779e-01 1.096048371536061383e+00
2.034910381824366066e-01 1.100000000000000089e+00
2.029721072153720107e-01 1.102972107215371977e+00
2.016430919041286574e-01 1.110856908095871454e+00
2.011646845265041006e-01 1.113664684526504134e+00
2.000000000000000111e-01 1.119790260049951192e+00
1.991749675925971186e-01 1.124174967592596941e+00
1.987697729814249803e-01 1.126230227018575114e+00
1.970413657897170379e-01 1.134541365789717204e+00
1.953080517786142944e-01 1.142191948221385589e+00
1.947170882529158931e-01 1.144717088252915627e+00
1.934493927394665969e-01 1.149999999999999911e+00
1.922588492875576538e-01 1.154758849287557565e+00
1.918234297451787973e-01 1.156250000000000000e+00
1.911972603815964011e-01 1.158802739618403521e+00
1.902597026419958481e-01 1.162500000000000089e+00
1.896404638731712666e-01 1.164640463873171328e+00
1.875000000000000000e-01 1.172009872346769122e+00
1.868210922027479792e-01 1.174321092202747829e+00
1.866119543401986713e-01 1.174999999999999822e+00
1.862654263202583593e-01 1.176234573679741491e+00
1.839313778207442851e-01 1.183931377820744313e+00
1.812499999999999667e-01 1.192526953713902271e+00
1.809554677614951257e-01 1.193455467761495248e+00
1.806887910209485637e-01 1.194311208979051520e+00
1.789101190271021879e-01 1.199999999999999734e+00
1.779124878345669791e-01 1.202912487834566946e+00
1.749999999999999889e-01 1.211212827519645430e+00
1.746593961855929522e-01 1.212159396185592763e+00
1.745325050288520641e-01 1.212499999999999911e+00
1.743027402622513988e-01 1.213197259737748501e+00
1.723795447436684281e-01 1.218750000000000000e+00
1.713626785529942242e-01 1.221362678552994296e+00
1.699810098630603894e-01 1.225000000000000089e+00
1.679608280270375453e-01 1.230460828027037712e+00
1.670054328476815730e-01 1.232994567152318588e+00
1.645280340741975267e-01 1.239528034074197649e+00
1.624999999999999778e-01 1.244558316382391006e+00
1.609453869968220929e-01 1.248445386996821949e+00
1.603043793496196912e-01 1.250000000000000000e+00
1.588621426640760559e-01 1.253637857335923922e+00
1.573698726197633180e-01 1.257369872619763296e+00
1.562500000000000000e-01 1.259962531267897035e+00
1.536333192509903856e-01 1.266133319250990263e+00
1.499999999999999944e-01 1.274383858979127648e+00
1.498093498584380512e-01 1.274809349858437857e+00
1.497211005415061968e-01 1.274999999999999911e+00
1.495128230009553916e-01 1.275487176999044570e+00
1.459216921238852271e-01 1.283421692123885238e+00
1.439693905661837969e-01 1.287500000000000089e+00
1.418899685169128233e-01 1.291889968516912957e+00
1.383383137595064205e-01 1.299161686240493774e+00
1.379439852023172097e-01 1.300000000000000044e+00
1.377946272260710536e-01 1.300294627226071142e+00
1.375000000000000111e-01 1.300847446493676340e+00
1.335689501386956579e-01 1.308568950138695453e+00
1.312500000000000056e-01 1.313025619553825241e+00
1.292892578279510041e-01 1.316789257827950976e+00
1.250000000000000000e-01 1.324791601847833844e+00
1.249263297450221299e-01 1.324926329745022224e+00
1.248844750024978439e-01 1.324999999999999956e+00
1.247405878366190241e-01 1.325259412163380945e+00
1.204078430874220701e-01 1.332907843087421940e+00
1.177519772293424694e-01 1.337499999999999911e+00
1.157729342004286677e-01 1.340772934200428645e+00
1.139124941553409792e-01 1.343750000000000000e+00
1.109935182805186216e-01 1.348493518280518666e+00
1.100559732365793686e-01 1.350000000000000089e+00
1.061785956610499515e-01 1.356178595661050146e+00
1.059030386736569684e-01 1.356596961326343109e+00
1.012202307164201398e-01 1.363720230716420234e+00
1.000000000000000056e-01 1.365458854424305368e+00
9.611115045056886630e-02 1.371111150450568861e+00
9.375000000000000000e-02 1.374337944296806224e+00
9.084880901085615190e-02 1.378348809010855991e+00
8.749999999999999445e-02 1.382689971132149420e+00
8.541152331973822509e-02 1.385411523319738158e+00
8.125000000000000278e-02 1.390490299838505805e+00
7.978137659436040918e-02 1.392281376594360243e+00
7.500000000000001110e-02 1.397682526173075424e+00
7.391271683907779666e-02 1.398912716839077808e+00
7.290344041410419529e-02 1.399999999999999911e+00
6.781211465863416776e-02 1.405312114658634037e+00
6.681910528656488657e-02 1.406250000000000000e+00
6.141921544121159426e-02 1.411419215441211739e+00
6.021478130488065045e-02 1.412500000000000089e+00
5.478975469943422882e-02 1.417289754699434301e+00
5.000000000000000278e-02 1.421065267613024652e+00
4.772858641585023265e-02 1.422728586415850094e+00
4.440844182752716474e-02 1.424999999999999822e+00
4.033471101464611297e-02 1.427834711014645874e+00
3.750000000000000555e-02 1.429547649023014344e+00
3.230795049129723401e-02 1.432307950491297222e+00
3.125000000000000000e-02 1.432878762751852220e+00
2.841507418249095140e-02 1.434084925817509015e+00
2.500000000000000139e-02 1.435632790946671067e+00
2.365345246813211830e-02 1.436153452468132308e+00
1.875000000000000278e-02 1.437895964946520611e+00
1.415364728224289756e-02 1.439153647282242821e+00
1.250000000000000069e-02 1.439598835576298086e+00
1.013561999983058140e-02 1.439864380000169364e+00
3.162858800368952266e-03 1.440662858800368928e+00
0.000000000000000000e+00 1.440932392934265671e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.280376655684545284e+00
2.554857914245567494e-03 1.277554857914245501e+00
4.799994785684877537e-03 1.274999999999999911e+00
7.821894912692034171e-03 1.270321894912691763e+00
1.250000000000000069e-02 1.265120999201561514e+00
1.384688270809961153e-02 1.263846882708099528e+00
1.875000000000000278e-02 1.259715023645402443e+00
2.069530064212868684e-02 1.258195300642128700e+00
2.500000000000000139e-02 1.255372702208941149e+00
2.835998794040590215e-02 1.253359987940406040e+00
3.544500739198964967e-02 1.250000000000000000e+00
3.680534944133880687e-02 1.249305349441338864e+00
3.750000000000000555e-02 1.249002260760896155e+00
3.890904729333510143e-02 1.248590952706664758e+00
4.622788789585270675e-02 1.246227887895852593e+00
5.000000000000000278e-02 1.245187252125588895e+00
5.568883441828685610e-02 1.244311165581712952e+00
5.665873270774533094e-02 1.244158732707745241e+00
6.250000000000000000e-02 1.243416082760136376e+00
6.828035270728356754e-02 1.243280352707283543e+00
6.875000000000000555e-02 1.243238503374901827e+00
6.922593270223088846e-02 1.243274067297768903e+00
7.500000000000001110e-02 1.243310954489946774e+00
8.105864382872414453e-02 1.243941356171275769e+00
8.149468326886759317e-02 1.243994683268867529e+00
8.750000000000000833e-02 1.244731671742827617e+00
9.179243232712380740e-02 1.245707567672876159e+00
9.698686699034789194e-02 1.246986866990347886e+00
1.000000000000000194e-01 1.247658233550005935e+00
1.017411150861921576e-01 1.248258884913807876e+00
1.064942410614791723e-01 1.250000000000000000e+00
1.109402581025773493e-01 1.251559741897422695e+00
1.125000000000000167e-01 1.252211180334654284e+00
1.163338865089872942e-01 1.253833886508987305e+00
1.197043171285290392e-01 1.255295682871470975e+00
1.250000000000000000e-01 1.257899884997899287e+00
1.280040856573499419e-01 1.259495914342650069e+00
1.312500000000000056e-01 1.261340789045292787e+00
1.359029261133968269e-01 1.264097073886603084e+00
1.375000000000000111e-01 1.265090242808438070e+00
1.434959283344300618e-01 1.269004071665569944e+00
1.452256048890373241e-01 1.270225604889037241e+00
1.499999999999999667e-01 1.273548977105904978e+00
1.508286561155395000e-01 1.274171343884460406e+00
1.518273519839505037e-01 1.274999999999999911e+00
1.577513761829691108e-01 1.279748623817030806e+00
1.594801511146416162e-01 1.281250000000000000e+00
1.644893498443168178e-01 1.285510650155683221e+00
1.666197881325715002e-01 1.287500000000000089e+00
1.709361524749322681e-01 1.291563847525067699e+00
1.749999999999999889e-01 1.295582792940489725e+00
1.772219447106103962e-01 1.297778055289389609e+00
1.792283968421474749e-01 1.300000000000000044e+00
1.831504033743552584e-01 1.304349596625644647e+00
1.875000000000000000e-01 1.309482563742548011e+00
1.889089467562736768e-01 1.311091053243726323e+00
1.900275662062339277e-01 1.312500000000000000e+00
1.944346758728572322e-01 1.318065324127142945e+00
1.983730532874616037e-01 1.323373053287461687e+00
1.995820501209275566e-01 1.325000000000000178e+00
1.997569032483590967e-01 1.325243096751641092e+00
2.000000000000000111e-01 1.325579551566140157e+00
2.048752602654075328e-01 1.332624739734592501e+00
2.079964344612021399e-01 1.337499999999999911e+00
2.097186072140750368e-01 1.340281392785924952e+00
2.118375112714752928e-01 1.343750000000000000e+00
2.144084072078334124e-01 1.348091592792166615e+00
2.155117641477401480e-01 1.350000000000000089e+00
2.187805768157948527e-01 1.356219423184205297e+00
2.188400755578767953e-01 1.356340075557876945e+00
2.229186285825242031e-01 1.364581371417475708e+00
2.249999999999999778e-01 1.369206723666613001e+00
2.268293686620441452e-01 1.373170631337955916e+00
2.293391322392938358e-01 1.379339132239293830e+00
2.304296944336991504e-01 1.382070305566300839e+00
2.312500000000000111e-01 1.384269384839506678e+00
2.338438207178115125e-01 1.391156179282188488e+00
2.365019658518520418e-01 1.399001965851851992e+00
2.368205005917738692e-01 1.399999999999999911e+00
2.369977328051053045e-01 1.400502267194894568e+00
2.387851464432739768e-01 1.406250000000000000e+00
2.399133039513387522e-01 1.410086696048661326e+00
2.406207494960536375e-01 1.412499999999999867e+00
2.415838297745136753e-01 1.416583829774513692e+00
2.424406271550066938e-01 1.420059372844993284e+00
2.436139418393058476e-01 1.424999999999999822e+00
2.446587470911895934e-01 1.430341252908810201e+00
2.450702914075081063e-01 1.432570291407508023e+00
2.459293374238273044e-01 1.437500000000000000e+00
2.465192621591248412e-01 1.440980737840875214e+00
2.474313708704215520e-01 1.447431370870421619e+00
2.477500942234965864e-01 1.449999999999999956e+00
2.479972777069008316e-01 1.452002722293099124e+00
2.489011416894170436e-01 1.461401141689416816e+00
2.489703061818387131e-01 1.462499999999999911e+00
2.490645308326894791e-01 1.463435469167310377e+00
2.496019380784295361e-01 1.474601938078429653e+00
2.496000621538889408e-01 1.475000000000000089e+00
2.496160264923170391e-01 1.475383973507683022e+00
2.496117467254300448e-01 1.487111746725430006e+00
2.495950413874954421e-01 1.487904958612504602e+00
2.490906948069858684e-01 1.499090694806985757e+00
2.490170189704320192e-01 1.500000000000000000e+00
2.489538639448420354e-01 1.501046136055157909e+00
2.480802290198435844e-01 1.510580229019843568e+00
2.475576929472182997e-01 1.514942307052781434e+00
2.466239943949427582e-01 1.521623994394942780e+00
2.460704632536232506e-01 1.524999999999999911e+00
2.453088609326925518e-01 1.529691139067307359e+00
2.448337158162535721e-01 1.532333715816253772e+00
2.437404419085227869e-01 1.537500000000000089e+00
2.425674758490544425e-01 1.542567475849054626e+00
2.418030393440802617e-01 1.545696960655919883e+00
2.407938855062893846e-01 1.550000000000000044e+00
2.400465637896897209e-01 1.552546563789689582e+00
2.374999999999999889e-01 1.560849842610311233e+00
2.371128387337570198e-01 1.562112838733756837e+00
2.367513016388298475e-01 1.563248698361170197e+00
2.339915898932541927e-01 1.571491589893254215e+00
2.327168271200062977e-01 1.575000000000000178e+00
2.305792232314764489e-01 1.580579223231476149e+00
2.296436853479345841e-01 1.582856314652065333e+00
2.277793650702083228e-01 1.587499999999999911e+00
2.268987643910090335e-01 1.589398764391008800e+00
2.248976126157887778e-01 1.593750000000000000e+00
2.229037454128890983e-01 1.597903745412889265e+00
2.218361618914501399e-01 1.600000000000000089e+00
2.187272498005344568e-01 1.606227249800534773e+00
2.186760351678393721e-01 1.606323964832160778e+00
2.143682694662584209e-01 1.614368269466258443e+00
2.125000000000000222e-01 1.617522867265720254e+00
2.097534640835583275e-01 1.622253464083558416e+00
2.062500000000000167e-01 1.627821990664589435e+00
2.049275296422465864e-01 1.629927529642246409e+00
2.000000000000000111e-01 1.637247087663408429e+00
1.998975514871356995e-01 1.637397551487135505e+00
1.993616664104509717e-01 1.638138333589548967e+00
1.946282614550714496e-01 1.644628261455071128e+00
1.904922701108765215e-01 1.649999999999999911e+00
1.891815854019927856e-01 1.651681585401992614e+00
1.853084792037099082e-01 1.656250000000000000e+00
1.834261612179819978e-01 1.658426161217982031e+00
1.796995387158118462e-01 1.662500000000000089e+00
1.774669792849500327e-01 1.664966979284949966e+00
1.749999999999999889e-01 1.667441500346351857e+00
1.712194844650086201e-01 1.671219484465008787e+00
1.673280516210499669e-01 1.674999999999999822e+00
1.648757454569606262e-01 1.677375745456960665e+00
1.624999999999999778e-01 1.679491383677332639e+00
1.582069859081673968e-01 1.683206985908167308e+00
1.529428992149719502e-01 1.687500000000000000e+00
1.513310531425837158e-01 1.688831053142583638e+00
1.499999999999999944e-01 1.689819286654180797e+00
1.440848835797221283e-01 1.694084883579722201e+00
1.420056420878674230e-01 1.695494357912132433e+00
1.375000000000000111e-01 1.698540659555358934e+00
1.366274115542432943e-01 1.699127411554243183e+00
1.352211596902981872e-01 1.699999999999999956e+00
1.288711404682629236e-01 1.703871140468262935e+00
1.250000000000000000e-01 1.705984359851677734e+00
1.206657093285061072e-01 1.708165709328505866e+00
1.135666703202907885e-01 1.711433329679709070e+00
1.125000000000000028e-01 1.711907450066511904e+00
1.120841585397038404e-01 1.712084158539703527e+00
1.109988612082903059e-01 1.712499999999999911e+00
1.030254237001506923e-01 1.715525423700150709e+00
1.000000000000000056e-01 1.716583290782049742e+00
9.442685282845358907e-02 1.718073147171546466e+00
9.335519178288603781e-02 1.718355191782886093e+00
9.128032607612268645e-02 1.718750000000000000e+00
8.292219934016129002e-02 1.720422199340161384e+00
7.913045759825088066e-02 1.720869542401749053e+00
7.139595149727420709e-02 1.721395951497274313e+00
6.610580890443983060e-02 1.721394191095560355e+00
5.829282940271648256e-02 1.720792829402716606e+00
5.465921856566778592e-02 1.720340781434332111e+00
5.000000000000000278e-02 1.719496542437780384e+00
4.447929594473744308e-02 1.718020704055262637e+00
4.229742391495449477e-02 1.717297423914954546e+00
3.524659322599743572e-02 1.714753406774002453e+00
3.088250427487261238e-02 1.712499999999999911e+00
2.696897789099250362e-02 1.710531022109007537e+00
2.500000000000000139e-02 1.709349667979711773e+00
1.944538437684326104e-02 1.705554615623156689e+00
1.300948290544535688e-02 1.699999999999999956e+00
1.273561732024327403e-02 1.699764382679756825e+00
1.250000000000000069e-02 1.699528159009526806e+00
6.992070135046198585e-03 1.693007929864953853e+00
3.578658560403297304e-03 1.687500000000000000e+00
1.892830337022603261e-03 1.685607169662977300e+00
0.000000000000000000e+00 1.683834282158538365e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 1.255249920192432089e+00
2.278098385525313598e-03 1.252278098385525507e+00
3.910145254508233352e-03 1.250000000000000000e+00
6.871335756710369828e-03 1.244371335756710106e+00
1.008553401400150498e-02 1.239914465985998415e+00
1.205396205184259238e-02 1.237053962051842593e+00
1.250000000000000069e-02 1.236573365010316117e+00
1.803274722939300981e-02 1.230532747229392987e+00
2.440684599958432843e-02 1.225000000000000089e+00
2.472480989890997807e-02 1.224724809898910083e+00
2.648894793213885102e-02 1.223511052067861371e+00
3.211119875395530149e-02 1.219611198753955295e+00
3.368175149626224940e-02 1.218750000000000000e+00
4.009976592511916432e-02 1.215099765925119035e+00
4.581592993182150020e-02 1.212499999999999911e+00
4.863693347763227426e-02 1.211136933477632072e+00
5.000000000000000278e-02 1.210570863455205703e+00
5.275401507499007103e-02 1.209745984925009843e+00
5.805557699668042332e-02 1.208055576996680314e+00
6.250000000000000000e-02 1.206820509236729677e+00
6.823579593698718415e-02 1.205735795936986987e+00
6.945163789780439689e-02 1.205548362102195403e+00
7.500000000000001110e-02 1.204704884805606113e+00
7.936435291620788646e-02 1.204364352916207803e+00
8.334451459114748662e-02 1.204155485408852311e+00
8.750000000000000833e-02 1.204020216216275863e+00
9.164235077370265492e-02 1.204142350773702352e+00
9.565025905859017574e-02 1.204349740941409674e+00
1.000000000000000056e-01 1.204667679661921120e+00
1.055208920917286020e-01 1.205520892091728413e+00
1.067829379431534109e-01 1.205717062056846478e+00
1.125000000000000167e-01 1.206784281288310279e+00
1.170284267070919038e-01 1.207971573292907941e+00
1.218667648464534237e-01 1.209366764846453446e+00
1.250000000000000000e-01 1.210217880021035919e+00
1.266743589078426768e-01 1.210825641092157179e+00
1.308519588708124404e-01 1.212499999999999911e+00
1.356807865642613853e-01 1.214319213435738565e+00
1.423671211830902505e-01 1.217367121183090095e+00
1.442645760205073235e-01 1.218235423979492804e+00
1.499999999999999667e-01 1.221218169708968126e+00
1.524017528112373010e-01 1.222598247188762866e+00
1.562246658832812385e-01 1.225000000000000089e+00
1.600944601152568814e-01 1.227405539884743213e+00
1.624999999999999778e-01 1.229056359552447741e+00
1.674815139826535126e-01 1.232518486017346593e+00
1.687499999999999833e-01 1.233496965167810711e+00
1.745226301593711393e-01 1.237977369840628894e+00
1.749999999999999889e-01 1.238373595182693077e+00
1.812320808497284164e-01 1.243767919150271517e+00
1.819733376758281285e-01 1.244473337675828128e+00
1.875000000000000000e-01 1.249722408096881177e+00
1.876412391443285643e-01 1.249858760855671491e+00
1.877724825451073942e-01 1.250000000000000000e+00
1.924081177042995805e-01 1.254908117704299553e+00
1.937118136792363721e-01 1.256288186320763778e+00
1.937500000000000056e-01 1.256331983905871308e+00
1.995238142095302203e-01 1.262976185790469774e+00
2.000000000000000111e-01 1.263546854168462907e+00
2.050979091992905790e-01 1.269902090800709260e+00
2.088181809840216063e-01 1.274999999999999911e+00
2.103411336514830199e-01 1.277158866348516941e+00
2.131328580191828026e-01 1.281250000000000000e+00
2.153968510297531447e-01 1.284603148970246966e+00
2.172422002761997817e-01 1.287500000000000089e+00
2.201371082838007032e-01 1.292362891716199336e+00
2.236263035988543812e-01 1.298626303598854559e+00
2.243843211611979416e-01 1.300000000000000044e+00
2.246019827689987591e-01 1.300398017231001235e+00
2.250000000000000056e-01 1.301192308923363461e+00
2.287753143056072691e-01 1.308724685694392598e+00
2.312500000000000111e-01 1.314224533970614450e+00
2.326794514479574305e-01 1.317320548552042725e+00
2.346720737303621407e-01 1.322172073730362385e+00
2.358152068586986116e-01 1.325000000000000178e+00
2.362924738044194783e-01 1.326207526195580577e+00
2.374999999999999889e-01 1.329435330225086087e+00
2.397092954721933844e-01 1.335290704527806627e+00
2.404945828804153918e-01 1.337499999999999911e+00
2.418203464557306948e-01 1.341820346455730784e+00
2.424039029256383482e-01 1.343750000000000000e+00
2.427425933660151691e-01 1.344757406633984687e+00
2.442385438431585731e-01 1.350000000000000089e+00
2.454408027585795460e-01 1.354559197241420598e+00
2.465375330169716772e-01 1.359037533016971722e+00
2.478364684424833042e-01 1.364663531557516629e+00
2.498488045154420023e-01 1.374848804515442113e+00
2.498945132628614674e-01 1.375105486737138616e+00
2.500000000000000000e-01 1.375782014525628538e+00
2.516009373383513714e-01 1.385899062661648529e+00
2.520734808125367765e-01 1.389573480812536621e+00
2.529583292254301563e-01 1.397041670774569866e+00
2.533222794655519139e-01 1.400000000000000133e+00
2.534907814101088341e-01 1.403490781410108745e+00
2.538419024521331724e-01 1.408658097547866639e+00
2.541655353370578241e-01 1.412499999999999867e+00
2.542450258813407915e-01 1.416745025881340769e+00
2.543409434315320183e-01 1.420659056568467804e+00
2.544676014897849226e-01 1.424999999999999822e+00
2.543977291968018140e-01 1.429397729196801858e+00
2.543390438558592592e-01 1.433160956144140741e+00
2.543109760766034122e-01 1.437500000000000000e+00
2.540471940257098549e-01 1.441547194025709855e+00
2.537825595138484269e-01 1.446217440486151418e+00
2.535897045314897125e-01 1.449999999999999956e+00
2.532515773463239750e-01 1.453251577346323931e+00
2.525981980581769037e-01 1.459901801941822841e+00
2.523875246210335321e-01 1.462499999999999911e+00
2.520494219301794292e-01 1.464549421930179340e+00
2.506593977901886983e-01 1.474340602209811557e+00
2.505914302964972751e-01 1.475000000000000311e+00
2.504916396974846693e-01 1.475491639697484647e+00
2.500000000000000000e-01 1.478078827176512178e+00
2.485282614291002279e-01 1.486028261429100272e+00
2.477718633713856811e-01 1.489728136628614363e+00
2.463067725448410683e-01 1.496306772544841124e+00
2.454109774412757683e-01 1.500000000000000000e+00
2.438199563023197014e-01 1.506180043697680215e+00
2.437918974985855414e-01 1.506291897498585497e+00
2.437499999999999944e-01 1.506428889059928000e+00
2.409628982347757631e-01 1.515962898234775480e+00
2.383114491442266947e-01 1.524188550855773094e+00
2.380657357582587619e-01 1.524999999999999911e+00
2.379122708287065846e-01 1.525412270828706340e+00
2.358342175025661680e-01 1.531250000000000000e+00
2.345105523164818240e-01 1.534510552316481924e+00
2.332677824312645032e-01 1.537500000000000089e+00
2.308437638104550715e-01 1.543343763810455238e+00
2.302137123650010164e-01 1.544786287634999145e+00
2.279572181014996590e-01 1.549999999999999822e+00
2.269977282856480150e-01 1.551997728285648082e+00
2.250000000000000056e-01 1.555984708469570155e+00
2.228360211203058716e-01 1.560336021120305894e+00
2.187500000000000000e-01 1.568040861948688525e+00
2.185047554278575221e-01 1.568504755427857500e+00
2.178482750763180986e-01 1.569651724923682101e+00
2.147902453782475629e-01 1.575000000000000178e+00
2.139307430351177486e-01 1.576430743035117876e+00
2.125000000000000222e-01 1.578590718082509170e+00
2.090074049719144456e-01 1.584007404971914390e+00
2.066741002447718689e-01 1.587499999999999911e+00
2.039164167500153724e-01 1.591416416750015550e+00
2.000000000000000111e-01 1.596680262507740533e+00
1.985722015226406012e-01 1.598572201522640679e+00
1.974219958420169174e-01 1.600000000000000089e+00
1.929791607396299236e-01 1.605479160739630151e+00
1.875000000000000000e-01 1.611761678515418739e+00
1.871493836771649932e-01 1.612149383677164982e+00
1.812499999999999944e-01 1.618405524372313220e+00
1.810826331937353817e-01 1.618582633193735409e+00
1.749999999999999889e-01 1.624491511986187353e+00
1.747421792736796320e-01 1.624742179273679810e+00
1.687499999999999833e-01 1.630030937142515013e+00
1.681031563938541751e-01 1.630603156393854114e+00
1.624999999999999778e-01 1.635063564471726183e+00
1.611430143908092472e-01 1.636143014390809114e+00
1.562500000000000000e-01 1.639637906817288826e+00
1.538408026965903119e-01 1.641340802696590107e+00
1.499999999999999944e-01 1.643762210846289262e+00
1.461537122908556086e-01 1.646153712290855609e+00
1.392440689552815469e-01 1.650000000000000133e+00
1.381417168787681948e-01 1.650641716878768150e+00
1.357604326712140708e-01 1.651739567328786018e+00
1.295626089098678990e-01 1.654562608909867949e+00
1.250786755913537718e-01 1.656250000000000000e+00
1.205308585447084357e-01 1.658030858544708330e+00
1.154342656622690533e-01 1.659565734337731024e+00
1.108277389834387144e-01 1.660827738983438717e+00
1.029121458163601843e-01 1.662499999999999867e+00
1.005335054122447058e-01 1.663033505412244706e+00
1.000000000000000056e-01 1.663145645591963984e+00
9.930427117740997511e-02 1.663195728822589814e+00
8.909487196474008552e-02 1.664094871964740152e+00
8.749999999999999445e-02 1.664234803933164475e+00
8.582412338922358608e-02 1.664175876610776594e+00
7.637451350539356532e-02 1.663874513505393615e+00
7.499999999999999722e-02 1.663842460555774005e+00
7.383335272436256091e-02 1.663666647275637622e+00
6.673948000657953239e-02 1.662500000000000089e+00
6.306664827065139312e-02 1.661933351729348862e+00
6.157380974824077507e-02 1.661573809748240871e+00
5.321669074550302442e-02 1.659283309254496963e+00
5.000000000000000278e-02 1.658160338663198452e+00
4.420168269954210388e-02 1.655798317300457789e+00
4.246284442472263859e-02 1.654962844424722412e+00
3.581355482226756398e-02 1.651686445177732221e+00
3.318007399821479297e-02 1.649999999999999911e+00
2.816448314055960966e-02 1.646835516859440407e+00
2.500000000000000139e-02 1.644438181699478863e+00
2.109118718257252736e-02 1.641408812817427343e+00
1.875000000000000278e-02 1.639215207431861110e+00
1.468799574025468450e-02 1.635312004259745322e+00
1.250000000000000069e-02 1.632773029983828561e+00
9.011806142055010793e-03 1.628488193857945188e+00
6.250000000000000347e-03 1.624553342552519597e+00
4.046255119004105519e-03 1.620953744880995639e+00
0.000000000000000000e+00 1.614305654399537771e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 1.271794295818049036e+00
3.682556845495451019e-03 1.266182556845495188e+00
6.250000000000000347e-03 1.261840073458440514e+00
8.546395117260421892e-03 1.258546395117260408e+00
1.250000000000000069e-02 1.253558464494371361e+00
1.413712080261475719e-02 1.251637120802614689e+00
1.582293240050920008e-02 1.250000000000000000e+00
2.050138411526722382e-02 1.245501384115267118e+00
2.500000000000000139e-02 1.242023109306763518e+00
2.763804568514075660e-02 1.240138045685140744e+00
3.125000000000000000e-02 1.237870048757065744e+00
3.543971019281936391e-02 1.235439710192819396e+00
3.750000000000000555e-02 1.234382436432652774e+00
4.308311152741844952e-02 1.231916888472581739e+00
4.375000000000000416e-02 1.231619341495002073e+00
4.400593648398166968e-02 1.231505936483981767e+00
5.000000000000000278e-02 1.229361180243813134e+00
5.331075064609852587e-02 1.228310750646098626e+00
6.108887886457402966e-02 1.226411121135426052e+00
6.250000000000000000e-02 1.226117917024210247e+00
6.343497053807510555e-02 1.225934970538075319e+00
7.118258062383001072e-02 1.225000000000000089e+00
7.456809012560161598e-02 1.224568090125601749e+00
7.548031963091753060e-02 1.224519680369082542e+00
8.698179938080596862e-02 1.224481799380805924e+00
8.797195448314383548e-02 1.224528045516856345e+00
9.195659576889006481e-02 1.225000000000000089e+00
9.919041231253791779e-02 1.225809587687462177e+00
1.000000000000000056e-01 1.225954324492409819e+00
1.011494965766146364e-01 1.226149496576614872e+00
1.095833635281246721e-01 1.227916636471875655e+00
1.125000000000000028e-01 1.228706080781398313e+00
1.177620640546191561e-01 1.230262064054619353e+00
1.192773612652669318e-01 1.230722638734733199e+00
1.250000000000000000e-01 1.232769573441368172e+00
1.283509592412482303e-01 1.234149040758751870e+00
1.312500000000000056e-01 1.235445875059573595e+00
1.368861375438282513e-01 1.238113862456171610e+00
1.375000000000000111e-01 1.238428859308341234e+00
1.395172511976084662e-01 1.239517251197608472e+00
1.437499999999999889e-01 1.241727586852268139e+00
1.450219096945482289e-01 1.242478090305451754e+00
1.499999999999999944e-01 1.245453849669164503e+00
1.527486398629908093e-01 1.247251360137008991e+00
1.565438101909309432e-01 1.250000000000000000e+00
1.600157882407810539e-01 1.252484211759218979e+00
1.624999999999999778e-01 1.254422885772158880e+00
1.670259250992325306e-01 1.257974074900767514e+00
1.687499999999999833e-01 1.259462621481231004e+00
1.737285738295423487e-01 1.263771426170457346e+00
1.749999999999999889e-01 1.264930574677820108e+00
1.801769565100576065e-01 1.269823043489942238e+00
1.852048656064491094e-01 1.274999999999999911e+00
1.863375597833777930e-01 1.276162440216622285e+00
1.909041593160178407e-01 1.281250000000000000e+00
1.922469028859888907e-01 1.282753097114011087e+00
1.960912195291714677e-01 1.287500000000000089e+00
1.978187393368012192e-01 1.289681260663198881e+00
2.000000000000000111e-01 1.292530561485079055e+00
2.032509606782396117e-01 1.296749039321760444e+00
2.055144115905387647e-01 1.300000000000000044e+00
2.083238036553451411e-01 1.304176196344654759e+00
2.125000000000000222e-01 1.310689959204438093e+00
2.132240881870083038e-01 1.311775911812991691e+00
2.151290155539624660e-01 1.315129015553962555e+00
2.177639760487896370e-01 1.319736023951210591e+00
2.205776241373170743e-01 1.324999999999999956e+00
2.220767992581066941e-01 1.327923200741893073e+00
2.249999999999999778e-01 1.333824798675399048e+00
2.262473582531300542e-01 1.336252641746869863e+00
2.268429802713174126e-01 1.337499999999999911e+00
2.281911708957010954e-01 1.340691170895701001e+00
2.295108623029498141e-01 1.343750000000000000e+00
2.300574683023952627e-01 1.344942531697604693e+00
2.321405492280884386e-01 1.350000000000000089e+00
2.336284417761698151e-01 1.353871558223830096e+00
2.362446744033256663e-01 1.361244674403325750e+00
2.368855546497382336e-01 1.363114445350261938e+00
2.374999999999999889e-01 1.365071621577942595e+00
2.398928805654715890e-01 1.372607119434528178e+00
2.417135249138074315e-01 1.379213524913807554e+00
2.425612869089872892e-01 1.382438713091012739e+00
2.437499999999999944e-01 1.387438223459101838e+00
2.449886454984755435e-01 1.392511354501524412e+00
2.456173653150666158e-01 1.395617365315066305e+00
2.464794870049782649e-01 1.399999999999999911e+00
2.470785000671922305e-01 1.402921499932807681e+00
2.483991624533767872e-01 1.410899162453376654e+00
2.486022423700191553e-01 1.412499999999999867e+00
2.487923611062365092e-01 1.413707638893763496e+00
2.500000000000000000e-01 1.423376203069313561e+00
2.501861034335310374e-01 1.424813896566468729e+00
2.502129093129256132e-01 1.424999999999999822e+00
2.502253509085425875e-01 1.425225350908542632e+00
2.511370617334257593e-01 1.436362938266574352e+00
2.512543107693405720e-01 1.437500000000000000e+00
2.512661246419902739e-01 1.438766124641990274e+00
2.516216806188992794e-01 1.448378319381100621e+00
2.517019885789952283e-01 1.450000000000000178e+00
2.516611119989058398e-01 1.451661111998905795e+00
2.516027465274179864e-01 1.460897253472581925e+00
2.516251773438152317e-01 1.462499999999999911e+00
2.515025886120652587e-01 1.464002588612065114e+00
2.509971587389412950e-01 1.474002841261058849e+00
2.509831558143334473e-01 1.475000000000000089e+00
2.508810726142287062e-01 1.475881072614229073e+00
2.500000000000000000e-01 1.484904047961391305e+00
2.497718199788004079e-01 1.487271819978800425e+00
2.497141557822190883e-01 1.487785844217780928e+00
2.482991880707409171e-01 1.498299188070740806e+00
2.480187437967182051e-01 1.500000000000000000e+00
2.476581073030197089e-01 1.502341892696980263e+00
2.465061618313240388e-01 1.509006161831324189e+00
2.446755768965205025e-01 1.517824423103479425e+00
2.443414433266536123e-01 1.519341443326653440e+00
2.430299243251873020e-01 1.524999999999999911e+00
2.418868368884272702e-01 1.529386836888427137e+00
2.413299052072556961e-01 1.531250000000000000e+00
2.404244350463909941e-01 1.534575564953609028e+00
2.396355640658650310e-01 1.537500000000000089e+00
2.391133127223463162e-01 1.539113312722346416e+00
2.374999999999999889e-01 1.543887108920248386e+00
2.359702001160854934e-01 1.548470200116085493e+00
2.354279422456730109e-01 1.549999999999999822e+00
2.342786887320323919e-01 1.553221311267967586e+00
2.326531530763281119e-01 1.557653153076328012e+00
2.312500000000000111e-01 1.561094486647105928e+00
2.290620583455535431e-01 1.566562058345553510e+00
2.256849515620711066e-01 1.574315048437928910e+00
2.253994927869016340e-01 1.574999999999999956e+00
2.252707465101267126e-01 1.575270746510126552e+00
2.250000000000000056e-01 1.575792971782475016e+00
2.211352330552023293e-01 1.583635233055202374e+00
2.191319722415088211e-01 1.587499999999999911e+00
2.167889437596536295e-01 1.591788943759653741e+00
2.156261689149771843e-01 1.593750000000000000e+00
2.122118503966468062e-01 1.599711850396646984e+00
2.120370388103067216e-01 1.600000000000000089e+00
2.113099622387139553e-01 1.601190037761286211e+00
2.074585658041745440e-01 1.607458565804174677e+00
2.062500000000000167e-01 1.609232194739309563e+00
2.024454702508400872e-01 1.614945470250840120e+00
2.000000000000000111e-01 1.618317312952617604e+00
1.972097247164021627e-01 1.622209724716402235e+00
1.937500000000000056e-01 1.626660574861947151e+00
1.917487965951233109e-01 1.629248796595123228e+00
1.875000000000000000e-01 1.634308222412991007e+00
1.860438373057613504e-01 1.636043837305761306e+00
1.812499999999999944e-01 1.641305502004168249e+00
1.800828242446661509e-01 1.642582824244666062e+00
1.749999999999999889e-01 1.647666112326810151e+00
1.738325185079293567e-01 1.648832518507929334e+00
1.725874827022500224e-01 1.649999999999999911e+00
1.673053613783302973e-01 1.654805361378330453e+00
1.655338846174698453e-01 1.656250000000000000e+00
1.604516070272438699e-01 1.660451607027243925e+00
1.577757687280347265e-01 1.662500000000000089e+00
1.533703720499441370e-01 1.665870372049944148e+00
1.499999999999999944e-01 1.668166529229220929e+00
1.458125651521308408e-01 1.670812565152130613e+00
1.386963259688352990e-01 1.674999999999999822e+00
1.379581701070487498e-01 1.675458170107048783e+00
1.375000000000000111e-01 1.675710537466223560e+00
1.361422657765695987e-01 1.676357734223430151e+00
1.296010404263174820e-01 1.679601040426317304e+00
1.250000000000000000e-01 1.681696970405488933e+00
1.208425491141058294e-01 1.683342549114105857e+00
1.187499999999999944e-01 1.684187326452600608e+00
1.144207823851935840e-01 1.685579217614806335e+00
1.125000000000000028e-01 1.686214441865280245e+00
1.115137760868687572e-01 1.686513776086868699e+00
1.076099519526395876e-01 1.687500000000000000e+00
1.015684218646679127e-01 1.689068421864667879e+00
1.000000000000000056e-01 1.689441983935514369e+00
9.777258959501736180e-02 1.689727410404982644e+00
9.069815560570115842e-02 1.690698155605701247e+00
8.749999999999999445e-02 1.691100900115918737e+00
8.378217094619708205e-02 1.691217829053802912e+00
8.124999999999998890e-02 1.691257774695186455e+00
7.879065713131137849e-02 1.691290657131311548e+00
7.500000000000001110e-02 1.691291743873473363e+00
7.151303459903081416e-02 1.690986965400969266e+00
6.875000000000000555e-02 1.690701389824588619e+00
6.528988502899905899e-02 1.690289885028999128e+00
6.250000000000000000e-02 1.689966459024018874e+00
6.048509146328329145e-02 1.689514908536716931e+00
5.247998074654838807e-02 1.687500000000000000e+00
5.048722009407721756e-02 1.687012779905922688e+00
5.000000000000000278e-02 1.686861475883511874e+00
4.900534350895499602e-02 1.686505343508954979e+00
4.136313443820867353e-02 1.683636865561791263e+00
3.750000000000000555e-02 1.681898672624891455e+00
3.297733239213088141e-02 1.679522667607868947e+00
2.571760426068137734e-02 1.675000000000000044e+00
2.527975928533559430e-02 1.674720240714664410e+00
2.500000000000000139e-02 1.674518765505617290e+00
2.268998583285260912e-02 1.672689985832852777e+00
1.827784832877936763e-02 1.669222151671220677e+00
1.250000000000000069e-02 1.663652951065859975e+00
1.191749485034101531e-02 1.663082505149659163e+00
1.149022928847986263e-02 1.662500000000000089e+00
7.974516285395475551e-03 1.657974516285395605e+00
6.629131497198394347e-03 1.656250000000000000e+00
6.448091115380981224e-03 1.656051908884618840e+00
3.015921969826968266e-03 1.649999999999999911e+00
1.650596313986547967e-03 1.648349403686013348e+00
0.000000000000000000e+00 1.646648890506046348e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 1.237937570028047496e+00
2.311012387647103095e-04 1.237731101238764619e+00
8.481471904696433629e-04 1.236651852809530494e+00
4.480879928799258970e-03 1.229480879928799286e+00
7.306178890594677844e-03 1.225000000000000089e+00
9.156024844553760714e-03 1.221656024844553823e+00
1.150755813514531788e-02 1.218750000000000000e+00
1.468668386478871185e-02 1.214686683864788730e+00
1.690413011585208819e-02 1.212499999999999911e+00
2.095713245817423451e-02 1.208457132458174099e+00
2.500000000000000139e-02 1.205169945840255386e+00
2.791743202340292787e-02 1.202917432023402844e+00
3.225178633588245136e-02 1.200000000000000178e+00
3.536570253676063480e-02 1.197865702536760502e+00
3.750000000000000555e-02 1.196612698718365619e+00
4.354834170536320964e-02 1.193548341705363169e+00
4.425091826288240354e-02 1.193249081737117523e+00
5.000000000000000278e-02 1.190740900252337919e+00
5.235349307531388108e-02 1.189853493075313962e+00
5.977835954658749368e-02 1.187500000000000000e+00
6.180932463611009398e-02 1.186809324636110219e+00
6.250000000000000000e-02 1.186597741514186399e+00
6.361358807420812445e-02 1.186386411925791862e+00
6.875000000000000555e-02 1.185240689303796113e+00
7.211571199481200956e-02 1.184615711994811971e+00
7.499999999999999722e-02 1.184089889213651325e+00
7.873771125795736570e-02 1.183762288742042479e+00
8.124999999999998890e-02 1.183532902775419560e+00
8.335497137650728361e-02 1.183354971376507248e+00
8.749999999999999445e-02 1.183077336091271636e+00
9.181374113677104321e-02 1.183186258863228923e+00
9.579374377445988575e-02 1.183293743774459728e+00
1.000000000000000056e-01 1.183414684853254961e+00
1.036187634555882087e-01 1.183881236544411797e+00
1.097414912177491486e-01 1.184741491217748965e+00
1.125000000000000028e-01 1.185084874469036098e+00
1.144659032402516596e-01 1.185534096759748302e+00
1.187499999999999944e-01 1.186493175896556451e+00
1.244800103514554918e-01 1.188019989648544605e+00
1.250000000000000000e-01 1.188172224289574697e+00
1.259773283595019278e-01 1.188477328359501817e+00
1.312500000000000056e-01 1.190060869100832752e+00
1.339066795150637146e-01 1.191093320484936324e+00
1.375000000000000111e-01 1.192428020647840370e+00
1.428196555301902981e-01 1.194680344469809752e+00
1.463324189173980383e-01 1.196332418917398055e+00
1.499999999999999944e-01 1.198003652001709884e+00
1.513106941984268539e-01 1.198689305801573068e+00
1.535003549712314896e-01 1.199999999999999956e+00
1.592438915991795656e-01 1.203256108400820423e+00
1.624999999999999778e-01 1.205281705368593803e+00
1.668589584598926812e-01 1.208141041540107263e+00
1.728640906286868506e-01 1.212499999999999911e+00
1.741096734597997187e-01 1.213390326540200181e+00
1.807967607487776796e-01 1.218750000000000000e+00
1.810484990101502989e-01 1.218951500989849501e+00
1.846650576308173919e-01 1.222165057630817397e+00
1.876709428624423193e-01 1.224829057137557742e+00
1.878392224886735462e-01 1.225000000000000089e+00
1.939288665931652167e-01 1.231071133406834939e+00
1.982465457921707974e-01 1.235746545792170803e+00
1.999300685265514022e-01 1.237569931473448515e+00
2.000000000000000111e-01 1.237650042787728610e+00
2.056460216367401728e-01 1.244353978363259783e+00
2.099814906184485352e-01 1.250000000000000000e+00
2.110524577691010317e-01 1.251447542230899046e+00
2.125000000000000222e-01 1.253521746030572537e+00
2.162158942769798475e-01 1.258784105723020241e+00
2.187500000000000000e-01 1.262774973193410588e+00
2.211046555309426620e-01 1.266395344469057216e+00
2.250000000000000333e-01 1.273011304766512142e+00
2.257522165755959653e-01 1.274247783424403924e+00
2.261770467086721137e-01 1.274999999999999911e+00
2.274349263798308984e-01 1.277434926379830804e+00
2.294470845994367181e-01 1.281250000000000000e+00
2.300838425644329832e-01 1.282416157435567028e+00
2.326010327101143416e-01 1.287500000000000089e+00
2.341611696561028411e-01 1.290838830343897348e+00
2.374999999999999889e-01 1.298500424352509564e+00
2.379705141448560657e-01 1.299529485855143829e+00
2.381731835421178611e-01 1.300000000000000266e+00
2.385480053988071336e-01 1.301048005398807161e+00
2.414106261462750647e-01 1.308589373853724869e+00
2.428284103076768508e-01 1.312500000000000000e+00
2.446040889692203957e-01 1.317895911030779743e+00
2.453446733909460109e-01 1.320344673390946078e+00
2.467430989676779596e-01 1.325000000000000178e+00
2.474661199659946575e-01 1.327533880034005520e+00
2.500000000000000000e-01 1.337201760772193992e+00
2.500644192188893333e-01 1.337435580781110911e+00
2.500821217864500623e-01 1.337500000000000133e+00
2.500990153036557473e-01 1.337599015303655881e+00
2.522714951749897017e-01 1.347728504825010276e+00
2.527875163882113974e-01 1.350000000000000089e+00
2.532595633428438298e-01 1.353259563342843919e+00
2.540691837884052617e-01 1.358430816211595005e+00
2.553062355363167057e-01 1.367806235536316750e+00
2.554990074701896097e-01 1.369500992529810279e+00
2.562499999999999778e-01 1.377849660137587140e+00
2.565387073175899313e-01 1.380961292682409969e+00
2.565792805377958841e-01 1.381579280537795995e+00
2.571287811222641717e-01 1.392871218877735684e+00
2.571659918480965201e-01 1.394665991848096365e+00
2.572508437631647604e-01 1.399999999999999911e+00
2.571833945641885388e-01 1.405316605435811494e+00
2.572193779219673071e-01 1.406250000000000000e+00
2.571551146080996442e-01 1.407155114608099833e+00
2.570385793098032279e-01 1.412500000000000089e+00
2.567401470425848542e-01 1.418259852957415079e+00
2.566877957550195433e-01 1.419187795755019632e+00
2.562971633222016488e-01 1.424999999999999822e+00
2.557631878258393443e-01 1.430763187825839333e+00
2.556518676620307406e-01 1.431848132337969037e+00
2.550931840361255754e-01 1.437500000000000000e+00
2.544367363962889428e-01 1.441936736396288943e+00
2.538179665762478887e-01 1.446182033423752067e+00
2.532909361171574725e-01 1.449999999999999956e+00
2.527614960271922229e-01 1.452761496027192178e+00
2.511099534509182996e-01 1.461390046549081667e+00
2.509271081654095847e-01 1.462499999999999911e+00
2.507354454321255033e-01 1.463235445432125470e+00
2.500000000000000000e-01 1.466319676477089606e+00
2.483670078409519477e-01 1.473367007840951981e+00
2.479136469435579693e-01 1.475000000000000089e+00
2.472100919835156785e-01 1.477789908016484466e+00
2.457503645106652868e-01 1.483250364510665387e+00
2.437500000000000222e-01 1.489788720393589116e+00
2.428311073895771111e-01 1.492831107389577250e+00
2.419697124384781461e-01 1.495530287561521732e+00
2.405473476788481113e-01 1.500000000000000000e+00
2.397256511483580321e-01 1.502225651148358043e+00
2.374999999999999889e-01 1.507984278969414227e+00
2.362419155198069998e-01 1.511241915519806911e+00
2.345081575341885771e-01 1.515491842465811256e+00
2.325926442151152462e-01 1.520092644215115030e+00
2.304116265734151292e-01 1.524999999999999911e+00
2.286521270381312032e-01 1.528652127038131248e+00
2.273210186768153673e-01 1.531250000000000000e+00
2.244387302074742074e-01 1.536938730207474180e+00
2.241208936509568317e-01 1.537500000000000089e+00
2.230807131198677407e-01 1.539419286880132187e+00
2.199990433540598422e-01 1.544999043354060131e+00
2.171190350691982185e-01 1.550000000000000044e+00
2.153796663230292674e-01 1.552879666323029317e+00
2.125000000000000222e-01 1.557308813858677921e+00
2.104397332549558797e-01 1.560439733254955996e+00
2.090329835584041618e-01 1.562500000000000000e+00
2.052792075635422597e-01 1.567779207563542387e+00
2.000000000000000111e-01 1.574700151456899899e+00
1.998670590364944877e-01 1.574867059036494821e+00
1.997619852099857818e-01 1.575000000000000178e+00
1.985598918728660733e-01 1.576440108127134199e+00
1.941813501300060640e-01 1.581681350130005992e+00
1.889980744498070409e-01 1.587499999999999911e+00
1.882913326910131135e-01 1.588291332691013080e+00
1.828644778348688105e-01 1.593749999999999778e+00
1.820557566269074279e-01 1.594555756626907517e+00
1.761246106630803554e-01 1.600000000000000089e+00
1.755469813695932635e-01 1.600546981369593613e+00
1.749999999999999889e-01 1.601015948040793058e+00
1.692353961625844283e-01 1.605764603837415816e+00
1.687039632558484104e-01 1.606203963255848688e+00
1.624999999999999778e-01 1.610921565838250302e+00
1.615911432205235088e-01 1.611591143220523437e+00
1.562500000000000000e-01 1.615231724447384831e+00
1.541465975618760142e-01 1.616646597561875787e+00
1.499999999999999944e-01 1.619192224404760072e+00
1.463420195769418175e-01 1.621342019576941684e+00
1.437499999999999889e-01 1.622776739170062044e+00
1.381051123462792574e-01 1.625605112346279135e+00
1.375000000000000111e-01 1.625908382276017639e+00
1.359607806549213704e-01 1.626539219345078724e+00
1.312500000000000056e-01 1.628547289881479898e+00
1.293557327912854826e-01 1.629355732791285760e+00
1.250000000000000000e-01 1.630998601892411415e+00
1.201135415906419007e-01 1.632613541590641981e+00
1.187499999999999944e-01 1.633072982156247521e+00
1.163811102650823548e-01 1.633618889734917756e+00
1.125000000000000028e-01 1.634580572528927522e+00
1.101515773841737489e-01 1.635151577384173827e+00
1.062500000000000111e-01 1.635986059501825185e+00
1.007378631846689854e-01 1.636762136815330893e+00
1.000000000000000056e-01 1.636848980428718736e+00
9.943122877205254340e-02 1.636931228772052549e+00
9.375000000000000000e-02 1.637477308502504281e+00
8.771572197510940638e-02 1.637715721975109506e+00
8.749999999999999445e-02 1.637732274206227245e+00
8.727940552541074704e-02 1.637720594474589397e+00
8.124999999999998890e-02 1.637610568558631741e+00
7.535205565826191831e-02 1.637147944341738048e+00
7.500000000000001110e-02 1.637102635099622505e+00
7.455552481666803677e-02 1.637055524816667829e+00
6.875000000000000555e-02 1.636296017603493080e+00
6.457844846669576200e-02 1.635421551533304152e+00
6.250000000000000000e-02 1.634915586300523582e+00
5.903555626495790576e-02 1.634035556264958000e+00
5.625000000000000139e-02 1.633368070043248466e+00
5.467666182516908724e-02 1.632823338174830941e+00
5.000000000000000278e-02 1.631164780625107280e+00
4.561803979770606698e-02 1.629381960202293866e+00
4.375000000000000416e-02 1.628494298257957995e+00
3.836728342381808682e-02 1.625867283423817922e+00
3.750000000000000555e-02 1.625462063807450397e+00
3.720375864259020671e-02 1.625296241357409910e+00
3.125000000000000000e-02 1.621744875661476959e+00
2.943628013838439292e-02 1.620563719861615626e+00
2.500000000000000139e-02 1.617291298667714372e+00
2.228800755411915191e-02 1.615211992445880984e+00
1.875000000000000278e-02 1.612017967684467035e+00
1.574911006551958648e-02 1.609250889934480622e+00
1.250000000000000069e-02 1.605743855613886772e+00
9.829892827150715773e-03 1.602670107172849523e+00
8.122411726156655160e-03 1.600000000000000089e+00
4.659168794436050788e-03 1.595340831205563914e+00
0.000000000000000000e+00 1.587586947465848608e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.133167558445024259e+00
1.893964111174020878e-03 1.135606035888826026e+00
4.718475777422570516e-03 1.142218475777422526e+00
5.455230531251786634e-03 1.144544769468748058e+00
7.790008619858510182e-03 1.149999999999999911e+00
9.093855990941387621e-03 1.153406144009058609e+00
1.058904565571993847e-02 1.156250000000000000e+00
1.329326270336155316e-02 1.161706737296638536e+00
1.377614862131958454e-02 1.162500000000000089e+00
1.559883480156840432e-02 1.165598834801568451e+00
1.793224166445747322e-02 1.169567758335542607e+00
2.148656744871201008e-02 1.175000000000000044e+00
2.295425379243472633e-02 1.177045746207565191e+00
2.500000000000000139e-02 1.179688062738086352e+00
2.837628441696143575e-02 1.184123715583038638e+00
3.125000000000000000e-02 1.187589658623339872e+00
3.400134427445906937e-02 1.190998655725540978e+00
3.750000000000000555e-02 1.194866118333315352e+00
3.994562110844428887e-02 1.197554378891555693e+00
4.220391594333833263e-02 1.199999999999999956e+00
4.601029644841210520e-02 1.203989703551587853e+00
5.000000000000000278e-02 1.207875230160448954e+00
5.235292531295557272e-02 1.210147074687044189e+00
5.478757538554202000e-02 1.212499999999999911e+00
5.874237457603714851e-02 1.216257625423962985e+00
6.153686208875875502e-02 1.218750000000000000e+00
6.535724365894213239e-02 1.222142756341058067e+00
6.868608188547327409e-02 1.225000000000000089e+00
7.206307952782448067e-02 1.227936920472175508e+00
7.499999999999999722e-02 1.230395347501144876e+00
7.891119888657247006e-02 1.233588801113427724e+00
8.124999999999998890e-02 1.235509267031282388e+00
8.577933633387971324e-02 1.239220663666120270e+00
8.749999999999999445e-02 1.240587536801768698e+00
9.270388804033975749e-02 1.244796111959660223e+00
9.914637899930997533e-02 1.250000000000000000e+00
9.961187296334385322e-02 1.250388127036656138e+00
1.000000000000000056e-01 1.250705379499311043e+00
1.034700312719542131e-01 1.253470031271953999e+00
1.065599250020453914e-01 1.255940074997954792e+00
1.125000000000000028e-01 1.260746286478340528e+00
1.134754416205215055e-01 1.261524558379478300e+00
1.187499999999999944e-01 1.265863869198246672e+00
1.203255338135388597e-01 1.267174466186461013e+00
1.250000000000000000e-01 1.271044067598456451e+00
1.271411735430394707e-01 1.272858826456960468e+00
1.295590969769401801e-01 1.274999999999999911e+00
1.338211736190036416e-01 1.278678826380996281e+00
1.367026749507355698e-01 1.281250000000000000e+00
1.404231092554133753e-01 1.284576890744586475e+00
1.434817644840260809e-01 1.287500000000000089e+00
1.468111090301931765e-01 1.290688890969806879e+00
1.499999999999999944e-01 1.293762659945480564e+00
1.531878035234210400e-01 1.296812196476579082e+00
1.562576063357252187e-01 1.300000000000000044e+00
1.593035903805723463e-01 1.303196409619427509e+00
1.624999999999999778e-01 1.306598752322589263e+00
1.653576325640234157e-01 1.309642367435976507e+00
1.687499999999999833e-01 1.313605484247177824e+00
1.711398657681622582e-01 1.316360134231837620e+00
1.749999999999999889e-01 1.321030967798992650e+00
1.767934596523350055e-01 1.323206540347664939e+00
1.781881042500250145e-01 1.324999999999999956e+00
1.822155276646711397e-01 1.330284472335328871e+00
1.874357612202177392e-01 1.337435761220217678e+00
1.874824024014903612e-01 1.337499999999999911e+00
1.874898980248834168e-01 1.337510101975116550e+00
1.917138730489981735e-01 1.343750000000000000e+00
1.925430779746663268e-01 1.344956922025333679e+00
1.956683702692420534e-01 1.350000000000000089e+00
1.973076323698585433e-01 1.352692367630141668e+00
2.000000000000000111e-01 1.357349732695650735e+00
2.019256854831409376e-01 1.360574314516859173e+00
2.061532306903607337e-01 1.368653230690360711e+00
2.062189164524524110e-01 1.368781083547547350e+00
2.062500000000000167e-01 1.368845480651265101e+00
2.102624353310179606e-01 1.377237564668982062e+00
2.125000000000000222e-01 1.382361690590730996e+00
2.140888665246746814e-01 1.385911133475325352e+00
2.161487574902902498e-01 1.391148757490290100e+00
2.176032377934593309e-01 1.394896762206540686e+00
2.194632319055479508e-01 1.399999999999999911e+00
2.209018890463201601e-01 1.404098110953679646e+00
2.216773736426299601e-01 1.406250000000000000e+00
2.228760271096394963e-01 1.410376027109639496e+00
2.234847239081574066e-01 1.412500000000000089e+00
2.238384070389638492e-01 1.413661592961036106e+00
2.249999999999999778e-01 1.417909168963735533e+00
2.265363771651811298e-01 1.423463622834818976e+00
2.269447439511109721e-01 1.425000000000000044e+00
2.274106959932725991e-01 1.427410695993272638e+00
2.287333839468863872e-01 1.433766616053113507e+00
2.303754103261419772e-01 1.442875410326142083e+00
2.306243114911213088e-01 1.444375688508878763e+00
2.314781090913774486e-01 1.449999999999999956e+00
2.321138946355258970e-01 1.455386105364473881e+00
2.323152804385199555e-01 1.457315280438519878e+00
2.327874746755144164e-01 1.462499999999999911e+00
2.331496525502486095e-01 1.466850347449751624e+00
2.333506324758709005e-01 1.468750000000000000e+00
2.333584474066772718e-01 1.470858447406677261e+00
2.334674867612435978e-01 1.475000000000000089e+00
2.335697883163870836e-01 1.478930211683613161e+00
2.335876008764823653e-01 1.483587600876482337e+00
2.334184090515881160e-01 1.491581590948412028e+00
2.332201949604129076e-01 1.495720194960412863e+00
2.329410532141171220e-01 1.500000000000000000e+00
2.325415461483665291e-01 1.504958453851633626e+00
2.323309817258115140e-01 1.507330981725811592e+00
2.312500000000000111e-01 1.515845401561562333e+00
2.309269979383471449e-01 1.518426997938347123e+00
2.308178091407241950e-01 1.519182190859275750e+00
2.299240757422112147e-01 1.524999999999999911e+00
2.291036867854072401e-01 1.529103686785407312e+00
2.286137152103671633e-01 1.531250000000000000e+00
2.279824430143266301e-01 1.534517556985673270e+00
2.274086594944826623e-01 1.537500000000000089e+00
2.269123249721712865e-01 1.539412324972171398e+00
2.250000000000000056e-01 1.546677640323060654e+00
2.243055492944001916e-01 1.549305549294400342e+00
2.241036908373001402e-01 1.550000000000000044e+00
2.237654073535602084e-01 1.551234592646439925e+00
2.214392229024358116e-01 1.558939222902435695e+00
2.187500000000000000e-01 1.566778090309193461e+00
2.182502930738975111e-01 1.568250293073897517e+00
2.176540228671507982e-01 1.569845977132849235e+00
2.157220407663443806e-01 1.574999999999999956e+00
2.147738959401687131e-01 1.577273895940168646e+00
2.125000000000000222e-01 1.582344229896044396e+00
2.109058445976060570e-01 1.585905844597605974e+00
2.101656735201832826e-01 1.587499999999999911e+00
2.080306728339728073e-01 1.591969327166027126e+00
2.072015810728972673e-01 1.593750000000000000e+00
2.068718038720600283e-01 1.594371803872060012e+00
2.040479512822476194e-01 1.600000000000000089e+00
2.026288632540979573e-01 1.602628863254098146e+00
2.000000000000000111e-01 1.607165241530440269e+00
1.980259792015415243e-01 1.610525979201541613e+00
1.937500000000000056e-01 1.617548653011343873e+00
1.932923030355325755e-01 1.618292303035532509e+00
1.916140691995772138e-01 1.620885930800422869e+00
1.883658859978094846e-01 1.625865885997809457e+00
1.875000000000000000e-01 1.627072337659855261e+00
1.831959271109839249e-01 1.633195927110983714e+00
1.812499999999999944e-01 1.635746611044656573e+00
1.778028184693829783e-01 1.640302818469382862e+00
1.749999999999999889e-01 1.643691325372645062e+00
1.721659552209530708e-01 1.647165955220952993e+00
1.697481115767927595e-01 1.649999999999999911e+00
1.663611777812142034e-01 1.653861177781214220e+00
1.641123326618534606e-01 1.656250000000000000e+00
1.603178932996236483e-01 1.660317893299623870e+00
1.582294912461134628e-01 1.662500000000000089e+00
1.541740379059857724e-01 1.666674037905985895e+00
1.499999999999999944e-01 1.670677365294492400e+00
1.477542137297016556e-01 1.672754213729701567e+00
1.453507719556404176e-01 1.674999999999999822e+00
1.412641213808971397e-01 1.678764121380897034e+00
1.375000000000000111e-01 1.682012696419195930e+00
1.345363188906647522e-01 1.684536318890664575e+00
1.312499999999999778e-01 1.687333011694259532e+00
1.277687186878729564e-01 1.690268718687872873e+00
1.250000000000000000e-01 1.692481678340686857e+00
1.208505677095979836e-01 1.695850567709598078e+00
1.155474517363581088e-01 1.699999999999999956e+00
1.138543716783697035e-01 1.701354371678369670e+00
1.125000000000000028e-01 1.702367737208400289e+00
1.067033330779232070e-01 1.706703333077923102e+00
1.032134475081932512e-01 1.709286552491806610e+00
1.000000000000000056e-01 1.711654846612586045e+00
9.951393384381693186e-02 1.712013933843816726e+00
9.888728151135858790e-02 1.712499999999999911e+00
9.237296054258166411e-02 1.717372960542581595e+00
9.052816763049742477e-02 1.718750000000000000e+00
8.518503709012036074e-02 1.722685037090120552e+00
8.210708566756770577e-02 1.725000000000000089e+00
7.806954558686904355e-02 1.728069545586869316e+00
7.499999999999999722e-02 1.730425115745027220e+00
7.096855072256286201e-02 1.733468550722562895e+00
6.875000000000000555e-02 1.735229075039609992e+00
6.400030024402530993e-02 1.739000300244025299e+00
6.250000000000000000e-02 1.740207051783599246e+00
5.714260446189796394e-02 1.744642604461897895e+00
5.097897517591627736e-02 1.750000000000000000e+00
5.046447154032781407e-02 1.750464471540327915e+00
5.000000000000000278e-02 1.750895251717148104e+00
4.396453070642332428e-02 1.756464530706423499e+00
4.375000000000000416e-02 1.756677250055189043e+00
3.767228948571453573e-02 1.762672289485714527e+00
3.750000000000000555e-02 1.762853071174884434e+00
3.162759405968767340e-02 1.769127594059687558e+00
2.655969341247768623e-02 1.774999999999999911e+00
2.584385278041433087e-02 1.775843852780414345e+00
2.166480732651360555e-02 1.781249999999999778e+00
2.041408660556748994e-02 1.782914086605567494e+00
1.732458160213332793e-02 1.787500000000000089e+00
1.548548832005527953e-02 1.790485488320055385e+00
1.250000000000000069e-02 1.796112024413045294e+00
1.111991416500163372e-02 1.798619914165001665e+00
1.053141961086650862e-02 1.800000000000000044e+00
9.373056446401292069e-03 1.803126943553598593e+00
7.539326433977699103e-03 1.807539326433977855e+00
5.983113375442275332e-03 1.812500000000000000e+00
4.237600077420580584e-03 1.816737600077420467e+00
2.236757772139407775e-03 1.822763242227860569e+00
1.493202617702955089e-03 1.825000000000000178e+00
9.062033383603076107e-04 1.825906203338360623e+00
0.000000000000000000e+00 1.826876386746046688e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 9.482979889403209128e-01
7.981464807902956086e-04 9.492018535192097151e-01
1.316301894810719200e-03 9.499999999999999556e-01
1.927217382873994611e-03 9.519272173828738914e-01
4.051273648413146293e-03 9.584487263515868438e-01
5.575067924120244260e-03 9.624999999999999112e-01
6.922630552102908459e-03 9.680773694478971292e-01
7.194808926763700090e-03 9.687500000000000000e-01
7.533941134638935146e-03 9.700339411346390328e-01
8.913561655553766186e-03 9.749999999999998668e-01
9.679274364160099509e-03 9.778207256358398825e-01
1.082033698848922434e-02 9.812499999999999556e-01
1.271679641685669049e-02 9.872832035831433650e-01
1.280016458917394503e-02 9.874999999999999334e-01
1.295147844239384963e-02 9.879514784423938378e-01
1.596789612494619454e-02 9.965321038750538651e-01
1.727120827549140716e-02 1.000000000000000000e+00
1.949987251520519244e-02 1.005500127484795003e+00
2.062347202659488635e-02 1.008123472026594802e+00
2.327470890135184545e-02 1.014225291098648007e+00
2.500000000000000139e-02 1.017743336329780091e+00
2.731845285694101122e-02 1.022681547143058811e+00
2.843463894181554041e-02 1.024999999999999911e+00
3.141360292609417931e-02 1.031086397073905703e+00
3.150164687358963239e-02 1.031250000000000000e+00
3.173158969855213729e-02 1.031731589698552165e+00
3.459837848325640619e-02 1.037500000000000089e+00
3.559169728740269045e-02 1.039408302712597543e+00
3.750000000000000555e-02 1.043050811243966702e+00
3.987897931146819341e-02 1.047621020688531912e+00
4.111122532543973890e-02 1.050000000000000044e+00
4.408761339971795090e-02 1.055912386600281971e+00
4.479853959788862583e-02 1.057298539597888443e+00
4.746160115103648103e-02 1.062500000000000000e+00
4.834679680603111429e-02 1.064153203193968888e+00
5.000000000000000278e-02 1.067195541999273356e+00
5.274293349106432688e-02 1.072257066508935708e+00
5.417869701616803702e-02 1.075000000000000178e+00
5.703918110788282203e-02 1.080460818892117203e+00
5.876795084834604554e-02 1.083767950848345984e+00
6.071398407209619569e-02 1.087499999999999911e+00
6.133928666969929583e-02 1.088660713330300567e+00
6.407959798182399913e-02 1.093750000000000000e+00
6.574697524141388805e-02 1.096753024758586159e+00
6.753935578102360227e-02 1.100000000000000089e+00
7.013058027903854019e-02 1.104869419720961643e+00
7.329179959993556426e-02 1.110791799599935681e+00
7.447646508622048078e-02 1.113023534913779589e+00
7.500000000000001110e-02 1.113984984803069844e+00
7.884188509786374532e-02 1.121158114902136127e+00
8.124999999999998890e-02 1.125626231250305587e+00
8.322927537354948835e-02 1.129270724626450617e+00
8.749999999999999445e-02 1.137223548477120927e+00
8.759856138478469556e-02 1.137401438615215366e+00
8.782665354825862358e-02 1.137826653548258626e+00
9.202229385029585262e-02 1.145477706149703900e+00
9.449583800135155642e-02 1.149999999999999911e+00
9.647099871687223049e-02 1.153529001283127631e+00
1.000000000000000056e-01 1.159945546579836284e+00
1.009267153155748442e-01 1.161573284684424889e+00
1.014639501938971317e-01 1.162500000000000089e+00
1.031780564732122374e-01 1.165678056473212099e+00
1.053591066034573615e-01 1.169640893396542536e+00
1.082697435558467591e-01 1.174999999999999822e+00
1.097644449623737806e-01 1.177735555037626058e+00
1.125000000000000167e-01 1.182641962764610977e+00
1.142531842116292218e-01 1.185746815788370823e+00
1.181888594838720608e-01 1.193188859483872211e+00
1.185766375968393405e-01 1.193923362403160660e+00
1.217655790579484504e-01 1.199999999999999956e+00
1.228876209818117043e-01 1.202112379018188237e+00
1.250000000000000000e-01 1.205986380694162197e+00
1.273060613889506754e-01 1.210193938611049180e+00
1.285343234863896289e-01 1.212499999999999911e+00
1.315902506101398750e-01 1.218409749389860020e+00
1.317814216494428703e-01 1.218750000000000000e+00
1.322915403707153326e-01 1.219791540370715355e+00
1.349321426677303204e-01 1.225000000000000089e+00
1.358050612272945212e-01 1.226694938772705523e+00
1.375000000000000111e-01 1.230039833636083824e+00
1.400122151753198652e-01 1.234987784824680190e+00
1.437499999999999889e-01 1.242645695533833639e+00
1.441199005938691713e-01 1.243380099406130590e+00
1.447614510194891180e-01 1.244761451019488874e+00
1.472207797602440027e-01 1.250000000000000000e+00
1.481171585295150694e-01 1.251882841470485008e+00
1.499999999999999944e-01 1.255899309958339760e+00
1.521258861883657554e-01 1.260374113811634222e+00
1.555718415840006141e-01 1.268071841584000436e+00
1.559912404247414675e-01 1.269008759575258383e+00
1.585628872667216582e-01 1.274999999999999911e+00
1.597413342186244645e-01 1.277758665781375536e+00
1.612628769596572975e-01 1.281250000000000000e+00
1.634645228272941231e-01 1.286535477172705999e+00
1.638912422012853976e-01 1.287500000000000089e+00
1.647355345641256519e-01 1.289735534564125707e+00
1.670134294311283740e-01 1.295486570568871842e+00
1.687345078603063597e-01 1.299999999999999822e+00
1.704229165447410099e-01 1.304577083455258801e+00
1.722139425781639144e-01 1.309713942578163870e+00
1.736231169788057804e-01 1.313876883021194208e+00
1.749999999999999889e-01 1.318047098999101330e+00
1.767289846446757073e-01 1.323271015355324209e+00
1.773096926006810237e-01 1.324999999999999956e+00
1.782189881663549247e-01 1.328218988166354642e+00
1.795997411798292420e-01 1.332900258820170603e+00
1.809298909934400346e-01 1.337499999999999911e+00
1.823393718178680512e-01 1.342660628182131832e+00
1.826761412722283096e-01 1.343750000000000000e+00
1.830641960753501274e-01 1.345564196075350161e+00
1.841123247007222241e-01 1.350000000000000089e+00
1.847839723830144165e-01 1.352716027616985617e+00
1.867648975349160412e-01 1.361764897534916141e+00
1.870142234081658694e-01 1.362985776591834286e+00
1.875000000000000000e-01 1.365589684200232856e+00
1.889895796111090431e-01 1.373510420388890818e+00
1.895538579408784230e-01 1.377053857940878423e+00
1.906341266321642247e-01 1.384365873367835675e+00
1.915421328444271709e-01 1.391542132844427071e+00
1.919994009562522586e-01 1.395500599043747458e+00
1.924937280066333356e-01 1.399999999999999911e+00
1.929348299587153315e-01 1.405434829958715381e+00
1.929673072745696494e-01 1.406250000000000000e+00
1.930428342355200444e-01 1.406957165764479933e+00
1.933668517876227511e-01 1.412500000000000089e+00
1.935967006323779382e-01 1.418596700632377861e+00
1.936059412207564168e-01 1.418894058779243572e+00
1.937590335142278519e-01 1.424999999999999822e+00
1.937158431453255281e-01 1.431215843145325461e+00
1.937145464274720452e-01 1.431285453572527899e+00
1.935808402060638089e-01 1.437500000000000000e+00
1.933331958794503036e-01 1.443333195879450415e+00
1.932939659850995140e-01 1.444206034014900553e+00
1.929873307841659669e-01 1.449999999999999956e+00
1.925204781054738190e-01 1.455020478105473636e+00
1.922603267614227951e-01 1.457739673238577005e+00
1.918089985349061555e-01 1.462499999999999911e+00
1.913012369748964270e-01 1.466301236974896449e+00
1.909135725325207811e-01 1.468750000000000000e+00
1.905014661794275643e-01 1.471998533820572330e+00
1.900978515045608219e-01 1.475000000000000089e+00
1.896862081391421651e-01 1.477186208139142254e+00
1.878095565346889206e-01 1.487190443465311152e+00
1.877102608814362750e-01 1.487710260881436097e+00
1.875000000000000000e-01 1.488621593890264938e+00
1.854267605767465632e-01 1.497926760576746563e+00
1.849039024296870171e-01 1.500000000000000000e+00
1.840682989182022000e-01 1.503431701081797689e+00
1.829180199258631512e-01 1.507918019925863273e+00
1.812499999999999944e-01 1.513576687318626490e+00
1.800795443822355568e-01 1.517579544382235524e+00
1.790263845695654887e-01 1.520973615430434300e+00
1.777893891144253780e-01 1.524999999999999911e+00
1.770410094483023666e-01 1.527041009448302233e+00
1.755057238003170372e-01 1.531250000000000000e+00
1.736801409738197854e-01 1.536180140973819830e+00
1.731324417798907334e-01 1.537500000000000089e+00
1.719815565174969418e-01 1.540518443482503219e+00
1.701419028685651202e-01 1.545141902868565342e+00
1.681456315313701322e-01 1.550000000000000044e+00
1.664459036277670390e-01 1.553945903627766967e+00
1.626911947558990212e-01 1.562308805244100984e+00
1.625734999213643006e-01 1.562573499921364295e+00
1.625000000000000056e-01 1.562716487715220648e+00
1.584362668194980450e-01 1.570936266819498162e+00
1.563828051844670664e-01 1.575000000000000178e+00
1.542026977623971729e-01 1.579202697762397190e+00
1.499999999999999944e-01 1.586917130728067171e+00
1.497892456735361866e-01 1.587289245673536353e+00
1.496702291276037489e-01 1.587500000000000133e+00
1.492731640024785589e-01 1.588226835997521569e+00
1.452782470789117375e-01 1.595278247078911749e+00
1.424674205534516847e-01 1.600000000000000089e+00
1.406113480437055918e-01 1.603111348043705586e+00
1.375000000000000111e-01 1.608131837903910899e+00
1.358065714214408692e-01 1.610806571421441014e+00
1.312500000000000056e-01 1.618048989269354809e+00
1.309760404319512683e-01 1.618476040431951146e+00
1.299887239384818483e-01 1.620011276061518180e+00
1.260634348658050963e-01 1.626063434865805180e+00
1.250000000000000000e-01 1.627621038116916274e+00
1.210272671730842076e-01 1.633527267173084274e+00
1.187499999999999944e-01 1.636780031422856663e+00
1.158872341066688461e-01 1.640887234106668924e+00
1.124999999999999889e-01 1.645568373673534701e+00
1.106431935226084573e-01 1.648143193522608296e+00
1.093075857723674049e-01 1.649999999999999911e+00
1.053656513627372476e-01 1.655365651362737056e+00
1.004945732835823002e-01 1.662005426716417489e+00
1.001351103946890447e-01 1.662499999999999867e+00
1.000778348742037416e-01 1.662577834874203742e+00
1.000000000000000056e-01 1.662677254824448614e+00
9.468801578389904328e-02 1.669688015783898916e+00
9.070332038673553643e-02 1.674999999999999822e+00
8.933451727177098289e-02 1.676834517271770908e+00
8.749999999999999445e-02 1.679189578810344585e+00
8.388135876470373398e-02 1.683881358764703684e+00
8.124999999999998890e-02 1.687401788649374179e+00
7.852035127439388473e-02 1.691020351274393985e+00
7.500000000000001110e-02 1.695664240832122971e+00
7.313156665646723675e-02 1.698131566656467140e+00
7.173095245021390842e-02 1.699999999999999956e+00
6.778947290625025879e-02 1.705289472906249992e+00
6.250000000000000000e-02 1.712383099557275967e+00
6.244876793629350331e-02 1.712448767936293414e+00
6.241168862720486432e-02 1.712499999999999911e+00
6.217472272518012599e-02 1.712825277274819813e+00
5.783413280115751176e-02 1.718750000000000222e+00
5.715702080923774214e-02 1.719657020809237657e+00
5.340206557357309036e-02 1.725000000000000089e+00
5.199953049815982109e-02 1.726999530498160018e+00
5.000000000000000278e-02 1.729847472461499391e+00
4.681420134463545879e-02 1.734314201344635542e+00
4.375000000000000416e-02 1.738855384185953312e+00
4.176075533961999542e-02 1.741760755339619937e+00
3.750000000000000555e-02 1.748306840787941185e+00
3.682171516739748268e-02 1.749321715167397651e+00
3.638679454630033838e-02 1.750000000000000000e+00
3.463712119374759424e-02 1.752862878806252578e+00
3.205844139030412931e-02 1.757058441390304093e+00
3.125000000000000000e-02 1.758436133159958059e+00
2.739519332472559188e-02 1.764895193324725220e+00
2.500000000000000139e-02 1.769194619618841724e+00
2.287143556966400593e-02 1.772871435569663756e+00
2.168942960060717476e-02 1.774999999999999911e+00
1.873987472159190787e-02 1.781239874721592065e+00
1.873439395591167123e-02 1.781250000000000000e+00
1.872495042631655907e-02 1.781275049573683544e+00
1.602428835024729062e-02 1.787500000000000089e+00
1.504827319846366654e-02 1.790048273198463713e+00
1.250000000000000069e-02 1.797797541409812627e+00
1.192426901781133350e-02 1.799424269017811273e+00
1.175029672267678856e-02 1.800000000000000044e+00
1.156492787877058150e-02 1.800935072121229386e+00
9.454794710972824756e-03 1.809454794710972703e+00
8.824575256403548867e-03 1.812500000000000000e+00
8.062649873668562700e-03 1.816937350126331507e+00
7.445149805459967685e-03 1.819945149805460183e+00
6.639666554074115379e-03 1.825000000000000178e+00
5.646503036538060537e-03 1.830646503036537975e+00
5.467633506470535171e-03 1.832032366493529407e+00
4.674169887566578113e-03 1.837499999999999911e+00
3.666618561839773451e-03 1.841166618561839829e+00
2.326744902071607463e-03 1.847673255097928235e+00
1.878501945431441337e-03 1.850000000000000089e+00
1.217038392133973877e-03 1.851217038392134029e+00
0.000000000000000000e+00 1.852884418943000044e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 1.037794117549559969e+00
3.652297973578785394e-03 1.046347702026421356e+00
5.268773946912615191e-03 1.050000000000000266e+00
6.852288130752408682e-03 1.055647711869247551e+00
7.527012990545306828e-03 1.057527012990545190e+00
9.098677073150766154e-03 1.062500000000000000e+00
9.902023528664410240e-03 1.065097976471335528e+00
1.250000000000000069e-02 1.072161977957506895e+00
1.326969809365445216e-02 1.074230301906345719e+00
1.359263674876642208e-02 1.075000000000000178e+00
1.434927564961391289e-02 1.076849275649613968e+00
1.692424190369990269e-02 1.083075758096299968e+00
1.893498018364710503e-02 1.087499999999999911e+00
2.099141857271773909e-02 1.091508581427282243e+00
2.216895727699954785e-02 1.093750000000000000e+00
2.532626915647279153e-02 1.099673730843527153e+00
2.551158106742969223e-02 1.100000000000000089e+00
2.613647910031892396e-02 1.101136479100318866e+00
2.982013135605475831e-02 1.107679868643945298e+00
3.125000000000000000e-02 1.110069861171179673e+00
3.444203768101892355e-02 1.115557962318981078e+00
3.750000000000000555e-02 1.120601241140823712e+00
3.915980342510800433e-02 1.123340196574892147e+00
4.375000000000000416e-02 1.130767604929948433e+00
4.393650037012658549e-02 1.131063499629873403e+00
4.458150951615797580e-02 1.132081509516158047e+00
4.881471146140071299e-02 1.138685288538599183e+00
5.000000000000000278e-02 1.140397405223371408e+00
5.385239439256264693e-02 1.146147605607437336e+00
5.644998607204033958e-02 1.149999999999999911e+00
5.888719742202860180e-02 1.153612802577971275e+00
6.077266734064376563e-02 1.156250000000000000e+00
6.408487040179541849e-02 1.160915129598204532e+00
6.525079327110265559e-02 1.162500000000000089e+00
6.932064590103087509e-02 1.168179354098969336e+00
7.234165394051995934e-02 1.172341653940520034e+00
7.426940502424239643e-02 1.175000000000000044e+00
7.457859850723874695e-02 1.175421401492761309e+00
7.499999999999999722e-02 1.175986404869214574e+00
7.989684631868307352e-02 1.182603153681316854e+00
8.124999999999998890e-02 1.184406942617619141e+00
8.522541025883488552e-02 1.189774589741165123e+00
8.749999999999999445e-02 1.192702972515295112e+00
9.069174185690891121e-02 1.196808258143091219e+00
9.310509220757112736e-02 1.200000000000000178e+00
9.608588770917683708e-02 1.203914112290823013e+00
1.000000000000000056e-01 1.208900621742040382e+00
1.015963403676146126e-01 1.210903659632385221e+00
1.028116080455524495e-01 1.212499999999999911e+00
1.069961743596136577e-01 1.218003825640386228e+00
1.075861740398475624e-01 1.218749999999999778e+00
1.120877754302207485e-01 1.224587775430221015e+00
1.124065221934975739e-01 1.225000000000000089e+00
1.124467846301474699e-01 1.225053215369852566e+00
1.125000000000000028e-01 1.225121929686509681e+00
1.178723919662484909e-01 1.232127608033751542e+00
1.187499999999999944e-01 1.233278419188060138e+00
1.232609758796394395e-01 1.239239024120360577e+00
1.250000000000000000e-01 1.241519344578309703e+00
1.286313769054380773e-01 1.246368623094562089e+00
1.312662777706403716e-01 1.250000000000000000e+00
1.338777085723352189e-01 1.253622291427664681e+00
1.375000000000000111e-01 1.258640473564238027e+00
1.391452359027042784e-01 1.260854764097295799e+00
1.437499999999999889e-01 1.267382096722747820e+00
1.443229395384681979e-01 1.268177060461531669e+00
1.468577351907612849e-01 1.271857735190761174e+00
1.490254305037808369e-01 1.274999999999999911e+00
1.494288112389150769e-01 1.275571188761084995e+00
1.499999999999999944e-01 1.276401389019899968e+00
1.544535052150977916e-01 1.283046494784902292e+00
1.574009543575086156e-01 1.287500000000000089e+00
1.593876726508583475e-01 1.290612327349141886e+00
1.624999999999999778e-01 1.295497711970909904e+00
1.642741264999299233e-01 1.298225873500070016e+00
1.653503190066832884e-01 1.300000000000000044e+00
1.689320561805596754e-01 1.306067943819440025e+00
1.694005869159630473e-01 1.306900586915963114e+00
1.734288013673957185e-01 1.314071198632604354e+00
1.749999999999999889e-01 1.316926338577129263e+00
1.778481231582302036e-01 1.322151876841769935e+00
1.793520124857010400e-01 1.324999999999999956e+00
1.820585592630605265e-01 1.330441440736939374e+00
1.835548789543011705e-01 1.333554878954301026e+00
1.854262944607482366e-01 1.337499999999999911e+00
1.861144974117090733e-01 1.338885502588290866e+00
1.883518466147608983e-01 1.343750000000000000e+00
1.900190482521227353e-01 1.347480951747877187e+00
1.910925961629643399e-01 1.350000000000000089e+00
1.933950011348456732e-01 1.355895001134845845e+00
1.935925242585327943e-01 1.356407475741467250e+00
1.937499999999999778e-01 1.356828142232566758e+00
1.969839182819688173e-01 1.365516081718031183e+00
2.000000000000000111e-01 1.374553949382305573e+00
2.001152596299972108e-01 1.374884740370002634e+00
2.002125059501766724e-01 1.375212505950176523e+00
2.029654997870746769e-01 1.384534500212925456e+00
2.050808426747075808e-01 1.392580842674707498e+00
2.055552804063676409e-01 1.394444719593632254e+00
2.068496051776158029e-01 1.399999999999999911e+00
2.078105112843883773e-01 1.404689488715611834e+00
2.081855498048115483e-01 1.406250000000000222e+00
2.085467236355751375e-01 1.408546723635575315e+00
2.092510377940434985e-01 1.412500000000000089e+00
2.097290313954826291e-01 1.415270968604517510e+00
2.109408299419845423e-01 1.423440829941984287e+00
2.111222112644555449e-01 1.424999999999999822e+00
2.112890412156936959e-01 1.426210958784306149e+00
2.124790789034733118e-01 1.437479078903473484e+00
2.124804011491446265e-01 1.437500000000000000e+00
2.124821054341460569e-01 1.437517894565853771e+00
2.125000000000000222e-01 1.437860071925511463e+00
2.131037745743808443e-01 1.449396225425619189e+00
2.131479275818007058e-01 1.449999999999999956e+00
2.131389013857932224e-01 1.450638901385793211e+00
2.131918083392436991e-01 1.461808191660756151e+00
2.132117096490726282e-01 1.462499999999999911e+00
2.131637265431180761e-01 1.463163726543117882e+00
2.129476821835272204e-01 1.468750000000000000e+00
2.126744666630502600e-01 1.474825533336949768e+00
2.126734024866619444e-01 1.475000000000000311e+00
2.126558571091796968e-01 1.475155857109179625e+00
2.125000000000000222e-01 1.476849784224381512e+00
2.116249682899531415e-01 1.486624968289953053e+00
2.113985605174834859e-01 1.488601439482516664e+00
2.101514906593003607e-01 1.497651490659300144e+00
2.097547294802747375e-01 1.500000000000000000e+00
2.092161597151459551e-01 1.503283840284854289e+00
2.083099085462783995e-01 1.508309908546278333e+00
2.062500000000000167e-01 1.517682745909013864e+00
2.060582510002066381e-01 1.518558251000206472e+00
2.059411940483674985e-01 1.519058805951632340e+00
2.044927795602994869e-01 1.524999999999999911e+00
2.034626075922459087e-01 1.528462607592245837e+00
2.010967243157778250e-01 1.536403275684222303e+00
2.008023924074848754e-01 1.537499999999999867e+00
2.005950762513152574e-01 1.538095076251315474e+00
2.000000000000000111e-01 1.539738938273659263e+00
1.973275351933591049e-01 1.547327535193359083e+00
1.963347681618879681e-01 1.550000000000000266e+00
1.940630482023183445e-01 1.555936951797681544e+00
1.938894267942118110e-01 1.556389426794211772e+00
1.913831111005563912e-01 1.562500000000000000e+00
1.901967688379433696e-01 1.565196768837943342e+00
1.875000000000000000e-01 1.571045629289802736e+00
1.862544862546952895e-01 1.573754486254695495e+00
1.856458688360966558e-01 1.575000000000000178e+00
1.838703279725690254e-01 1.578629672027430875e+00
1.821322222300491844e-01 1.582132222230049123e+00
1.793205814862094682e-01 1.587499999999999911e+00
1.777674347702288826e-01 1.590267434770228805e+00
1.757465869424287841e-01 1.593750000000000000e+00
1.731721006942159857e-01 1.598172100694216002e+00
1.720401812746058523e-01 1.600000000000000089e+00
1.684488940685302250e-01 1.605948894068530475e+00
1.674220195773983844e-01 1.607577980422601804e+00
1.636062565556228310e-01 1.613606256555622842e+00
1.624999999999999778e-01 1.615229448346555907e+00
1.585828989651504595e-01 1.621082898965150454e+00
1.562500000000000000e-01 1.624372218184189975e+00
1.534067323825799856e-01 1.628406732382579936e+00
1.499999999999999944e-01 1.632999467036594154e+00
1.480828876555223550e-01 1.635582887655522288e+00
1.437499999999999889e-01 1.641167977878884354e+00
1.426188614491342987e-01 1.642618861449134160e+00
1.375000000000000111e-01 1.649017275989300257e+00
1.370589829179437169e-01 1.649558982917943784e+00
1.366966027258652572e-01 1.649999999999999911e+00
1.324996623466469792e-01 1.655000337653353082e+00
1.314522219084568733e-01 1.656250000000000000e+00
1.313582573788413810e-01 1.656358257378841348e+00
1.260238733435742886e-01 1.662500000000000089e+00
1.255514641483964910e-01 1.663051464148396663e+00
1.250000000000000000e-01 1.663649991123034466e+00
1.196357409176806580e-01 1.669635740917680966e+00
1.148471419254239595e-01 1.674999999999999822e+00
1.137457697708651599e-01 1.676245769770865035e+00
1.125000000000000028e-01 1.677602582743702886e+00
1.077557790656266112e-01 1.682755779065626456e+00
1.033762814637883831e-01 1.687500000000000222e+00
1.017559378512708501e-01 1.689255937851270817e+00
1.000000000000000056e-01 1.691079540109387880e+00
9.565143318304868136e-02 1.695651433183048784e+00
9.165898011610426610e-02 1.699999999999999734e+00
8.966477778642657770e-02 1.702164777786426608e+00
8.749999999999999445e-02 1.704450564831174519e+00
8.359094518988872957e-02 1.708590945189888632e+00
7.999329932598983617e-02 1.712499999999999911e+00
7.758027569404667145e-02 1.715080275694046641e+00
7.418784213827436802e-02 1.718750000000000000e+00
7.157805588532428764e-02 1.721578055885324421e+00
6.847440328486009697e-02 1.725000000000000089e+00
6.566576893602635301e-02 1.728165768936026581e+00
6.250000000000000000e-02 1.731762824744115470e+00
5.979911468818309428e-02 1.734799114688183153e+00
5.624999999999999445e-02 1.738949263270227696e+00
5.402875432578049808e-02 1.741528754325780692e+00
5.000000000000000278e-02 1.746362191258162611e+00
4.834501424536670477e-02 1.748345014245366702e+00
4.704161601674957532e-02 1.750000000000000000e+00
4.285522975163166826e-02 1.755355229751631718e+00
3.750000000000000555e-02 1.762442192945596897e+00
3.747433661753456213e-02 1.762474336617534387e+00
3.734718944784514577e-02 1.762652810552154836e+00
3.225690490325732601e-02 1.769756904903257100e+00
2.868302981133752025e-02 1.774999999999999911e+00
2.721002032797129738e-02 1.777210020327971041e+00
2.458756342401680409e-02 1.781250000000000000e+00
2.239327667388153406e-02 1.784893276673881424e+00
2.082023062645009526e-02 1.787500000000000089e+00
1.801464492127920550e-02 1.793014644921279377e+00
1.683090074384788887e-02 1.795669099256152146e+00
1.486380626720391548e-02 1.799999999999999822e+00
1.417509174137600997e-02 1.801675091741375967e+00
1.250000000000000069e-02 1.806528559562070146e+00
1.090691441687213596e-02 1.810906914416872127e+00
1.042819188718849960e-02 1.812500000000000000e+00
9.788962643808855196e-03 1.815211037356191159e+00
8.230878026219457660e-03 1.820730878026219690e+00
7.291511556892453678e-03 1.825000000000000178e+00
5.975262152493096557e-03 1.830975262152493066e+00
5.869647014705514990e-03 1.831630352985294419e+00
4.786078145026829989e-03 1.837500000000000133e+00
3.638406769046776627e-03 1.841138406769046831e+00
1.947052450097156275e-03 1.848052947549903013e+00
1.504716236463502551e-03 1.850000000000000089e+00
9.515359306150058356e-04 1.850951535930615233e+00
0.000000000000000000e+00 1.852147675543558636e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 8.627435614581324685e-01
3.527701645361177533e-03 8.714722983546387969e-01
4.991193327782170869e-03 8.750000000000000000e-01
6.439566200782088738e-03 8.810604337992179458e-01
6.602266473373813102e-03 8.816022664733736969e-01
8.162668056716169615e-03 8.874999999999999556e-01
9.001242015621888776e-03 8.909987579843781091e-01
9.874157371126460886e-03 8.937500000000000444e-01
1.118807581658876928e-02 8.986880758165887162e-01
1.149102664352011534e-02 9.000000000000000222e-01
1.171855380871854486e-02 9.007814461912814208e-01
1.331121755915294809e-02 9.062500000000000000e-01
1.467661838818375836e-02 9.103233816118163624e-01
1.543772120703575459e-02 9.125000000000000888e-01
1.697088073822931864e-02 9.169708807382294102e-01
1.788326967726921318e-02 9.196167303227308354e-01
1.981995447980636205e-02 9.250000000000000444e-01
2.133171842281288491e-02 9.286682815771871713e-01
2.500000000000000139e-02 9.374480700778311526e-01
2.501539834079444594e-02 9.374846016592055520e-01
2.503763631654358848e-02 9.375376363165435212e-01
2.884115600066716745e-02 9.461588439993326993e-01
3.054311812757087852e-02 9.499999999999999556e-01
3.272269079104606765e-02 9.547773092089538727e-01
3.520886212030707729e-02 9.602088621203068719e-01
3.623728755116475270e-02 9.624999999999999112e-01
3.665770560679363493e-02 9.633422943932062887e-01
3.919468796457297594e-02 9.687500000000000000e-01
4.067125058860603104e-02 9.718287494113939662e-01
4.213628915762828581e-02 9.749999999999998668e-01
4.462713254659388812e-02 9.803728674534061271e-01
4.607201783729965305e-02 9.835720178372997502e-01
4.781277715082182800e-02 9.875000000000000444e-01
4.851066895088359393e-02 9.889893310491164602e-01
5.000000000000000278e-02 9.921402177879374840e-01
5.252927584008257322e-02 9.974707241599174434e-01
5.369588256039804774e-02 1.000000000000000000e+00
5.639613515590088250e-02 1.006103864844099194e+00
5.663172302212952924e-02 1.006631723022129554e+00
6.027777471268026821e-02 1.014722225287319590e+00
6.250000000000000000e-02 1.019645608424472272e+00
6.417999570482167682e-02 1.023320004295178220e+00
6.495471182141596134e-02 1.024999999999999911e+00
6.682417484943606323e-02 1.029324174849436169e+00
6.764997349958574990e-02 1.031250000000000000e+00
6.801061192693708124e-02 1.031989388073062841e+00
7.048223093636843406e-02 1.037500000000000089e+00
7.188058478932637940e-02 1.040619415210673804e+00
7.500000000000001110e-02 1.047591699231476436e+00
7.576378461165686473e-02 1.049236215388343219e+00
7.610774262947891944e-02 1.050000000000000044e+00
7.689333530731062849e-02 1.051893335307310551e+00
7.952707876679315779e-02 1.057972921233206742e+00
8.124999999999998890e-02 1.061920370439543015e+00
8.332127597279953557e-02 1.066678724027200431e+00
8.649369840083911964e-02 1.073993698400839358e+00
8.691701495234684105e-02 1.075000000000000178e+00
8.709613281212164049e-02 1.075403867187878504e+00
8.749999999999999445e-02 1.076298901994445112e+00
9.091850013875957259e-02 1.084081499861240250e+00
9.239611448326004450e-02 1.087499999999999911e+00
9.468288074657424391e-02 1.092817119253425728e+00
9.599967735104955602e-02 1.095999677351049639e+00
9.761810665879398774e-02 1.100000000000000089e+00
9.833751550532329744e-02 1.101662484494676963e+00
1.000000000000000056e-01 1.105553907328121976e+00
1.020999189091063575e-01 1.110400081090893831e+00
1.050146706715018308e-01 1.117514670671501786e+00
1.057302562235805377e-01 1.119269743776419412e+00
1.062500000000000111e-01 1.120515032979944703e+00
1.093813123931532266e-01 1.128118687606846748e+00
1.125000000000000167e-01 1.135779958727395789e+00
1.130074647265509047e-01 1.136992535273448901e+00
1.136771912045389799e-01 1.138677191204538808e+00
1.166041031576369874e-01 1.145895896842362927e+00
1.182776681302183941e-01 1.149999999999999911e+00
1.202076611726561883e-01 1.154792338827343778e+00
1.208442572917642760e-01 1.156250000000000000e+00
1.221094833416909720e-01 1.159609483341691005e+00
1.232100108284241019e-01 1.162500000000000089e+00
1.237282485971204909e-01 1.163771751402879584e+00
1.250000000000000000e-01 1.166927968793624260e+00
1.273111195341747881e-01 1.172688880465825090e+00
1.282168102913814334e-01 1.175000000000000044e+00
1.300504644711032443e-01 1.180050464471103178e+00
1.306945665901142195e-01 1.181805433409885753e+00
1.312500000000000056e-01 1.183280024019672139e+00
1.340797777663083612e-01 1.190920222233691650e+00
1.373913186019546928e-01 1.199891318601954637e+00
1.374289254322918485e-01 1.199999999999999956e+00
1.374483795898840954e-01 1.200051620410115927e+00
1.375000000000000111e-01 1.200190126569965487e+00
1.407650707421620462e-01 1.209234929257837932e+00
1.419267483060249468e-01 1.212499999999999911e+00
1.439894000323480583e-01 1.218510599967651986e+00
1.442198258645574216e-01 1.219219825864557460e+00
1.460658178783647565e-01 1.225000000000000089e+00
1.470550747856389229e-01 1.227944925214361049e+00
1.499999999999999667e-01 1.236999247444760197e+00
1.501272006435313555e-01 1.237372799356468711e+00
1.502366654391076028e-01 1.237736665439107764e+00
1.530911226441444839e-01 1.246908877355855427e+00
1.540468966299863296e-01 1.250000000000000000e+00
1.556187652560134249e-01 1.255618765256013347e+00
1.558916950140108726e-01 1.256608304985989299e+00
1.562500000000000000e-01 1.257876071959003639e+00
1.586316806614576636e-01 1.266368319338542214e+00
1.602955626103634290e-01 1.272795562610363307e+00
1.608325908313249231e-01 1.274999999999999911e+00
1.611869482371663109e-01 1.276313051762833606e+00
1.624432107316013396e-01 1.281250000000000000e+00
1.637046465663741235e-01 1.286295353433625888e+00
1.640398193285962369e-01 1.287500000000000089e+00
1.644383712514003726e-01 1.289438371251400595e+00
1.660447937005905539e-01 1.296455206299409468e+00
1.668508195214145617e-01 1.300000000000000044e+00
1.679228779228707780e-01 1.305422877922870706e+00
1.681958665970420541e-01 1.306804133402957868e+00
1.687499999999999833e-01 1.309795135521477860e+00
1.701655411219978875e-01 1.317334458878002268e+00
1.707103574576986638e-01 1.320710357457698603e+00
1.713561510612282845e-01 1.324999999999999956e+00
1.718617789757203584e-01 1.328138221024279364e+00
1.729086599578867900e-01 1.335408659957886712e+00
1.731525955844226417e-01 1.337499999999999911e+00
1.734094921971439662e-01 1.339090507802855878e+00
1.740257172066135283e-01 1.343750000000000000e+00
1.746274144195421874e-01 1.349627414419542371e+00
1.746522343805125832e-01 1.350000000000000089e+00
1.746918594828742455e-01 1.350308140517125999e+00
1.749999999999999889e-01 1.353909284236540556e+00
1.756828661567443051e-01 1.361817133843255867e+00
1.757755397765655148e-01 1.363275539776565459e+00
1.763490644650128614e-01 1.373650935534987072e+00
1.764527175863292441e-01 1.376452717586329477e+00
1.766683955812249907e-01 1.385831604418775065e+00
1.766994426201273227e-01 1.389199442620127289e+00
1.766451606518752160e-01 1.398354839348124656e+00
1.766681616273127198e-01 1.399999999999999911e+00
1.765636520852000568e-01 1.401563652085199951e+00
1.763490962235135795e-01 1.406250000000000000e+00
1.761653333788729403e-01 1.411334666621127276e+00
1.761554244817066794e-01 1.412500000000000089e+00
1.760560240305840962e-01 1.413556024030584224e+00
1.752343676104681225e-01 1.424765632389531911e+00
1.752232702107060502e-01 1.425000000000000044e+00
1.751968695640202245e-01 1.425196869564020252e+00
1.749999999999999889e-01 1.427027826923626730e+00
1.739980546178818699e-01 1.436498054617881825e+00
1.737228259415991571e-01 1.438777174058400998e+00
1.725162276463053090e-01 1.447516227646305387e+00
1.720878655935584312e-01 1.449999999999999956e+00
1.715470158689908486e-01 1.453452984131009096e+00
1.707228820263923252e-01 1.458222882026392053e+00
1.698896429000081032e-01 1.462499999999999911e+00
1.686518681527778285e-01 1.468651868152777817e+00
1.686253822615318421e-01 1.468750000000000000e+00
1.685980000877835283e-01 1.468901999912216372e+00
1.672526221691486847e-01 1.475000000000000089e+00
1.663005364566570998e-01 1.478800536456657433e+00
1.646134157815818400e-01 1.485386584218418404e+00
1.637395870278114118e-01 1.488739587027811506e+00
1.624999999999999778e-01 1.492934165075135544e+00
1.609081656588167153e-01 1.498408165658816626e+00
1.604022544772414627e-01 1.500000000000000000e+00
1.594940776408910743e-01 1.503005922359109015e+00
1.579401949904170044e-01 1.507940194990416982e+00
1.562500000000000000e-01 1.512760744738770979e+00
1.547043983142415424e-01 1.517204398314241365e+00
1.529520427535503435e-01 1.522047957246449368e+00
1.519041922032906833e-01 1.524999999999999911e+00
1.513449847665899461e-01 1.526344984766589974e+00
1.499999999999999944e-01 1.529615687037789495e+00
1.477221485346572050e-01 1.535222148534657327e+00
1.467137633755614123e-01 1.537500000000000089e+00
1.443319706533859881e-01 1.543168029346614123e+00
1.439850156414482218e-01 1.543985015641448300e+00
1.413536815187624307e-01 1.550000000000000044e+00
1.401325722212771185e-01 1.552632572221277263e+00
1.375000000000000111e-01 1.558046529670251257e+00
1.360364202352778717e-01 1.561036420235277777e+00
1.333075777492652714e-01 1.566692422250735017e+00
1.319601258097238827e-01 1.569460125809724049e+00
1.291778030390222376e-01 1.575000000000000178e+00
1.277469565244523375e-01 1.577746956524452182e+00
1.250000000000000000e-01 1.582741923891327840e+00
1.232968633685230381e-01 1.585796863368522880e+00
1.223491704185497297e-01 1.587499999999999911e+00
1.191128795905632282e-01 1.593387120409436974e+00
1.189164314564845060e-01 1.593750000000000000e+00
1.188540520202080869e-01 1.593854052020208023e+00
1.153672740236702243e-01 1.600000000000000089e+00
1.143141280100720969e-01 1.601814128010072169e+00
1.125000000000000028e-01 1.604872412946517279e+00
1.096663134757147606e-01 1.609666313475714983e+00
1.062500000000000111e-01 1.615382284744343977e+00
1.049802130085988605e-01 1.617480213008598788e+00
1.011292739990097556e-01 1.623870726000990139e+00
1.002806227636799385e-01 1.625280622763679794e+00
1.000000000000000056e-01 1.625724265819025849e+00
9.550107801648868855e-02 1.633001078016488972e+00
9.375000000000000000e-02 1.635738174959502800e+00
9.063825910741467318e-02 1.640638259107414676e+00
8.750000000000000833e-02 1.645507958029262863e+00
8.573032084168702438e-02 1.648230320841686858e+00
8.458008087070154057e-02 1.649999999999999911e+00
8.081450378957305558e-02 1.655814503789573067e+00
8.051549652570379190e-02 1.656250000000000000e+00
7.918125185241793595e-02 1.658318748147582067e+00
7.646087478527816006e-02 1.662500000000000311e+00
7.588165077811465098e-02 1.663381650778114729e+00
7.499999999999999722e-02 1.664673301419136831e+00
7.087532197039428383e-02 1.670875321970394456e+00
6.821856410128031289e-02 1.674999999999999822e+00
6.598197887868534339e-02 1.678481978878685332e+00
6.250000000000000000e-02 1.683882585516689234e+00
6.105142074400286833e-02 1.686051420744002938e+00
6.011913828477156996e-02 1.687500000000000000e+00
5.616733285832550826e-02 1.693667332858325603e+00
5.588552829121579829e-02 1.694114471708784375e+00
5.216040317879469534e-02 1.699999999999999956e+00
5.132385540190984724e-02 1.701323855401909668e+00
5.000000000000000278e-02 1.703347198622928271e+00
4.642990886293242581e-02 1.708929908862932390e+00
4.423158220775975924e-02 1.712499999999999911e+00
4.170346810905629226e-02 1.716703468109056274e+00
4.041721166561375311e-02 1.718750000000000000e+00
3.698516830193678689e-02 1.724485168301936877e+00
3.666250960226838385e-02 1.725000000000000089e+00
3.555735001930843825e-02 1.726942649980691691e+00
3.240452370840542218e-02 1.732404523708405586e+00
3.125000000000000000e-02 1.734494148767183663e+00
2.791914210646855021e-02 1.740419142106468531e+00
2.500000000000000139e-02 1.746033824611635143e+00
2.359888979417304467e-02 1.748598889794172884e+00
2.285700940157576674e-02 1.750000000000000000e+00
2.115578766347375045e-02 1.753844212336526320e+00
1.965373245934141574e-02 1.757153732459341589e+00
1.875000000000000278e-02 1.759444195016796497e+00
1.602499841368509176e-02 1.766024998413684877e+00
1.336796520530099744e-02 1.774132034794698942e+00
1.309154613141285881e-02 1.774999999999999911e+00
1.294740256718716898e-02 1.775447402567186916e+00
1.136315197789268712e-02 1.781250000000000000e+00
1.040747140898983132e-02 1.785407471408989810e+00
9.955599202665841446e-03 1.787500000000000089e+00
9.542046794984784808e-03 1.790457953205015329e+00
8.557430667854264497e-03 1.796057430667854282e+00
7.988940739492775972e-03 1.800000000000000044e+00
7.441309822847240116e-03 1.805058690177152592e+00
7.175976529675622516e-03 1.807175976529675543e+00
6.645046049010183004e-03 1.812500000000000000e+00
5.944049108877201386e-03 1.818444049108877358e+00
5.890832063431647447e-03 1.819109167936568294e+00
5.338241369309486284e-03 1.825000000000000178e+00
4.642420379875875948e-03 1.829642420379876011e+00
4.256251941877681709e-03 1.833243748058122513e+00
3.786878451643531634e-03 1.837499999999999911e+00
2.930790960958339336e-03 1.840430790960958518e+00
7.554728354843566994e-04 1.849244527164515706e+00
5.988158994587234772e-04 1.850000000000000089e+00
3.792172158626428086e-04 1.850379217215862626e+00
0.000000000000000000e+00 1.850837946032980019e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.227761079133976363e+00
2.715819141884942122e-03 1.227715819141884879e+00
9.682483062354928921e-03 1.227817516937645070e+00
1.250000000000000069e-02 1.227959805775162394e+00
1.555438026599035434e-02 1.228054380265990453e+00
2.157446697647508183e-02 1.228425533023524974e+00
2.500000000000000139e-02 1.228747359765097302e+00
2.910483500931580758e-02 1.229104835009315888e+00
3.297516079689811336e-02 1.229524839203101960e+00
3.750000000000000555e-02 1.230150783356108501e+00
4.361044337248574931e-02 1.231110443372485985e+00
4.384962664342921534e-02 1.231150373356570960e+00
5.000000000000000278e-02 1.232298988193765599e+00
5.426230743258020350e-02 1.233237692567419774e+00
5.625000000000000139e-02 1.233734126828847533e+00
5.950234385325811615e-02 1.234502343853258299e+00
6.250000000000000000e-02 1.235178804164524191e+00
6.428828423899252131e-02 1.235711715761007579e+00
6.875000000000000555e-02 1.237006321262369646e+00
7.384828901143514202e-02 1.238651710988564858e+00
7.500000000000001110e-02 1.239044402641743758e+00
7.737977158716691228e-02 1.239879771587167001e+00
8.125000000000001665e-02 1.241161225784636279e+00
8.308479292390907878e-02 1.241915207076090821e+00
8.749999999999999445e-02 1.243622630565841547e+00
9.193542204639082449e-02 1.245564577953609087e+00
9.869624051504946594e-02 1.248696240515049460e+00
1.000000000000000056e-01 1.249261470760630877e+00
1.004852580237291376e-01 1.249514741976270882e+00
1.013667709339838713e-01 1.250000000000000000e+00
1.086970342586626587e-01 1.253802965741337427e+00
1.125000000000000028e-01 1.255945474077682089e+00
1.166624406686715965e-01 1.258337559331328404e+00
1.187499999999999944e-01 1.259636183745384885e+00
1.243710696766840568e-01 1.263128930323315968e+00
1.250000000000000000e-01 1.263537220111421444e+00
1.281339887653639986e-01 1.265633988765363815e+00
1.312500000000000056e-01 1.267682004972383369e+00
1.318769238425528678e-01 1.268123076157446905e+00
1.375000000000000111e-01 1.272103176977755545e+00
1.391575173061920800e-01 1.273342482693808009e+00
1.412083736682197554e-01 1.274999999999999911e+00
1.461492197058714415e-01 1.278850780294128464e+00
1.499999999999999944e-01 1.282069382875796526e+00
1.529398240004253839e-01 1.284560175999574616e+00
1.562030811834440036e-01 1.287500000000000089e+00
1.594901147701013322e-01 1.290509885229898845e+00
1.624999999999999778e-01 1.293340040393524237e+00
1.659157915727820509e-01 1.296584208427217888e+00
1.691985418435767996e-01 1.300000000000000044e+00
1.720366674981401722e-01 1.302963332501859917e+00
1.749999999999999889e-01 1.306263790500979294e+00
1.779767712860209627e-01 1.309523228713978860e+00
1.812499999999999944e-01 1.313437197424795810e+00
1.836717691248660467e-01 1.316328230875134064e+00
1.875000000000000000e-01 1.321113179829835227e+00
1.892453085848476990e-01 1.323254691415152395e+00
1.905327268305498922e-01 1.325000000000000178e+00
1.945083948911805471e-01 1.330491605108819586e+00
1.978439003925723250e-01 1.335343900392572447e+00
1.993225675948525621e-01 1.337500000000000133e+00
1.996002127192389730e-01 1.337899787280761199e+00
2.000000000000000111e-01 1.338517846332633932e+00
2.044411422731249039e-01 1.345558857726875113e+00
2.071048287374099850e-01 1.350000000000000089e+00
2.090563460894383496e-01 1.353443653910561872e+00
2.125000000000000222e-01 1.359880304330906897e+00
2.134418295938109444e-01 1.361558170406189205e+00
2.151985009950001526e-01 1.365198500995000064e+00
2.175071750265924198e-01 1.369992824973407686e+00
2.187500000000000000e-01 1.372788049879616556e+00
2.213762049314630387e-01 1.378623795068536939e+00
2.249215841725819287e-01 1.387421584172581879e+00
2.249653089158120678e-01 1.387534691084187699e+00
2.250000000000000056e-01 1.387626239073319390e+00
2.283507563527586437e-01 1.396649243647241079e+00
2.295447142023203657e-01 1.399999999999999911e+00
2.314556415351095020e-01 1.406044358464890509e+00
2.315312929925185115e-01 1.406250000000000000e+00
2.316252993115291148e-01 1.406625299311529131e+00
2.333207255504959610e-01 1.412500000000000089e+00
2.342264212718754846e-01 1.415773578728124704e+00
2.361941379065973512e-01 1.423694137906597268e+00
2.364888049932612479e-01 1.424999999999999822e+00
2.366831866497217940e-01 1.425816813350277990e+00
2.374999999999999889e-01 1.429925674974579675e+00
2.387844435472718796e-01 1.436215556452728137e+00
2.390555920074347862e-01 1.437500000000000000e+00
2.393042068612834528e-01 1.439304206861283353e+00
2.405390255035615987e-01 1.446960974496438457e+00
2.410236655522957627e-01 1.449999999999999956e+00
2.413894374292533951e-01 1.453889437429253251e+00
2.418329299981416547e-01 1.458167070001858079e+00
2.422724698746658023e-01 1.462499999999999911e+00
2.425803625460097035e-01 1.467580362546009543e+00
2.426153633329229953e-01 1.468750000000000000e+00
2.427013167137323513e-01 1.469798683286267726e+00
2.429178940590697722e-01 1.475000000000000089e+00
2.429575175885675398e-01 1.480457517588567695e+00
2.429521556805933069e-01 1.482047844319406726e+00
2.427423687878991765e-01 1.492742368787899121e+00
2.426680530639182820e-01 1.494831946936081568e+00
2.424383147050013232e-01 1.500000000000000000e+00
2.420219540892377674e-01 1.504521954089237834e+00
2.416331079228041800e-01 1.508366892077195764e+00
2.407840607073950534e-01 1.515784060707395131e+00
2.398322650689142521e-01 1.522667734931085537e+00
2.395364699781376006e-01 1.525000000000000133e+00
2.392017181713962937e-01 1.526701718171396216e+00
2.383451629769756386e-01 1.531250000000000000e+00
2.371291785731942381e-01 1.537129178573194421e+00
2.370337080243032912e-01 1.537500000000000089e+00
2.369075575400776956e-01 1.538092442459922493e+00
2.346774742307354833e-01 1.547177474230735594e+00
2.339193001022303875e-01 1.550000000000000044e+00
2.325262222517682775e-01 1.554973777748231756e+00
2.319600632661279194e-01 1.556960063266127792e+00
2.312500000000000111e-01 1.559122947069979004e+00
2.289186604032339978e-01 1.566418660403233964e+00
2.263759526429170443e-01 1.573624047357082834e+00
2.259154490938072024e-01 1.574999999999999956e+00
2.256536051525036557e-01 1.575653605152503633e+00
2.250000000000000333e-01 1.577171979075739250e+00
2.219759977950738761e-01 1.584475997795073754e+00
2.206487361636861322e-01 1.587499999999999911e+00
2.181043582333762332e-01 1.593104358233376150e+00
2.177696437707891397e-01 1.593750000000000000e+00
2.168965531709777239e-01 1.595603446829022332e+00
2.147931607317878078e-01 1.600000000000000089e+00
2.140098169082786661e-01 1.601509816908278871e+00
2.125000000000000222e-01 1.604268065616472505e+00
2.096260454443080734e-01 1.609626045444308318e+00
2.062499999999999889e-01 1.615460221393300033e+00
2.050440083151604254e-01 1.617544008315160209e+00
2.012010095264104570e-01 1.623798990473589665e+00
2.002872693090217704e-01 1.625287269309021676e+00
2.000000000000000111e-01 1.625706644182703275e+00
1.952949032321940892e-01 1.632794903232194006e+00
1.937500000000000056e-01 1.634909927802534302e+00
1.900584801683062042e-01 1.640058480168306021e+00
1.875000000000000000e-01 1.643337077419489756e+00
1.845975877489285932e-01 1.647097587748928449e+00
1.822423647944664271e-01 1.649999999999999911e+00
1.789425440984815097e-01 1.653942544098481626e+00
1.768771664737185390e-01 1.656250000000000000e+00
1.730373024409208593e-01 1.660537302440920904e+00
1.711618309210827249e-01 1.662500000000000089e+00
1.669457660810990951e-01 1.666945766081099123e+00
1.624999999999999778e-01 1.671341001443772400e+00
1.606426920677438419e-01 1.673142692067743909e+00
1.586904420970802754e-01 1.674999999999999822e+00
1.542113620410550667e-01 1.679211362041054922e+00
1.499999999999999944e-01 1.682834337653270618e+00
1.474644087322883601e-01 1.684964408732288366e+00
1.443722728420492318e-01 1.687500000000000000e+00
1.405959131428985154e-01 1.690595913142898699e+00
1.375000000000000111e-01 1.692953223741020530e+00
1.334971026766576807e-01 1.695997102676657597e+00
1.279284532725135093e-01 1.700000000000000178e+00
1.262429412670732776e-01 1.701242941267073316e+00
1.250000000000000000e-01 1.702068787271821648e+00
1.192366835223747229e-01 1.705763316477625136e+00
1.186442000423201942e-01 1.706144200042319925e+00
1.125000000000000028e-01 1.709873206853195882e+00
1.108510966051590857e-01 1.710851096605159105e+00
1.080084659141024028e-01 1.712499999999999911e+00
1.029076796968751289e-01 1.715407679696875132e+00
1.000000000000000056e-01 1.716990140548301902e+00
9.469708027064827061e-02 1.719697080270648382e+00
9.112049691173418342e-02 1.721379503088265928e+00
8.617881187940847065e-02 1.723678811879408412e+00
8.308863772326977037e-02 1.725000000000000089e+00
7.745842134664616963e-02 1.727458421346646400e+00
7.499999999999999722e-02 1.728492069277870247e+00
6.959058202889213673e-02 1.730409417971108033e+00
6.835751988926291878e-02 1.730857519889263063e+00
6.250000000000000000e-02 1.732880406003554308e+00
5.900996595503306408e-02 1.734009965955033206e+00
5.625000000000000139e-02 1.734918425175096424e+00
5.124393591258175062e-02 1.736256064087418283e+00
5.000000000000000278e-02 1.736591718512168647e+00
4.928372543861073846e-02 1.736783725438610926e+00
4.375000000000000416e-02 1.738159554455833256e+00
3.918944208861487727e-02 1.739189442088614923e+00
3.750000000000000555e-02 1.739587386779670286e+00
3.499815952329544955e-02 1.740001840476704587e+00
3.125000000000000000e-02 1.740627967952486088e+00
2.860781678263447578e-02 1.741107816782634377e+00
2.500000000000000139e-02 1.741694787362956465e+00
2.026557093107494295e-02 1.742234429068925117e+00
1.875000000000000278e-02 1.742368026202001374e+00
1.752623388634261953e-02 1.742526233886342535e+00
1.250000000000000069e-02 1.742976701357361158e+00
6.717633877215684404e-03 1.743282366122784088e+00
6.250000000000000347e-03 1.743287899126655383e+00
5.815326698446874124e-03 1.743315326698446688e+00
0.000000000000000000e+00 1.743412982237300124e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.5.dat <==
0.000000000000000000e+00 1.169814648660322254e+00
5.096831201350959795e-03 1.169903168798648974e+00
7.444455266739816862e-03 1.169944455266739736e+00
1.250000000000000069e-02 1.170005388046599037e+00
1.718448987601814762e-02 1.170315510123981939e+00
2.052955719364567971e-02 1.170529557193645820e+00
2.500000000000000139e-02 1.170789156087705063e+00
2.874758779959295935e-02 1.171252412200407100e+00
3.447470312357488187e-02 1.171974703123574768e+00
3.750000000000000555e-02 1.172301457092348231e+00
3.976277705050782624e-02 1.172737222949491898e+00
4.962185246035557412e-02 1.174621852460355553e+00
4.999999999999999584e-02 1.174683015514173201e+00
5.025374480455053333e-02 1.174746255195449285e+00
5.123198328781567584e-02 1.174999999999999822e+00
6.027623364522933375e-02 1.177223766354770440e+00
6.250000000000000000e-02 1.177850706490291666e+00
6.652328836081222718e-02 1.179023288360812272e+00
6.994211449689288762e-02 1.180057885503106974e+00
7.500000000000001110e-02 1.181831536272588634e+00
7.910363740769504881e-02 1.183396362592304962e+00
8.124999999999998890e-02 1.184296008061824335e+00
8.648712222226077884e-02 1.186487122222260826e+00
8.749999999999999445e-02 1.186890795670594079e+00
8.791592385975280366e-02 1.187084076140247246e+00
8.873888261249017473e-02 1.187500000000000000e+00
9.637606775888230004e-02 1.191123932241117789e+00
1.000000000000000056e-01 1.192968460083855264e+00
1.045579301634628339e-01 1.195442069836537113e+00
1.121730500422865734e-01 1.199999999999999956e+00
1.123760712755954988e-01 1.200123928724404543e+00
1.125000000000000028e-01 1.200203013898208493e+00
1.130829628821835436e-01 1.200582962882183358e+00
1.199283564720051709e-01 1.205071643527994674e+00
1.250000000000000000e-01 1.208588254473632828e+00
1.272805377547220618e-01 1.210219462245277766e+00
1.301559981250124676e-01 1.212499999999999911e+00
1.343082291153160912e-01 1.215691770884683720e+00
1.379592816935158728e-01 1.218750000000000000e+00
1.411144431385468467e-01 1.221385556861453114e+00
1.450212357447187572e-01 1.225000000000000089e+00
1.475991002278300157e-01 1.227400899772170151e+00
1.499999999999999944e-01 1.229744753634401055e+00
1.539514333036122451e-01 1.233548566696387905e+00
1.562500000000000000e-01 1.235969258690696293e+00
1.600423261765783201e-01 1.239957673823421702e+00
1.624999999999999778e-01 1.242693995012490671e+00
1.659269609833077808e-01 1.246573039016692253e+00
1.687136907820231402e-01 1.250000000000000000e+00
1.715057473380592890e-01 1.253494252661940811e+00
1.749999999999999889e-01 1.258075308528840974e+00
1.769445272088496501e-01 1.260555472791150322e+00
1.812499999999999944e-01 1.266604926516502028e+00
1.821542740592019261e-01 1.267845725940798030e+00
1.857661742676892658e-01 1.273266174267689177e+00
1.869221281096947740e-01 1.274999999999999911e+00
1.871565309484038431e-01 1.275343469051596124e+00
1.908566686551734504e-01 1.281250000000000000e+00
1.919745255030790576e-01 1.283025474496920948e+00
1.945505336143064645e-01 1.287500000000000089e+00
1.965046277785728601e-01 1.290995372221427351e+00
2.000000000000000389e-01 1.297498544492237338e+00
2.009022052983332196e-01 1.299097794701666864e+00
2.013674107330918062e-01 1.300000000000000044e+00
2.025887875223480461e-01 1.302588787522348079e+00
2.049812130396340693e-01 1.307518786960365942e+00
2.072750029683493311e-01 1.312500000000000000e+00
2.088506639844571189e-01 1.316149336015542959e+00
2.123866700986727640e-01 1.324886670098672781e+00
2.124304338386267255e-01 1.325000000000000178e+00
2.124503307506709904e-01 1.325049669249329209e+00
2.125000000000000222e-01 1.325182861755035635e+00
2.158109741366108780e-01 1.334189025863389055e+00
2.169838889508968749e-01 1.337499999999999911e+00
2.188976438817988313e-01 1.343602356118201113e+00
2.189510686493976732e-01 1.343750000000000000e+00
2.190181477301922919e-01 1.344018147730192236e+00
2.207472311872291093e-01 1.350000000000000089e+00
2.216702526734106726e-01 1.353329747326589505e+00
2.236063769012602842e-01 1.361106376901260351e+00
2.241330161379029295e-01 1.363366983862097204e+00
2.250000000000000056e-01 1.367602085141750745e+00
2.262797715644669638e-01 1.373720228435532986e+00
2.268138516473856003e-01 1.376813851647385789e+00
2.280476031081410393e-01 1.384452396891858950e+00
2.290188690158746487e-01 1.391518869015874404e+00
2.295118990501150424e-01 1.395488100949884736e+00
2.300614728917735885e-01 1.399999999999999911e+00
2.305017276486287792e-01 1.405501727648628796e+00
2.305363156283499193e-01 1.406250000000000000e+00
2.306092576143608519e-01 1.406890742385639159e+00
2.310181133845952695e-01 1.412500000000000089e+00
2.312705021365998870e-01 1.418729497863400413e+00
2.312718172839216546e-01 1.418771817283921655e+00
2.314479298131638108e-01 1.424999999999999822e+00
2.314309947499600673e-01 1.431069005250039883e+00
2.314282195685544719e-01 1.431428219568554372e+00
2.312500000000000111e-01 1.437651677682246554e+00
2.310830097373030856e-01 1.443583009737303247e+00
2.310685514451781830e-01 1.443931448554821806e+00
2.307637009652754867e-01 1.449999999999999956e+00
2.303019447530775532e-01 1.455301944753077503e+00
2.301053098026543675e-01 1.457394690197345577e+00
2.296474862823439933e-01 1.462499999999999911e+00
2.290821335729506525e-01 1.466582133572950752e+00
2.287426380077607901e-01 1.468750000000000000e+00
2.284094262177409351e-01 1.471590573782258993e+00
2.279963932453052955e-01 1.475000000000000089e+00
2.275290509461486699e-01 1.477529050946148725e+00
2.258985891688259362e-01 1.486601410831174030e+00
2.256171256706214767e-01 1.488117125670621377e+00
2.250000000000000056e-01 1.490900972052301876e+00
2.233905691300994978e-01 1.498390569130099381e+00
2.229961467912187911e-01 1.500000000000000000e+00
2.223793110150988350e-01 1.502620688984901198e+00
2.209242597192041246e-01 1.508424259719204130e+00
2.187500000000000000e-01 1.515885603507884261e+00
2.181079088421751522e-01 1.518107908842174947e+00
2.175344792894281787e-01 1.519965520710571560e+00
2.159798764975069674e-01 1.524999999999999911e+00
2.150491324752192845e-01 1.527549132475219285e+00
2.136653316435129790e-01 1.531250000000000000e+00
2.116685489207123794e-01 1.536668548920712585e+00
2.113365264752150030e-01 1.537500000000000089e+00
2.106040177329904506e-01 1.539395982267009577e+00
2.081109992933554420e-01 1.545610999293355547e+00
2.062422894510529958e-01 1.550000000000000044e+00
2.043317933213499582e-01 1.554331793321349853e+00
2.008760802265179279e-01 1.561623919773482250e+00
2.004789526665365917e-01 1.562500000000000000e+00
2.003168586353513414e-01 1.562816858635351247e+00
2.000000000000000111e-01 1.563400675757148361e+00
1.960407949768540603e-01 1.571040794976854338e+00
1.939512162351282043e-01 1.575000000000000178e+00
1.916446592760401024e-01 1.579144659276040308e+00
1.875000000000000000e-01 1.586201713253924783e+00
1.870085011394900798e-01 1.587008501139490102e+00
1.867047008830252097e-01 1.587499999999999911e+00
1.854116901052316191e-01 1.589588309894768292e+00
1.828367624861650942e-01 1.593750000000000222e+00
1.821986749888103996e-01 1.594698674988810572e+00
1.786649543529175155e-01 1.600000000000000089e+00
1.771834953787523315e-01 1.602183495378752376e+00
1.749999999999999889e-01 1.605215081166121882e+00
1.719459618071326190e-01 1.609445961807132619e+00
1.687499999999999833e-01 1.613690085578800115e+00
1.665856333121716049e-01 1.616585633312171755e+00
1.624999999999999778e-01 1.621723327767889300e+00
1.610487970045919592e-01 1.623548797004591870e+00
1.562500000000000000e-01 1.629236627742790322e+00
1.553274521929863816e-01 1.630327452192986470e+00
1.499999999999999944e-01 1.636245869676355991e+00
1.494052921102214104e-01 1.636905292110221399e+00
1.437499999999999889e-01 1.642782394962338799e+00
1.432755302053026480e-01 1.643275530205302593e+00
1.375000000000000111e-01 1.648952410031954141e+00
1.369695858715584413e-01 1.649469585871558230e+00
1.364058374426461717e-01 1.649999999999999911e+00
1.304248882810831733e-01 1.655424888281083362e+00
1.294527149098671504e-01 1.656250000000000000e+00
1.236596127154129393e-01 1.661159612715412903e+00
1.219680887436147831e-01 1.662500000000000089e+00
1.167041647987718811e-01 1.666704164798772148e+00
1.125000000000000028e-01 1.669840932294927471e+00
1.095158186339887374e-01 1.672015818633988626e+00
1.052585365887875185e-01 1.674999999999999822e+00
1.021918347428832918e-01 1.677191834742882914e+00
1.000000000000000056e-01 1.678601032103025803e+00
9.449406878965958823e-02 1.681994068789659513e+00
9.094594013024052959e-02 1.684054059869759312e+00
8.749999999999999445e-02 1.686040011997282706e+00
8.656958177696336132e-02 1.686569581776963256e+00
8.124999999999998890e-02 1.689445345772116136e+00
7.845104311689675425e-02 1.690951043116896813e+00
7.500000000000001110e-02 1.692657565176177492e+00
7.003162592708433998e-02 1.695031625927084340e+00
6.557412002398757545e-02 1.696925879976012297e+00
6.250000000000000000e-02 1.698180531609467581e+00
6.121196547471878524e-02 1.698711965474718699e+00
5.780900933773493872e-02 1.699999999999999956e+00
5.214257991629787925e-02 1.702142579916297915e+00
5.000000000000000278e-02 1.702887690297170575e+00
4.589062965420632328e-02 1.704109370345793462e+00
4.260583105243895968e-02 1.705105831052438958e+00
3.750000000000000555e-02 1.706543727479592043e+00
3.268462605247527547e-02 1.707684626052475174e+00
2.907648400774290667e-02 1.708423515992257169e+00
2.500000000000000139e-02 1.709202013455197511e+00
2.216830582860395554e-02 1.709668305828603740e+00
1.431323872886983845e-02 1.710686761271130063e+00
1.250000000000000069e-02 1.710861846127436525e+00
1.098746432373033481e-02 1.710987464323730167e+00
1.100357995698422091e-03 1.711399642004301391e+00
0.000000000000000000e+00 1.711400610961923530e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.dat <==
0.000000000000000000e+00 1.198602661000625069e+00
1.340402324671456473e-03 1.198659597675328481e+00
1.139987598516766475e-02 1.198899875985167673e+00
1.250000000000000069e-02 1.198893654673032882e+00
1.350583737354842974e-02 1.198994162626451532e+00
2.479492258727394524e-02 1.199794922587273938e+00
2.500000000000000139e-02 1.199799507619896621e+00
2.517318576547887890e-02 1.199826814234521200e+00
2.658821099461379511e-02 1.199999999999999734e+00
3.635529879289572941e-02 1.201144701207104148e+00
3.750000000000000555e-02 1.201318189958773708e+00
3.904551595446057594e-02 1.201545515954460353e+00
4.706542301292450381e-02 1.202934576987075399e+00
5.000000000000000278e-02 1.203510570020436266e+00
5.458883411851783024e-02 1.204588834118517582e+00
5.727728524229019902e-02 1.205222714757709701e+00
6.250000000000000000e-02 1.206598619145357709e+00
6.700497726426371536e-02 1.207995022735736113e+00
7.220546370224804889e-02 1.209705463702247741e+00
7.499999999999999722e-02 1.210570347209726227e+00
7.639757628588611515e-02 1.211102423714113696e+00
7.982045524878150777e-02 1.212499999999999911e+00
8.536101745939661534e-02 1.214638982540603429e+00
9.299314382737589035e-02 1.217993143827375890e+00
9.404622046133076507e-02 1.218453779538669179e+00
9.999999999999999167e-02 1.221312256552787190e+00
1.024132618453466592e-01 1.222586738154653352e+00
1.067257912912254469e-01 1.225000000000000089e+00
1.104374253432313241e-01 1.227062574656768712e+00
1.125000000000000028e-01 1.228304602161591763e+00
1.182462209894682842e-01 1.231753779010531957e+00
1.187499999999999944e-01 1.232089112900670136e+00
1.211681673028758705e-01 1.233668167302875984e+00
1.250000000000000000e-01 1.236161815224857463e+00
1.257995865344150588e-01 1.236700413465585013e+00
1.312500000000000056e-01 1.240599327368828053e+00
1.330530096413590213e-01 1.241946990358640868e+00
1.375000000000000111e-01 1.245370322598471580e+00
1.400691047810094791e-01 1.247430895218990532e+00
1.430210200050031633e-01 1.250000000000000000e+00
1.467623016208807751e-01 1.253237698379119358e+00
1.499999999999999944e-01 1.256192534464106947e+00
1.533096358206217924e-01 1.259190364179378241e+00
1.562500000000000000e-01 1.262063230074242481e+00
1.596260873636519695e-01 1.265373912636347908e+00
1.624999999999999778e-01 1.268358299080496687e+00
1.657406129668048123e-01 1.271759387033195132e+00
1.686030273903843801e-01 1.274999999999999911e+00
1.716200126675752613e-01 1.278379987332424639e+00
1.740351860014646146e-01 1.281250000000000000e+00
1.773146191354604273e-01 1.285185380864539706e+00
1.791437562952596374e-01 1.287500000000000089e+00
1.827556419672953791e-01 1.292244358032704765e+00
1.875000000000000000e-01 1.298836305082174958e+00
1.879975411048399325e-01 1.299502458895160029e+00
1.883362529551288744e-01 1.300000000000000044e+00
1.898811285608023036e-01 1.302381128560802237e+00
1.929476029604126897e-01 1.307052397039587310e+00
1.963441958518608865e-01 1.312500000000000000e+00
1.977338948460452828e-01 1.314766105153954756e+00
2.000000000000000111e-01 1.318615203241329636e+00
2.023836222809715923e-01 1.322616377719028513e+00
2.036729718198383443e-01 1.325000000000000178e+00
2.066704059449232245e-01 1.330829594055076948e+00
2.074498602488635823e-01 1.332449860248863693e+00
2.098892420561175587e-01 1.337500000000000133e+00
2.107299030435966503e-01 1.339270096956403311e+00
2.127863126925958748e-01 1.343750000000000000e+00
2.146296079181945760e-01 1.347870392081805591e+00
2.155710010031515189e-01 1.350000000000000089e+00
2.174601177191508861e-01 1.354960117719151036e+00
2.181763335555889360e-01 1.356823666444411103e+00
2.187500000000000000e-01 1.358426889781261915e+00
2.214859777215423819e-01 1.366014022278457585e+00
2.240076145800692919e-01 1.374007614580069259e+00
2.244670777788927429e-01 1.375532922221107235e+00
2.250000000000000056e-01 1.377451935964732366e+00
2.272008202633670204e-01 1.385299179736632968e+00
2.286369899081310553e-01 1.391136989908130950e+00
2.296418520710303002e-01 1.395358147928969395e+00
2.307006749654650912e-01 1.399999999999999911e+00
2.318192856119939138e-01 1.405680714388006125e+00
2.319608763475405622e-01 1.406250000000000000e+00
2.320651041571769047e-01 1.407065104157176672e+00
2.329774105321578692e-01 1.412500000000000089e+00
2.335937951416662273e-01 1.416406204858333906e+00
2.343125730691705821e-01 1.421812573069170416e+00
2.346855225126374123e-01 1.425000000000000044e+00
2.349823839301122541e-01 1.427517616069887474e+00
2.356942747027779284e-01 1.435694274702777884e+00
2.359285867704103146e-01 1.439071413229589647e+00
2.364165017896764365e-01 1.448916501789676348e+00
2.364305543869660853e-01 1.449999999999999956e+00
2.364644208395978442e-01 1.451035579160402156e+00
2.364799716245720440e-01 1.461479971624572105e+00
2.364429742665488110e-01 1.462499999999999911e+00
2.364465058959858701e-01 1.463553494104014030e+00
2.363384400258106699e-01 1.468750000000000000e+00
2.359886783163568647e-01 1.473488678316356992e+00
2.358459376282610043e-01 1.475000000000000089e+00
2.357385295150291049e-01 1.476761470484970973e+00
2.349893586452961314e-01 1.484989358645296242e+00
2.343378295555516577e-01 1.490662170444448265e+00
2.336046904213933684e-01 1.496104690421393268e+00
2.330053041085720089e-01 1.500000000000000000e+00
2.321049176211454623e-01 1.505395082378854665e+00
2.318594290982076978e-01 1.506859429098207803e+00
2.312500000000000389e-01 1.509753435791744147e+00
2.297203426289554651e-01 1.517220342628955221e+00
2.288204240724241723e-01 1.521179575927575689e+00
2.279771077596434159e-01 1.525000000000000133e+00
2.273107639752041942e-01 1.527310763975204155e+00
2.261933095256557502e-01 1.531250000000000000e+00
2.245327618388142377e-01 1.537032761838814210e+00
2.243727983349259880e-01 1.537500000000000089e+00
2.241055003425865277e-01 1.538394499657413705e+00
2.214706862700523138e-01 1.546470686270052575e+00
2.202568162462898160e-01 1.550000000000000044e+00
2.182116035273895249e-01 1.555711603527389464e+00
2.175492441916908049e-01 1.557450755808309051e+00
2.147141931076716193e-01 1.564714193107671569e+00
2.125000000000000222e-01 1.569642013325853735e+00
2.108395073443672385e-01 1.573339507344367227e+00
2.100661461315539158e-01 1.575000000000000178e+00
2.078987720638873771e-01 1.579601227936112906e+00
2.068353742085601576e-01 1.581835374208560241e+00
2.040022019437098544e-01 1.587500000000000133e+00
2.025873817039109404e-01 1.590087381703911174e+00
2.000000000000000111e-01 1.594678402146118446e+00
1.980824589873023678e-01 1.598082458987302390e+00
1.969265288988386320e-01 1.600000000000000089e+00
1.934049312307599688e-01 1.605904931230760058e+00
1.922257873866465017e-01 1.607774212613353626e+00
1.885670738741055952e-01 1.613567073874105695e+00
1.875000000000000000e-01 1.615116319404221956e+00
1.835217735634859237e-01 1.621021773563485979e+00
1.812499999999999944e-01 1.624146120228281642e+00
1.782781531595156455e-01 1.628278153159515629e+00
1.749999999999999889e-01 1.632511822909283872e+00
1.728285334186376310e-01 1.635328533418637598e+00
1.687499999999999833e-01 1.640250963222706915e+00
1.671657534638587295e-01 1.642165753463858735e+00
1.624999999999999778e-01 1.647413015656873592e+00
1.612842791845650603e-01 1.648784279184564827e+00
1.601717811713535278e-01 1.649999999999999911e+00
1.552081804526949105e-01 1.655208180452694799e+00
1.499999999999999944e-01 1.660412407491932196e+00
1.489422405227335544e-01 1.661442240522733371e+00
1.478020983416894196e-01 1.662500000000000089e+00
1.424453575097692493e-01 1.667445357509769188e+00
1.375000000000000111e-01 1.671726572589306237e+00
1.357220782670511827e-01 1.673222078267051049e+00
1.335953713757947470e-01 1.674999999999999822e+00
1.288654361870722465e-01 1.678865436187072291e+00
1.250000000000000000e-01 1.681868193811402623e+00
1.217752690489277700e-01 1.684275269048927548e+00
1.187499999999999944e-01 1.686481992121735329e+00
1.145240633787903139e-01 1.689524063378790242e+00
1.125000000000000167e-01 1.690872712525350874e+00
1.069501413741801576e-01 1.694450141374180152e+00
1.033532384452834213e-01 1.696646761554716720e+00
1.000000000000000056e-01 1.698681008493757361e+00
9.917221369353290683e-02 1.699172213693532996e+00
9.777307922143733954e-02 1.699999999999999956e+00
9.123385590468074957e-02 1.703733855904680627e+00
8.749999999999999445e-02 1.705732600899666274e+00
8.299998840771263819e-02 1.707999988407712610e+00
7.636911746486149677e-02 1.711130882535138564e+00
7.499999999999999722e-02 1.711758672851930507e+00
7.448985618398692998e-02 1.711989856183986802e+00
7.330291848838514646e-02 1.712499999999999911e+00
6.569584965394321963e-02 1.715695849653943172e+00
5.734486582710945218e-02 1.718750000000000000e+00
5.655462327346372220e-02 1.719054623273463589e+00
5.565684043422357286e-02 1.719343159565776435e+00
5.000000000000000278e-02 1.721144109500329478e+00
4.703516891839920611e-02 1.722035168918399251e+00
3.821620432240482867e-02 1.724283795677595377e+00
3.705502480926627096e-02 1.724555024809266257e+00
3.471289704529384457e-02 1.725000000000000089e+00
2.659592464451140947e-02 1.726595924644511726e+00
2.500000000000000139e-02 1.726922445688075847e+00
2.288065034463732106e-02 1.727119349655362956e+00
1.548576537917154342e-02 1.727985765379171701e+00
1.250000000000000069e-02 1.728357930554778488e+00
9.034018443683136668e-03 1.728465981556317033e+00
3.713533768057018358e-03 1.728713533768057253e+00
0.000000000000000000e+00 1.728899398016990663e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_2.dat <==
0.000000000000000000e+00 1.142387267305337240e+00
4.999308077902131844e-03 1.142499308077902009e+00
6.250000000000000347e-03 1.142457635735764310e+00
7.447108341230640992e-03 1.142552891658769276e+00
1.250000000000000069e-02 1.142706895904684217e+00
1.808634709557524131e-02 1.143086347095574995e+00
1.875000000000000278e-02 1.143093567839047697e+00
1.932964646462325548e-02 1.143170353535376771e+00
2.500000000000000139e-02 1.143573334353857884e+00
3.069523756246638965e-02 1.144304762437533540e+00
3.197223837042621752e-02 1.144472238370425998e+00
3.750000000000000555e-02 1.145136090676507568e+00
4.156634955932065473e-02 1.145933650440679186e+00
4.697144594118993904e-02 1.146971445941189716e+00
5.000000000000000278e-02 1.147478209233094404e+00
5.197055424833749854e-02 1.148029445751662436e+00
5.900907600322016777e-02 1.149999999999999911e+00
6.175515560216363053e-02 1.150744844397836086e+00
6.389444039912918483e-02 1.151394440399128971e+00
7.123782809642296987e-02 1.153762171903577105e+00
7.766780505626497133e-02 1.156250000000000000e+00
8.027128091608784488e-02 1.157228719083912338e+00
8.369012495264707696e-02 1.158690124952647116e+00
8.901040757020728389e-02 1.160989592429792827e+00
9.190673547787053810e-02 1.162500000000000089e+00
9.728513994409471177e-02 1.165214860055905355e+00
1.000000000000000056e-01 1.166665695247941947e+00
1.053747281232751409e-01 1.169625271876724826e+00
1.097479625844669654e-01 1.172247962584466840e+00
1.125000000000000028e-01 1.173861187816098051e+00
1.132005523901162269e-01 1.174299447609883584e+00
1.142024095328407068e-01 1.174999999999999822e+00
1.206881806564137627e-01 1.179311819343586087e+00
1.250000000000000000e-01 1.182463821001813908e+00
1.279024342683767468e-01 1.184597565731623448e+00
1.312500000000000056e-01 1.187269260408358562e+00
1.348226534524979425e-01 1.190177346547502069e+00
1.375000000000000111e-01 1.192423025853442065e+00
1.415807909477296289e-01 1.195919209052270338e+00
1.459222139248823047e-01 1.199999999999999956e+00
1.480106334904593146e-01 1.201989366509540691e+00
1.499999999999999944e-01 1.203914881590441688e+00
1.542870579136738640e-01 1.208212942086325903e+00
1.581839271951166748e-01 1.212499999999999911e+00
1.602211792696714432e-01 1.214778820730328501e+00
1.636333088444777428e-01 1.218750000000000000e+00
1.660023784164032512e-01 1.221497621583596871e+00
1.688045357601640206e-01 1.225000000000000089e+00
1.715057098611852959e-01 1.228494290138814726e+00
1.749999999999999889e-01 1.233275965095194993e+00
1.768157030271245711e-01 1.235684296972875407e+00
1.812499999999999944e-01 1.242288977956446550e+00
1.818467797774100392e-01 1.243153220222589894e+00
1.837854065320092822e-01 1.246285406532009254e+00
1.861010565781971993e-01 1.250000000000000000e+00
1.866301680887868519e-01 1.250869831911213259e+00
1.875000000000000000e-01 1.252366023949751161e+00
1.912321666916326213e-01 1.258767833308367390e+00
1.937500000000000333e-01 1.263459490165142363e+00
1.956260848775850658e-01 1.266873915122414651e+00
1.993536290575053938e-01 1.274353629057505266e+00
1.996688678254831817e-01 1.274999999999999911e+00
1.997806825064263048e-01 1.275219317493573756e+00
2.000000000000000111e-01 1.275691280547526896e+00
2.036988302593260025e-01 1.283801169740673931e+00
2.053476029632169686e-01 1.287500000000000089e+00
2.073875485718329470e-01 1.292612451428167386e+00
2.087702056102163639e-01 1.296270205610216442e+00
2.101514517293260331e-01 1.300000000000000044e+00
2.107838163916689322e-01 1.301716183608331079e+00
2.125000000000000222e-01 1.306644285415801798e+00
2.140306874894446765e-01 1.310969312510555262e+00
2.153272243340422221e-01 1.315327224334042144e+00
2.168741881099806035e-01 1.320625811890019374e+00
2.181003385004682271e-01 1.325000000000000178e+00
2.194599441405702955e-01 1.330540055859429582e+00
2.198898788001429350e-01 1.332389878800142924e+00
2.210407827309602835e-01 1.337499999999999911e+00
2.217768889548393796e-01 1.340723111045160287e+00
2.224705607457918011e-01 1.343750000000000000e+00
2.231922532472616072e-01 1.348192253247261663e+00
2.234754822365734861e-01 1.350000000000000089e+00
2.237136583672443280e-01 1.351286341632755850e+00
2.250000000000000056e-01 1.360072802523194291e+00
2.253194943189577859e-01 1.362180505681042320e+00
2.254010208278487970e-01 1.362901020827848919e+00
2.265127448997146797e-01 1.373487255100285243e+00
2.267678490601406638e-01 1.376767849060140714e+00
2.272929435646807717e-01 1.385207056435319384e+00
2.274974633516619327e-01 1.389997463351661633e+00
2.276938060527759489e-01 1.397306193947223996e+00
2.277999458106983732e-01 1.399999999999999911e+00
2.277113581701219747e-01 1.402711358170122047e+00
2.276177251943871105e-01 1.406250000000000000e+00
2.276057306958516047e-01 1.409894269304148517e+00
2.276224537944418203e-01 1.412500000000000089e+00
2.274589049847327848e-01 1.414958904984732868e+00
2.270510815186736753e-01 1.422948918481326430e+00
2.269785633557186433e-01 1.424999999999999822e+00
2.267832177324172471e-01 1.426783217732417341e+00
2.258825209099855347e-01 1.436617479090014360e+00
2.257218535440583262e-01 1.438221853544058515e+00
2.250000000000000056e-01 1.443866845345537442e+00
2.243165947980968467e-01 1.449316594798096602e+00
2.242004790433661243e-01 1.449999999999999956e+00
2.240722753738756401e-01 1.450927724626124293e+00
2.225482348308537583e-01 1.460048234830853664e+00
2.220679426520675015e-01 1.462499999999999911e+00
2.214172855239445736e-01 1.466082714476055315e+00
2.209627984008651347e-01 1.468750000000000000e+00
2.205137169345927073e-01 1.470513716934592763e+00
2.194762739118193140e-01 1.475000000000000089e+00
2.181191882523656478e-01 1.480619188252365825e+00
2.176832972044794312e-01 1.482316702795520857e+00
2.154958053503099324e-01 1.490495805350309899e+00
2.127483463541162689e-01 1.499751653645883698e+00
2.126803668911148859e-01 1.500000000000000000e+00
2.126341285225489264e-01 1.500134128522548904e+00
2.125000000000000222e-01 1.500518041341907249e+00
2.094816796738015463e-01 1.509481679673801535e+00
2.062500000000000167e-01 1.518250974385647600e+00
2.061147498957682789e-01 1.518614749895768057e+00
2.059473832044241837e-01 1.519052616795575794e+00
2.036445094179932802e-01 1.524999999999999911e+00
2.025326220241538966e-01 1.527532622024153852e+00
2.000000000000000111e-01 1.533222334721229263e+00
1.986784859771326406e-01 1.536178485977132802e+00
1.980310862286197016e-01 1.537500000000000089e+00
1.962979489849720760e-01 1.541202051015028163e+00
1.946544453352189175e-01 1.544654445335219117e+00
1.920060818260612145e-01 1.550000000000000044e+00
1.904575556319140217e-01 1.552957555631913955e+00
1.875000000000000000e-01 1.558230679521513284e+00
1.859633763942526441e-01 1.560963376394252755e+00
1.818492957842141600e-01 1.568150704215785840e+00
1.814126657693261591e-01 1.568912665769326198e+00
1.777304684458280992e-01 1.575000000000000178e+00
1.766752070106827888e-01 1.576675207010682644e+00
1.749999999999999889e-01 1.579100478636993987e+00
1.716051749750006072e-01 1.584105174975000363e+00
1.692445217231023091e-01 1.587499999999999911e+00
1.664215426946705767e-01 1.591421542694670510e+00
1.646385384562321363e-01 1.593750000000000000e+00
1.610277265941093827e-01 1.598527726594109355e+00
1.598909437422247060e-01 1.600000000000000089e+00
1.555262888270369792e-01 1.605526288827037185e+00
1.499999999999999944e-01 1.612095312328236218e+00
1.498100632406137445e-01 1.612310063240613767e+00
1.468976833457039111e-01 1.615602316654296100e+00
1.439418966564972591e-01 1.618941896656497237e+00
1.437499999999999889e-01 1.619145607482383342e+00
1.378934181337551634e-01 1.625393418133755041e+00
1.374999999999999833e-01 1.625788610295148873e+00
1.316502655625584883e-01 1.631650265562558433e+00
1.312500000000000056e-01 1.632029349381652450e+00
1.251953441432195058e-01 1.637695344143219378e+00
1.250000000000000000e-01 1.637863488040554039e+00
1.221916279937093758e-01 1.640308372006290760e+00
1.187499999999999944e-01 1.643301235550260309e+00
1.185109129505855646e-01 1.643510912950585379e+00
1.125000000000000028e-01 1.648374532920269697e+00
1.116048673015393733e-01 1.649104867301539157e+00
1.104571153786334387e-01 1.649999999999999911e+00
1.044866295308619630e-01 1.654486629530862007e+00
1.000000000000000056e-01 1.657658983234971517e+00
9.713074833470719538e-02 1.659630748334707029e+00
9.262271020279173872e-02 1.662500000000000089e+00
8.952855026246844816e-02 1.664528550262468487e+00
8.749999999999999445e-02 1.665738474358273713e+00
8.156814770389253511e-02 1.669068147703892668e+00
8.023280617915287682e-02 1.669767193820847373e+00
7.499999999999999722e-02 1.672501093995887311e+00
7.333917464181294310e-02 1.673339174641812921e+00
6.990404455820291296e-02 1.675000000000000044e+00
6.491620880423397411e-02 1.677416208804233699e+00
6.250000000000000000e-02 1.678520167841382804e+00
5.671652404306429252e-02 1.680783475956935558e+00
5.604769379128676093e-02 1.681047693791286823e+00
5.000000000000000278e-02 1.683218643931831515e+00
4.678102425192592201e-02 1.684281024251925940e+00
3.817201361185657005e-02 1.686827986388143241e+00
3.750000000000000555e-02 1.687007660990812674e+00
3.711298564045199810e-02 1.687112985640451868e+00
3.125000000000000000e-02 1.688504533476977931e+00
2.692477514389525831e-02 1.689424775143895108e+00
2.500000000000000139e-02 1.689836796329500679e+00
2.229663401991112057e-02 1.690203365980088801e+00
1.875000000000000278e-02 1.690689921920071281e+00
1.608181633996929108e-02 1.691081816339969457e+00
1.249999999999999896e-02 1.691517090593531725e+00
8.279673401147862738e-03 1.691720326598852298e+00
4.409019920956512573e-03 1.691909019920956547e+00
0.000000000000000000e+00 1.692081086479245045e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.288455196330472230e+00
4.933126287238791480e-04 1.287993312628723963e+00
8.757625694456039334e-04 1.287500000000000089e+00
1.741476187295019386e-03 1.285758523812704945e+00
4.729825087670303310e-03 1.279729825087670303e+00
7.709264623921421866e-03 1.274999999999999911e+00
9.425499483903780271e-03 1.271925499483903543e+00
1.250000000000000069e-02 1.267792104729711600e+00
1.481532055700624309e-02 1.264815320557006295e+00
1.875000000000000278e-02 1.260509901647171027e+00
2.078462352802823085e-02 1.258284623528028279e+00
2.500000000000000139e-02 1.254416961049682477e+00
2.730216252628553039e-02 1.252302162526285567e+00
3.018818631519264162e-02 1.250000000000000000e+00
3.427481533311412670e-02 1.246774815333114184e+00
3.750000000000000555e-02 1.244577684417040864e+00
4.185118172516484603e-02 1.241851181725164732e+00
4.375000000000000416e-02 1.240737623428125325e+00
4.996836629287879777e-02 1.237468366292878930e+00
5.000000000000000278e-02 1.237452779926096813e+00
5.008176080320411727e-02 1.237418239196795833e+00
5.625000000000000139e-02 1.234672806024499803e+00
5.864927212815125579e-02 1.233649272128151342e+00
6.250000000000000000e-02 1.232179439663975806e+00
6.793356195707361822e-02 1.230433561957073652e+00
7.014191327715273150e-02 1.229858086722847466e+00
7.499999999999999722e-02 1.228664074389990590e+00
7.800118801406215330e-02 1.228001188014062217e+00
8.573690791083643514e-02 1.226763092089163676e+00
8.749999999999999445e-02 1.226557625728410095e+00
8.889404174206846920e-02 1.226394041742068453e+00
9.914927613734185463e-02 1.225850723862658365e+00
1.000000000000000056e-01 1.225854948122915289e+00
1.008444122473424742e-01 1.225844412247342419e+00
1.111782443308001467e-01 1.226321755669200098e+00
1.125000000000000028e-01 1.226466333258521946e+00
1.141356875057978754e-01 1.226635687505797989e+00
1.221677713713976154e-01 1.227832228628602529e+00
1.250000000000000000e-01 1.228416958246889124e+00
1.293941026039274744e-01 1.229394102603927674e+00
1.323837964648570398e-01 1.230116203535143171e+00
1.375000000000000111e-01 1.231623317485887714e+00
1.418699467694216620e-01 1.233130053230578449e+00
1.437499999999999889e-01 1.233858132578874667e+00
1.480272841896353164e-01 1.235527284189635422e+00
1.499999999999999944e-01 1.236273600228832148e+00
1.508498820113147731e-01 1.236650117988685293e+00
1.562500000000000000e-01 1.239149011723619687e+00
1.592869060875543585e-01 1.240713093912445775e+00
1.624999999999999778e-01 1.242437999335274323e+00
1.672705762339432300e-01 1.245229423766056609e+00
1.745794018833167482e-01 1.250000000000000000e+00
1.748306605780476364e-01 1.250169339421952408e+00
1.749999999999999889e-01 1.250295214806399269e+00
1.761309072841183154e-01 1.251130907284118354e+00
1.819994612588418659e-01 1.255500538741158412e+00
1.875000000000000000e-01 1.260044799214914413e+00
1.888414301465695389e-01 1.261158569853430444e+00
1.937500000000000056e-01 1.265669246001019932e+00
1.953464760095841024e-01 1.267153523990415920e+00
2.000000000000000111e-01 1.271800929827923143e+00
2.015834242566405532e-01 1.273416575743359314e+00
2.029631879996633137e-01 1.274999999999999911e+00
2.073719454593337952e-01 1.280128054540666138e+00
2.082905430448067918e-01 1.281250000000000000e+00
2.129357903737077173e-01 1.287064209626292310e+00
2.132645641591042751e-01 1.287499999999999867e+00
2.151141060474769939e-01 1.290114106047477005e+00
2.181468309296475117e-01 1.294353169070352694e+00
2.218312572747929978e-01 1.300000000000000044e+00
2.230574893991917607e-01 1.301942510600808234e+00
2.250000000000000056e-01 1.305314567493391475e+00
2.276640489326756389e-01 1.309835951067324311e+00
2.312500000000000111e-01 1.316820821906702799e+00
2.319197578371610113e-01 1.318080242162839255e+00
2.330865550038570544e-01 1.320586555003857132e+00
2.351412024163938852e-01 1.324999999999999956e+00
2.358688149954862312e-01 1.326631185004513824e+00
2.374999999999999889e-01 1.330492239376199315e+00
2.395991351474016373e-01 1.335400864852598346e+00
2.404311214921128481e-01 1.337499999999999911e+00
2.420043484090507457e-01 1.342004348409050696e+00
2.426034963593129423e-01 1.343750000000000000e+00
2.429175253124919720e-01 1.344582474687507911e+00
2.446439473383785757e-01 1.350000000000000089e+00
2.458804819539430198e-01 1.354119518046057236e+00
2.475059720043015221e-01 1.360005972004301622e+00
2.485360393078774877e-01 1.363963960692122335e+00
2.500000000000000000e-01 1.370410847590043613e+00
2.508713561408185688e-01 1.374128643859181320e+00
2.512863015802746514e-01 1.376286301580274651e+00
2.528229600347891015e-01 1.384677039965211076e+00
2.538639420063438235e-01 1.391363942006343724e+00
2.544708571910839212e-01 1.395529142808915823e+00
2.550951308245224536e-01 1.399999999999999911e+00
2.555928598770423887e-01 1.405592859877042411e+00
2.557071757328426287e-01 1.406792824267157238e+00
2.562776813993852265e-01 1.412500000000000089e+00
2.566450284587164510e-01 1.418354971541283538e+00
2.566922521499253596e-01 1.419192252149925393e+00
2.569800919697394770e-01 1.424999999999999822e+00
2.571614558596107547e-01 1.430338544140389079e+00
2.572137277377177234e-01 1.432213727737717601e+00
2.572969621777022597e-01 1.437500000000000000e+00
2.572649640675423455e-01 1.442735035932457777e+00
2.572280091573310723e-01 1.444728009157331128e+00
2.570971009568148724e-01 1.449999999999999956e+00
2.568842127958501642e-01 1.455615787204149747e+00
2.568286925358739259e-01 1.456828692535873770e+00
2.565311413065912705e-01 1.462499999999999911e+00
2.560245657625599414e-01 1.468524565762560075e+00
2.559851763141076653e-01 1.469014823685892424e+00
2.555291209322936297e-01 1.475000000000000089e+00
2.549443820271736216e-01 1.479944382027173821e+00
2.545695411043575884e-01 1.482930458895642678e+00
2.534893236897285407e-01 1.490989323689728696e+00
2.525105453475126605e-01 1.497489454652487284e+00
2.521661271938939741e-01 1.500000000000000000e+00
2.517997710589314209e-01 1.501799771058931476e+00
2.500000000000000000e-01 1.510809030725474900e+00
2.497186927920503063e-01 1.512218692792050234e+00
2.495646024175213196e-01 1.512935397582478636e+00
2.473589424113449287e-01 1.522358942411344618e+00
2.466708924932983216e-01 1.524999999999999911e+00
2.455475791603517755e-01 1.529452420839648275e+00
2.447896176382160505e-01 1.532289617638216139e+00
2.432199236556116806e-01 1.537500000000000089e+00
2.418242799388684028e-01 1.541824279938868614e+00
2.398280607702324985e-01 1.547671939229767535e+00
2.390786528412616185e-01 1.549999999999999822e+00
2.386387066357077980e-01 1.551138706635707631e+00
2.375000000000000167e-01 1.553905286625185678e+00
2.350607171829227071e-01 1.560060717182922829e+00
2.314282533369270700e-01 1.568571746663072863e+00
2.313216026987029161e-01 1.568821602698702966e+00
2.284854484310636646e-01 1.574999999999999956e+00
2.273183239660201416e-01 1.577318323966020008e+00
2.250000000000000056e-01 1.581499704101925641e+00
2.228748145112648404e-01 1.585374814511264718e+00
2.216519196152531290e-01 1.587499999999999911e+00
2.182382028369916349e-01 1.593238202836991579e+00
2.178954287526121691e-01 1.593750000000000000e+00
2.163791537608818483e-01 1.596120846239118318e+00
2.138999275477352358e-01 1.600000000000000089e+00
2.133394664885319425e-01 1.600839466488531926e+00
2.125000000000000222e-01 1.601994960091452924e+00
2.081456665849865106e-01 1.608145666584986699e+00
2.062500000000000167e-01 1.610561116301453488e+00
2.026772917339320634e-01 1.615177291733932208e+00
2.000000000000000111e-01 1.618320529133786989e+00
1.969391083497070427e-01 1.621939108349707004e+00
1.937500000000000056e-01 1.625368309937211375e+00
1.909197957680044133e-01 1.628419795768004441e+00
1.875000000000000000e-01 1.631764937842604901e+00
1.845970526096965547e-01 1.634597052609696455e+00
1.812499999999999944e-01 1.637568349918008259e+00
1.779569634466161010e-01 1.640456963446615957e+00
1.749999999999999889e-01 1.642786103272660725e+00
1.709562083450721914e-01 1.645956208345071836e+00
1.652482422530368589e-01 1.649999999999999911e+00
1.636496068634105128e-01 1.651149606863410391e+00
1.577065653525748512e-01 1.654793434647425121e+00
1.558981135242802907e-01 1.655898113524280069e+00
1.499999999999999944e-01 1.659177423448438438e+00
1.478250072989543695e-01 1.660325007298954381e+00
1.431159466750496212e-01 1.662500000000000089e+00
1.393291943624259122e-01 1.664329194362426101e+00
1.375000000000000111e-01 1.665123510579758825e+00
1.334010248375907259e-01 1.666598975162409513e+00
1.302666489114134019e-01 1.667766648911413796e+00
1.250000000000000000e-01 1.669520901375457722e+00
1.207175274261048648e-01 1.670717527426104798e+00
1.155022143614017616e-01 1.671997785638598355e+00
1.124999999999999889e-01 1.672683014866642282e+00
1.105739664032145547e-01 1.673073966403214374e+00
1.003210898105666438e-01 1.674678910189433267e+00
1.000000000000000056e-01 1.674718730302603875e+00
9.974408856106656285e-02 1.674744088561066269e+00
9.527048496984601156e-02 1.674999999999999822e+00
8.793947974906310416e-02 1.675439479749062821e+00
8.749999999999999445e-02 1.675472567849418004e+00
8.705646541194861365e-02 1.675443534588051175e+00
7.700171919336810944e-02 1.675000000000000044e+00
7.508154825746649053e-02 1.674918451742533732e+00
7.499999999999999722e-02 1.674911150623829670e+00
7.490092742382455093e-02 1.674900927423824681e+00
6.411660038908280346e-02 1.673383399610917088e+00
6.250000000000000000e-02 1.673078215915462907e+00
6.002422737616995574e-02 1.672524227376170014e+00
5.395278774094262875e-02 1.671047212259057169e+00
5.000000000000000278e-02 1.669912896594591523e+00
4.457726644218146933e-02 1.667922733557818615e+00
4.165850832176103830e-02 1.666658508321761101e+00
3.750000000000000555e-02 1.664922501728959725e+00
3.588039362289328210e-02 1.664119606377107097e+00
3.309396079714158750e-02 1.662500000000000089e+00
2.786502874753945397e-02 1.659634971252460733e+00
2.302238664399806553e-02 1.656250000000000000e+00
2.047721653445493811e-02 1.654522783465545155e+00
1.530233686870752577e-02 1.649999999999999911e+00
1.380384134697828710e-02 1.648696158653021548e+00
1.250000000000000069e-02 1.647355482933420268e+00
7.926028112764632594e-03 1.642073971887235251e+00
6.250000000000000347e-03 1.640076621009972424e+00
2.752335375255980220e-03 1.634747664624744079e+00
0.000000000000000000e+00 1.631607614453125743e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 1.053028914427818652e+00
1.236410273572292927e-03 1.051236410273572286e+00
1.909399825030426564e-03 1.050000000000000044e+00
2.741101556385420503e-03 1.047258898443614639e+00
4.321584452909073802e-03 1.041821584452909288e+00
5.943709439925507626e-03 1.037500000000000089e+00
7.590499541143701581e-03 1.032590499541143680e+00
8.228094577967165479e-03 1.031250000000000000e+00
9.782741628145866231e-03 1.027717258371854125e+00
1.089346136458299238e-02 1.024999999999999911e+00
1.141670949210505000e-02 1.023916709492104893e+00
1.250000000000000069e-02 1.022081600574184623e+00
1.593417003507854174e-02 1.015934170035078354e+00
1.875000000000000278e-02 1.011883391368244345e+00
2.099575743905090358e-02 1.008495757439050955e+00
2.500000000000000139e-02 1.003484794127154967e+00
2.652126342911866053e-02 1.001521263429118624e+00
2.783143745690399434e-02 1.000000000000000000e+00
3.244480510953944019e-02 9.949448051095394208e-01
3.750000000000000555e-02 9.900602851591986386e-01
3.881944990935454198e-02 9.888194499093545531e-01
4.032601611212764670e-02 9.875000000000000444e-01
4.557432278574266582e-02 9.830743227857425826e-01
5.000000000000000278e-02 9.797645211509873331e-01
5.276688045547475725e-02 9.777668804554746629e-01
5.711746867292277763e-02 9.749999999999998668e-01
6.036188549659900204e-02 9.728618854965989104e-01
6.802868752433793853e-02 9.687500000000000000e-01
6.848964924219515249e-02 9.684896492421950498e-01
6.944288051823525876e-02 9.680571194817647607e-01
7.710439298472576697e-02 9.646043929847257781e-01
8.281693874655007837e-02 9.624999999999999112e-01
8.617998190756014087e-02 9.611799819075600437e-01
8.749999999999999445e-02 9.607081584290956267e-01
8.993770897639916106e-02 9.600622910236007446e-01
9.586663643090040376e-02 9.583666364309002539e-01
1.000000000000000056e-01 9.573145839185799311e-01
1.062162827365064205e-01 9.562837172634934824e-01
1.062744448838017775e-01 9.562744448838016442e-01
1.125000000000000028e-01 9.553972845972873440e-01
1.174879516146549452e-01 9.549879516146548841e-01
1.201718551379197114e-01 9.548281448620802303e-01
1.250000000000000000e-01 9.546146691698254028e-01
1.296582679624941892e-01 9.546582679624942003e-01
1.327569172103910122e-01 9.547430827896089545e-01
1.375000000000000111e-01 9.549733361741756799e-01
1.430268941191050469e-01 9.555268941191049636e-01
1.443267081252068706e-01 9.556732918747931071e-01
1.499999999999999944e-01 9.564048588819960006e-01
1.550560514654072686e-01 9.574439485345926926e-01
1.581616211617662415e-01 9.581616211617660639e-01
1.624999999999999778e-01 9.591136193895075657e-01
1.651136905395080845e-01 9.598863094604919155e-01
1.734374065135778631e-01 9.624999999999999112e-01
1.746327746581221030e-01 9.628672253418778526e-01
1.749999999999999889e-01 9.629996877120080567e-01
1.757999994879717864e-01 9.632999994879717365e-01
1.836279391296007368e-01 9.663720608703991743e-01
1.875000000000000000e-01 9.680579647809939292e-01
1.921964116313059912e-01 9.703035883686940144e-01
1.988145696024820330e-01 9.738145696024820275e-01
2.000000000000000111e-01 9.744218898803662654e-01
2.003663290524069218e-01 9.746336709475930116e-01
2.009464848355000111e-01 9.749999999999998668e-01
2.081398491310421095e-01 9.793601508689580015e-01
2.108807215907602672e-01 9.812499999999999556e-01
2.156021792565389616e-01 9.843978207434610495e-01
2.196532659163290546e-01 9.875000000000000444e-01
2.226664799954873319e-01 9.898335200045127458e-01
2.250000000000000333e-01 9.917551136051934169e-01
2.294576986807785324e-01 9.955423013192215009e-01
2.341464249967842304e-01 1.000000000000000000e+00
2.358447683127957439e-01 1.001655231687204273e+00
2.374999999999999889e-01 1.003382638300164942e+00
2.419694537114347455e-01 1.008030546288565255e+00
2.437499999999999944e-01 1.010068375853913292e+00
2.478020516209785140e-01 1.014697948379021497e+00
2.500000000000000000e-01 1.017371702867737149e+00
2.533994052997490809e-01 1.021600594700250664e+00
2.558608354212854596e-01 1.024999999999999911e+00
2.585887271013428967e-01 1.028911272898657137e+00
2.601801474991666252e-01 1.031250000000000000e+00
2.635701066614024035e-01 1.036429893338597585e+00
2.642480690750391714e-01 1.037500000000000089e+00
2.666073692099284465e-01 1.041607369209928580e+00
2.681869011807406222e-01 1.044313098819259711e+00
2.712286463110408219e-01 1.050000000000000044e+00
2.725083139485804939e-01 1.052491686051419517e+00
2.750000000000000222e-01 1.057861641985738510e+00
2.765115645230684649e-01 1.060988435476931668e+00
2.785797704500686534e-01 1.066079770450068631e+00
2.801152832343039023e-01 1.069884716765696187e+00
2.820309556113783644e-01 1.075000000000000178e+00
2.834035025627597570e-01 1.079096497437240121e+00
2.853259460066319697e-01 1.085325946006631792e+00
2.859559961185144661e-01 1.087499999999999911e+00
2.863187373879247932e-01 1.088681262612075207e+00
2.876873546710452811e-01 1.093750000000000000e+00
2.888194790673483947e-01 1.098680520932651561e+00
2.891401619667026690e-01 1.100000000000000089e+00
2.894500117759875035e-01 1.101950011775987726e+00
2.907296375246291031e-01 1.109270362475371030e+00
2.917622001875045390e-01 1.116762200187504606e+00
2.921694055413551760e-01 1.120330594458644802e+00
2.929678614299195405e-01 1.130467861429919729e+00
2.930400114894574082e-01 1.131959988510542470e+00
2.932469834447063439e-01 1.143246983444706322e+00
2.932410969435577663e-01 1.144258903056442067e+00
2.931406272577862238e-01 1.149999999999999911e+00
2.928184268956743330e-01 1.155318426895674433e+00
2.927235915758258367e-01 1.156250000000000000e+00
2.926597396434501563e-01 1.157340260356549688e+00
2.922250460276412110e-01 1.162500000000000089e+00
2.916619144327770030e-01 1.166661914432777003e+00
2.909697434008882699e-01 1.171530256599111475e+00
2.905206893187729511e-01 1.174999999999999822e+00
2.900026162693990495e-01 1.177502616269398894e+00
2.879509912361427060e-01 1.187049008763857438e+00
2.878678477576801509e-01 1.187500000000000000e+00
2.877890811219320222e-01 1.187789081121932044e+00
2.874999999999999778e-01 1.188840901844500086e+00
2.852023006332222721e-01 1.197702300633222361e+00
2.845210915146311192e-01 1.199999999999999956e+00
2.831763060987761982e-01 1.204323693901223624e+00
2.822521985327892668e-01 1.207252198532788867e+00
2.804350372689241033e-01 1.212499999999999911e+00
2.789004317452580262e-01 1.216400431745257915e+00
2.779108808746314496e-01 1.218750000000000000e+00
2.755641035215826706e-01 1.224435896478417440e+00
2.753442150471986927e-01 1.225000000000000089e+00
2.752354756362707655e-01 1.225235475636270888e+00
2.750000000000000222e-01 1.225719449834077102e+00
2.712571183579998157e-01 1.233757118357999838e+00
2.687500000000000444e-01 1.238592499510542400e+00
2.670121458690203342e-01 1.242012145869020312e+00
2.626614174457794770e-01 1.249838582554220423e+00
2.625736549111027940e-01 1.250000000000000000e+00
2.625463768211118154e-01 1.250046376821111860e+00
2.625000000000000111e-01 1.250119005063630162e+00
2.577841127134589683e-01 1.257784112713459024e+00
2.562499999999999778e-01 1.260018717237848529e+00
2.527465027946192988e-01 1.265246502794619143e+00
2.500000000000000000e-01 1.268905318364140555e+00
2.474233061006023138e-01 1.272423306100602280e+00
2.454459761780143912e-01 1.274999999999999911e+00
2.419533933862301200e-01 1.279453393386229987e+00
2.404118852715146359e-01 1.281250000000000000e+00
2.361644394440534089e-01 1.286164439444053453e+00
2.349280612655956502e-01 1.287500000000000089e+00
2.301600622540309338e-01 1.292660062254031184e+00
2.250000000000000056e-01 1.297860393427574532e+00
2.239178635340347834e-01 1.298917863534034822e+00
2.228115427859739817e-01 1.300000000000000044e+00
2.175208154827898144e-01 1.305020815482789809e+00
2.125000000000000222e-01 1.309480230632459108e+00
2.108712987892034652e-01 1.310871298789203498e+00
2.089180574242314459e-01 1.312500000000000000e+00
2.040088664344115177e-01 1.316508866434411562e+00
2.000000000000000111e-01 1.319526935752236563e+00
1.968373394891190231e-01 1.321837339489118968e+00
1.924198573826075565e-01 1.325000000000000178e+00
1.895576391460501164e-01 1.327057639146050239e+00
1.875000000000000000e-01 1.328411897741160530e+00
1.819136970486060212e-01 1.331913697048605849e+00
1.787346583760542895e-01 1.333765341623945666e+00
1.749999999999999889e-01 1.335938074977742085e+00
1.740009695898075415e-01 1.336500969589807575e+00
1.721584267951052627e-01 1.337499999999999911e+00
1.658557100678184071e-01 1.340855710067818229e+00
1.596963139315295543e-01 1.343750000000000000e+00
1.573837516559923877e-01 1.344883751655992388e+00
1.534370200253990513e-01 1.346562979974601060e+00
1.499999999999999944e-01 1.347998625504255088e+00
1.485820224477025220e-01 1.348582022447702755e+00
1.446588156531611880e-01 1.350000000000000089e+00
1.394424782042633926e-01 1.351942478204263498e+00
1.375000000000000111e-01 1.352648598827547399e+00
1.338538321518770169e-01 1.353646167848123083e+00
1.298290367297643688e-01 1.354829036729764624e+00
1.250000000000000000e-01 1.356172145522116956e+00
1.198045252688897666e-01 1.357304525268889783e+00
1.187499999999999944e-01 1.357580351612916347e+00
1.171809445983017228e-01 1.357819055401698449e+00
1.125000000000000028e-01 1.358711702159131729e+00
1.092406177490712338e-01 1.359240617749071234e+00
1.062500000000000111e-01 1.359765778687594739e+00
1.023990975478989429e-01 1.360100902452101135e+00
1.000000000000000056e-01 1.360357839700430560e+00
9.801421797005163694e-02 1.360514217970051787e+00
9.375000000000000000e-02 1.360889608193770250e+00
8.905882511396356893e-02 1.360941174886036498e+00
8.749999999999999445e-02 1.360955581904857548e+00
8.595842840705042454e-02 1.360958428407050613e+00
8.124999999999998890e-02 1.360968252834728220e+00
7.685514010044978972e-02 1.360644859899550418e+00
7.500000000000001110e-02 1.360512777796109685e+00
7.280489071325615957e-02 1.360304890713256221e+00
6.875000000000000555e-02 1.359982480796250837e+00
6.556148128404731823e-02 1.359438518715952782e+00
6.250000000000000000e-02 1.358954651177761708e+00
5.806869459757699192e-02 1.358068694597577064e+00
5.624999999999999445e-02 1.357776415822998128e+00
5.505898282476868327e-02 1.357441017175231579e+00
5.000000000000000278e-02 1.356221881496330273e+00
4.531611393003396465e-02 1.354683886069966148e+00
4.029095336872251520e-02 1.352790953368722793e+00
3.750000000000000555e-02 1.351813083856733932e+00
3.625421023079230393e-02 1.351245789769207839e+00
3.382953503867005413e-02 1.350000000000000089e+00
2.786105802944885065e-02 1.347138941970551285e+00
2.240250737391435987e-02 1.343750000000000000e+00
2.011551464191604563e-02 1.342384485358083968e+00
1.387450073410710985e-02 1.337499999999999911e+00
1.309837215145664632e-02 1.336901627848543272e+00
1.250000000000000069e-02 1.336388949922312941e+00
6.943406452887711765e-03 1.330556593547112199e+00
3.052359172123464501e-03 1.325000000000000178e+00
1.550134527609085865e-03 1.323449865472391185e+00
0.000000000000000000e+00 1.322228516341785731e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 1.197504696036662208e+00
3.329379605292340921e-03 1.190829379605292448e+00
5.119130772670970123e-03 1.187500000000000000e+00
7.262014060543513574e-03 1.182262014060543542e+00
9.631986596403414869e-03 1.177868013403596370e+00
1.105796543763265007e-02 1.174999999999999822e+00
1.157313685226154208e-02 1.174073136852261445e+00
1.250000000000000069e-02 1.172780716585428262e+00
1.666453101305081716e-02 1.166664531013051009e+00
1.997793838151762022e-02 1.162500000000000089e+00
2.229559508160219167e-02 1.159795595081602126e+00
2.569975526343837996e-02 1.156250000000000000e+00
2.844960060453494838e-02 1.153449600604534941e+00
3.226798032445324371e-02 1.149999999999999911e+00
3.500329412396410711e-02 1.147503294123964013e+00
3.750000000000000555e-02 1.145485879157879694e+00
4.199233835236355211e-02 1.141992338352363356e+00
4.375000000000001110e-02 1.140730865037843378e+00
4.941179587153426978e-02 1.136911795871534236e+00
5.000000000000000278e-02 1.136533746124933408e+00
5.224406632697711772e-02 1.135255933673022799e+00
5.625000000000000139e-02 1.132925803675018939e+00
5.731189015810644188e-02 1.132311890158106404e+00
6.250000000000000000e-02 1.129671100502950054e+00
6.566003499299793988e-02 1.128160034992997884e+00
6.875000000000000555e-02 1.126772096934751222e+00
7.456857863081048365e-02 1.124568578630810389e+00
7.499999999999999722e-02 1.124395467889043543e+00
7.583836521453914126e-02 1.124161634785460828e+00
8.124999999999998890e-02 1.122460809679046267e+00
8.412334492691631027e-02 1.121623344926916399e+00
8.749999999999999445e-02 1.120690259106073672e+00
9.283819335817129759e-02 1.119661806641828683e+00
9.375000000000000000e-02 1.119495757824384707e+00
9.436943869939282137e-02 1.119369438699392649e+00
1.000000000000000056e-01 1.118478197668513863e+00
1.054130984810353056e-01 1.117913098481035261e+00
1.062500000000000111e-01 1.117791757845917999e+00
1.072165280301374951e-01 1.117783471969862497e+00
1.125000000000000028e-01 1.117517600946169143e+00
1.174663566900659289e-01 1.117466356690065998e+00
1.187499999999999944e-01 1.117404403714557182e+00
1.199893268084065850e-01 1.117510673191593362e+00
1.250000000000000000e-01 1.117749763635045968e+00
1.307722145108535239e-01 1.118272214510853457e+00
1.312500000000000056e-01 1.118292165971644492e+00
1.316363045400094633e-01 1.118363695459990481e+00
1.375000000000000111e-01 1.119156721556006762e+00
1.423891756187288804e-01 1.120110824381271186e+00
1.437499999999999889e-01 1.120420789406120221e+00
1.458753831686104840e-01 1.120875383168610462e+00
1.499999999999999944e-01 1.121750217592659027e+00
1.524967180929582000e-01 1.122503281907041739e+00
1.562500000000000000e-01 1.123630630112431916e+00
1.619783354405601450e-01 1.125521664559439694e+00
1.624999999999999778e-01 1.125724293944058818e+00
1.636434250216712016e-01 1.126143425021671307e+00
1.687499999999999833e-01 1.128025398496603771e+00
1.709808788555962911e-01 1.129019121144403837e+00
1.749999999999999889e-01 1.130838165527187744e+00
1.794819853416102229e-01 1.133018014658389916e+00
1.812499999999999667e-01 1.133961371567479004e+00
1.870616436108249181e-01 1.137061643610824957e+00
1.875000000000000000e-01 1.137287204291837384e+00
1.876333572978805542e-01 1.137366642702119401e+00
1.937500000000000056e-01 1.140987586828570599e+00
1.954315323383827296e-01 1.142068467661617293e+00
2.000000000000000111e-01 1.145031079352130332e+00
2.029184507982233765e-01 1.147081549201776518e+00
2.066806455821400546e-01 1.149999999999999911e+00
2.099638972720747621e-01 1.152536102727925282e+00
2.144382417544190012e-01 1.156250000000000000e+00
2.168094456281122739e-01 1.158190554371887782e+00
2.215549771922903088e-01 1.162500000000000089e+00
2.233373722661237404e-01 1.164162627733876354e+00
2.250000000000000056e-01 1.165768266902576178e+00
2.296294747403755943e-01 1.170370525259624594e+00
2.338233477817634465e-01 1.174999999999999822e+00
2.355460246518178424e-01 1.176953975348181913e+00
2.374999999999999889e-01 1.179313839344995340e+00
2.412197729846661254e-01 1.183780227015333697e+00
2.440547833281320467e-01 1.187500000000000000e+00
2.465967770042291063e-01 1.190903222995770783e+00
2.500000000000000000e-01 1.195744340043646048e+00
2.517787257416083113e-01 1.198221274258391755e+00
2.529074922489655819e-01 1.199999999999999956e+00
2.565417677043823619e-01 1.205958232295617494e+00
2.572850305731449461e-01 1.207285030573144846e+00
2.602241865932523601e-01 1.212499999999999911e+00
2.610294471328314381e-01 1.213970552867168484e+00
2.635130449478642611e-01 1.218750000000000000e+00
2.652854704098327465e-01 1.222214529590167409e+00
2.666383274470516263e-01 1.225000000000000089e+00
2.691470811668619234e-01 1.230852918833138077e+00
2.696655174867380045e-01 1.232165517486738304e+00
2.726546123435421576e-01 1.239845387656457909e+00
2.750000000000000222e-01 1.246715186371218476e+00
2.758587762545911537e-01 1.249141223745408702e+00
2.761491115767993887e-01 1.250000000000000000e+00
2.765512002587137141e-01 1.251551200258713692e+00
2.785883833181290181e-01 1.258911616681871015e+00
2.808552965315042615e-01 1.268355296531503917e+00
2.810002789832803383e-01 1.268999721016719429e+00
2.822203917530636819e-01 1.274999999999999911e+00
2.830289576491030190e-01 1.279471042350897036e+00
2.834044499932243943e-01 1.281250000000000000e+00
2.836530870594617948e-01 1.283653087059461795e+00
2.841387878345181806e-01 1.287500000000000089e+00
2.845042985790756651e-01 1.290495701420924402e+00
2.851582534840166328e-01 1.297658253484016644e+00
2.853192442695077213e-01 1.300000000000000044e+00
2.854535697824590601e-01 1.302046430217540962e+00
2.857261634371264236e-01 1.310726163437126335e+00
2.857483743583358327e-01 1.314251625641664090e+00
2.855813085587264877e-01 1.323081308558726743e+00
2.854781215536648098e-01 1.325000000000000178e+00
2.853609242713850414e-01 1.327139075728615003e+00
2.847607527083503287e-01 1.334760752708350262e+00
2.844581730828946164e-01 1.337499999999999911e+00
2.840835977199042128e-01 1.340916402280095676e+00
2.838202206184771148e-01 1.343750000000000000e+00
2.834026743757974698e-01 1.345902674375797581e+00
2.827057101078782608e-01 1.350000000000000089e+00
2.816096371557640365e-01 1.355890362844236252e+00
2.814968791766162548e-01 1.356496879176616543e+00
2.812500000000000000e-01 1.357542458570372146e+00
2.791845820029295600e-01 1.366684582002929638e+00
2.777198040880719532e-01 1.372280195911927958e+00
2.765516427751771866e-01 1.376551642775177164e+00
2.750000000000000222e-01 1.381275781017451632e+00
2.734938666823927833e-01 1.385993866682392772e+00
2.717671222358208905e-01 1.390732877764178976e+00
2.701222657921955594e-01 1.395122265792195337e+00
2.681321901941524644e-01 1.399999999999999911e+00
2.663827704329542190e-01 1.403882770432954175e+00
2.652225369853261072e-01 1.406250000000000000e+00
2.623276773931809691e-01 1.412327677393181213e+00
2.622385050082705615e-01 1.412500000000000089e+00
2.619588837370840362e-01 1.413041116262916175e+00
2.580189321133682379e-01 1.420518932113367994e+00
2.554944548393239812e-01 1.424999999999999822e+00
2.534665393986834103e-01 1.428466539398683288e+00
2.500000000000000000e-01 1.433823961059502050e+00
2.485464447908966035e-01 1.436046444790896714e+00
2.475576038857538741e-01 1.437500000000000000e+00
2.434409205413691213e-01 1.443440920541369188e+00
2.417419315216404740e-01 1.445758068478359526e+00
2.386440790821831859e-01 1.450000000000000178e+00
2.381519663351498728e-01 1.450651966335149812e+00
2.374999999999999889e-01 1.451431161186387264e+00
2.325278177508938171e-01 1.457527817750893684e+00
2.282051643512224559e-01 1.462499999999999911e+00
2.266931007988250979e-01 1.464193100798824920e+00
2.223337813914022520e-01 1.468750000000000000e+00
2.205791696550726266e-01 1.470579169655072516e+00
2.160144283305466539e-01 1.475000000000000089e+00
2.142486846967694425e-01 1.476748684696769676e+00
2.125000000000000222e-01 1.478338272609956983e+00
2.076627715221806281e-01 1.482662771522180734e+00
2.062499999999999889e-01 1.483858423872459253e+00
2.008387660908083905e-01 1.488338766090808285e+00
2.000000000000000111e-01 1.488986140843142181e+00
1.937610581857608372e-01 1.493761058185760771e+00
1.936851308560477991e-01 1.493814869143952340e+00
1.875000000000000000e-01 1.498184309799638347e+00
1.864419281821296515e-01 1.498941928182129457e+00
1.848634508809567922e-01 1.500000000000000000e+00
1.789109581983084341e-01 1.503910958198308556e+00
1.749999999999999889e-01 1.506289292931562995e+00
1.710362085969713286e-01 1.508536208596971351e+00
1.687499999999999833e-01 1.509816128222695397e+00
1.628436140915534291e-01 1.512843614091553324e+00
1.625000000000000056e-01 1.513017225685498346e+00
1.615651291583648785e-01 1.513434870841634972e+00
1.562500000000000000e-01 1.515885776770882210e+00
1.542993408821405621e-01 1.516799340882140523e+00
1.500000000000000222e-01 1.518594058878500075e+00
1.454329611620627793e-01 1.520432961162062613e+00
1.401658076192864311e-01 1.522334192380713436e+00
1.375000000000000111e-01 1.523228808238387577e+00
1.361892847076669188e-01 1.523689284707666847e+00
1.317519923696334194e-01 1.524999999999999911e+00
1.265537766386247154e-01 1.526553776638624571e+00
1.224775758105308560e-01 1.527522424189469152e+00
1.163620032630266476e-01 1.528862003263026681e+00
1.070733330608853451e-01 1.530426666939114444e+00
1.056263344603338428e-01 1.530626334460333915e+00
1.000000000000000056e-01 1.531310805951811016e+00
9.418187778369377372e-02 1.531681877783693801e+00
9.327982195144156330e-02 1.531720178048558534e+00
8.177402842770759017e-02 1.531774028427707712e+00
8.076401044435123355e-02 1.531735989555648603e+00
7.546183765031788671e-02 1.531250000000000000e+00
6.928731411374483562e-02 1.530712685886255198e+00
6.803356488391421042e-02 1.530533564883914233e+00
5.865006702894413892e-02 1.528849932971055869e+00
5.221314121240654138e-02 1.527213141212406367e+00
5.000000000000000278e-02 1.526689931470232686e+00
4.874114103463885600e-02 1.526258858965360954e+00
4.538378560788675076e-02 1.524999999999999911e+00
3.959094415572566444e-02 1.522909055844274384e+00
3.750000000000000555e-02 1.521984513758646962e+00
3.187740599695430832e-02 1.519377405996954256e+00
3.102111583840407374e-02 1.518978884161595877e+00
2.500000000000000139e-02 1.515585016961625175e+00
2.308589217383547748e-02 1.514414107826164368e+00
1.875000000000000278e-02 1.511331588005148330e+00
1.587022914357104353e-02 1.509129770856429076e+00
1.250000000000000069e-02 1.506214897268574049e+00
9.370052446085672115e-03 1.503129947553914381e+00
7.103177524227665199e-03 1.500000000000000000e+00
3.724189589309641595e-03 1.496275810410690355e+00
0.000000000000000000e+00 1.491932629889193507e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 8.798603153712634128e-01
1.741685925587026923e-03 8.767416859255869888e-01
2.577277372180808521e-03 8.750000000000000000e-01
3.494558620022463098e-03 8.715054413799776523e-01
4.581089608838429320e-03 8.670810896088384512e-01
6.064328847166101065e-03 8.625000000000000444e-01
7.534160604032724695e-03 8.575341606040327580e-01
8.073777348469873480e-03 8.562499999999999556e-01
9.205652834958168509e-03 8.532943471650418221e-01
1.037496712298037818e-02 8.499999999999999778e-01
1.101473765081265911e-02 8.485147376508126449e-01
1.329360137623678516e-02 8.437500000000000000e-01
1.524090742031774387e-02 8.402409074203176509e-01
1.687279043351212066e-02 8.374999999999999112e-01
2.005429983674608674e-02 8.325542998367460035e-01
2.500000000000000139e-02 8.257340780885727982e-01
2.530973620267285701e-02 8.253097362026727835e-01
2.554819643310043964e-02 8.249999999999999556e-01
2.822437288532452307e-02 8.217756271146754443e-01
3.096154350820192608e-02 8.184615435082018831e-01
3.125000000000000000e-02 8.181575177511428709e-01
3.698451220174847620e-02 8.119845122017483874e-01
3.750000000000001249e-02 8.115054075464175343e-01
4.340856846370647754e-02 8.059085684637065095e-01
4.761678064451767278e-02 8.023832193554824022e-01
5.000000000000000278e-02 8.003893874659623320e-01
5.021202132982345578e-02 8.002120213298234974e-01
5.049280287866411004e-02 8.000000000000000444e-01
5.744644228201294806e-02 7.949464422820129439e-01
6.250000000000000000e-02 7.916693400035601513e-01
6.510159777830690220e-02 7.901015977783070188e-01
6.987818151245758780e-02 7.875000000000000888e-01
7.316966325179820319e-02 7.856696632517982115e-01
7.976907827618799629e-02 7.827309217238119787e-01
8.183707344383667204e-02 7.818370734438366831e-01
8.351241360882161180e-02 7.812500000000000000e-01
9.101709061052334904e-02 7.785170906105233213e-01
9.866493657632227632e-02 7.763350634236777514e-01
1.000000000000000056e-01 7.759863789567009729e-01
1.007883458020708140e-01 7.757883458020707890e-01
1.049554517291837186e-01 7.750000000000000222e-01
1.112516324768573484e-01 7.737516324768574094e-01
1.141114269952884924e-01 7.733885730047115326e-01
1.225597083600232090e-01 7.725597083600231896e-01
1.276643987623490017e-01 7.723356012376509927e-01
1.348283282456247678e-01 7.723283282456248067e-01
1.399727895542042244e-01 7.725272104457958644e-01
1.482602589770132262e-01 7.732602589770133372e-01
1.499999999999999667e-01 7.733830241992541987e-01
1.513576386095373816e-01 7.736423613904626073e-01
1.584114142355020072e-01 7.749999999999999112e-01
1.618587743802163137e-01 7.756412256197837696e-01
1.635387937034768480e-01 7.760387937034768369e-01
1.717798538741017178e-01 7.782201461258982933e-01
1.749999999999999889e-01 7.792338210924891762e-01
1.811188642431047491e-01 7.813811357568952731e-01
1.815492231086568431e-01 7.815492231086568209e-01
1.875000000000000000e-01 7.838401086063546686e-01
1.900230240792369352e-01 7.849769759207632092e-01
1.950872933997223058e-01 7.875000000000000888e-01
1.983801261371594682e-01 7.891198738628406595e-01
2.000000000000000111e-01 7.899796424927855165e-01
2.055523963686295141e-01 7.930523963686295641e-01
2.064537660167026500e-01 7.935462339832973777e-01
2.125000000000000222e-01 7.972281433066711331e-01
2.141808981742565066e-01 7.983191018257436156e-01
2.164678128105829713e-01 8.000000000000000444e-01
2.214336373297615679e-01 8.035663626702385098e-01
2.250000000000000333e-01 8.063762935232521301e-01
2.284182186936586922e-01 8.090817813063413411e-01
2.312500000000000111e-01 8.115652554292149823e-01
2.350658344823158830e-01 8.149341655176840504e-01
2.374999999999999889e-01 8.172316626149409569e-01
2.414405414200778144e-01 8.210594585799222411e-01
2.451159114639370196e-01 8.249999999999999556e-01
2.474467537220296776e-01 8.275532462779702225e-01
2.500000000000000000e-01 8.304486496950123087e-01
2.532729722716743348e-01 8.342270277283255764e-01
2.558079020323218988e-01 8.374999999999999112e-01
2.586786968733174596e-01 8.413213031266825181e-01
2.604366517167426842e-01 8.437500000000000000e-01
2.638453914341954976e-01 8.486546085658045468e-01
2.647467067133211782e-01 8.500000000000000888e-01
2.684409443152495078e-01 8.559409443152493635e-01
2.686327231571275509e-01 8.562499999999999556e-01
2.686789574725039209e-01 8.563210425274960791e-01
2.721571036120562503e-01 8.625000000000000444e-01
2.731525273157769940e-01 8.643474726842230726e-01
2.750000000000000222e-01 8.681069136208716674e-01
2.773161877177430790e-01 8.726838122822568877e-01
2.783889358842551176e-01 8.750000000000000000e-01
2.808457410074696736e-01 8.808457410074697069e-01
2.810872160958869936e-01 8.814127839041130397e-01
2.834611882094083546e-01 8.874999999999999556e-01
2.845652379613179406e-01 8.904347620386821038e-01
2.857787865497968260e-01 8.937499999999999334e-01
2.876445786196422660e-01 8.998554213803576785e-01
2.876920449236160526e-01 9.000000000000000222e-01
2.877533250924861896e-01 9.002533250924862340e-01
2.893738040288038604e-01 9.062500000000000000e-01
2.902723149502369759e-01 9.097276850497630907e-01
2.909656968044601610e-01 9.125000000000000888e-01
2.917449260587207660e-01 9.167449260587208215e-01
2.923903318006562113e-01 9.201096681993438109e-01
2.932684891666704763e-01 9.250000000000000444e-01
2.940241142738149183e-01 9.309758857261850595e-01
2.940956113351919643e-01 9.315956113351920864e-01
2.950588982906933722e-01 9.424411017093065057e-01
2.951887264839972991e-01 9.451887264839973213e-01
2.953628287843807487e-01 9.499999999999999556e-01
2.953915284660524887e-01 9.546084715339475668e-01
2.953664675150712848e-01 9.578664675150712071e-01
2.952376816885081690e-01 9.624999999999999112e-01
2.950126444161381700e-01 9.674873555838618966e-01
2.948547255166070191e-01 9.698547255166070080e-01
2.943538031319944404e-01 9.749999999999999778e-01
2.936566293514776826e-01 9.811566293514777382e-01
2.936406632524786176e-01 9.812499999999999556e-01
2.936269889729755111e-01 9.813730110270243445e-01
2.927118261642966957e-01 9.875000000000000444e-01
2.918755337279663187e-01 9.918755337279663298e-01
2.909398796496278083e-01 9.965601203503721139e-01
2.902902238456303019e-01 1.000000000000000000e+00
2.897137731447266273e-01 1.002213773144726705e+00
2.874999999999999778e-01 1.010396012229250129e+00
2.870541923566717890e-01 1.012054192356671711e+00
2.866763585699825256e-01 1.013323641430017297e+00
2.840623865615601318e-01 1.021562386561559954e+00
2.828523553570388427e-01 1.024999999999999911e+00
2.806992886523559938e-01 1.030699288652356049e+00
2.804581754556734752e-01 1.031250000000000000e+00
2.799277386594972161e-01 1.032572261340502839e+00
2.779285802893012303e-01 1.037500000000000089e+00
2.770104802407692968e-01 1.039510480240769308e+00
2.750000000000000222e-01 1.043598218245099574e+00
2.729130147120028549e-01 1.047913014712003044e+00
2.718637771498711997e-01 1.050000000000000044e+00
2.686583596197932300e-01 1.056158359619792986e+00
2.684263425986936347e-01 1.056573657401306265e+00
2.641554116859277657e-01 1.064155411685927755e+00
2.625000000000000111e-01 1.066690832190867244e+00
2.592602129878838202e-01 1.071760212987884042e+00
2.571125988290866582e-01 1.075000000000000178e+00
2.542160294352092675e-01 1.079216029435209334e+00
2.500000000000000000e-01 1.084862329670273962e+00
2.488630778665493759e-01 1.086363077866549398e+00
2.479897833000619389e-01 1.087500000000000133e+00
2.433776246768390439e-01 1.093377624676838966e+00
2.430580273080377995e-01 1.093750000000000000e+00
2.390339542853097965e-01 1.098466045714690420e+00
2.377266048522512776e-01 1.099999999999999867e+00
2.376230436328193030e-01 1.100123043632819542e+00
2.374999999999999889e-01 1.100257065841718562e+00
2.316501086615511684e-01 1.106650108661551446e+00
2.312500000000000111e-01 1.107061549689233315e+00
2.254929975777418827e-01 1.112992997577741949e+00
2.250000000000000333e-01 1.113471197035533766e+00
2.191328026987221234e-01 1.119132802698721951e+00
2.187500000000000000e-01 1.119482396012599912e+00
2.125557430396562975e-01 1.125055743039656164e+00
2.125000000000000222e-01 1.125103503989601350e+00
2.118806876087259983e-01 1.125619312391274107e+00
2.062500000000000167e-01 1.130324728169627369e+00
2.057486889392479423e-01 1.130748688939247959e+00
2.000000000000000111e-01 1.135197797684303511e+00
1.987074000455669731e-01 1.136207400045567084e+00
1.937500000000000056e-01 1.139766386269041254e+00
1.914314699883449822e-01 1.141431469988344771e+00
1.875000000000000000e-01 1.144050181298500668e+00
1.839120356123270517e-01 1.146412035612327074e+00
1.780101228022845650e-01 1.149999999999999911e+00
1.761485576600881897e-01 1.151148557660088168e+00
1.711409774891438085e-01 1.153859022510856036e+00
1.680304330399390589e-01 1.155530433039938965e+00
1.665564765586147467e-01 1.156250000000000000e+00
1.596557083553153400e-01 1.159655708355315396e+00
1.533138418202740494e-01 1.162499999999999867e+00
1.510577098582668032e-01 1.163557709858266787e+00
1.499999999999999944e-01 1.164014327195390219e+00
1.476597521156150783e-01 1.164840247884384672e+00
1.419539469748695160e-01 1.166953946974869538e+00
1.375000000000000111e-01 1.168491326643346095e+00
1.324987786626285191e-01 1.169998778662628691e+00
1.290625606062093811e-01 1.170937439393790580e+00
1.250000000000000000e-01 1.172011527909990969e+00
1.226020717023992984e-01 1.172602071702399495e+00
1.127601021448193935e-01 1.174739897855180404e+00
1.124999999999999889e-01 1.174787276559240423e+00
1.123220560541004220e-01 1.174822056054100283e+00
1.111275737236382954e-01 1.174999999999999822e+00
1.014713770602319459e-01 1.176471377060231749e+00
1.000000000000000056e-01 1.176694637606971794e+00
9.820672968616395160e-02 1.176793270313835738e+00
8.986741783607507528e-02 1.177367417836074903e+00
8.749999999999999445e-02 1.177550832775620782e+00
8.501935717702259476e-02 1.177480642822977153e+00
7.737169420294157107e-02 1.177371694202941743e+00
7.500000000000001110e-02 1.177391290891920184e+00
7.285601569344404838e-02 1.177143984306556090e+00
6.371737891183071323e-02 1.176217378911830647e+00
6.250000000000000000e-02 1.176127601542223289e+00
6.155945984123840226e-02 1.175940540158761483e+00
5.699459748580393281e-02 1.174999999999999822e+00
5.114748254441350839e-02 1.173852517455586275e+00
5.000000000000000278e-02 1.173579093275061602e+00
4.800531829562981745e-02 1.173005318295629706e+00
4.146108886921052311e-02 1.171038911130789284e+00
3.750000000000000555e-02 1.169614301429763525e+00
3.249726098378524081e-02 1.167502739016214930e+00
2.756545221167364459e-02 1.165065452211673680e+00
2.499999999999999792e-02 1.163841509444125455e+00
2.413764945607676723e-02 1.163362350543923229e+00
2.288287587379633781e-02 1.162500000000000089e+00
1.653554415026364452e-02 1.158464455849736563e+00
1.403429882615967947e-02 1.156250000000000000e+00
9.723547212596253889e-03 1.152776452787403816e+00
7.581175041130092281e-03 1.149999999999999911e+00
3.823288720167301868e-03 1.146176711279832450e+00
0.000000000000000000e+00 1.142045976041241140e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.030135319006836525e+00
2.864441092058508508e-03 1.034635558907941455e+00
4.545832731825423696e-03 1.037500000000000089e+00
6.606813220076342141e-03 1.043393186779923765e+00
7.196106208158789541e-03 1.044696106208158781e+00
9.386937374673248735e-03 1.050000000000000044e+00
1.029424204210893298e-02 1.052205757957890953e+00
1.250000000000000069e-02 1.056398322306113968e+00
1.459318176692329244e-02 1.060406818233076809e+00
1.875000000000000278e-02 1.067464073732224072e+00
1.922571656152282163e-02 1.068274283438477301e+00
2.099341974438195119e-02 1.070993419744382003e+00
2.356440344773480522e-02 1.074999999999999956e+00
2.415743478102691869e-02 1.075842565218973146e+00
2.500000000000000139e-02 1.076941651543169343e+00
2.942263437162662143e-02 1.083077365628373201e+00
3.266470558473283381e-02 1.087499999999999911e+00
3.476877657151079132e-02 1.090231223428489216e+00
3.747557097780399721e-02 1.093750000000000000e+00
4.021333961910067423e-02 1.097286660380899281e+00
4.224377509380539131e-02 1.100000000000000089e+00
4.558971019074489761e-02 1.104410289809255374e+00
5.000000000000000278e-02 1.110154463629283939e+00
5.104041528841411074e-02 1.111459584711586013e+00
5.625000000000000139e-02 1.118377559584007308e+00
5.641167594807705576e-02 1.118588324051922989e+00
5.732824143698615066e-02 1.119828241436986005e+00
6.173246092391940221e-02 1.125767539076080626e+00
6.250000000000000000e-02 1.126802898281677789e+00
6.702553626434876177e-02 1.132974463735651360e+00
6.875000000000000555e-02 1.135348159424021786e+00
7.228325332798912761e-02 1.140216746672010784e+00
7.500000000000001110e-02 1.143942930591291596e+00
7.754044821725698811e-02 1.147459551782742837e+00
7.932570339882438759e-02 1.149999999999999911e+00
8.270162929522770212e-02 1.154798370704772204e+00
8.374511228635668492e-02 1.156250000000000000e+00
8.780188440470268474e-02 1.162198115595297399e+00
8.800555379819999247e-02 1.162500000000000089e+00
8.896671810771389355e-02 1.163966718107714016e+00
9.277883374471607159e-02 1.169721166255283995e+00
9.619494627233091122e-02 1.174999999999999822e+00
9.766832141449047211e-02 1.177331678585509467e+00
1.000000000000000056e-01 1.180922508156422523e+00
1.025896876748873809e-01 1.184910312325112569e+00
1.042029635237469165e-01 1.187500000000000000e+00
1.073243926465558551e-01 1.192675607353444134e+00
1.103667858947275093e-01 1.197866785894727393e+00
1.116057518093482442e-01 1.199999999999999956e+00
1.119381477720578499e-01 1.200561852227941984e+00
1.125000000000000028e-01 1.201507456665730889e+00
1.165297100810842174e-01 1.208470289918915697e+00
1.187987998287187569e-01 1.212499999999999911e+00
1.210378559021498823e-01 1.216462144097850029e+00
1.223405450426149899e-01 1.218750000000000000e+00
1.254505380594913566e-01 1.224549461940508843e+00
1.257042988532169059e-01 1.225000000000000089e+00
1.264273386349251405e-01 1.226427338634925146e+00
1.297205226789660548e-01 1.232779477321034101e+00
1.312500000000000056e-01 1.235785574388335473e+00
1.339306642404105574e-01 1.241069335759589443e+00
1.375000000000000111e-01 1.248359816017965640e+00
1.380482503576428988e-01 1.249451749642357168e+00
1.383178329863426759e-01 1.250000000000000000e+00
1.390021849684041078e-01 1.251502184968404041e+00
1.420229754010063072e-01 1.257977024598993632e+00
1.437499999999999889e-01 1.261708490472916999e+00
1.459844111778489661e-01 1.266515588822151095e+00
1.495931533597291418e-01 1.274593153359729225e+00
1.497677231211077820e-01 1.274999999999999911e+00
1.498423457620651211e-01 1.275157654237934812e+00
1.499999999999999944e-01 1.275513361617557351e+00
1.536027086240921435e-01 1.283897291375907912e+00
1.551749658722878789e-01 1.287500000000000089e+00
1.572821060155255024e-01 1.292717893984474786e+00
1.586295154255904505e-01 1.296129515425590517e+00
1.601235363805929290e-01 1.300000000000000044e+00
1.608011900629511548e-01 1.301698809937048784e+00
1.624999999999999778e-01 1.306044427922129048e+00
1.643167179143312229e-01 1.310683282085668644e+00
1.662876558711066100e-01 1.316287655871106743e+00
1.675605825080221656e-01 1.319939417491977851e+00
1.692793750880587922e-01 1.325000000000000178e+00
1.706952948109048129e-01 1.329304705189095159e+00
1.725239776646739776e-01 1.335023977664673733e+00
1.732685029315670366e-01 1.337499999999999911e+00
1.737087897996560937e-01 1.338791210200343862e+00
1.752162897669684583e-01 1.343750000000000000e+00
1.765796896675333183e-01 1.348420310332466565e+00
1.770726783298300910e-01 1.350000000000000089e+00
1.777296343068728579e-01 1.352729634306872875e+00
1.791663705365364179e-01 1.358333629463463588e+00
1.812499999999999667e-01 1.367119711066528298e+00
1.815701019675659000e-01 1.368429898032434089e+00
1.817398517870424113e-01 1.369239851787042328e+00
1.837185397874070980e-01 1.378781460212592958e+00
1.848170419927477881e-01 1.384817041992747910e+00
1.855918486000683876e-01 1.389408151399931457e+00
1.871683399989009233e-01 1.399668339998900723e+00
1.872067680602734208e-01 1.399999999999999911e+00
1.872497600671336748e-01 1.400250239932866236e+00
1.880144306933794474e-01 1.406250000000000000e+00
1.885640838940021713e-01 1.411435916105997945e+00
1.887039542206035980e-01 1.412500000000000089e+00
1.887707201891413999e-01 1.413770720189141628e+00
1.894578829036597245e-01 1.423042117096340320e+00
1.896336968434289283e-01 1.424999999999999822e+00
1.896619509538647330e-01 1.427161950953864666e+00
1.898784432246151677e-01 1.435121556775384777e+00
1.899825663791464003e-01 1.437500000000000000e+00
1.899347408941665094e-01 1.439934740894166509e+00
1.899153535463888876e-01 1.447584646453611068e+00
1.899377816781527839e-01 1.449999999999999956e+00
1.897892759655565309e-01 1.452289275965556570e+00
1.893736922047546678e-01 1.460626307795245271e+00
1.893129096844008985e-01 1.462499999999999911e+00
1.891405367952939676e-01 1.464140536795293768e+00
1.887324664311302580e-01 1.468750000000000000e+00
1.881835545755095873e-01 1.474316445424490363e+00
1.881355332410710179e-01 1.475000000000000089e+00
1.880511704550393015e-01 1.475551170455039474e+00
1.875000000000000000e-01 1.479557119647749719e+00
1.865537623619877294e-01 1.486553762361987774e+00
1.862208317910241939e-01 1.488779168208975712e+00
1.847830008692711301e-01 1.497283000869271241e+00
1.842600415563180327e-01 1.500000000000000000e+00
1.835048775497388485e-01 1.503995122450261235e+00
1.827636537172886155e-01 1.507763653717288488e+00
1.812499999999999944e-01 1.514314402229383294e+00
1.804240932808549303e-01 1.517924093280854869e+00
1.799003732554002588e-01 1.520099626744599641e+00
1.787291928318439638e-01 1.524999999999999911e+00
1.778864870872039206e-01 1.527886487087203982e+00
1.768950845719559628e-01 1.531250000000000000e+00
1.751828118623327546e-01 1.537317188137667268e+00
1.751370989669407130e-01 1.537499999999999867e+00
1.751030939501605488e-01 1.537603093950160815e+00
1.749999999999999889e-01 1.537915595258231516e+00
1.721000973923507149e-01 1.547100097392350770e+00
1.711519449307819518e-01 1.550000000000000044e+00
1.693034487988076542e-01 1.555696551201191991e+00
1.690330682690991404e-01 1.556533068269098985e+00
1.687499999999999833e-01 1.557309213721288499e+00
1.657818498139340402e-01 1.565781849813934201e+00
1.624999999999999778e-01 1.574400339135546112e+00
1.623309227086437712e-01 1.574830922708644110e+00
1.622628856133220832e-01 1.575000000000000178e+00
1.621200174972723118e-01 1.575379982502727927e+00
1.587674859674665095e-01 1.583767485967466637e+00
1.572479758105363168e-01 1.587499999999999911e+00
1.550893675166636620e-01 1.592589367516663579e+00
1.534119572015605615e-01 1.596588042798439577e+00
1.520348413913827912e-01 1.600000000000000089e+00
1.514036674857900111e-01 1.601403667485790105e+00
1.500000000000000222e-01 1.604490321328189140e+00
1.475054427164345927e-01 1.610005442716434754e+00
1.437499999999999889e-01 1.618325150343917995e+00
1.436159839659006676e-01 1.618615983965900673e+00
1.433946864054246872e-01 1.619105313594575213e+00
1.396724085208386201e-01 1.627172408520838776e+00
1.375000000000000111e-01 1.631686886906577261e+00
1.356149515657707749e-01 1.635614951565770747e+00
1.320744830541114856e-01 1.642925516945888287e+00
1.315377337725520124e-01 1.644037733772551801e+00
1.286106749769077295e-01 1.649999999999999911e+00
1.273691364020497763e-01 1.652369136402049632e+00
1.253445673472266542e-01 1.656250000000000000e+00
1.230818588828300197e-01 1.660581858882830275e+00
1.220383154049562158e-01 1.662500000000000089e+00
1.188853984054083490e-01 1.668614601594591740e+00
1.187930936473504812e-01 1.668793093647350734e+00
1.155790541775297414e-01 1.674999999999999822e+00
1.145061451036953892e-01 1.677006145103695278e+00
1.125000000000000028e-01 1.680699073684043920e+00
1.100970168224920387e-01 1.685097016822491911e+00
1.087867924305146311e-01 1.687500000000000000e+00
1.056771834215075589e-01 1.693177183421507692e+00
1.042698223741383295e-01 1.695730177625861756e+00
1.019331810240776959e-01 1.699999999999999734e+00
1.012371451255043575e-01 1.701237145125504391e+00
1.000000000000000056e-01 1.703326642914282818e+00
9.665518517424306899e-02 1.709155185174243030e+00
9.475845900156554258e-02 1.712499999999999911e+00
9.214492841851440463e-02 1.717144928418514516e+00
9.118169842345202891e-02 1.718750000000000000e+00
8.769375863570459673e-02 1.724806241364295500e+00
8.758334044333142276e-02 1.725000000000000089e+00
8.755263502106232221e-02 1.725052635021062430e+00
8.749999999999999445e-02 1.725140751868858624e+00
8.294911846115826659e-02 1.732949118461158511e+00
8.124999999999998890e-02 1.735816972684614434e+00
7.831280846048963018e-02 1.740812808460489691e+00
7.500000000000001110e-02 1.746395105447493545e+00
7.365303722334484715e-02 1.748653037223344864e+00
7.285773122355776454e-02 1.750000000000000000e+00
6.986853753839709913e-02 1.755131462461603009e+00
6.904800655692681921e-02 1.756548006556926778e+00
6.875000000000000555e-02 1.757038326128631089e+00
6.438817533604324073e-02 1.764388175336043307e+00
6.250000000000000000e-02 1.767440376619251019e+00
5.964451787829598561e-02 1.772144517878295744e+00
5.792681255563339460e-02 1.774999999999999911e+00
5.492380425354128487e-02 1.779923804253541242e+00
5.091657128570620250e-02 1.786583428714293653e+00
5.037917193162694263e-02 1.787500000000000089e+00
5.023560205286238534e-02 1.787735602052862527e+00
5.000000000000000278e-02 1.788105918222146151e+00
4.547463492651247774e-02 1.795474634926512714e+00
4.273851123878415204e-02 1.800000000000000044e+00
4.076909647053172936e-02 1.803269096470531796e+00
3.750000000000000555e-02 1.808564875195359356e+00
3.598002922330444109e-02 1.810980029223304477e+00
3.162263545310001200e-02 1.818377364546900132e+00
3.134774010137589273e-02 1.818847740101376065e+00
2.776172406917792879e-02 1.825000000000000178e+00
2.675886849523357452e-02 1.826758868495233390e+00
2.500000000000000139e-02 1.829794300923345496e+00
2.213291024070689061e-02 1.834632910240706849e+00
2.050246567053994051e-02 1.837499999999999911e+00
1.777441438422236453e-02 1.842774414384222403e+00
1.723173591159552279e-02 1.843750000000000000e+00
1.602913288954743720e-02 1.846470867110452607e+00
1.435390457880922864e-02 1.850000000000000089e+00
1.375223200787987869e-02 1.851252232007879917e+00
1.250000000000000069e-02 1.854149905855458691e+00
1.000535457938738111e-02 1.860005354579387316e+00
7.237765735341645384e-03 1.867762234264658261e+00
6.655967202464203002e-03 1.869155967202464019e+00
4.841241173614062830e-03 1.875000000000000000e+00
3.241644242345206525e-03 1.878241644242345076e+00
0.000000000000000000e+00 1.880406901303546485e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 5.639440470552545825e-01
3.552684441786666675e-03 5.714473155582132646e-01
5.301499849600754648e-03 5.749999999999999556e-01
7.094689078084889626e-03 5.804053109219150519e-01
8.377872204589648791e-03 5.833778722045895870e-01
9.967740404635124993e-03 5.874999999999999112e-01
1.069810148096034773e-02 5.893018985190395798e-01
1.285751597943783631e-02 5.937500000000000000e-01
1.485093490113291795e-02 5.976490650988670605e-01
1.618487664409477139e-02 5.999999999999999778e-01
1.942298902751759399e-02 6.055770109724822881e-01
1.984546508993709213e-02 6.062499999999999556e-01
2.162378712523747165e-02 6.091237871252375147e-01
2.367593609016970316e-02 6.125000000000000444e-01
2.420679697969992800e-02 6.132932030203001039e-01
2.500000000000000139e-02 6.144287303891609042e-01
2.919020029979486897e-02 6.208097997002051116e-01
3.190546104892448553e-02 6.250000000000000000e-01
3.414466746277645959e-02 6.283553325372235321e-01
3.750000000000000555e-02 6.333067251277797460e-01
3.919819907408633036e-02 6.358018009259136516e-01
4.030143430232671631e-02 6.374999999999999556e-01
4.414378285757916687e-02 6.433562171424208609e-01
4.548875905829331823e-02 6.454887590582933932e-01
4.830841416231042296e-02 6.500000000000000222e-01
4.897863326494236724e-02 6.510213667350576161e-01
5.000000000000000278e-02 6.526364169227305556e-01
5.377910309538655453e-02 6.587208969046134399e-01
5.607118039202067805e-02 6.625000000000000888e-01
5.843377207187094857e-02 6.665662279281291402e-01
6.250000000000000000e-02 6.737348115190751052e-01
6.297072167888387306e-02 6.745292783211161991e-01
6.322983916416494155e-02 6.750000000000000444e-01
6.401265905772217379e-02 6.765126590577221766e-01
6.728378927463016246e-02 6.827162107253698098e-01
6.875000000000000555e-02 6.855940947926809637e-01
7.150958404035925864e-02 6.909904159596407247e-01
7.500000000000001110e-02 6.982017628936244558e-01
7.559800809489253259e-02 6.994019919051074341e-01
7.588708695722785891e-02 6.999999999999998446e-01
7.658761155358258244e-02 7.015876115535825130e-01
7.950830223745328218e-02 7.079916977625466679e-01
8.150852336476936688e-02 7.124999999999999112e-01
8.333207445463863827e-02 7.166679255453614061e-01
8.427663888600103737e-02 7.187500000000000000e-01
8.626231898786863861e-02 7.237623189878685803e-01
8.674263076268404205e-02 7.249999999999999778e-01
8.697275393639074259e-02 7.255272460636092990e-01
8.918094690265944424e-02 7.312499999999999556e-01
9.046320826460416131e-02 7.345367917353957665e-01
9.157116230269510271e-02 7.375000000000000444e-01
9.369525930254314627e-02 7.436952593025432101e-01
9.372319293560082976e-02 7.437768070643991924e-01
9.579482888442975019e-02 7.500000000000000000e-01
9.683392357875925116e-02 7.531660764212406711e-01
9.967072706190290010e-02 7.621707270619029195e-01
9.976503351721706381e-02 7.624999999999999556e-01
9.982408746691379120e-02 7.626759125330861977e-01
1.000000000000000056e-01 7.632757212494577503e-01
1.026199240427399240e-01 7.723800759572601038e-01
1.034071441890440646e-01 7.750000000000000222e-01
1.044474521526509991e-01 7.794474521526509880e-01
1.051695667127351130e-01 7.823304332872649258e-01
1.064816049258141828e-01 7.875000000000000888e-01
1.076005025492330625e-01 7.923994974507670985e-01
1.083397856894941780e-01 7.958397856894943168e-01
1.091927112663621524e-01 8.000000000000000444e-01
1.097800396799996359e-01 8.027199603200003697e-01
1.114932621912235466e-01 8.114932621912236410e-01
1.118028242829391394e-01 8.131971757170608495e-01
1.125000000000000028e-01 8.171473080912671216e-01
1.136814045316797139e-01 8.238185954683202583e-01
1.139091712889115232e-01 8.249999999999999556e-01
1.141179000827105133e-01 8.266179000827105217e-01
1.153277335213217236e-01 8.346722664786782042e-01
1.157913309270728330e-01 8.374999999999999112e-01
1.162092338614142961e-01 8.412092338614143294e-01
1.164715287236817859e-01 8.437500000000000000e-01
1.167788067573634070e-01 8.457211932426366152e-01
1.173747579527600893e-01 8.500000000000000888e-01
1.179451788442267696e-01 8.554451788442266613e-01
1.180053925804187415e-01 8.562499999999999556e-01
1.181048932471313179e-01 8.568951067528687293e-01
1.187125152170585979e-01 8.625000000000000444e-01
1.192381613975525001e-01 8.682618386024475443e-01
1.193270148700411593e-01 8.693270148700412703e-01
1.197886309753251055e-01 8.750000000000000000e-01
1.201504537186551536e-01 8.798495462813449297e-01
1.203521513903339224e-01 8.828521513903339057e-01
1.206105874887783147e-01 8.874999999999999556e-01
1.208871519203576494e-01 8.916128480796423617e-01
1.210787768864343139e-01 8.937500000000000444e-01
1.211081143156983314e-01 8.961081143156983675e-01
1.212157993649825571e-01 8.999999999999999112e-01
1.214213653918523733e-01 9.035786346081475795e-01
1.215959098244919490e-01 9.062500000000000000e-01
1.215870942856959736e-01 9.090870942856961179e-01
1.216205255714439271e-01 9.125000000000000888e-01
1.217363625776907293e-01 9.157636374223092623e-01
1.218208356648013690e-01 9.218208356648014412e-01
1.218220041931983161e-01 9.250000000000000444e-01
1.218867465231859293e-01 9.281132534768141706e-01
1.219183872389650036e-01 9.344183872389650869e-01
1.218937286024553424e-01 9.406062713975446021e-01
1.218158080084852102e-01 9.468158080084851935e-01
1.217263232541919149e-01 9.499999999999999556e-01
1.217013693357637261e-01 9.532986306642362573e-01
1.215848157179839351e-01 9.590848157179839850e-01
1.214461448375989683e-01 9.624999999999999112e-01
1.213919182056103357e-01 9.661080817943896726e-01
1.213924380395954711e-01 9.687500000000000000e-01
1.212216294129139504e-01 9.712216294129139005e-01
1.210035157898061708e-01 9.749999999999999778e-01
1.208896828617243152e-01 9.791103171382755654e-01
1.208670593196780052e-01 9.812499999999998446e-01
1.206963229252674685e-01 9.831963229252674852e-01
1.204320080567095608e-01 9.875000000000000444e-01
1.202102623124874231e-01 9.922897376875126074e-01
1.200501858970640240e-01 9.950501858970640656e-01
1.197443953785805870e-01 1.000000000000000000e+00
1.194139576557979726e-01 1.005586042344202014e+00
1.193423898304084713e-01 1.006842389830408635e+00
1.187499999999999944e-01 1.015263770504823082e+00
1.185215326532817331e-01 1.018521532653281492e+00
1.184889164670538120e-01 1.019011083532946005e+00
1.180662077604267002e-01 1.024999999999999911e+00
1.176296802270927755e-01 1.030129680227092726e+00
1.174888273184179488e-01 1.031250000000000000e+00
1.174400790142923340e-01 1.032559920985707702e+00
1.171018952138302149e-01 1.037500000000000089e+00
1.167142804051484462e-01 1.041714280405148685e+00
1.163652418004884059e-01 1.046134758199511738e+00
1.160961947227283630e-01 1.050000000000000044e+00
1.157755617372357299e-01 1.053275561737235799e+00
1.152429211453282615e-01 1.059757078854671741e+00
1.148148509413872698e-01 1.064814850941387281e+00
1.140322962998150669e-01 1.073467703700185183e+00
1.139340594700825049e-01 1.075000000000000178e+00
1.137880941488360054e-01 1.076288094148836194e+00
1.127650880902145020e-01 1.087234911909785495e+00
1.127498045014055650e-01 1.087499999999999911e+00
1.127189467971033005e-01 1.087718946797103126e+00
1.121514183101407491e-01 1.093750000000000000e+00
1.116450471886109713e-01 1.099145047188611057e+00
1.115441092915425703e-01 1.100000000000000089e+00
1.114786758862733734e-01 1.101021324113726774e+00
1.106007720663642474e-01 1.110600772066364428e+00
1.102128595929707661e-01 1.114787140407029309e+00
1.095215245481427069e-01 1.122021524548142635e+00
1.088838297871794480e-01 1.128616170212820569e+00
1.084245145046496550e-01 1.133424514504649760e+00
1.075117383925664888e-01 1.142488261607433442e+00
1.072752495323467115e-01 1.144775249532346439e+00
1.067284867816076371e-01 1.149999999999999911e+00
1.060621888788330358e-01 1.156062188878833163e+00
1.060195738885419264e-01 1.156480426111458071e+00
1.054629288491505945e-01 1.162500000000000089e+00
1.049210584832315912e-01 1.167421058483231411e+00
1.046106407201029126e-01 1.170389359279897068e+00
1.041706929663805820e-01 1.174999999999999822e+00
1.037544443405615247e-01 1.178754444340561314e+00
1.031768737496407407e-01 1.184323126250359071e+00
1.029118428239124278e-01 1.187500000000000000e+00
1.025844959510595900e-01 1.190084495951059695e+00
1.017288031301223639e-01 1.198271196869877597e+00
1.015837778696007249e-01 1.199999999999999956e+00
1.014061281168364970e-01 1.201406128116836447e+00
1.002576268765723866e-01 1.212242373123427530e+00
1.002393808846161333e-01 1.212499999999999911e+00
1.002076963521203595e-01 1.212707696352120390e+00
1.000000000000000056e-01 1.214661018752588362e+00
9.901385871939116790e-02 1.224013858719391390e+00
9.887016720765771927e-02 1.225000000000000089e+00
9.877837994085009177e-02 1.226221620059150030e+00
9.783794570484169451e-02 1.235337945704841900e+00
9.734457005746055547e-02 1.240155429942539467e+00
9.664011649580130092e-02 1.246640116495801198e+00
9.624060300298439841e-02 1.250000000000000000e+00
9.584749235501431597e-02 1.254152507644985759e+00
9.546605400220693760e-02 1.257966054002207068e+00
9.434104838839893481e-02 1.268158951611600971e+00
9.421972000721713647e-02 1.269219720007217056e+00
9.358173608575981461e-02 1.274999999999999911e+00
9.300418027096746254e-02 1.280504180270967574e+00
9.288754795648679341e-02 1.281250000000000000e+00
9.281971006799788482e-02 1.282180289932002060e+00
9.223107467407254401e-02 1.287500000000000089e+00
9.172861302238821679e-02 1.291728613022388394e+00
9.122530143783154355e-02 1.296274698562168481e+00
9.086666209105348502e-02 1.300000000000000044e+00
9.047916872098599184e-02 1.302979168720986181e+00
8.960744321992389350e-02 1.310392556780076045e+00
8.941131212736110057e-02 1.312500000000000000e+00
8.918587385828084801e-02 1.314185873858280784e+00
8.806001393164894497e-02 1.324439986068351116e+00
8.801489867110044718e-02 1.325000000000000178e+00
8.794962308127400596e-02 1.325449623081274009e+00
8.749999999999999445e-02 1.329329833803737371e+00
8.665299972927757721e-02 1.336652999729277536e+00
8.653184809568956193e-02 1.337499999999999911e+00
8.645178369987445433e-02 1.338548216300125437e+00
8.592257418147754289e-02 1.343750000000000000e+00
8.535945749014545170e-02 1.347859457490145463e+00
8.504324368297391801e-02 1.350000000000000089e+00
8.478026632063542789e-02 1.352719733679364822e+00
8.404715753519143018e-02 1.359047157535191674e+00
8.313655942357014994e-02 1.366863440576429944e+00
8.274530998027118667e-02 1.370245309980270942e+00
8.145356188108120177e-02 1.381046438118918918e+00
8.141181116927970196e-02 1.381411811169279913e+00
8.125000000000000278e-02 1.382743096948726214e+00
8.006409922671293977e-02 1.392564099226712759e+00
7.975584067299618107e-02 1.395244159327003519e+00
7.923510237523549715e-02 1.399999999999999911e+00
7.872116203970062898e-02 1.403721162039700765e+00
7.833534655306001460e-02 1.406250000000000000e+00
7.802903883964011633e-02 1.409470961160359970e+00
7.773755509022503563e-02 1.412500000000000089e+00
7.740074858805356950e-02 1.414900748588053814e+00
7.635013275910897124e-02 1.423649867240891265e+00
7.622096948063016020e-02 1.425000000000000044e+00
7.606025802754096121e-02 1.426060258027540995e+00
7.500000000000001110e-02 1.434841690930940494e+00
7.471123012045843836e-02 1.437211230120458483e+00
7.463595614975521153e-02 1.437864043850244800e+00
7.334828621421825290e-02 1.448348286214218295e+00
7.309845200128908815e-02 1.450000000000000178e+00
7.287329025210489974e-02 1.452126709747894928e+00
7.195067625355291985e-02 1.459450676253552848e+00
7.151027701359843891e-02 1.462499999999999911e+00
7.106451096520453869e-02 1.466435489034795481e+00
7.083496052867689630e-02 1.468750000000000000e+00
7.052928962190639639e-02 1.470529289621906432e+00
6.988288910598421111e-02 1.475000000000000089e+00
6.911858554069667815e-02 1.480881414459303436e+00
6.903509905810205349e-02 1.481535099058102212e+00
6.875000000000000555e-02 1.483560195590506670e+00
6.750556095797256850e-02 1.492505560957972488e+00
6.713068557705470507e-02 1.495369314422945184e+00
6.653290430653430176e-02 1.500000000000000000e+00
6.599651422818877955e-02 1.503496514228188863e+00
6.505657903584236013e-02 1.509943420964157568e+00
6.442426333027986840e-02 1.514424263330279796e+00
6.291578817631596210e-02 1.524584211823684088e+00
6.286776902820716273e-02 1.524999999999999911e+00
6.280739950621924694e-02 1.525307399506218964e+00
6.190385640939827933e-02 1.531250000000000000e+00
6.113753389175418523e-02 1.536137533891754225e+00
6.089939354183458720e-02 1.537500000000000089e+00
6.065572735634293389e-02 1.539344272643657252e+00
5.947628442850325797e-02 1.546976284428503323e+00
5.895693663531290096e-02 1.549999999999999822e+00
5.836170679388558158e-02 1.554138293206114518e+00
5.780388025341566538e-02 1.557803880253415540e+00
5.703127101943594734e-02 1.562500000000000000e+00
5.602067371913049126e-02 1.568520673719130398e+00
5.593017426604180581e-02 1.569069825733958146e+00
5.494561524595294871e-02 1.575000000000000178e+00
5.419424349467162616e-02 1.579194243494671746e+00
5.333289110656689452e-02 1.584167108893433262e+00
5.280766781514176916e-02 1.587500000000000133e+00
5.231612815259796545e-02 1.589816128152598207e+00
5.056493822469860372e-02 1.599435061775301481e+00
5.048531769403920288e-02 1.600000000000000089e+00
5.039802210133943750e-02 1.600398022101339635e+00
5.000000000000000278e-02 1.602449809330666719e+00
4.838415146636841635e-02 1.610884151466368541e+00
4.763799426083033250e-02 1.614862005739169604e+00
4.637334875208671409e-02 1.621373348752086940e+00
4.452810094761561893e-02 1.630471899052384543e+00
4.426878213947681856e-02 1.631768782139477070e+00
4.375000000000000416e-02 1.634120698391023252e+00
4.203550066311786959e-02 1.642035500663117764e+00
4.108688889946744000e-02 1.646413111100532234e+00
4.033923109527493001e-02 1.649999999999999911e+00
3.977681485695659658e-02 1.652276814856956655e+00
3.878717555516585092e-02 1.656250000000000000e+00
3.730610667491077170e-02 1.662306106674910744e+00
3.724855225451205454e-02 1.662500000000000089e+00
3.717261103100687192e-02 1.662827388968993070e+00
3.470691000652158242e-02 1.672206910006521552e+00
3.393205628845642058e-02 1.674999999999999822e+00
3.263151866174648225e-02 1.679868481338253394e+00
3.204492506361495546e-02 1.682044925063614915e+00
3.125000000000000000e-02 1.684815496204473240e+00
2.925853895041191990e-02 1.691758538950411950e+00
2.762949685709218881e-02 1.697370503142907827e+00
2.691042263314114003e-02 1.699999999999999956e+00
2.646971395173988370e-02 1.701469713951739848e+00
2.500000000000000139e-02 1.706330958008059895e+00
2.353161627826042684e-02 1.711031616278260392e+00
2.303389411638312109e-02 1.712499999999999911e+00
2.237493723774319071e-02 1.715125062762256736e+00
2.137570648598384471e-02 1.718750000000000000e+00
2.078753538486353275e-02 1.720787535384863620e+00
1.954061443356124028e-02 1.725000000000000089e+00
1.820811687880027202e-02 1.730708116878800551e+00
1.788690620861624683e-02 1.732113093791383784e+00
1.592106243204386568e-02 1.740921062432043698e+00
1.465637710690852191e-02 1.747843622893091364e+00
1.427535029208908471e-02 1.750000000000000000e+00
1.400464117655754459e-02 1.751504641176557575e+00
1.250000000000000069e-02 1.761395557595257344e+00
1.234681737268445920e-02 1.762346817372684393e+00
1.230594939290289604e-02 1.762694050607096941e+00
1.096475254498993114e-02 1.773464752544989809e+00
1.075489357228345474e-02 1.774999999999999911e+00
1.064248204457257999e-02 1.776857517955427568e+00
1.023897341631160862e-02 1.781250000000000000e+00
9.890422553866238739e-03 1.784890422553866429e+00
9.641459039782493065e-03 1.787500000000000089e+00
9.515088117390593445e-03 1.790484911882609609e+00
9.089436027161518911e-03 1.796589436027161479e+00
8.842569220590021720e-03 1.800000000000000266e+00
8.708037773654156433e-03 1.803791962226345635e+00
8.457005312015819509e-03 1.808457005312015919e+00
8.225639644585454324e-03 1.812500000000000000e+00
8.010683946733694258e-03 1.816989316053266412e+00
7.787961298016916195e-03 1.820287961298016954e+00
7.503305769956097188e-03 1.825000000000000178e+00
7.187798049154736288e-03 1.830312201950845319e+00
7.061110968599790434e-03 1.832061110968599804e+00
6.718835907654940182e-03 1.837499999999999911e+00
6.132904449401725688e-03 1.843632904449401755e+00
6.116759145367528169e-03 1.843883240854632399e+00
5.688753078947835634e-03 1.850000000000000089e+00
4.978418244934361934e-03 1.854978418244934701e+00
4.690655695646023596e-03 1.857809344304354182e+00
3.152483098407682371e-03 1.865652483098407588e+00
0.000000000000000000e+00 1.874711129870823001e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 7.978952911682346549e-01
1.089314365675693582e-03 7.989106856343243246e-01
1.865355615362034080e-03 8.000000000000000444e-01
3.060593133898881039e-03 8.030605931338988812e-01
4.818305011340059257e-03 8.076816949886599373e-01
6.250000000000000347e-03 8.113023916830705007e-01
8.506277777617374594e-03 8.164937222223825897e-01
1.250000000000000069e-02 8.249379824391253058e-01
1.252074741387034645e-02 8.249792525861296966e-01
1.253232204479651571e-02 8.249999999999999556e-01
1.257164852954749737e-02 8.250716485295473968e-01
1.695433658754368772e-02 8.330456634124563386e-01
1.966954099552328111e-02 8.374999999999999112e-01
2.180646617885679400e-02 8.406935338211432018e-01
2.389455087480134993e-02 8.437500000000000000e-01
2.694609278587723269e-02 8.480539072141226598e-01
2.834701321196592128e-02 8.499999999999999778e-01
3.218455527746928030e-02 8.553154447225306267e-01
3.287067902387370150e-02 8.562499999999999556e-01
3.699750912409704995e-02 8.619975091240970055e-01
3.735628870902526349e-02 8.625000000000000444e-01
3.741682841801248494e-02 8.625831715819874956e-01
3.750000000000000555e-02 8.626932997395923008e-01
4.263339910667923727e-02 8.698666008933207960e-01
4.626469145776857667e-02 8.750000000000000000e-01
4.780649884691822588e-02 8.771935011530818116e-01
5.000000000000000278e-02 8.802365662422881876e-01
5.301851311464969574e-02 8.844814868853503320e-01
5.504511409795918853e-02 8.874999999999999556e-01
5.801008586084992202e-02 8.919899141391500752e-01
5.919499397706973198e-02 8.937500000000000444e-01
6.294224986716905057e-02 8.995577501328310133e-01
6.323466520143855574e-02 9.000000000000000222e-01
6.440510543017373413e-02 9.019051054301738812e-01
6.709660744218574890e-02 9.062500000000000000e-01
6.774912803756955038e-02 9.072508719624303719e-01
7.089569152361369087e-02 9.125000000000000888e-01
7.241538071229383644e-02 9.150846192877062357e-01
7.499999999999999722e-02 9.195794325306707595e-01
7.699553977526481241e-02 9.230044602247352570e-01
7.807609986949951009e-02 9.250000000000000444e-01
8.128828711698901643e-02 9.312117128830110779e-01
8.136515422257986629e-02 9.313651542225799274e-01
8.545851797114116521e-02 9.395414820288587876e-01
8.749999999999999445e-02 9.437421595584998268e-01
8.955136513386129093e-02 9.479486348661386730e-01
9.051646568328677867e-02 9.499999999999999556e-01
9.284688640529292769e-02 9.553468864052928611e-01
9.339801414025503123e-02 9.566019858597448744e-01
9.591064832393217388e-02 9.624999999999999112e-01
9.715137419157529597e-02 9.653486258084247318e-01
1.000000000000000056e-01 9.723934919337994254e-01
1.007679517879002257e-01 9.742320482120997438e-01
1.010936278999981508e-01 9.749999999999999778e-01
1.016558711115748415e-01 9.766558711115747027e-01
1.041285606070831704e-01 9.833714393929168240e-01
1.056429927590646217e-01 9.875000000000000444e-01
1.073469796131413245e-01 9.926530203868587643e-01
1.083521759040514815e-01 9.958521759040515064e-01
1.096242384159364924e-01 1.000000000000000000e+00
1.103101233868426512e-01 1.002189876613157393e+00
1.125000000000000028e-01 1.009749997458083470e+00
1.131343805347550663e-01 1.011865619465244892e+00
1.135801877643502905e-01 1.013580187764350216e+00
1.157224451205488835e-01 1.021777554879450989e+00
1.165641174994947182e-01 1.024999999999999911e+00
1.177218245636495741e-01 1.030221824563649413e+00
1.179248087955523938e-01 1.031250000000000000e+00
1.181018497581519389e-01 1.031898150241848056e+00
1.193384293697238030e-01 1.037500000000000089e+00
1.203075881261046615e-01 1.042192411873895441e+00
1.210370165183611291e-01 1.046037016518361451e+00
1.217496881918197771e-01 1.050000000000000044e+00
1.222775567754537107e-01 1.052722443224546334e+00
1.236821351613163755e-01 1.061182135161316209e+00
1.240306185846675180e-01 1.063469381415332426e+00
1.250000000000000000e-01 1.070203754067989177e+00
1.256102316542897501e-01 1.074389768345710205e+00
1.257151482408411514e-01 1.074999999999999956e+00
1.257918923685970580e-01 1.075791892368596958e+00
1.269935768427382650e-01 1.085506423157261535e+00
1.272738413405402613e-01 1.087499999999999911e+00
1.274630164553450518e-01 1.089963016455345102e+00
1.277927642316658008e-01 1.093750000000000000e+00
1.281726836939151570e-01 1.096827316306084876e+00
1.285532407486340289e-01 1.100000000000000089e+00
1.288199010711208181e-01 1.103819901071120935e+00
1.291791795647281305e-01 1.108320820435272136e+00
1.298382378658886338e-01 1.117338237865888484e+00
1.300128507725164251e-01 1.119987149227483547e+00
1.306267549673817974e-01 1.130626754967381853e+00
1.306824439622841227e-01 1.131817556037715944e+00
1.311923629550418025e-01 1.143692362955041730e+00
1.311965990052171016e-01 1.143803400994782837e+00
1.314007088403412737e-01 1.149999999999999911e+00
1.315531085453108262e-01 1.155946891454689096e+00
1.315779021639521262e-01 1.156250000000000000e+00
1.315666604801369877e-01 1.156566660480137010e+00
1.316538154448120002e-01 1.162500000000000089e+00
1.317137002006814606e-01 1.168286299799318639e+00
1.317170351207273549e-01 1.169217035120727610e+00
1.317258584500359264e-01 1.174999999999999822e+00
1.316914790868546070e-01 1.180808520913145365e+00
1.316847480091427047e-01 1.181684748009142583e+00
1.315236904480970026e-01 1.193476309551903203e+00
1.315137855768508668e-01 1.194013785576850895e+00
1.313985152317850846e-01 1.199999999999999956e+00
1.312220763788313205e-01 1.206222076378831165e+00
1.312201952462617727e-01 1.206279804753738194e+00
1.310251141720014667e-01 1.212499999999999911e+00
1.307837736335575041e-01 1.218283773633557665e+00
1.307431637446648254e-01 1.218750000000000000e+00
1.307457225928102540e-01 1.219254277407189946e+00
1.305235547268875362e-01 1.225000000000000089e+00
1.302447342365714578e-01 1.230244734236571436e+00
1.301343378400661999e-01 1.232365662159934150e+00
1.296185376603830319e-01 1.242118537660382938e+00
1.294568886919665596e-01 1.245543111308033302e+00
1.292549550193134444e-01 1.250000000000000000e+00
1.289750563090781843e-01 1.253975056309078129e+00
1.286608905646953738e-01 1.258839109435304859e+00
1.282410324016187986e-01 1.265741032401618726e+00
1.278519670899738447e-01 1.272148032910026316e+00
1.277272231452520335e-01 1.274999999999999911e+00
1.274912728327546874e-01 1.277491272832754543e+00
1.271683770678558589e-01 1.281250000000000000e+00
1.269546351922019867e-01 1.285545364807797908e+00
1.268882815738480163e-01 1.287499999999999867e+00
1.267272494496002599e-01 1.289227249449600432e+00
1.260684839977586069e-01 1.298931516002241437e+00
1.260233515513715097e-01 1.300000000000000266e+00
1.259283857142832752e-01 1.300928385714283264e+00
1.251403337503005919e-01 1.312359666249699464e+00
1.251231357287483359e-01 1.312623135728748336e+00
1.250000000000000000e-01 1.314372034564714742e+00
1.243057980256880857e-01 1.324305798025688041e+00
1.242328559688476997e-01 1.324999999999999956e+00
1.241977055453715451e-01 1.325802294454628383e+00
1.234670030481637149e-01 1.335967003048163626e+00
1.233166580574378002e-01 1.337499999999999911e+00
1.232507228944584726e-01 1.339249277105541314e+00
1.229939580286186634e-01 1.343750000000000000e+00
1.226334459466875554e-01 1.347633445946687658e+00
1.223904003283450281e-01 1.350000000000000089e+00
1.222458620935260309e-01 1.352754137906474252e+00
1.217751737667016332e-01 1.359275173766701705e+00
1.212612630704384686e-01 1.366238736929561659e+00
1.209072259639318442e-01 1.370907225963931886e+00
1.202084599911189683e-01 1.379791540008880935e+00
1.200017475917476983e-01 1.382501747591747598e+00
1.190804877131820400e-01 1.393419512286817818e+00
1.190280838044933398e-01 1.394028083804493168e+00
1.185123994346827109e-01 1.399999999999999911e+00
1.179959476901466520e-01 1.405495947690146519e+00
1.178876699934336136e-01 1.406250000000000000e+00
1.178454845739493606e-01 1.407154515426050745e+00
1.174007645206417705e-01 1.412500000000000089e+00
1.169466847097419687e-01 1.416946684709742277e+00
1.165868495033074437e-01 1.420913150496692534e+00
1.162507257339348704e-01 1.424999999999999822e+00
1.158821371932809985e-01 1.428382137193280776e+00
1.152851757637982921e-01 1.434714824236201558e+00
1.147939917694554279e-01 1.439793991769455328e+00
1.138808508775652345e-01 1.448619149122434724e+00
1.137755994464909187e-01 1.449999999999999956e+00
1.136312981508483672e-01 1.451131298150848181e+00
1.125000000000000028e-01 1.461600208412166868e+00
1.124116441565203850e-01 1.462411644156520252e+00
1.123997454268168966e-01 1.462499999999999911e+00
1.123916789215030909e-01 1.462608321078496809e+00
1.117387997822411605e-01 1.468750000000000000e+00
1.111760250069694644e-01 1.473676025006969370e+00
1.110021527674084352e-01 1.475000000000000089e+00
1.108598898648590070e-01 1.476640110135141182e+00
1.099520910698167930e-01 1.484952091069816849e+00
1.092862818581211565e-01 1.490713718141878807e+00
1.086240091702547900e-01 1.496124009170254787e+00
1.081163307032792786e-01 1.500000000000000000e+00
1.075372958792519262e-01 1.504962704120748285e+00
1.072672688802731311e-01 1.507267268880273070e+00
1.062500000000000111e-01 1.514915048535858455e+00
1.057993373447397856e-01 1.518299337344739541e+00
1.056705340746520033e-01 1.519329465925347789e+00
1.049388456725091345e-01 1.524999999999999911e+00
1.042592883228584955e-01 1.529259288322858623e+00
1.036038999713331382e-01 1.533896100028667053e+00
1.031783471996919610e-01 1.537500000000000089e+00
1.027261527215744541e-01 1.540226152721574593e+00
1.014523321600031835e-01 1.548547667839996755e+00
1.012676323522229693e-01 1.549999999999999822e+00
1.010788698346471587e-01 1.551078869834646934e+00
1.000000000000000056e-01 1.557690960557002846e+00
9.932432470453021744e-02 1.561824324704530254e+00
9.919375461005186523e-02 1.562500000000000000e+00
9.906831744368319037e-02 1.563431682556316815e+00
9.753120613294957719e-02 1.572531206132949722e+00
9.708651424063796664e-02 1.575000000000000178e+00
9.652920681961231486e-02 1.578470793180387854e+00
9.569578217504214057e-02 1.583195782175042199e+00
9.489595269326742133e-02 1.587499999999999911e+00
9.383345046959051805e-02 1.593666549530409648e+00
9.380791482055993169e-02 1.593807914820559946e+00
9.261658888421978042e-02 1.600000000000000089e+00
9.175937344930751305e-02 1.604259373449307802e+00
9.076437330028008788e-02 1.609235626699720090e+00
8.967953754037916170e-02 1.614679537540379073e+00
8.753640773628371119e-02 1.624963592263716228e+00
8.752404274303225706e-02 1.625024042743032249e+00
8.749999999999999445e-02 1.625130993310630378e+00
8.527599449261835662e-02 1.635275994492618512e+00
8.397355980735182746e-02 1.641026440192647984e+00
8.295485306532877912e-02 1.645454853065328571e+00
8.185854506016915222e-02 1.649999999999999911e+00
8.050700968285551262e-02 1.655507009682855468e+00
8.028848824013032348e-02 1.656250000000000000e+00
8.001807414450759492e-02 1.657481925855492477e+00
7.881412045330196681e-02 1.662500000000000089e+00
7.800019844585007189e-02 1.665500198445850177e+00
7.565591797432506815e-02 1.674344082025674973e+00
7.549920860054357141e-02 1.675000000000000044e+00
7.538372642979539184e-02 1.675383726429795495e+00
7.499999999999999722e-02 1.676751702927710141e+00
7.268399179654511100e-02 1.685183991796544989e+00
7.087440797837446516e-02 1.691625592021625657e+00
6.992822086382582958e-02 1.694928220863825885e+00
6.841185716024061891e-02 1.699999999999999956e+00
6.702011820768211114e-02 1.704520118207682122e+00
6.543338145181032406e-02 1.709566618548189476e+00
6.456180552453930077e-02 1.712499999999999911e+00
6.402034352046576116e-02 1.714020343520465728e+00
6.243626053111696328e-02 1.718750000000000000e+00
6.088111897692553842e-02 1.723381118976925475e+00
6.032264800025238793e-02 1.725000000000000089e+00
5.927729392043830370e-02 1.728222706079561855e+00
5.776846064043111156e-02 1.732768460640431218e+00
5.625000000000000833e-02 1.737002522174862396e+00
5.448062518463710202e-02 1.741980625184637255e+00
5.251899829337791648e-02 1.747481001706622017e+00
5.164786615703609307e-02 1.750000000000000000e+00
5.118759690851342609e-02 1.751187596908513555e+00
5.000000000000000278e-02 1.754234723665271112e+00
4.770138023607500832e-02 1.760201380236074975e+00
4.472550184846621479e-02 1.767774498151533757e+00
4.417215545170691954e-02 1.769172155451706807e+00
4.184901023421092742e-02 1.774999999999999911e+00
4.057398666453282399e-02 1.778073986664532757e+00
3.918233517894352536e-02 1.781250000000000000e+00
3.680052115081400288e-02 1.786800521150814225e+00
3.646803877623439050e-02 1.787500000000000089e+00
3.570297203267108754e-02 1.789297027967329257e+00
3.297894556847741354e-02 1.795478945568477425e+00
3.095252727845925964e-02 1.800000000000000044e+00
2.911153643126276891e-02 1.804111536431262763e+00
2.562513579827401661e-02 1.811874864201726165e+00
2.524708522538535171e-02 1.812747085225385302e+00
2.500000000000000139e-02 1.813300357494877391e+00
2.140440031787634381e-02 1.821404400317876426e+00
1.978088965705381355e-02 1.824999999999999956e+00
1.770923367143151933e-02 1.830209233671431290e+00
1.642803341903460723e-02 1.833571966580965329e+00
1.492976243348792531e-02 1.837499999999999911e+00
1.424295783721181083e-02 1.839242957837211812e+00
1.259940805034258544e-02 1.843750000000000000e+00
1.101869220233857652e-02 1.848518692202338665e+00
1.056322189497755151e-02 1.850000000000000089e+00
9.875625078968048101e-03 1.852624374921032047e+00
8.144112547294571000e-03 1.858144112547294835e+00
6.250000000000000347e-03 1.864135740470210134e+00
5.210001208721370611e-03 1.867710001208721327e+00
4.353588340917330206e-03 1.870646411659082631e+00
3.003551197202834061e-03 1.875000000000000000e+00
2.067996316550341825e-03 1.877067996316550413e+00
0.000000000000000000e+00 1.878555773592816891e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 3.503317270273885176e-01
3.778542929516427989e-03 3.587214570704835293e-01
5.635851082357350855e-03 3.624999999999999889e-01
7.318798881564695866e-03 3.676812011184353302e-01
7.861245406520087770e-03 3.687500000000000222e-01
8.928597037124867339e-03 3.714285970371249412e-01
1.031331257158623130e-02 3.750000000000000000e-01
1.094478819774928613e-02 3.765552118022507111e-01
1.318579119163462016e-02 3.812499999999999778e-01
1.506026594815865205e-02 3.849397340518413424e-01
1.648311077367417554e-02 3.875000000000000111e-01
1.958596268567020654e-02 3.929140373143298337e-01
2.009904839850761016e-02 3.937500000000000444e-01
2.219640534021173270e-02 3.971964053402117223e-01
2.386645421594664127e-02 4.000000000000000222e-01
2.431673799617044274e-02 4.006832620038295878e-01
2.500000000000000139e-02 4.016661585312510385e-01
2.925604223329758558e-02 4.082439577667024144e-01
3.196584044377551170e-02 4.124999999999999778e-01
3.415016639481648075e-02 4.158498336051834610e-01
3.608629629144297080e-02 4.187499999999999556e-01
3.916783502615940604e-02 4.233321649738405745e-01
4.023727858598491469e-02 4.250000000000000444e-01
4.403560358450754608e-02 4.309643964154925011e-01
4.502293354217797722e-02 4.325229335421779675e-01
4.816209864095594845e-02 4.375000000000000000e-01
4.888399883767724496e-02 4.386160011623227439e-01
5.000000000000000278e-02 4.403714831034862831e-01
5.369322584032427959e-02 4.463067741596756788e-01
5.588758363741685997e-02 4.500000000000000111e-01
5.831443117501478035e-02 4.541855688249852863e-01
6.250000000000000000e-02 4.614858980909065655e-01
6.288176376078520591e-02 4.621182362392148302e-01
6.309505760065538260e-02 4.625000000000000222e-01
6.375569645438937394e-02 4.637556964543893545e-01
6.725229850501787676e-02 4.702477014949820733e-01
6.973542005900582041e-02 4.749999999999999778e-01
7.153516231201705045e-02 4.784648376879829246e-01
7.299179212712365861e-02 4.812499999999999556e-01
7.564604849196571168e-02 4.868539515080342328e-01
7.596598031144918828e-02 4.874999999999999334e-01
7.671175092652431082e-02 4.892117509265243025e-01
7.873074782594297050e-02 4.937500000000000222e-01
7.955464854849664258e-02 4.954453514515033685e-01
8.155799380817010946e-02 5.000000000000000000e-01
8.333865735455359136e-02 5.041613426454463198e-01
8.629023243803610188e-02 5.112902324380360630e-01
8.676944517293116999e-02 5.124999999999999556e-01
8.699152752652225540e-02 5.130084724734776946e-01
8.924228319709535950e-02 5.187500000000000444e-01
9.051837387105363120e-02 5.219816261289462744e-01
9.164727113695007865e-02 5.250000000000000222e-01
9.383738858954540629e-02 5.311626114104545104e-01
9.392418940813668238e-02 5.314241894081367379e-01
9.590152907509116864e-02 5.375000000000000888e-01
9.692311377744526613e-02 5.405768862225548421e-01
9.984618131852898704e-02 5.498461813185290259e-01
9.989044882293271477e-02 5.500000000000000444e-01
9.991680810262605628e-02 5.500831918973739798e-01
1.000000000000000056e-01 5.503730113585827421e-01
1.026856513537320881e-01 5.598143486462678897e-01
1.045961496602486052e-01 5.670961496602485719e-01
1.052756867125680534e-01 5.697243132874318938e-01
1.065836620232962356e-01 5.749999999999999556e-01
1.077058274217775335e-01 5.797941725782222999e-01
1.085309984702608199e-01 5.835309984702607977e-01
1.093620876815135090e-01 5.874999999999999112e-01
1.099263875980152072e-01 5.900736124019847484e-01
1.107438738973419157e-01 5.937500000000000000e-01
1.117518977079784009e-01 5.992518977079783760e-01
1.118803886306493078e-01 5.999999999999999778e-01
1.119865926660732203e-01 6.005134073339267742e-01
1.130280144130654807e-01 6.062499999999999556e-01
1.139003197649092330e-01 6.110996802350907586e-01
1.141884265857601860e-01 6.125000000000000444e-01
1.144429293588163365e-01 6.144429293588162810e-01
1.155992419056549314e-01 6.219007580943451963e-01
1.160974245012585948e-01 6.250000000000000000e-01
1.165681240717766076e-01 6.290681240717765910e-01
1.170505217465607484e-01 6.329494782534391684e-01
1.176426506003895589e-01 6.374999999999999556e-01
1.182209744904950816e-01 6.432209744904950899e-01
1.182547304229545210e-01 6.437500000000000444e-01
1.183177145996128915e-01 6.441822854003871335e-01
1.189060310247344598e-01 6.500000000000000222e-01
1.194115547801507110e-01 6.555884452198492696e-01
1.195001439153591249e-01 6.562500000000000000e-01
1.195226889283151350e-01 6.570226889283151683e-01
1.199187075163790361e-01 6.625000000000000888e-01
1.202568425868165147e-01 6.672431574131835186e-01
1.204372265274063214e-01 6.704372265274063381e-01
1.206652360391144152e-01 6.750000000000000444e-01
1.208902126618652817e-01 6.791097873381346517e-01
1.210871415948821389e-01 6.835871415948822083e-01
1.213395514922449292e-01 6.911604485077550430e-01
1.214491189521284542e-01 6.964491189521284653e-01
1.214764564677215664e-01 6.999999999999999556e-01
1.215514734767709493e-01 7.034485265232289786e-01
1.216029905919799037e-01 7.091029905919797871e-01
1.215632114493562232e-01 7.124999999999999112e-01
1.216052624054354547e-01 7.158947375945644565e-01
1.216754218253760789e-01 7.187500000000000000e-01
1.215551173209430263e-01 7.215551173209430180e-01
1.214288199345679164e-01 7.249999999999999778e-01
1.214181965849278066e-01 7.285818034150720601e-01
1.214364151542198511e-01 7.312499999999999556e-01
1.212761624732059812e-01 7.337761624732059840e-01
1.210985297251811338e-01 7.375000000000000444e-01
1.209864525839035032e-01 7.415135474160965412e-01
1.208029406462012845e-01 7.458029406462012290e-01
1.205801147285326946e-01 7.500000000000000000e-01
1.203562506432935553e-01 7.546437493567064170e-01
1.201882225222686701e-01 7.576882225222686396e-01
1.198664324445868484e-01 7.624999999999999556e-01
1.195170078942241615e-01 7.679829921057758080e-01
1.194997984231641608e-01 7.687500000000000444e-01
1.194184102311956625e-01 7.694184102311957263e-01
1.189818551319400952e-01 7.750000000000000222e-01
1.184946157803628691e-01 7.809946157803627775e-01
1.184618679664197899e-01 7.812500000000000000e-01
1.184515767512934886e-01 7.815484232487065475e-01
1.179782621121239772e-01 7.875000000000000888e-01
1.174982941637919276e-01 7.924982941637920275e-01
1.172609961244224785e-01 7.952390038755775548e-01
1.168660762627716371e-01 8.000000000000000444e-01
1.164365092711945604e-01 8.039365092711945326e-01
1.159144160105622656e-01 8.090855839894377510e-01
1.152929178271981658e-01 8.152929178271981492e-01
1.145186641648256037e-01 8.229813358351742991e-01
1.143563786279280375e-01 8.249999999999999556e-01
1.141435514110102356e-01 8.266435514110102023e-01
1.129608090338439924e-01 8.370391909661558660e-01
1.129246828921426360e-01 8.374999999999998002e-01
1.128662190917879005e-01 8.378662190917878227e-01
1.121767294275124449e-01 8.437500000000000000e-01
1.115368218257889177e-01 8.490368218257888788e-01
1.114002280657695326e-01 8.499999999999999778e-01
1.112842390087016992e-01 8.512157609912982537e-01
1.107454313992858319e-01 8.562499999999999556e-01
1.102116706671915497e-01 8.602116706671915081e-01
1.098952998403062431e-01 8.625000000000000444e-01
1.095868655801548464e-01 8.654131344198452425e-01
1.088596861585657827e-01 8.713596861585657383e-01
1.083601834188254176e-01 8.750000000000000000e-01
1.078111740737475593e-01 8.796888259262524157e-01
1.074612929644913617e-01 8.824612929644913839e-01
1.067989540899193235e-01 8.874999999999999556e-01
1.059798651850941270e-01 8.934798651850941464e-01
1.059018724154953406e-01 8.940981275845046872e-01
1.052047732903343691e-01 9.000000000000001332e-01
1.045210840884882308e-01 9.045210840884881920e-01
1.039960207545009979e-01 9.085039792454990826e-01
1.035512694656792743e-01 9.125000000000000888e-01
1.030870277656127793e-01 9.155870277656128486e-01
1.020988409177132350e-01 9.229011590822868705e-01
1.018600874450742433e-01 9.250000000000000444e-01
1.016069071055294842e-01 9.266069071055295092e-01
1.001440845422095494e-01 9.373559154577905117e-01
1.001111855677553480e-01 9.376111855677553564e-01
1.000000000000000056e-01 9.384141536552884633e-01
9.860958431055984186e-02 9.486095843105597503e-01
9.838812316839626315e-02 9.499999999999999556e-01
9.818222452701301506e-02 9.518177754729869600e-01
9.711880144411853821e-02 9.596188014441184855e-01
9.667943997868402861e-02 9.624999999999999112e-01
9.626498828229662630e-02 9.662350117177034292e-01
9.567230668390980242e-02 9.706723066839098024e-01
9.500619292321635379e-02 9.749999999999999778e-01
9.433537499049303443e-02 9.806646250095069073e-01
9.420161781428200432e-02 9.817016178142820015e-01
9.338851509571274856e-02 9.875000000000001554e-01
9.269595715890062426e-02 9.926959571589005771e-01
9.238820393509757090e-02 9.951117960649024097e-01
9.179660019215062083e-02 1.000000000000000000e+00
9.126874388320024845e-02 1.003768743883200365e+00
9.052269385993860773e-02 1.009477306140061259e+00
8.984270804177457714e-02 1.014842708041774566e+00
8.874670035869905438e-02 1.023753299641300796e+00
8.862265161762208909e-02 1.024999999999999911e+00
8.847587693312113089e-02 1.025975876933121089e+00
8.780411546140377832e-02 1.031250000000000000e+00
8.705426877249795858e-02 1.037054268772498178e+00
8.697749836908545695e-02 1.037500000000000089e+00
8.692278969394692800e-02 1.038077210306053155e+00
8.562769469908644571e-02 1.048127694699086510e+00
8.535641748462306777e-02 1.050000000000000044e+00
8.510430471538557584e-02 1.052395695284614519e+00
8.424372448703920657e-02 1.059243724487039184e+00
8.333975848513193452e-02 1.066660241514868046e+00
8.289563100225819103e-02 1.070395631002258208e+00
8.231363079935868909e-02 1.075000000000000178e+00
8.163941710558053622e-02 1.080860582894419331e+00
8.155941628583486536e-02 1.081559416285834629e+00
8.085518122151758025e-02 1.087499999999999911e+00
8.021270405438606088e-02 1.092712704054386030e+00
8.004530462853901018e-02 1.093750000000000000e+00
7.994949499121574432e-02 1.095050505008784203e+00
7.943245460127761060e-02 1.100000000000000089e+00
7.894428730455899101e-02 1.103944287304559069e+00
7.836932098942007985e-02 1.109130679010580156e+00
7.770852324087848539e-02 1.115208523240878602e+00
7.688903642794636673e-02 1.123110963572053533e+00
7.653996270970067628e-02 1.126539962709700804e+00
7.545736070300070042e-02 1.137042639296999447e+00
7.537738460998257006e-02 1.137877384609982556e+00
7.500000000000001110e-02 1.141492318965517061e+00
7.419952118010444964e-02 1.149199521180104266e+00
7.409167084240912693e-02 1.149999999999999911e+00
7.403120078402934678e-02 1.150968799215970506e+00
7.355077166009860168e-02 1.156250000000000000e+00
7.305778488892067379e-02 1.160557784888920807e+00
7.279499914791347226e-02 1.162500000000000089e+00
7.260866744419280927e-02 1.164891332555807235e+00
7.189920339049457598e-02 1.171899203390494693e+00
7.154838228309340353e-02 1.175000000000000044e+00
7.124378490628154037e-02 1.178756215093718529e+00
7.081717509484766748e-02 1.183317175094847684e+00
6.988518084937186958e-02 1.192614819150628280e+00
6.967349272731360177e-02 1.194673492727313491e+00
6.910351145931943606e-02 1.199999999999999956e+00
6.850139813547402590e-02 1.206001398135473801e+00
6.844520378346627409e-02 1.206554796216533498e+00
6.786408353756936962e-02 1.212499999999999911e+00
6.732749738928103800e-02 1.217327497389280921e+00
6.712101026828556916e-02 1.218750000000000000e+00
6.701811776298285950e-02 1.220481882237017146e+00
6.662675018309335839e-02 1.225000000000000089e+00
6.620896318510516299e-02 1.228708963185105363e+00
6.564819813372410606e-02 1.234351801866276022e+00
6.508330879669116387e-02 1.240083308796691153e+00
6.430883536257461786e-02 1.248191164637425299e+00
6.417453191927288692e-02 1.250000000000000000e+00
6.399366184330324003e-02 1.251493661843303240e+00
6.294604244663278003e-02 1.262053957553367134e+00
6.287061392831511109e-02 1.262870613928315011e+00
6.250000000000000000e-02 1.266556809351186086e+00
6.173472359539590448e-02 1.274234723595395691e+00
6.163880429408502559e-02 1.274999999999999911e+00
6.157393826324929903e-02 1.275926061736750494e+00
6.109367869437402204e-02 1.281250000000000000e+00
6.062874862521075436e-02 1.285628748625210704e+00
6.041089561247416084e-02 1.287500000000000089e+00
6.024225260705325102e-02 1.289757747392946907e+00
5.955244146064142541e-02 1.297052441460641692e+00
5.922018033432369100e-02 1.300000000000000044e+00
5.894481004590518963e-02 1.303555189954094917e+00
5.850561660725597801e-02 1.308505616607255950e+00
5.809162549586780605e-02 1.312500000000000000e+00
5.764876266960494711e-02 1.317351237330395275e+00
5.739117271305713142e-02 1.319891172713057337e+00
5.686131134906813323e-02 1.325000000000000178e+00
5.627914343546206594e-02 1.331220856564537813e+00
5.627410767475136966e-02 1.331274107674751406e+00
5.569001778346721609e-02 1.337500000000000133e+00
5.512131012948443681e-02 1.342621310129484380e+00
5.488756432521629813e-02 1.345112435674783669e+00
5.449871955942777596e-02 1.350000000000000089e+00
5.405474571507659642e-02 1.354054745715076669e+00
5.355959181295384675e-02 1.358940408187046200e+00
5.291861868002883940e-02 1.365418618680028784e+00
5.219905868620645928e-02 1.372800941313793599e+00
5.180807889023640589e-02 1.376808078890236375e+00
5.080409331280710816e-02 1.386695906687192892e+00
5.066157411911059727e-02 1.388161574119110675e+00
5.000000000000000278e-02 1.394300280563067318e+00
4.944715305678466788e-02 1.399447153056784465e+00
4.937015600535251542e-02 1.399999999999999911e+00
4.932561298839154007e-02 1.400674387011608291e+00
4.821994245140731605e-02 1.410719942451407194e+00
4.795610631419690295e-02 1.412499999999999867e+00
4.774883159851314729e-02 1.414751168401486847e+00
4.692260182866839213e-02 1.421922601828668364e+00
4.652217529247605621e-02 1.424999999999999822e+00
4.608424611344279220e-02 1.428915753886557116e+00
4.557964738543127114e-02 1.433079647385431254e+00
4.497929303956391123e-02 1.437500000000000000e+00
4.428781101977885548e-02 1.443212188980221189e+00
4.416570025256637277e-02 1.444165700252566520e+00
4.342375933180197406e-02 1.449999999999999734e+00
4.268373586228670080e-02 1.455183735862286554e+00
4.234159535087267390e-02 1.457658404649127215e+00
4.169807855527076640e-02 1.462499999999999911e+00
4.113039454327868660e-02 1.466130394543278648e+00
4.067346800388149664e-02 1.468750000000000000e+00
4.018907764009831129e-02 1.472310922359901797e+00
3.981662200324466439e-02 1.475000000000000089e+00
3.946012173876140006e-02 1.476960121738761345e+00
3.771201236797509793e-02 1.487287987632024855e+00
3.765198781306015874e-02 1.487651987813060295e+00
3.750000000000000555e-02 1.488464155486494800e+00
3.572411141946518071e-02 1.498224111419465210e+00
3.536028416860389351e-02 1.500000000000000000e+00
3.489445227282596262e-02 1.502605547727174029e+00
3.371334408222617651e-02 1.508713344082226016e+00
3.164848781174561115e-02 1.518351512188254260e+00
3.150818057861454885e-02 1.519008180578614198e+00
3.016149685115342149e-02 1.524999999999999911e+00
2.914507521193699519e-02 1.529145075211936877e+00
2.854264213127806829e-02 1.531250000000000000e+00
2.776256942849689505e-02 1.534737430571503136e+00
2.714337886329798791e-02 1.537500000000000089e+00
2.670126850349973519e-02 1.539201268503499698e+00
2.500000000000000139e-02 1.545896657580269506e+00
2.414272517544538074e-02 1.549142725175445490e+00
2.389221442944538046e-02 1.550000000000000044e+00
2.359843760086979825e-02 1.551401562399130185e+00
2.172400987086575697e-02 1.559224009870865846e+00
1.980777279344038758e-02 1.567692227206559874e+00
1.942733478746393183e-02 1.569427334787463879e+00
1.816738730253800171e-02 1.575000000000000178e+00
1.726879253456692354e-02 1.579768792534566924e+00
1.660373129172623349e-02 1.583396268708273658e+00
1.586670881796114693e-02 1.587500000000000133e+00
1.536108636565217470e-02 1.590361086365652099e+00
1.468271296189076550e-02 1.593750000000000000e+00
1.419405075312287282e-02 1.598305949246877189e+00
1.397899357584195777e-02 1.600000000000000089e+00
1.378880695017597503e-02 1.601288806950176058e+00
1.250000000000000069e-02 1.612465866290677230e+00
1.249631722713904526e-02 1.612496317227139153e+00
1.249562533361896384e-02 1.612504374666381191e+00
1.142519332613041970e-02 1.623925193326130278e+00
1.125974971817261458e-02 1.626240250281827393e+00
1.056735853344102812e-02 1.635567358533440929e+00
1.031657476051475904e-02 1.639683425239485182e+00
9.837931998459484642e-03 1.647337931998459570e+00
9.631743711952064912e-03 1.649999999999999911e+00
9.561926024405895813e-03 1.652938073975594113e+00
9.460956445991781233e-03 1.656250000000000000e+00
9.285492207975554538e-03 1.659285492207975388e+00
9.125094816278083582e-03 1.662500000000000089e+00
9.091853613261842784e-03 1.665908146386738231e+00
8.928956883263490171e-03 1.671428956883263428e+00
8.791758253228598025e-03 1.674999999999999822e+00
8.779713173357062833e-03 1.678720286826642649e+00
8.696320498223036183e-03 1.683696320498223153e+00
8.588982404898470868e-03 1.687500000000000000e+00
8.553542821929485326e-03 1.691446457178070517e+00
8.438540679110487913e-03 1.695938540679110540e+00
8.315472115801299940e-03 1.699999999999999734e+00
8.292408036540237226e-03 1.704207591963459612e+00
8.225803301118564392e-03 1.708225803301118617e+00
8.124293667544536454e-03 1.712499999999999911e+00
8.090492101541396294e-03 1.716909507898458642e+00
8.129701770989509677e-03 1.718750000000000000e+00
8.046359190998298230e-03 1.720546359190998409e+00
7.996292691170789335e-03 1.725000000000000089e+00
8.018251587836174379e-03 1.729481748412163844e+00
8.007669387502067138e-03 1.733007669387502281e+00
7.939417860805476207e-03 1.742060582139194569e+00
7.887060279314786135e-03 1.745387060279314673e+00
7.802311636860567896e-03 1.750000000000000000e+00
7.809606247874261234e-03 1.754690393752125654e+00
7.799623983219380365e-03 1.757799623983219428e+00
7.705701983665138623e-03 1.767294298016334642e+00
7.654472324614622347e-03 1.770154472324614314e+00
7.560058734983273604e-03 1.774999999999999911e+00
7.490335103767596821e-03 1.780009664896232469e+00
7.528143714433969610e-03 1.781250000000000000e+00
7.460312007820166583e-03 1.782460312007820180e+00
7.424676661565721321e-03 1.787500000000000089e+00
7.386196068673845511e-03 1.792613803931326188e+00
7.354922352822994627e-03 1.794854922352823179e+00
7.287522659599517637e-03 1.800000000000000044e+00
7.229570331880541545e-03 1.805270429668119236e+00
7.203861927440370801e-03 1.807203861927440203e+00
7.126257641181072203e-03 1.812500000000000000e+00
6.955025085060830871e-03 1.818044974914939216e+00
6.901154765802196452e-03 1.819401154765802220e+00
6.729594823156999361e-03 1.825000000000000178e+00
6.447648402417903955e-03 1.831052351597582062e+00
6.428372142075528331e-03 1.831428372142075656e+00
6.180105027181168748e-03 1.837499999999999911e+00
5.686891845950431575e-03 1.843186891845950415e+00
5.622170798252184090e-03 1.844377829201747865e+00
5.323671785854323761e-03 1.850000000000000089e+00
4.687389834721179468e-03 1.854687389834721367e+00
4.364155983891562611e-03 1.858135844016108429e+00
2.973212949387017603e-03 1.865473212949386728e+00
0.000000000000000000e+00 1.873871447416247449e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.192532319432173527e+00
5.000255400388101470e-03 1.192500255400388287e+00
7.507802444019854790e-03 1.192492197555980127e+00
1.250000000000000069e-02 1.192508580056801160e+00
1.753333051578086568e-02 1.192533330515781032e+00
1.875000000000000278e-02 1.192481164325376541e+00
1.995292371488236946e-02 1.192547076285117580e+00
2.500000000000000139e-02 1.192593017326363469e+00
3.026829253638662134e-02 1.192768292536386499e+00
3.125000000000000000e-02 1.192753737822968008e+00
3.215708512759677534e-02 1.192842914872403348e+00
3.750000000000000555e-02 1.193070131610742379e+00
4.354917499753400284e-02 1.193549174997534212e+00
4.391883557802137017e-02 1.193581164421978702e+00
5.000000000000000278e-02 1.194166353272803072e+00
5.508640528271198378e-02 1.194913594717287975e+00
5.786274748462559570e-02 1.195362747484625565e+00
6.250000000000000000e-02 1.196078403268439949e+00
6.567021464235708872e-02 1.196829785357642839e+00
7.380184231010096518e-02 1.198801842310100785e+00
7.500000000000001110e-02 1.199050651655216626e+00
7.571395855038692835e-02 1.199286041449612927e+00
7.788771928229742958e-02 1.199999999999999956e+00
8.520139445836547032e-02 1.202298605541634480e+00
8.750000000000000833e-02 1.203107352704112287e+00
9.250216296078644929e-02 1.205002162960786327e+00
9.430896166599712915e-02 1.205691038334002707e+00
1.000000000000000056e-01 1.208063447758656261e+00
1.029913286132726341e-01 1.209508671386727130e+00
1.085616684230331086e-01 1.212499999999999911e+00
1.111330108660756322e-01 1.213866989133924212e+00
1.176241130772807120e-01 1.217624113077280690e+00
1.190501522176198035e-01 1.218449847782380191e+00
1.194961760910563942e-01 1.218750000000000000e+00
1.266304466420376529e-01 1.223369553357962491e+00
1.288503947854741094e-01 1.225000000000000089e+00
1.338449660954027232e-01 1.228655033904597627e+00
1.375000000000000111e-01 1.231559994401717928e+00
1.407971449276665676e-01 1.234202855072333627e+00
1.437499999999999889e-01 1.236780849037524055e+00
1.474618494992409046e-01 1.240038150500759162e+00
1.499999999999999944e-01 1.242409102212242544e+00
1.538716631354150599e-01 1.246128336864584796e+00
1.575380924089950785e-01 1.250000000000000000e+00
1.599272474518405318e-01 1.252572752548159585e+00
1.624999999999999778e-01 1.255511370942560045e+00
1.657835499997871720e-01 1.259216450000212983e+00
1.687499999999999833e-01 1.262903397024769614e+00
1.713747212853868052e-01 1.266125278714612890e+00
1.749999999999999889e-01 1.270905252565011745e+00
1.767707280538769743e-01 1.273229271946122898e+00
1.780119827480407535e-01 1.274999999999999911e+00
1.818690081960699922e-01 1.280630991803930030e+00
1.822914750667724570e-01 1.281250000000000000e+00
1.839950889284552027e-01 1.283995088928455264e+00
1.861974422550288499e-01 1.287500000000000089e+00
1.866948076971968185e-01 1.288305192302803270e+00
1.875000000000000000e-01 1.289656652244499213e+00
1.913061788258975937e-01 1.296193821174102645e+00
1.933711482391662351e-01 1.300000000000000044e+00
1.955920111228774405e-01 1.304407988877122504e+00
1.990714505558636438e-01 1.311571450555863549e+00
1.995069678825082682e-01 1.312500000000000000e+00
1.996666070061631215e-01 1.312833392993836945e+00
2.000000000000000111e-01 1.313571412819239059e+00
2.035030897285475260e-01 1.321496910271452663e+00
2.049301539368872938e-01 1.325000000000000178e+00
2.070012267517314930e-01 1.330498773248268485e+00
2.078111720041156130e-01 1.332811172004115807e+00
2.094406946852708507e-01 1.337499999999999911e+00
2.102193930079023776e-01 1.339780606992097667e+00
2.115477507738937335e-01 1.343750000000000000e+00
2.132310864048811705e-01 1.349268913595119024e+00
2.134741983042830471e-01 1.350000000000000089e+00
2.137866330452951324e-01 1.351286633045295060e+00
2.158743443300116804e-01 1.359125655669988442e+00
2.179102497036218555e-01 1.367910249703621739e+00
2.182086756630391700e-01 1.369291324336960880e+00
2.187500000000000000e-01 1.372090243910187635e+00
2.202531844762347923e-01 1.379746815523765324e+00
2.208420381351836603e-01 1.383342038135183749e+00
2.219334512025608608e-01 1.390566548797439017e+00
2.228654257989567400e-01 1.397865425798956451e+00
2.230817618690123516e-01 1.399999999999999911e+00
2.233109970274495537e-01 1.401689002972550391e+00
2.238359830238587367e-01 1.406250000000000000e+00
2.242296033622397655e-01 1.411729603362239738e+00
2.242624738293705067e-01 1.412500000000000089e+00
2.243246325081908465e-01 1.413175367491809276e+00
2.249674517477563973e-01 1.424967451747756408e+00
2.249680602588574330e-01 1.425000000000000044e+00
2.249699669217360698e-01 1.425030033078263925e+00
2.249999999999999778e-01 1.426883050219422078e+00
2.251722861718483959e-01 1.437327713828151499e+00
2.251722203122840382e-01 1.437672220312284033e+00
2.250000000000000056e-01 1.447912231227198365e+00
2.249660490831107418e-01 1.449966049083110553e+00
2.249638813400201831e-01 1.449999999999999956e+00
2.249632174827542741e-01 1.450036782517245548e+00
2.243339402551356720e-01 1.461833940255135467e+00
2.242734458993750069e-01 1.462499999999999911e+00
2.242435874579991051e-01 1.463256412542000673e+00
2.238643569978537307e-01 1.468750000000000000e+00
2.233599281476534859e-01 1.473359928147653708e+00
2.231437300253949485e-01 1.475000000000000089e+00
2.229507586456189738e-01 1.477049241354381204e+00
2.220515137892722091e-01 1.484551513789272192e+00
2.210797644313003407e-01 1.491420235568699626e+00
2.204457429313532724e-01 1.495445742931353017e+00
2.196718015458238027e-01 1.500000000000000000e+00
2.185442302083326904e-01 1.506044230208332779e+00
2.184379955712970056e-01 1.506562004428703139e+00
2.163500311432066392e-01 1.516350031143206545e+00
2.148608546916917217e-01 1.522639145308308350e+00
2.143413062314558637e-01 1.524999999999999911e+00
2.139197231422998724e-01 1.526419723142299789e+00
2.125812623659931733e-01 1.531250000000000000e+00
2.111669880125290888e-01 1.536166988012529266e+00
2.107581858186517998e-01 1.537500000000000089e+00
2.100396576068361554e-01 1.539960342393164039e+00
2.082582948478586826e-01 1.545758294847858760e+00
2.068668650900594708e-01 1.550000000000000044e+00
2.051260711069779474e-01 1.555126071106977870e+00
2.038582330454860037e-01 1.558641766954513841e+00
2.025215476427550398e-01 1.562500000000000000e+00
2.017986223508543564e-01 1.564298622350854373e+00
2.000000000000000111e-01 1.568644531895600380e+00
1.981555416320310292e-01 1.573155541632031085e+00
1.973897013454537497e-01 1.575000000000000178e+00
1.954637243767774757e-01 1.579536275623222519e+00
1.944331663525793452e-01 1.581933166352579301e+00
1.919489139645655928e-01 1.587499999999999911e+00
1.905195904544322860e-01 1.590519590454432253e+00
1.889087477247321512e-01 1.593750000000000000e+00
1.863368440130633574e-01 1.598836844013063585e+00
1.857067437561300272e-01 1.600000000000000089e+00
1.837637376733886052e-01 1.603736262326611595e+00
1.820396644848765455e-01 1.607039664484876562e+00
1.812499999999999944e-01 1.608421092137688468e+00
1.775641352245920235e-01 1.615064135224592246e+00
1.749999999999999889e-01 1.619372782283331480e+00
1.729134395138020308e-01 1.622913439513801848e+00
1.687499999999999833e-01 1.629590098618505900e+00
1.681098722056783012e-01 1.630609872205678545e+00
1.656415386196099515e-01 1.634358461380390093e+00
1.631473773598357269e-01 1.638147377359835621e+00
1.624999999999999778e-01 1.639022644418898444e+00
1.579485445525836140e-01 1.645448544552583492e+00
1.545691680619815656e-01 1.649999999999999911e+00
1.525824772631064197e-01 1.652582477263106364e+00
1.499999999999999944e-01 1.655762924585240548e+00
1.469865478452963559e-01 1.659486547845296256e+00
1.443947116131236996e-01 1.662500000000000089e+00
1.412182086258229607e-01 1.666218208625823038e+00
1.375000000000000111e-01 1.670240027822790019e+00
1.351961124791364044e-01 1.672696112479136410e+00
1.330136545787773128e-01 1.674999999999999822e+00
1.290685138748013383e-01 1.679068513874801383e+00
1.250000000000000000e-01 1.683042923504377342e+00
1.227148825437682222e-01 1.685214882543768278e+00
1.187499999999999944e-01 1.688852946580190473e+00
1.162051927325833678e-01 1.691205192732583296e+00
1.125000000000000028e-01 1.694318358007457004e+00
1.093921240295570030e-01 1.696892124029556914e+00
1.055260701233430576e-01 1.699999999999999734e+00
1.024640717201810436e-01 1.702464071720180883e+00
1.000000000000000056e-01 1.704254088361085495e+00
9.521017749914503780e-02 1.707710177499144999e+00
8.824858479571047465e-02 1.712499999999999911e+00
8.781239457504823320e-02 1.712812394575048192e+00
8.619701975066590416e-02 1.713802980249333974e+00
8.007438568910521526e-02 1.717574385689105254e+00
7.797780281505757582e-02 1.718750000000000000e+00
7.209146253368858837e-02 1.722091462533688500e+00
6.628760053104584826e-02 1.725000000000000089e+00
6.381080362750818358e-02 1.726310803627508328e+00
6.250000000000000000e-02 1.726963580250903796e+00
5.911134161466964632e-02 1.728388658385330512e+00
5.514362130196713563e-02 1.730143621301967194e+00
5.000000000000000278e-02 1.732228422532577916e+00
4.609112765375068810e-02 1.733591127653750785e+00
4.375000000000000416e-02 1.734455195548234352e+00
3.923396322185017382e-02 1.735766036778149779e+00
3.750000000000000555e-02 1.736282980685400101e+00
3.655709507898979860e-02 1.736557095078989921e+00
3.125000000000000000e-02 1.737972939430571184e+00
2.654188237951037727e-02 1.739041882379510406e+00
2.500000000000000139e-02 1.739411157449439971e+00
2.275525324265598170e-02 1.739744746757343918e+00
1.875000000000000278e-02 1.740387881910917978e+00
1.582860413998655319e-02 1.740828604139986524e+00
1.250000000000000069e-02 1.741297195890047167e+00
8.452576459636299347e-03 1.741547423540363848e+00
6.250000000000000347e-03 1.741662221632337415e+00
4.272265380386054169e-03 1.741772265380385987e+00
0.000000000000000000e+00 1.741934478451724555e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.5.dat <==
0.000000000000000000e+00 9.529120390193210888e-01
2.860712820215308497e-03 9.528607128202153387e-01
9.701148982592293704e-03 9.527988510174076886e-01
1.250000000000000069e-02 9.528235092449106602e-01
1.523480887168038658e-02 9.527348088716802721e-01
2.236287835338589269e-02 9.526371216466140712e-01
2.500000000000000139e-02 9.526492348327492143e-01
2.761100945189850359e-02 9.526110094518984717e-01
3.482589112038118884e-02 9.526741088796187862e-01
3.750000000000000555e-02 9.527602950637293899e-01
4.034305048891425466e-02 9.528430504889142671e-01
4.678420002236619718e-02 9.532157999776338375e-01
5.000000000000000278e-02 9.534659792484851959e-01
5.390675341471240500e-02 9.539067534147123162e-01
5.807130835289996129e-02 9.544286916470999804e-01
6.250000000000000000e-02 9.551165514473001217e-01
6.866658770648732812e-02 9.563334122935126524e-01
6.888044637998283481e-02 9.563804463799827627e-01
7.500000000000001110e-02 9.577348491698867150e-01
7.868968583004364026e-02 9.588103141699563237e-01
8.618154658595397755e-02 9.611815465859538943e-01
8.749999999999999445e-02 9.615695247859272765e-01
8.817192206160172352e-02 9.618280779383981960e-01
8.978055931548137303e-02 9.625000000000000222e-01
9.712876572777467965e-02 9.653712342722252648e-01
1.000000000000000056e-01 9.666429211442000291e-01
1.056227956207272528e-01 9.693772043792727722e-01
1.083628474608240994e-01 9.708628474608240744e-01
1.137256746310115335e-01 9.737743253689884471e-01
1.156394629024724841e-01 9.750000000000000888e-01
1.214293151521093073e-01 9.785706848478906705e-01
1.251791825407039260e-01 9.812499999999999556e-01
1.287487317611124005e-01 9.837512682388875884e-01
1.334256696088317318e-01 9.875000000000000444e-01
1.356696616647704579e-01 9.893303383352296532e-01
1.375000000000000111e-01 9.909125700573752082e-01
1.422824069059917818e-01 9.952175930940082571e-01
1.471056415402080542e-01 1.000000000000000000e+00
1.485346171214668998e-01 1.001465382878533150e+00
1.499999999999999944e-01 1.003075177301943066e+00
1.544975818598218475e-01 1.008002418140178325e+00
1.562500000000000000e-01 1.010126604318623222e+00
1.601534917291542459e-01 1.014846508270845771e+00
1.624999999999999778e-01 1.017953124328137227e+00
1.655311075754576922e-01 1.021968892424542252e+00
1.676153264256589615e-01 1.024999999999999911e+00
1.705918779640117622e-01 1.029408122035988082e+00
1.717866902200214374e-01 1.031250000000000000e+00
1.753597030043987648e-01 1.037140296995601396e+00
1.755775525472479393e-01 1.037500000000000089e+00
1.762454182830612281e-01 1.038745418283061328e+00
1.798124013347950911e-01 1.045187598665205053e+00
1.822441148276148226e-01 1.050000000000000044e+00
1.839385706489063410e-01 1.053561429351093537e+00
1.875000000000000000e-01 1.061671653948904392e+00
1.877642813494422025e-01 1.062235718650557770e+00
1.878800897149141558e-01 1.062500000000000000e+00
1.881076321525523565e-01 1.063107632152552329e+00
1.913324958376617646e-01 1.071167504162338302e+00
1.927568200608246740e-01 1.075000000000000178e+00
1.945448497431140067e-01 1.080455150256885988e+00
1.952438590715143973e-01 1.082743859071514381e+00
1.966706128504840945e-01 1.087500000000000133e+00
1.974532646580554607e-01 1.090046735341944517e+00
2.000000000000000111e-01 1.099856286431793118e+00
2.000308118201153951e-01 1.099969188179884760e+00
2.000397098222097270e-01 1.100000000000000089e+00
2.000485876106365413e-01 1.100048587610636730e+00
2.022379057383796308e-01 1.110262094261620369e+00
2.032066081266302726e-01 1.115706608126630250e+00
2.040729541444494810e-01 1.120927045855550475e+00
2.054006472507494963e-01 1.130400647250749513e+00
2.055834812278790613e-01 1.131916518772120961e+00
2.062499999999999889e-01 1.138387307347709765e+00
2.067615628436822450e-01 1.143238437156317566e+00
2.068438462179092996e-01 1.144343846217909189e+00
2.072585802110051556e-01 1.149999999999999911e+00
2.075076618834668374e-01 1.154992338116533235e+00
2.076280602222062288e-01 1.156250000000000222e+00
2.076250613399795719e-01 1.157625061339979666e+00
2.078049355588949820e-01 1.162500000000000089e+00
2.078994566093628760e-01 1.167100543390637180e+00
2.079304769239732065e-01 1.170430476923973062e+00
2.079042683252402546e-01 1.174999999999999822e+00
2.078606537358098083e-01 1.179639346264190092e+00
2.078024816734542202e-01 1.182802481673454142e+00
2.076402316394179715e-01 1.187500000000000000e+00
2.073844214812325948e-01 1.192615578518767538e+00
2.072523275934469167e-01 1.194752327593447072e+00
2.068918365776095392e-01 1.199999999999999956e+00
2.064003397228567904e-01 1.206099660277142993e+00
2.063768885297134481e-01 1.206376888529713254e+00
2.058293093832386789e-01 1.212499999999999911e+00
2.051821540263403243e-01 1.217682154026340280e+00
2.049043205952446045e-01 1.220095679404755495e+00
2.043974390009143105e-01 1.225000000000000089e+00
2.038187130475428988e-01 1.228818713047542976e+00
2.029587478542270174e-01 1.234541252145773260e+00
2.021711752244007010e-01 1.239671175224400734e+00
2.005110304642867547e-01 1.249488969535713201e+00
2.004383478524590922e-01 1.250000000000000000e+00
2.003608724410602115e-01 1.250360872441060200e+00
2.000000000000000111e-01 1.252174998284991680e+00
1.983175821691957885e-01 1.260817582169195816e+00
1.974432147841548024e-01 1.265056785215845192e+00
1.961226633015809018e-01 1.271122663301580635e+00
1.952276817569410516e-01 1.274999999999999911e+00
1.938619173343680002e-01 1.281138082665632005e+00
1.938202585713338366e-01 1.281320258571333914e+00
1.922905561161785959e-01 1.287500000000000089e+00
1.912886710678978197e-01 1.291288671067897909e+00
1.894947941170163908e-01 1.298005205882983626e+00
1.890063974510532707e-01 1.300000000000000044e+00
1.886586099405953010e-01 1.301158609940595401e+00
1.875000000000000000e-01 1.305019960922589206e+00
1.858008857814116288e-01 1.310800885781411740e+00
1.843955380131141464e-01 1.315604461986885854e+00
1.829517934606046947e-01 1.320451793460604817e+00
1.815408215726731500e-01 1.325000000000000178e+00
1.799503718875892777e-01 1.329950371887589355e+00
1.786648391966490779e-01 1.333835160803350739e+00
1.775038824332540455e-01 1.337499999999999911e+00
1.768236833756848259e-01 1.339323683375684748e+00
1.752620454230578995e-01 1.343750000000000000e+00
1.735442838654397968e-01 1.348544283865440008e+00
1.729830092173736400e-01 1.350000000000000089e+00
1.719144860079724058e-01 1.353085513992027700e+00
1.702484984636435383e-01 1.357748498463643649e+00
1.687499999999999833e-01 1.361690503810761621e+00
1.668253059563530316e-01 1.366825305956352876e+00
1.644335160811446483e-01 1.373066483918855329e+00
1.633639841168309237e-01 1.375863984116830974e+00
1.624999999999999778e-01 1.377950898075307684e+00
1.597497148747489826e-01 1.384749714874748960e+00
1.562500000000000000e-01 1.393036266980450133e+00
1.560355230537079085e-01 1.393535523053707870e+00
1.557177938754683577e-01 1.394282206124531465e+00
1.532736882601279937e-01 1.399999999999999689e+00
1.522267419052579507e-01 1.402226741905257867e+00
1.499999999999999944e-01 1.406994022970710079e+00
1.482479038104395075e-01 1.410747903810439574e+00
1.473784022333233246e-01 1.412500000000000089e+00
1.450546232763470222e-01 1.417445376723652783e+00
1.442166965605505280e-01 1.419216696560550384e+00
1.414245475868011193e-01 1.424999999999999822e+00
1.401075413252475255e-01 1.427607541325247364e+00
1.375000000000000111e-01 1.432531127830487305e+00
1.357817672994694469e-01 1.435781767299469269e+00
1.320016636627352469e-01 1.442998336337264931e+00
1.314857036614261732e-01 1.443985703661426312e+00
1.282389281178742402e-01 1.449999999999999956e+00
1.270721879004272636e-01 1.452072187900427025e+00
1.250000000000000000e-01 1.455507822659650952e+00
1.223872344392604450e-01 1.459887234439260384e+00
1.208134090570918973e-01 1.462499999999999911e+00
1.176494175019967836e-01 1.467649417501996734e+00
1.169205782199274346e-01 1.468750000000000000e+00
1.138024190059596097e-01 1.473697580994040468e+00
1.129875535777518647e-01 1.475000000000000089e+00
1.127955645295474624e-01 1.475295564529547798e+00
1.124999999999999889e-01 1.475728099682284356e+00
1.078136333657161439e-01 1.482813633365716255e+00
1.062500000000000111e-01 1.485017293272521632e+00
1.026603318716640401e-01 1.490160331871664079e+00
1.000000000000000056e-01 1.493715303629947977e+00
9.733780158342625333e-02 1.497337801583426220e+00
9.532974853483650035e-02 1.500000000000000000e+00
9.191554570294399595e-02 1.504415545702944002e+00
8.749999999999999445e-02 1.509760365484268174e+00
8.624371319198025077e-02 1.511243713191980031e+00
8.125000000000000278e-02 1.516935980525126348e+00
8.040056759260234831e-02 1.517900567592602057e+00
7.499999999999999722e-02 1.523608915290366905e+00
7.432332287215938360e-02 1.524323322872159103e+00
7.365150862733926829e-02 1.524999999999999911e+00
6.799798472317389320e-02 1.530497984723173888e+00
6.714270989736242923e-02 1.531250000000000000e+00
6.137825290174520054e-02 1.536378252901745345e+00
6.002705539880906493e-02 1.537500000000000089e+00
5.451594462348795939e-02 1.542015944623488011e+00
5.000000000000000278e-02 1.545307541142014074e+00
4.719489109388821241e-02 1.547194891093888192e+00
4.269091658205607931e-02 1.550000000000000044e+00
3.953272543981150439e-02 1.552032725439811411e+00
3.750000000000000555e-02 1.553170842525521511e+00
3.142177977603155536e-02 1.556078220223968245e+00
3.119041040739727391e-02 1.556190410407397140e+00
2.500000000000000139e-02 1.558792873302115023e+00
2.224032069777920687e-02 1.559740320697779126e+00
1.875000000000000278e-02 1.560912903359084503e+00
1.267689614212914526e-02 1.562323103857870876e+00
1.250000000000000069e-02 1.562364850455106868e+00
1.238417627691630780e-02 1.562384176276916392e+00
1.119142147207953172e-02 1.562500000000000000e+00
1.054981646632997556e-03 1.563554981646632980e+00
0.000000000000000000e+00 1.563649354255683965e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.dat <==
0.000000000000000000e+00 1.078289317397195024e+00
3.244678667287613158e-03 1.078244678667287682e+00
9.288775565265453352e-03 1.078211224434734605e+00
1.250000000000000069e-02 1.078238267616861368e+00
1.565911774410519430e-02 1.078159117744105000e+00
2.188810169194465444e-02 1.078111898308055316e+00
2.500000000000000139e-02 1.078132088464288874e+00
2.811321038475753792e-02 1.078113210384757270e+00
3.430816592073128446e-02 1.078191834079268663e+00
3.750000000000000555e-02 1.078301244120928093e+00
4.093544573109575424e-02 1.078435445731095843e+00
4.623541028234141870e-02 1.078764589717658540e+00
5.000000000000000278e-02 1.079068085471833305e+00
5.464171398353961928e-02 1.079641713983539697e+00
5.748258021504371040e-02 1.080017419784956356e+00
6.250000000000000000e-02 1.080810705782007997e+00
6.804223226055323981e-02 1.081957767739446519e+00
6.987195345002132629e-02 1.082371953450021129e+00
7.499999999999999722e-02 1.083514873057800143e+00
7.807377403589449427e-02 1.084426225964105317e+00
8.746482975805526527e-02 1.087464829758055140e+00
8.749999999999998057e-02 1.087475156405813825e+00
8.751788380924042932e-02 1.087482116190759296e+00
8.755971162781639450e-02 1.087499999999999911e+00
9.648009614959729419e-02 1.091019903850402706e+00
1.000000000000000056e-01 1.092617158946794120e+00
1.049419173544638845e-01 1.095058082645536279e+00
1.106649163698135013e-01 1.098164916369813504e+00
1.130443023822385040e-01 1.099455697617761407e+00
1.138804984475667997e-01 1.100000000000000089e+00
1.206939140757044282e-01 1.104306085924295910e+00
1.250000000000000000e-01 1.107346336555919741e+00
1.280017178785863852e-01 1.109498282121413659e+00
1.312500000000000056e-01 1.112087419230898044e+00
1.349275641671917603e-01 1.115072435832808129e+00
1.375000000000000111e-01 1.117369345946004344e+00
1.415190987205946493e-01 1.120980901279405195e+00
1.437499999999999889e-01 1.123193596550768891e+00
1.477919260680852498e-01 1.127208073931914800e+00
1.499999999999999944e-01 1.129619936437158190e+00
1.537679487453855187e-01 1.133732051254614515e+00
1.562500000000000000e-01 1.136707239919601209e+00
1.594612493820523613e-01 1.140538750617947628e+00
1.624999999999999778e-01 1.144506371254034649e+00
1.648898165445398800e-01 1.147610183455459953e+00
1.665732009002302005e-01 1.149999999999999911e+00
1.700126266712259915e-01 1.154987373328774103e+00
1.708579740493550436e-01 1.156250000000000000e+00
1.743142592662891288e-01 1.161814259266289229e+00
1.747397315532066842e-01 1.162500000000000089e+00
1.748387506077881959e-01 1.162661249392211937e+00
1.749999999999999889e-01 1.162933513961696086e+00
1.793955653188060717e-01 1.170604434681194128e+00
1.816893405338718681e-01 1.174999999999999822e+00
1.836011700050721451e-01 1.178898829994927899e+00
1.875000000000000278e-01 1.187492178780357843e+00
1.875025603325517765e-01 1.187497439667448251e+00
1.875037218384291993e-01 1.187500000000000000e+00
1.875061003445952501e-01 1.187506100344595250e+00
1.911814309439479609e-01 1.196318569056052050e+00
1.926075941453301854e-01 1.199999999999999956e+00
1.944992207339046320e-01 1.205500779266095224e+00
1.952096488312388689e-01 1.207709648831238658e+00
1.967262923630310745e-01 1.212499999999999911e+00
1.975282904017306440e-01 1.214971709598269278e+00
2.000000000000000111e-01 1.223881152001027761e+00
2.002518575393818501e-01 1.224748142460618361e+00
2.003285546928655070e-01 1.225000000000000089e+00
2.004128300694872356e-01 1.225412830069487313e+00
2.026118269244969738e-01 1.234888173075503026e+00
2.039052024218760417e-01 1.241405202421876020e+00
2.046599983964009495e-01 1.245340001603599145e+00
2.054970373232508640e-01 1.250000000000000000e+00
2.063724676288906101e-01 1.256127532371109412e+00
2.064121323179842760e-01 1.256412132317984431e+00
2.077553970852077936e-01 1.267244602914792129e+00
2.080609603330259849e-01 1.270560960333025680e+00
2.084405363671086309e-01 1.274999999999999911e+00
2.087285376265438641e-01 1.278771462373456291e+00
2.089796775187827138e-01 1.281250000000000000e+00
2.090549774201220790e-01 1.284054977420122201e+00
2.092144979622142797e-01 1.287500000000000089e+00
2.093616368680062123e-01 1.290638363131993760e+00
2.095384769413014270e-01 1.297038476941301477e+00
2.095513169918372387e-01 1.300000000000000044e+00
2.096042490521929924e-01 1.302895750947806963e+00
2.095988648551569411e-01 1.309598864855156863e+00
2.095243970689086577e-01 1.312500000000000000e+00
2.094658035736288726e-01 1.315534196426371150e+00
2.092060823841723205e-01 1.321706082384172420e+00
2.090097490478075859e-01 1.325000000000000178e+00
2.088296329142115548e-01 1.328670367085788451e+00
2.085058381478030742e-01 1.333505838147803102e+00
2.081798282083723861e-01 1.337499999999999911e+00
2.077582715358478327e-01 1.342241728464152128e+00
2.076767259054355941e-01 1.343750000000000000e+00
2.074958468700373593e-01 1.344995846870037370e+00
2.069976524353709102e-01 1.350000000000000089e+00
2.062620093981870906e-01 1.356237990601813159e+00
2.062595696174504556e-01 1.356259569617450644e+00
2.062500000000000167e-01 1.356327255695590095e+00
2.047465365907437107e-01 1.367246536590743577e+00
2.042257823995182742e-01 1.370774217600481570e+00
2.030689534165704413e-01 1.378068953416570430e+00
2.017151622666142063e-01 1.385784837733385899e+00
2.011975705696932293e-01 1.388697570569693340e+00
2.000000000000000111e-01 1.394525716439172669e+00
1.990771015163043944e-01 1.399077101516304156e+00
1.988608732451198069e-01 1.399999999999999911e+00
1.985992735515873520e-01 1.401400726448412737e+00
1.968383085988331671e-01 1.409338308598833134e+00
1.960291680312779838e-01 1.412499999999999867e+00
1.948080606739170939e-01 1.417691939326082951e+00
1.943978666351162676e-01 1.419397866635116356e+00
1.930017887234950491e-01 1.424999999999999822e+00
1.918206318409130251e-01 1.429320631840912847e+00
1.903241366168337834e-01 1.434675863383166217e+00
1.895872880842728869e-01 1.437500000000000000e+00
1.891005690638615233e-01 1.439100569063861634e+00
1.875000000000000000e-01 1.444455216086973692e+00
1.862392780452243046e-01 1.448739278045224177e+00
1.858379416533451622e-01 1.449999999999999956e+00
1.851383547335193891e-01 1.452361645266480483e+00
1.832911140305769071e-01 1.458291114030576763e+00
1.819142288451536249e-01 1.462499999999999911e+00
1.801671977445426509e-01 1.467667197744542795e+00
1.797569184773990802e-01 1.468750000000000000e+00
1.790392023472298644e-01 1.470960797652770324e+00
1.777013194353928016e-01 1.475000000000000089e+00
1.769685415959569574e-01 1.476968541595957252e+00
1.749999999999999889e-01 1.482255277147084493e+00
1.735736658982405811e-01 1.486073665898240526e+00
1.718772321679294390e-01 1.490622767832070483e+00
1.701467143513514246e-01 1.495146714351351491e+00
1.682513959021146865e-01 1.500000000000000000e+00
1.665848733191937769e-01 1.504084873319193827e+00
1.634090588502860042e-01 1.511590941149713929e+00
1.628763990507285098e-01 1.512876399050728571e+00
1.624999999999999778e-01 1.513682071768074344e+00
1.590118177640648667e-01 1.521511817764064745e+00
1.574142222796845458e-01 1.524999999999999911e+00
1.550192748589120928e-01 1.530019274858911871e+00
1.527351448804498135e-01 1.534764855119550298e+00
1.514662094633862921e-01 1.537500000000000089e+00
1.509714283530537993e-01 1.538471428353054060e+00
1.499999999999999667e-01 1.540275992655508297e+00
1.466555044569475275e-01 1.546655504456947661e+00
1.448850407529560513e-01 1.550000000000000044e+00
1.422897637733664400e-01 1.554789763773366307e+00
1.384293128419681329e-01 1.561570687158031934e+00
1.379139567153594426e-01 1.562500000000000000e+00
1.377617760300851590e-01 1.562761776030085148e+00
1.375000000000000111e-01 1.563183736980631622e+00
1.331333899528151787e-01 1.570633389952815318e+00
1.304799779998991605e-01 1.575000000000000178e+00
1.283732712056124825e-01 1.578373271205612216e+00
1.250000000000000000e-01 1.583394359778030225e+00
1.233383562601500782e-01 1.585838356260149906e+00
1.222031269309962337e-01 1.587499999999999911e+00
1.182202275846418599e-01 1.593220227584641879e+00
1.178199396975854740e-01 1.593750000000000000e+00
1.153600545582489645e-01 1.597139945441750974e+00
1.132859704020637015e-01 1.599999999999999867e+00
1.129528719520930535e-01 1.600452871952092959e+00
1.125000000000000167e-01 1.601031692292433251e+00
1.075289287641146285e-01 1.607528928764114795e+00
1.062500000000000111e-01 1.609089951525905393e+00
1.019264186136418782e-01 1.614426418613641889e+00
1.000000000000000056e-01 1.616661865001343568e+00
9.615370926396171747e-02 1.621153709263961851e+00
9.375000000000000000e-02 1.623786051479910064e+00
9.019418979951115967e-02 1.627694189799511193e+00
8.749999999999999445e-02 1.630452699796975269e+00
8.401809484551092666e-02 1.634018094845510749e+00
8.124999999999998890e-02 1.636653194053194982e+00
7.760264729378224535e-02 1.640102647293782079e+00
7.500000000000001110e-02 1.642341167849930450e+00
7.089507696799043912e-02 1.645895076967990533e+00
6.574893656772565209e-02 1.649999999999999911e+00
6.394492776802249145e-02 1.651444927768022541e+00
5.709839238030519487e-02 1.656250000000000222e+00
5.660833645915188533e-02 1.656608336459151731e+00
5.464216476216059160e-02 1.657857835237839250e+00
5.000000000000000278e-02 1.660823033372800017e+00
4.896063428941631324e-02 1.661460634289416261e+00
4.702561088158707658e-02 1.662499999999999867e+00
4.087259158484837784e-02 1.665872591584848461e+00
3.750000000000000555e-02 1.667509162439017700e+00
3.220631177595529443e-02 1.669706311775955188e+00
2.922443840782699281e-02 1.670775561592173108e+00
2.500000000000000139e-02 1.672272734466516475e+00
2.289152273617410180e-02 1.672891522736174252e+00
1.405900046160101467e-02 1.675000000000000044e+00
1.281885926457080119e-02 1.675318859264570470e+00
1.250000000000000069e-02 1.675395924347802046e+00
1.207335648908014307e-02 1.675426643510919522e+00
1.388607787376340379e-03 1.676388607787376195e+00
0.000000000000000000e+00 1.676498446370903395e+00


==> data/slidingdroplet/isolines/obstacle100_decoupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_2.dat <==
0.000000000000000000e+00 8.267085620349319264e-01
1.665624552457660446e-03 8.266656245524575120e-01
1.093957631491342293e-02 8.265604236850865316e-01
1.250000000000000069e-02 8.265813552912673057e-01
1.401337113604228871e-02 8.265133711360421742e-01
2.368018456444735340e-02 8.263198154355525515e-01
2.500000000000000139e-02 8.263269413458633750e-01
2.628716741527994255e-02 8.262871674152798551e-01
3.621315436693500756e-02 8.262868456330649813e-01
3.750000000000000555e-02 8.263263301358796387e-01
3.883978315720994917e-02 8.263397831572099062e-01
4.820551670014702750e-02 8.267944832998529447e-01
5.000000000000000278e-02 8.269289067155878303e-01
5.212958681569901387e-02 8.271295868156989251e-01
5.950827469541921516e-02 8.279917253045807612e-01
6.250000000000000000e-02 8.284510581209298952e-01
6.670364868929846980e-02 8.292036486892984115e-01
7.013713723333245276e-02 8.298628627666675417e-01
7.499999999999999722e-02 8.309309563854136993e-01
8.015226635680923473e-02 8.323477336431907014e-01
8.330173258532183600e-02 8.333017325853218082e-01
8.749999999999999445e-02 8.345322403581454385e-01
8.966599087185411765e-02 8.353340091281458157e-01
9.505811365971528204e-02 8.374999999999999112e-01
9.861999767958065655e-02 8.388800023204192602e-01
1.000000000000000056e-01 8.394885324954037831e-01
1.037692648120029093e-01 8.412692648120029260e-01
1.071375326134195727e-01 8.428624673865804384e-01
1.087106151437832041e-01 8.437500000000000000e-01
1.152289654837292121e-01 8.472710345162708379e-01
1.195735086941888681e-01 8.499999999999999778e-01
1.229354812875184111e-01 8.520645187124815667e-01
1.288982583824963002e-01 8.562499999999999556e-01
1.302836263064481581e-01 8.572163736935518585e-01
1.369953152897989135e-01 8.625000000000000444e-01
1.372732049086331230e-01 8.627267950913669603e-01
1.375000000000000111e-01 8.629191101988322732e-01
1.413795731340640183e-01 8.663795731340639961e-01
1.438867475843273458e-01 8.686132524156726653e-01
1.499999999999999944e-01 8.745363067650435696e-01
1.502382386696172745e-01 8.747617613303827477e-01
1.504539648317520240e-01 8.750000000000000000e-01
1.552127947319215384e-01 8.802127947319214885e-01
1.562039302601798130e-01 8.812960697398201093e-01
1.613383271971528810e-01 8.874999999999999556e-01
1.618548353346209168e-01 8.881451646653790721e-01
1.660667280718471361e-01 8.937500000000000444e-01
1.672171230114522511e-01 8.952828769885478044e-01
1.704128792948603199e-01 9.000000000000000222e-01
1.722652408097480048e-01 9.027347591902519230e-01
1.749999999999999889e-01 9.071780363125672153e-01
1.770584300516989396e-01 9.104415699483010549e-01
1.782584828992098414e-01 9.125000000000001998e-01
1.814506463816930593e-01 9.185493536183070296e-01
1.818268386487127131e-01 9.193268386487127852e-01
1.845945881450013759e-01 9.250000000000000444e-01
1.855249763133266783e-01 9.269750236866733939e-01
1.875000000000000000e-01 9.315122060164811035e-01
1.893529103020379911e-01 9.356470896979619534e-01
1.916692549419353742e-01 9.416692549419354297e-01
1.928176786481793636e-01 9.446823213518206197e-01
1.946826758702420168e-01 9.499999999999999556e-01
1.959766954357942959e-01 9.540233045642056986e-01
1.978601363354343112e-01 9.603601363354341558e-01
1.984568883398705186e-01 9.624999999999999112e-01
1.987970312571970544e-01 9.637029687428028124e-01
2.000000000000000111e-01 9.684374569613380945e-01
2.013445603116945648e-01 9.736554396883054796e-01
2.017118593124253845e-01 9.750000000000000888e-01
2.020760373190260140e-01 9.770760373190259251e-01
2.035035159099808366e-01 9.839964840900191634e-01
2.042480884731648350e-01 9.875000000000000444e-01
2.050027415959252419e-01 9.925027415959253307e-01
2.053428284951171190e-01 9.946571715048829754e-01
2.061339972396748488e-01 1.000000000000000000e+00
2.067917205807628944e-01 1.005708279419237350e+00
2.069235330749540913e-01 1.006923533074954191e+00
2.078571113855254282e-01 1.017142888614474439e+00
2.080652275713213151e-01 1.020565227571321065e+00
2.083027858926942422e-01 1.024999999999999911e+00
2.084708690452530822e-01 1.029029130954747018e+00
2.086285315808017737e-01 1.031250000000000000e+00
2.086050980719532655e-01 1.033605098071953332e+00
2.086672979190006549e-01 1.037500000000000089e+00
2.087038374701067622e-01 1.041296162529893321e+00
2.086765413519698908e-01 1.046176541351969913e+00
2.085811643545926741e-01 1.050000000000000044e+00
2.084941626224527389e-01 1.054005837377547383e+00
2.083470724249297801e-01 1.058347072424929758e+00
2.081263918894555309e-01 1.062500000000000000e+00
2.078312659707114707e-01 1.067168734029288579e+00
2.076057434279910130e-01 1.070105743427991030e+00
2.071850631556355904e-01 1.075000000000000178e+00
2.066279408428884912e-01 1.080872059157111487e+00
2.065593767843644235e-01 1.081559376784364535e+00
2.059306393902993748e-01 1.087500000000000133e+00
2.052016908653811478e-01 1.092701690865381270e+00
2.048862660677288616e-01 1.095113733932271183e+00
2.043054071525669257e-01 1.100000000000000089e+00
2.036863669750600958e-01 1.103686366975060285e+00
2.026650500211758521e-01 1.109834949978824259e+00
2.018938942085374832e-01 1.114393894208537406e+00
2.000000000000000111e-01 1.124526695309890023e+00
1.999253542863339839e-01 1.124925354286334001e+00
1.998893682867584898e-01 1.125110631713241549e+00
1.977760944717476543e-01 1.135276094471747710e+00
1.964904832214263708e-01 1.141009516778573651e+00
1.954527694949781957e-01 1.145452769494978096e+00
1.943453471643883101e-01 1.149999999999999911e+00
1.930004098021155801e-01 1.155500409802115547e+00
1.927765175690891175e-01 1.156250000000000000e+00
1.924730744344136379e-01 1.157526925565586451e+00
1.911882980112734332e-01 1.162500000000000089e+00
1.903700389699695128e-01 1.165370038969969713e+00
1.876446853554355476e-01 1.174855314644564386e+00
1.876076319828198502e-01 1.174999999999999822e+00
1.875815226976616235e-01 1.175081522697661418e+00
1.875000000000000000e-01 1.175336371073804953e+00
1.846499582993854638e-01 1.184649958299385464e+00
1.820778586228795626e-01 1.192922141377120493e+00
1.816861597394677508e-01 1.194186159739467623e+00
1.798375392905761094e-01 1.199999999999999956e+00
1.786066344143863449e-01 1.203606634414386090e+00
1.757579610779919088e-01 1.211742038922007936e+00
1.755128254666082910e-01 1.212499999999999911e+00
1.753666788252501996e-01 1.212866678825250233e+00
1.732842101773535148e-01 1.218750000000000000e+00
1.720242507879643501e-01 1.222024250787964395e+00
1.708741305401196287e-01 1.225000000000000089e+00
1.686205328819910809e-01 1.231120532881991414e+00
1.684637132589599795e-01 1.231536286741040209e+00
1.651612930714524696e-01 1.240161293071452508e+00
1.624999999999999778e-01 1.246779791528940695e+00
1.615738664454838824e-01 1.249073866445483905e+00
1.611867677321704995e-01 1.250000000000000000e+00
1.603207659008358821e-01 1.252179234099164207e+00
1.579663433872376677e-01 1.257966343387237895e+00
1.562500000000000000e-01 1.261915606000385992e+00
1.541939669081986430e-01 1.266693966908198465e+00
1.509387792005113249e-01 1.274061220799488581e+00
1.505395991261670730e-01 1.274999999999999911e+00
1.503631551566678992e-01 1.275363155156667760e+00
1.499999999999999944e-01 1.276120401136126015e+00
1.464114505875690753e-01 1.283911450587569281e+00
1.446623157400667437e-01 1.287500000000000089e+00
1.423444694172585345e-01 1.292344469417258779e+00
1.396130307724180453e-01 1.297886969227582066e+00
1.386010102826997770e-01 1.300000000000000044e+00
1.382280806963815667e-01 1.300728080696381683e+00
1.375000000000000111e-01 1.302078562189318278e+00
1.339391403154267524e-01 1.308939140315426686e+00
1.312500000000000056e-01 1.314032554449059420e+00
1.296148281950091352e-01 1.317114828195009135e+00
1.257200564810187216e-01 1.324279943518981151e+00
1.253379720523219165e-01 1.324999999999999956e+00
1.252161456827564079e-01 1.325216145682756252e+00
1.250000000000000000e-01 1.325571781330735277e+00
1.206277532324506185e-01 1.333127753232450363e+00
1.180471625167860694e-01 1.337499999999999911e+00
1.159340317769225470e-01 1.340934031776922497e+00
1.141349979785186153e-01 1.343750000000000000e+00
1.110926948128711789e-01 1.348592694812871251e+00
1.101967636849758708e-01 1.350000000000000089e+00
1.062071270123315092e-01 1.356207127012331703e+00
1.060284991919715758e-01 1.356471500808028585e+00
1.011729290856156760e-01 1.363672929085615770e+00
1.000000000000000056e-01 1.365301114124486848e+00
9.598447997258334474e-02 1.370984479972583214e+00
9.375000000000000000e-02 1.373953358666423430e+00
9.063769195964149761e-02 1.378137691959641531e+00
8.749999999999999445e-02 1.382083495084175606e+00
8.510888725745446859e-02 1.385108887257454402e+00
8.124999999999998890e-02 1.389666287869618877e+00
7.937815021646017766e-02 1.391878150216459886e+00
7.500000000000001110e-02 1.396639972011463948e+00
7.339490544002540140e-02 1.398394905440025315e+00
7.184394089246842752e-02 1.399999999999999911e+00
6.718375020128114494e-02 1.404683750201281001e+00
6.545767956072720550e-02 1.406250000000000000e+00
6.066131920488553042e-02 1.410661319204885578e+00
5.850979911242155940e-02 1.412500000000000089e+00
5.390897586068497949e-02 1.416408975860684816e+00
5.000000000000000278e-02 1.419348380676117571e+00
4.667153287307238690e-02 1.421671532873072241e+00
4.149194582052029290e-02 1.424999999999999822e+00
3.910031060794057212e-02 1.426600310607940347e+00
3.750000000000000555e-02 1.427527516880576997e+00
3.248151222500919588e-02 1.430018487774990632e+00
3.084628092956202827e-02 1.430846280929561898e+00
2.500000000000000139e-02 1.433408777966240333e+00
2.198163428219408397e-02 1.434481634282193996e+00
1.875000000000000278e-02 1.435611997034353493e+00
1.300969193884469327e-02 1.436990308061155242e+00
1.250000000000000069e-02 1.437116871898945769e+00
1.217292014553503741e-02 1.437172920145535215e+00
8.919871411579129508e-03 1.437500000000000000e+00
8.730457848899093876e-04 1.438373045784890003e+00
0.000000000000000000e+00 1.438453952778358858e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.292782553698471393e+00
2.327460711853765549e-03 1.289827460711853835e+00
3.989373165941089046e-03 1.287500000000000089e+00
6.950809806658042947e-03 1.281950809806657876e+00
7.515955308825806452e-03 1.281250000000000000e+00
1.085041112753304740e-02 1.276649588872466712e+00
1.202194280443219521e-02 1.274999999999999911e+00
1.222302552200034247e-02 1.274723025522000341e+00
1.250000000000000069e-02 1.274423754055625801e+00
1.819370341509007893e-02 1.268193703415090079e+00
1.875000000000000278e-02 1.267681123112346819e+00
2.471640272281543788e-02 1.262216402722815323e+00
2.500000000000000139e-02 1.261995039645845029e+00
2.717646269152214702e-02 1.260323537308477793e+00
3.125000000000000000e-02 1.257180324773551794e+00
3.177381494697562730e-02 1.256773814946975820e+00
3.750000000000000555e-02 1.253017391671804370e+00
3.933249215313586178e-02 1.251832492153135856e+00
4.267289618881887903e-02 1.250000000000000000e+00
4.736901303151624942e-02 1.247369013031516261e+00
5.000000000000000278e-02 1.246069123474980556e+00
5.616724568404493634e-02 1.243667245684044742e+00
5.625000000000000139e-02 1.243631509002015356e+00
5.641586399039569960e-02 1.243584136009604268e+00
6.250000000000000000e-02 1.241473781721085468e+00
6.560174479809466330e-02 1.240601744798094597e+00
6.875000000000000555e-02 1.239679641485788464e+00
7.375417069681050597e-02 1.238745829303189439e+00
7.500000000000001110e-02 1.238496636424887054e+00
7.584757090182239758e-02 1.238347570901822570e+00
8.124999999999998890e-02 1.237499753514675227e+00
8.702074995307652883e-02 1.237020749953076537e+00
8.749999999999999445e-02 1.236958605121262877e+00
8.803099518373544430e-02 1.236969004816264706e+00
9.375000000000000000e-02 1.236780747315349815e+00
9.941655593712611649e-02 1.236916555937126239e+00
1.000000000000000056e-01 1.236906292559033727e+00
1.005337887796184382e-01 1.236966211220381417e+00
1.062500000000000111e-01 1.237382357198061777e+00
1.118462329339072192e-01 1.238153767066092925e+00
1.125000000000000028e-01 1.238258598461368987e+00
1.134158386083288367e-01 1.238415838608328823e+00
1.187499999999999944e-01 1.239297682147934898e+00
1.222800610182752101e-01 1.240219938981724779e+00
1.250000000000000000e-01 1.240904287716840804e+00
1.298731027156061757e-01 1.242373102715605970e+00
1.312500000000000333e-01 1.242716973399387914e+00
1.319948056350772614e-01 1.243005194364922739e+00
1.375000000000000111e-01 1.244868344288676765e+00
1.410915293809054671e-01 1.246408470619094544e+00
1.487682733930379142e-01 1.250000000000000000e+00
1.496050213346718505e-01 1.250394978665328116e+00
1.499999999999999944e-01 1.250610415647733564e+00
1.512913594860917366e-01 1.251291359486091714e+00
1.577076145567014032e-01 1.254792385443298519e+00
1.624999999999999778e-01 1.257739500618125117e+00
1.654071263621059718e-01 1.259592873637894073e+00
1.687499999999999833e-01 1.261935936926137369e+00
1.727184144968812451e-01 1.264781585503118588e+00
1.749999999999999889e-01 1.266509905526508106e+00
1.797267895009611594e-01 1.270273210499038630e+00
1.850940149871871387e-01 1.274999999999999911e+00
1.863766708238414338e-01 1.276123329176158450e+00
1.916692751810009643e-01 1.281250000000000000e+00
1.927240192105874605e-01 1.282275980789412628e+00
1.975001613563240055e-01 1.287500000000000089e+00
1.986770788515199448e-01 1.288822921148480294e+00
2.000000000000000111e-01 1.290348159812354734e+00
2.044317521287058459e-01 1.295568247871294432e+00
2.077981745090138888e-01 1.300000000000000044e+00
2.097871990148691412e-01 1.302712800985130981e+00
2.125000000000000222e-01 1.306588519011707472e+00
2.149521459360019815e-01 1.310047854063998152e+00
2.187500000000000000e-01 1.316355938825880312e+00
2.196784501916652366e-01 1.317821549808334769e+00
2.219152381778453642e-01 1.321915238177845398e+00
2.235966458008600555e-01 1.324999999999999956e+00
2.240843442158283183e-01 1.325915655784171587e+00
2.250000000000000056e-01 1.327682095280857011e+00
2.283246070887281209e-01 1.334175392911271629e+00
2.298995704680623642e-01 1.337499999999999911e+00
2.322106279852795552e-01 1.342789372014720373e+00
2.326618584905391085e-01 1.343750000000000000e+00
2.334578176395499249e-01 1.345957817639549914e+00
2.350115951517888491e-01 1.350000000000000089e+00
2.357054245256354208e-01 1.351794575474364546e+00
2.374999999999999889e-01 1.357002239944598454e+00
2.389405825295480568e-01 1.361059417470452004e+00
2.401573026185018223e-01 1.365157302618501767e+00
2.417750891917281875e-01 1.370724910808271746e+00
2.437499999999999667e-01 1.378456191716734835e+00
2.443383787997789602e-01 1.380661621200221179e+00
2.446691203758726285e-01 1.382169120375872584e+00
2.465312283050971887e-01 1.390968771694902628e+00
2.477598068709927492e-01 1.397759806870992660e+00
2.481037907143756605e-01 1.399999999999999911e+00
2.484128443972882794e-01 1.401587155602711521e+00
2.499677445216236249e-01 1.412467744521623603e+00
2.499703217235645925e-01 1.412499999999999867e+00
2.499741728020524745e-01 1.412525827197947281e+00
2.500000000000000000e-01 1.412774941474208568e+00
2.511558372078419588e-01 1.423844162792157864e+00
2.512975690526823569e-01 1.424999999999999822e+00
2.513457085457636020e-01 1.426345708545763369e+00
2.519122611100861331e-01 1.435587738889913867e+00
2.520767370113603523e-01 1.437500000000000000e+00
2.520600245471434353e-01 1.439560024547143380e+00
2.522302870431970545e-01 1.447769712956803012e+00
2.523103663282019737e-01 1.449999999999999956e+00
2.522261338354219729e-01 1.452226133835421873e+00
2.520768889525062395e-01 1.460423111047493672e+00
2.520901906170684437e-01 1.462499999999999911e+00
2.519081920077197445e-01 1.464408192007719656e+00
2.513745851990474289e-01 1.473625414800952660e+00
2.513544035222503581e-01 1.475000000000000089e+00
2.512045457927881142e-01 1.476204545792788370e+00
2.500780803872711955e-01 1.487421919612728960e+00
2.500629391688728442e-01 1.487562939168872944e+00
2.500000000000000000e-01 1.488020176540608919e+00
2.485998181205649749e-01 1.498599818120565086e+00
2.483660000716210736e-01 1.500000000000000000e+00
2.481048865322163510e-01 1.501895113467783816e+00
2.468761628080738957e-01 1.509376162808073962e+00
2.453788887932256135e-01 1.517121111206774176e+00
2.448207067684998184e-01 1.519820706768499674e+00
2.436904859125445244e-01 1.524999999999999911e+00
2.424999361656063335e-01 1.529999936165606478e+00
2.421314403836010987e-01 1.531250000000000000e+00
2.416148688361777763e-01 1.533385131163822246e+00
2.405736143714753972e-01 1.537500000000000089e+00
2.398550249905105902e-01 1.539855024990510746e+00
2.374999999999999889e-01 1.547304674205264075e+00
2.368484220291876552e-01 1.549348422029187766e+00
2.366258799099929255e-01 1.550000000000000044e+00
2.362013857790735138e-01 1.551298614220926630e+00
2.336282521025197512e-01 1.558628252102519651e+00
2.312500000000000111e-01 1.564805554427770140e+00
2.301557519812074126e-01 1.567655751981207324e+00
2.286359902168818015e-01 1.571364009783118298e+00
2.271818193653801499e-01 1.574999999999999956e+00
2.264940790964249939e-01 1.576494079096424805e+00
2.250000000000000333e-01 1.579454708741807156e+00
2.223547114221613441e-01 1.584854711422161166e+00
2.209879569621885642e-01 1.587499999999999911e+00
2.180326905930444203e-01 1.593032690593044309e+00
2.175966820021486559e-01 1.593750000000000000e+00
2.161010488775287897e-01 1.596398951122471210e+00
2.140672138141249681e-01 1.600000000000000089e+00
2.134751613223556665e-01 1.600975161322355733e+00
2.125000000000000222e-01 1.602464929266881555e+00
2.086148904411077309e-01 1.608614890441107725e+00
2.062500000000000167e-01 1.611983344944738494e+00
2.034864759348856134e-01 1.615986475934885647e+00
2.000000000000000111e-01 1.620588136681345048e+00
1.981036501212112000e-01 1.623103650121211050e+00
1.937500000000000056e-01 1.628378714617586764e+00
1.924498256529534879e-01 1.629949825652953432e+00
1.875000000000000000e-01 1.635407197069268959e+00
1.865018765600877371e-01 1.636501876560087609e+00
1.812500000000000222e-01 1.641739232767393641e+00
1.802407254878533871e-01 1.642740725487853215e+00
1.749999999999999889e-01 1.647408916650498600e+00
1.736307356215175679e-01 1.648630735621517296e+00
1.719708999646121506e-01 1.649999999999999911e+00
1.667082917060116187e-01 1.654208291706011469e+00
1.637995913152144323e-01 1.656250000000000000e+00
1.594053236483796709e-01 1.659405323648379671e+00
1.546049989941374880e-01 1.662500000000000089e+00
1.518412169285343061e-01 1.664341216928534095e+00
1.499999999999999944e-01 1.665416214688633545e+00
1.439852800322231896e-01 1.668514719967776561e+00
1.436753947836287848e-01 1.668675394783628807e+00
1.375000000000000111e-01 1.671583487458029094e+00
1.351272089608377136e-01 1.672627208960837608e+00
1.291552442619817165e-01 1.675000000000000044e+00
1.262139894986930855e-01 1.676213989498693158e+00
1.250000000000000000e-01 1.676700858332952127e+00
1.226647156338162015e-01 1.677335284366183732e+00
1.166586870284495314e-01 1.679158687028449393e+00
1.125000000000000028e-01 1.680328101491431525e+00
1.065043332855423741e-01 1.681504333285542163e+00
1.058959279773921819e-01 1.681604072022607754e+00
1.000000000000000056e-01 1.682549172643745816e+00
9.551773984335325263e-02 1.683017739843353233e+00
9.169386857478206698e-02 1.683306131425217789e+00
8.749999999999999445e-02 1.683519565383724270e+00
8.352170779770475006e-02 1.683521707797704714e+00
8.124999999999998890e-02 1.683618382982150052e+00
7.908429056749055608e-02 1.683415709432509511e+00
7.500000000000001110e-02 1.683193056100001250e+00
7.013042747577631630e-02 1.682630427475776180e+00
6.875000000000000555e-02 1.682545577788291613e+00
6.768447596150790890e-02 1.682315524038491938e+00
6.250000000000000000e-02 1.681499389275805667e+00
5.724291810660382673e-02 1.680257081893396176e+00
5.450660240181971067e-02 1.679506602401819482e+00
5.000000000000000278e-02 1.678311757613260680e+00
4.757353444358124878e-02 1.677426465556418389e+00
4.190618260556398106e-02 1.674999999999999822e+00
3.879452345748696240e-02 1.673705476542512782e+00
3.750000000000000555e-02 1.673074463613773544e+00
3.340429513146406931e-02 1.670904295131464323e+00
3.058808163595083673e-02 1.669411918364049452e+00
2.500000000000000139e-02 1.665976941517693266e+00
2.291956595032906135e-02 1.664580434049671265e+00
2.038042023188500751e-02 1.662500000000000089e+00
1.596117707739390379e-02 1.659038822922606293e+00
1.319912121212499755e-02 1.656250000000000000e+00
9.672235466780140095e-03 1.652827764533219890e+00
7.691010283210200811e-03 1.650000000000000133e+00
4.252268398413679672e-03 1.645747731601586050e+00
0.000000000000000000e+00 1.639554604166855611e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 1.125580598372914798e+00
2.711255736068736324e-04 1.125271125573606978e+00
7.555734986176191421e-04 1.124244426501382454e+00
3.926961993546455691e-03 1.116426961993546296e+00
6.250000000000000347e-03 1.111353424134063461e+00
7.933497100108623939e-03 1.107933497100108688e+00
1.250000000000000069e-02 1.100087501692823100e+00
1.253305772187834899e-02 1.100033057721878427e+00
1.255639026451536334e-02 1.100000000000000089e+00
1.271257858377437475e-02 1.099787421416225541e+00
1.706503395037320403e-02 1.093750000000000000e+00
1.782171040954976665e-02 1.092821710409549674e+00
2.252175137527407181e-02 1.087499999999999911e+00
2.369906110543901559e-02 1.086199061105438846e+00
2.500000000000000139e-02 1.084980254634146934e+00
3.011421543254604039e-02 1.080114215432546043e+00
3.611670934569415070e-02 1.075000000000000178e+00
3.685374100987056506e-02 1.074353741009870689e+00
3.750000000000000555e-02 1.073860463838826718e+00
4.140104126771193549e-02 1.071098958732288109e+00
4.413337736098664477e-02 1.069133377360986792e+00
5.000000000000000278e-02 1.065489299004890533e+00
5.189451990231118417e-02 1.064394519902311265e+00
5.557225318857120233e-02 1.062500000000000000e+00
6.009326755505435547e-02 1.060093267555054286e+00
6.250000000000000000e-02 1.058963570216695516e+00
6.836596577456280355e-02 1.056634034225437002e+00
6.875000000000000555e-02 1.056485233278356972e+00
6.891626692671930232e-02 1.056416266926719194e+00
7.500000000000001110e-02 1.054385509856857084e+00
7.834991055565571072e-02 1.053349910555655633e+00
8.595409094679982986e-02 1.051545909053200223e+00
8.750000000000000833e-02 1.051239085454888977e+00
8.853655003099826504e-02 1.051036550030998384e+00
9.594996243384601442e-02 1.050000000000000044e+00
9.947951323709802729e-02 1.049479513237097983e+00
1.000000000000000056e-01 1.049401897390450200e+00
1.006104069783391453e-01 1.049389593021660794e+00
1.114038056701963098e-01 1.048903805670196476e+00
1.124999999999999889e-01 1.048832192786362416e+00
1.135837773086025848e-01 1.048916222691397504e+00
1.245759969628560393e-01 1.049575996962856195e+00
1.250000000000000000e-01 1.049589145795757128e+00
1.253495122602261147e-01 1.049650487739773874e+00
1.273861099055544899e-01 1.050000000000000044e+00
1.361035234841732611e-01 1.051396476515826794e+00
1.375000000000000111e-01 1.051710365552029902e+00
1.396985927123618743e-01 1.052198592712361824e+00
1.461858882244168045e-01 1.053814111775583262e+00
1.499999999999999944e-01 1.054881140520828042e+00
1.557208362985537942e-01 1.056779163701446089e+00
1.574022456014946003e-01 1.057402245601494428e+00
1.624999999999999778e-01 1.059231290300724382e+00
1.647785610698440650e-01 1.060221438930156079e+00
1.687499999999999833e-01 1.062062112386816359e+00
1.732263081990204623e-01 1.064273691800979638e+00
1.749999999999999889e-01 1.065194999179025936e+00
1.810178323396389732e-01 1.068517832339639151e+00
1.812499999999999667e-01 1.068638260838182141e+00
1.813188817968707234e-01 1.068681118203129499e+00
1.875000000000000000e-01 1.072320910494481749e+00
1.891308256655186426e-01 1.073369174334481535e+00
1.913707473536500059e-01 1.075000000000000178e+00
1.964438688668396771e-01 1.078556131133160401e+00
2.000000000000000111e-01 1.081185915469073056e+00
2.035447430398998336e-01 1.083955256960100311e+00
2.075543109013751886e-01 1.087499999999999911e+00
2.101752690554386793e-01 1.089824730944561226e+00
2.143004544566811664e-01 1.093750000000000000e+00
2.165971209326263136e-01 1.095902879067373714e+00
2.205006655892550183e-01 1.100000000000000089e+00
2.226607686892014826e-01 1.102339231310798695e+00
2.250000000000000056e-01 1.105068527802277378e+00
2.284568538122833670e-01 1.109043146187716822e+00
2.312500000000000111e-01 1.112669119167071674e+00
2.339130001657071523e-01 1.116086999834292826e+00
2.375000000000000167e-01 1.121255370741537138e+00
2.390583700624215879e-01 1.123441629937578456e+00
2.437499999999999944e-01 1.130924802898133574e+00
2.438791459526925831e-01 1.131120854047307445e+00
2.442189380395652643e-01 1.131718938039565359e+00
2.484263001319499398e-01 1.139073699868049960e+00
2.500000000000000000e-01 1.141974136077940294e+00
2.528100333511752451e-01 1.147189966648824555e+00
2.542102897145771534e-01 1.149999999999999911e+00
2.567479290995693941e-01 1.155752070900430528e+00
2.569931937065467187e-01 1.156250000000000000e+00
2.574717107798601412e-01 1.157471710779860219e+00
2.595989230041112483e-01 1.162500000000000089e+00
2.604294123793843285e-01 1.164570587620615605e+00
2.624999999999999556e-01 1.170088748298439452e+00
2.638762626571172776e-01 1.173623737342882611e+00
2.643752703377732494e-01 1.174999999999999822e+00
2.651333359914564980e-01 1.177633335991456365e+00
2.668367398326120798e-01 1.183163260167387820e+00
2.687500000000000444e-01 1.190565044182378074e+00
2.694332609202830797e-01 1.193066739079716942e+00
2.698046083343210166e-01 1.194804608334321117e+00
2.708939379864084285e-01 1.199999999999999956e+00
2.715618935288735547e-01 1.203438106471126368e+00
2.727413900947135983e-01 1.210241390094713543e+00
2.730602798407960607e-01 1.212499999999999911e+00
2.733489573487954405e-01 1.214151042651204548e+00
2.740278143895302776e-01 1.218750000000000000e+00
2.745586720094376765e-01 1.224558672009437688e+00
2.745834632766804284e-01 1.225000000000000089e+00
2.746253979646981480e-01 1.225374602035302019e+00
2.750000000000000222e-01 1.231850285901475051e+00
2.753185417650507172e-01 1.237181458234949405e+00
2.753352309272291132e-01 1.237835230927229135e+00
2.754007867593631365e-01 1.249599213240636830e+00
2.754144771204817821e-01 1.250000000000000222e+00
2.753829843371164987e-01 1.250382984337116365e+00
2.750000000000000222e-01 1.257176172512703971e+00
2.747231318260958677e-01 1.262223131826095690e+00
2.746729974320388790e-01 1.262827002567961099e+00
2.735255593922170658e-01 1.273525559392217010e+00
2.733006227021183010e-01 1.274999999999999911e+00
2.730720950651537304e-01 1.276927904934846314e+00
2.725208147072649689e-01 1.281250000000000000e+00
2.718718047194139675e-01 1.284371804719413923e+00
2.712245347656191408e-01 1.287500000000000089e+00
2.702873843002011611e-01 1.292212615699799061e+00
2.697474914935783508e-01 1.294747491493578595e+00
2.685536319460730681e-01 1.300000000000000044e+00
2.672883723678378676e-01 1.304788372367837734e+00
2.661516979171145159e-01 1.308848302082885606e+00
2.645073848383946435e-01 1.314507384838394577e+00
2.625000000000000111e-01 1.320157180836509792e+00
2.612350581733001720e-01 1.323735058173300283e+00
2.607527676267062944e-01 1.325000000000000178e+00
2.596996595133629349e-01 1.327800340486637198e+00
2.577607398953513096e-01 1.332760739895351376e+00
2.557881361774504425e-01 1.337500000000000133e+00
2.539474010708522300e-01 1.341447401070852363e+00
2.500000000000000000e-01 1.349676670565455927e+00
2.498929986078244903e-01 1.349892998607824524e+00
2.498346210541003420e-01 1.350000000000000089e+00
2.496565963194937454e-01 1.350343403680506427e+00
2.455486744291049961e-01 1.358048674429105152e+00
2.437499999999999944e-01 1.361098164988824522e+00
2.409579149127927811e-01 1.365957914912792726e+00
2.374999999999999889e-01 1.371471433228712344e+00
2.361429929429944286e-01 1.373642992942994301e+00
2.312500000000000111e-01 1.380905406137689750e+00
2.311101384905916156e-01 1.381110138490591721e+00
2.303529031773840496e-01 1.382147096822615939e+00
2.258284526478906151e-01 1.388328452647890510e+00
2.249999999999999778e-01 1.389311185858553843e+00
2.202303249129555496e-01 1.395230324912955400e+00
2.160921453721579288e-01 1.399999999999999911e+00
2.143962084697803028e-01 1.401896208469780136e+00
2.101680918834377687e-01 1.406250000000000000e+00
2.082438404229605133e-01 1.408243840422960469e+00
2.039084790703914740e-01 1.412500000000000089e+00
2.019429372276564938e-01 1.414442937227656349e+00
2.000000000000000111e-01 1.416142494207113689e+00
1.952263448142306235e-01 1.420226344814230712e+00
1.893868772115755994e-01 1.424999999999999822e+00
1.883664118781445962e-01 1.425866411878144335e+00
1.874999999999999722e-01 1.426518508339071678e+00
1.819955917925232258e-01 1.430504408207476486e+00
1.811333479055405871e-01 1.431133347905540587e+00
1.749999999999999889e-01 1.435340744072819641e+00
1.737001255667278143e-01 1.436200125566727825e+00
1.687499999999999833e-01 1.439295051178720808e+00
1.660131556978430845e-01 1.441013155697843162e+00
1.624999999999999778e-01 1.442979738908873877e+00
1.579018363874649666e-01 1.445401836387465000e+00
1.514694683083994964e-01 1.448530531691600398e+00
1.499999999999999944e-01 1.449224151910601055e+00
1.494696828373016373e-01 1.449469682837301487e+00
1.482640418732139032e-01 1.449999999999999956e+00
1.407241084162613454e-01 1.453224108416261151e+00
1.375000000000000111e-01 1.454494933423343905e+00
1.314727711952602407e-01 1.456472771195259863e+00
1.308448233214804801e-01 1.456655176678519403e+00
1.250000000000000000e-01 1.458355206512715441e+00
1.217034609164235059e-01 1.459203460916423278e+00
1.141153079609645848e-01 1.460884692039035260e+00
1.125000000000000028e-01 1.461187553600884703e+00
1.113932486414134365e-01 1.461393248641413400e+00
1.033490924871268979e-01 1.462499999999999911e+00
1.004170204456419635e-01 1.462917020445641869e+00
1.000000000000000056e-01 1.462984530404399131e+00
9.950580172054641903e-02 1.462994198279453650e+00
8.854850429283241120e-02 1.463548504292832453e+00
8.646053317359013446e-02 1.463539466826409674e+00
7.542928389023877134e-02 1.462929283890238796e+00
7.464389327212930803e-02 1.462856106727870698e+00
7.248684507574174041e-02 1.462499999999999911e+00
6.386691527059637496e-02 1.461133084729403508e+00
6.250000000000000000e-02 1.460841260209565284e+00
6.031977190489266893e-02 1.460319771904892594e+00
5.388497560862576252e-02 1.458615024391374027e+00
5.000000000000000278e-02 1.457401803766545267e+00
4.455741281427130773e-02 1.455442587185728387e+00
4.176422852014875786e-02 1.454264228520148583e+00
3.750000000000000555e-02 1.452524742978635430e+00
3.581157877283724922e-02 1.451688421227162795e+00
3.292706799372385751e-02 1.450000000000000178e+00
2.784732141733721467e-02 1.447152678582662944e+00
2.500000000000000139e-02 1.445209034364314027e+00
2.047352576150648570e-02 1.442026474238493616e+00
1.875000000000000278e-02 1.440594967622272460e+00
1.374723211336862164e-02 1.436252767886631476e+00
1.250000000000000069e-02 1.435076636128232330e+00
7.663417803141022062e-03 1.429836582196858830e+00
4.417561339007380732e-03 1.424999999999999822e+00
2.333734801050894089e-03 1.422666265198949009e+00
0.000000000000000000e+00 1.420489159710824678e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 1.224954113369208564e+00
3.942085947447504686e-03 1.216442085947447627e+00
6.206748581211975896e-03 1.212499999999999911e+00
8.303781525206759689e-03 1.208303781525206677e+00
1.250000000000000069e-02 1.201992175640137939e+00
1.332255469951731594e-02 1.200822554699517264e+00
1.395857681276347316e-02 1.199999999999999956e+00
1.895126506707612776e-02 1.193951265067076273e+00
2.500000000000000139e-02 1.187680245862813733e+00
2.509037183338102758e-02 1.187590371833380898e+00
3.125000000000000000e-02 1.182170674219299666e+00
3.173461776364180226e-02 1.181734617763641637e+00
3.750000000000000555e-02 1.177468844180696639e+00
3.894358581001311492e-02 1.176443585810012848e+00
4.120092223659534841e-02 1.174999999999999822e+00
4.658439267003540440e-02 1.171584392670035335e+00
5.000000000000000278e-02 1.169742204582320477e+00
5.486462397909834532e-02 1.167364623979098237e+00
5.970715590332908995e-02 1.165292844096670777e+00
6.250000000000000000e-02 1.164117261708733198e+00
6.366978580621315831e-02 1.163669785806213275e+00
6.727168471579542119e-02 1.162500000000000089e+00
7.307156683460748481e-02 1.160571566834607493e+00
7.813571313897224591e-02 1.159364286861027882e+00
8.327476289541721477e-02 1.158274762895417087e+00
9.312191483550784354e-02 1.156878085164492198e+00
9.426274253815833393e-02 1.156762742538158362e+00
1.000000000000000056e-01 1.156277945854841782e+00
1.062373908585335508e-01 1.156237390858533498e+00
1.062624445971170617e-01 1.156237555402882977e+00
1.064804315242413174e-01 1.156250000000000000e+00
1.181306358457442779e-01 1.156869364154255564e+00
1.195179943558496022e-01 1.157017994355849622e+00
1.290810233101511439e-01 1.158418976689848945e+00
1.345656655858685213e-01 1.159565665585868599e+00
1.393363580596171936e-01 1.160663641940382851e+00
1.450956490134459598e-01 1.162499999999999867e+00
1.488380110163342596e-01 1.163661988983665685e+00
1.499999999999999944e-01 1.164075032535402121e+00
1.524759369871881431e-01 1.164975936987187932e+00
1.579626395854515364e-01 1.167037360414548530e+00
1.624999999999999778e-01 1.168945544020322469e+00
1.666084797004704354e-01 1.170891520299529587e+00
1.743603655472668323e-01 1.175000000000000044e+00
1.747760618324257220e-01 1.175223938167574200e+00
1.749999999999999889e-01 1.175362783252470456e+00
1.759046529175359586e-01 1.175904652917536097e+00
1.825363614827527625e-01 1.179963638517247171e+00
1.875000000000000000e-01 1.183370161000607101e+00
1.899197595653696058e-01 1.185080240434630339e+00
1.929616739880857523e-01 1.187500000000000000e+00
1.969199056687909732e-01 1.190580094331209038e+00
2.000000000000000111e-01 1.193145240466434887e+00
2.036927474150443673e-01 1.196307252584955627e+00
2.074742299315880112e-01 1.199999999999999956e+00
2.100090196365983486e-01 1.202490980363401629e+00
2.125000000000000222e-01 1.205067361371417789e+00
2.161417564824203719e-01 1.208858243517579645e+00
2.193016269103978677e-01 1.212499999999999911e+00
2.219585854144586756e-01 1.215541414585541435e+00
2.245474783309244216e-01 1.218750000000000000e+00
2.275073417933256847e-01 1.222492658206674410e+00
2.293608064092182708e-01 1.225000000000000089e+00
2.326952597449431503e-01 1.229804740255056927e+00
2.374999999999999889e-01 1.237340058885267435e+00
2.375646479501682118e-01 1.237435352049831794e+00
2.377372986526807841e-01 1.237737298652680673e+00
2.421705771652685746e-01 1.245329422834731359e+00
2.446642085613818518e-01 1.250000000000000000e+00
2.464541653907082186e-01 1.253545834609291809e+00
2.500000000000000000e-01 1.261057590515894500e+00
2.504841891360110040e-01 1.262015810863988952e+00
2.511797724953921951e-01 1.263679772495392095e+00
2.542073773429175398e-01 1.270792622657082260e+00
2.558618149142320441e-01 1.274999999999999911e+00
2.575657680356905899e-01 1.279934231964309443e+00
2.580818826781925424e-01 1.281250000000000000e+00
2.588514002124273627e-01 1.283851400212427496e+00
2.600175973952612019e-01 1.287500000000000089e+00
2.606053569571895046e-01 1.289394643042810706e+00
2.625000000000000111e-01 1.296110558422594927e+00
2.633845193748191593e-01 1.299115480625181007e+00
2.636363299514965508e-01 1.300000000000000044e+00
2.639110160058872889e-01 1.301411016005887156e+00
2.656897747358500927e-01 1.309310225264149974e+00
2.670724488309203504e-01 1.317072448830920450e+00
2.675344155525467005e-01 1.319965584447453599e+00
2.682911100307305841e-01 1.324999999999999956e+00
2.689395975212398593e-01 1.331060402478759785e+00
2.689816536750390674e-01 1.331481653675038901e+00
2.695365801811615003e-01 1.337499999999999911e+00
2.698942251819852478e-01 1.342605774818014686e+00
2.700283262487530034e-01 1.343750000000000000e+00
2.700062006938682146e-01 1.345006200693868115e+00
2.701504337583494064e-01 1.350000000000000089e+00
2.702223611046446483e-01 1.354777638895355629e+00
2.702206534144562244e-01 1.357720653414456358e+00
2.699413519963333452e-01 1.367558648003666555e+00
2.698223453571595987e-01 1.369822345357159410e+00
2.688883565392906072e-01 1.381111643460709582e+00
2.688639847120196658e-01 1.381363984712019599e+00
2.687500000000000444e-01 1.382192403198468922e+00
2.674045895428553421e-01 1.392404589542855176e+00
2.668943822435680402e-01 1.395605617756431771e+00
2.662254213848526119e-01 1.399999999999999911e+00
2.655349498085657345e-01 1.403034949808565468e+00
2.647719516455936395e-01 1.406250000000000000e+00
2.636838064031718498e-01 1.411316193596828139e+00
2.634662740230117595e-01 1.412500000000000311e+00
2.632509080060496665e-01 1.413250908006049800e+00
2.625000000000000111e-01 1.415889800116844066e+00
2.605490605442663532e-01 1.423049060544266275e+00
2.599508538438874417e-01 1.424999999999999822e+00
2.588665020968150543e-01 1.428633497903184946e+00
2.576321295768469466e-01 1.432632129576846713e+00
2.559872195802970762e-01 1.437500000000000000e+00
2.543358736874221093e-01 1.441835873687422165e+00
2.517821226203469376e-01 1.448217877379653018e+00
2.511057369397243777e-01 1.449999999999999956e+00
2.507661859562050344e-01 1.450766185956204879e+00
2.500000000000000000e-01 1.452352691154876307e+00
2.468150919735636883e-01 1.459315091973563572e+00
2.452848119048343101e-01 1.462499999999999911e+00
2.427212376136156369e-01 1.467721237613615504e+00
2.421460764180006220e-01 1.468750000000000000e+00
2.403159765202038667e-01 1.472184023479796044e+00
2.388214254890277943e-01 1.475000000000000311e+00
2.383432021293339365e-01 1.475843202129334175e+00
2.374999999999999889e-01 1.477223769004706311e+00
2.336678320034781542e-01 1.483667832003478182e+00
2.312500000000000111e-01 1.487400881108124295e+00
2.287792862953366424e-01 1.491279286295336570e+00
2.250000000000000056e-01 1.496718298624577725e+00
2.236577846667554548e-01 1.498657784666755255e+00
2.226853477629233136e-01 1.500000000000000000e+00
2.183287469488399690e-01 1.505828746948840058e+00
2.146877198130164865e-01 1.510312280186983491e+00
2.127337375794744190e-01 1.512733737579474269e+00
2.125000000000000222e-01 1.512987209851429427e+00
2.068649918259551912e-01 1.519364991825955080e+00
2.014757277484549580e-01 1.524999999999999911e+00
2.007498134721452943e-01 1.525749813472145000e+00
2.000000000000000111e-01 1.526460665519777660e+00
1.943506877281333534e-01 1.531850687728133265e+00
1.877974249137207285e-01 1.537500000000000089e+00
1.876418895461757219e-01 1.537641889546175866e+00
1.875000000000000000e-01 1.537754105134089277e+00
1.863480737306746626e-01 1.538651926269325454e+00
1.806364003585353983e-01 1.543136400358535498e+00
1.749999999999999889e-01 1.547209633547223628e+00
1.733551142513207743e-01 1.548355114251320774e+00
1.709405167581077301e-01 1.550000000000000266e+00
1.658897604552999616e-01 1.553389760455299973e+00
1.624999999999999778e-01 1.555485985805466376e+00
1.580287632836251954e-01 1.558028763283624940e+00
1.505967202913885694e-01 1.561903279708611425e+00
1.499999999999999944e-01 1.562206332087695104e+00
1.498038416866650513e-01 1.562303841686665029e+00
1.493771063748976780e-01 1.562500000000000000e+00
1.411911360372131163e-01 1.566191136037213161e+00
1.375000000000000111e-01 1.567723738198569583e+00
1.322006306767870842e-01 1.569700630676787112e+00
1.293902919282645947e-01 1.570609708071735389e+00
1.250000000000000000e-01 1.571932721879120365e+00
1.226678205549878026e-01 1.572667820554987772e+00
1.130832226522313355e-01 1.575000000000000178e+00
1.126205596683645810e-01 1.575120559668364839e+00
1.125000000000000028e-01 1.575151236092602325e+00
1.123278743215764125e-01 1.575172125678423685e+00
1.018423482466883911e-01 1.576842348246688674e+00
1.000000000000000056e-01 1.577124246184430811e+00
9.775256225994038983e-02 1.577247437740059599e+00
9.025586333081256352e-02 1.577755863330812636e+00
8.749999999999999445e-02 1.577959053330818762e+00
8.465051153555128161e-02 1.577849488464448724e+00
7.761374105913126931e-02 1.577613741059131325e+00
7.499999999999999722e-02 1.577552540549403304e+00
7.276157792528550883e-02 1.577238422074714652e+00
6.331753767379773301e-02 1.575817537673797730e+00
6.250000000000000000e-02 1.575720436990426743e+00
6.192719218794982827e-02 1.575572807812050558e+00
5.982420404856574059e-02 1.575000000000000178e+00
5.202060390177065674e-02 1.572979396098229454e+00
5.000000000000000278e-02 1.572361556549063177e+00
4.594035245641955867e-02 1.570940352456419831e+00
4.270992518619352862e-02 1.569790074813806502e+00
3.750000000000000555e-02 1.567604287810269170e+00
3.406777205228031513e-02 1.565932227947719690e+00
3.125000000000000000e-02 1.564318750857817797e+00
2.618295506441377721e-02 1.561317044935586207e+00
2.500000000000000139e-02 1.560530387968239285e+00
1.888664973369613004e-02 1.556113350266303597e+00
1.688544119030045351e-02 1.554385441190300421e+00
1.250000000000000069e-02 1.550626662838489267e+00
1.216757348095468157e-02 1.550332426519045237e+00
1.189531651235079673e-02 1.550000000000000044e+00
7.388737593377566956e-03 1.544888737593377748e+00
6.316076860913961109e-03 1.543683923139086200e+00
2.041555774706446582e-03 1.537500000000000089e+00
1.034864136591318691e-03 1.536465135863408715e+00
0.000000000000000000e+00 1.535617718686282496e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 1.014683294378196488e+00
9.946895148026414779e-04 1.013494689514802483e+00
2.589923571836413342e-03 1.009910076428163661e+00
4.534498937201954585e-03 1.004534498937202036e+00
6.684110345849803708e-03 1.000000000000000000e+00
8.523100722883635363e-03 9.960231007228836919e-01
1.250000000000000069e-02 9.894673529213481311e-01
1.326211701965657186e-02 9.882621170196566052e-01
1.380432835221647413e-02 9.875000000000000444e-01
1.770941856411483231e-02 9.822905814358852128e-01
1.846914708558873575e-02 9.812499999999999556e-01
1.859614761990377105e-02 9.810961476199038245e-01
2.404081201008117369e-02 9.750000000000000888e-01
2.450622650637851799e-02 9.745062265063785256e-01
3.053930244918060324e-02 9.687500000000000000e-01
3.090407136273452815e-02 9.684040713627346531e-01
3.488777275878287426e-02 9.651122272412171466e-01
3.774576354968189884e-02 9.627457635496818877e-01
3.807344622084891245e-02 9.624999999999999112e-01
4.497456325685517814e-02 9.574745632568550935e-01
5.000000000000000278e-02 9.543150040199639417e-01
5.274895654628806996e-02 9.527489565462879950e-01
5.802891670797026558e-02 9.499999999999999556e-01
6.091899668340262225e-02 9.484189966834025709e-01
6.250000000000000000e-02 9.476359770459098497e-01
6.631242194108144528e-02 9.461875780589186213e-01
6.978313235159840089e-02 9.447831323515983870e-01
7.500000000000001110e-02 9.428943440155181932e-01
7.918799076659505110e-02 9.416879907665951510e-01
8.124999999999998890e-02 9.410307737568582853e-01
8.464992107771554530e-02 9.403500789222845047e-01
8.749999999999999445e-02 9.396914935685932724e-01
8.932919562921498580e-02 9.393291956292149081e-01
9.375000000000000000e-02 9.384624759595371346e-01
9.970981921952916383e-02 9.377901807804708278e-01
1.000000000000000056e-01 9.377596112170792919e-01
1.002348943320328506e-01 9.377348943320328312e-01
1.062500000000000111e-01 9.372456970880488347e-01
1.121347982889319972e-01 9.371347982889319805e-01
1.125000000000000167e-01 9.371093806233167234e-01
1.128643189435671879e-01 9.371356810564328566e-01
1.187499999999999944e-01 9.372616644897133753e-01
1.247443703903541451e-01 9.377556296096458688e-01
1.250000000000000000e-01 9.377828807579365877e-01
1.253148543609648724e-01 9.378148543609647891e-01
1.312500000000000056e-01 9.384724159459727488e-01
1.356849445190555781e-01 9.393150554809444053e-01
1.375000000000000111e-01 9.396607849348804775e-01
1.402549063930521867e-01 9.402549063930522033e-01
1.437499999999999889e-01 9.409128175858516574e-01
1.459305894374863799e-01 9.415694105625136423e-01
1.499999999999999944e-01 9.426557233189480911e-01
1.555151453263012851e-01 9.444848546736986927e-01
1.578188223198905005e-01 9.453188223198905060e-01
1.624999999999999778e-01 9.469150279296096873e-01
1.646327638156513118e-01 9.478672361843485383e-01
1.691066339618408354e-01 9.499999999999999556e-01
1.731342019083697281e-01 9.518657980916301886e-01
1.749999999999999889e-01 9.527831836008693323e-01
1.809490277170386630e-01 9.559490277170386019e-01
1.813437120204705877e-01 9.561562879795294512e-01
1.875000000000000000e-01 9.597381941546757611e-01
1.891947539825982183e-01 9.608052460174016929e-01
1.915586311177875922e-01 9.624999999999999112e-01
1.965438876720142503e-01 9.659561123279856165e-01
2.000000000000000111e-01 9.685130170899103330e-01
2.036536052152186638e-01 9.713463947847813529e-01
2.079533953122772449e-01 9.749999999999999778e-01
2.103927416184859789e-01 9.771072583815139101e-01
2.148673378724708927e-01 9.812499999999999556e-01
2.168968442071105285e-01 9.831031557928894271e-01
2.211901374690319888e-01 9.875000000000000444e-01
2.230430961665305079e-01 9.894569038334695144e-01
2.250000000000000333e-01 9.916170733347459132e-01
2.289426259599520730e-01 9.960573740400479048e-01
2.320455978712503975e-01 1.000000000000000000e+00
2.344092801070657428e-01 1.003090719892934413e+00
2.375000000000000167e-01 1.007439424923060489e+00
2.396460978481333715e-01 1.010353902151866823e+00
2.437499999999999944e-01 1.016755559321879332e+00
2.445489260049512059e-01 1.017951073995048805e+00
2.467712445914903574e-01 1.021771244591490380e+00
2.486543937831884599e-01 1.024999999999999911e+00
2.491549641790764269e-01 1.025845035820923457e+00
2.500000000000000000e-01 1.027426461415186676e+00
2.534879001548759891e-01 1.034012099845124100e+00
2.552525428979075528e-01 1.037500000000000089e+00
2.574908065151703118e-01 1.042509193484829844e+00
2.592520950351253073e-01 1.046752095035125230e+00
2.605718044647961640e-01 1.050000000000000044e+00
2.611241744047991253e-01 1.051375825595200819e+00
2.625000000000000111e-01 1.055072197234763198e+00
2.645329622056983299e-01 1.060467037794301515e+00
2.663081920107377987e-01 1.066308192010737788e+00
2.674150240733087491e-01 1.070084975926691273e+00
2.687636980236536299e-01 1.075000000000000178e+00
2.699486134338935361e-01 1.080051386566106331e+00
2.706182934854561850e-01 1.083118293485455963e+00
2.715088302822591393e-01 1.087499999999999911e+00
2.721184909163625321e-01 1.090381509083637512e+00
2.728199473394817831e-01 1.093750000000000000e+00
2.734266164467110127e-01 1.098426616446710913e+00
2.736113449385911833e-01 1.100000000000000089e+00
2.737971869164469441e-01 1.101202813083553167e+00
2.749854689755826809e-01 1.112485468975582537e+00
2.749876723807695988e-01 1.112512327619230579e+00
2.750000000000000222e-01 1.112761677158931262e+00
2.755920325791694214e-01 1.124407967420830490e+00
2.756165418054734584e-01 1.125616541805473547e+00
2.755531996911180781e-01 1.136946800308882066e+00
2.755260256161323751e-01 1.138026025616132308e+00
2.750000000000000222e-01 1.146726712627815559e+00
2.748179348147600232e-01 1.149817934814759912e+00
2.747966446780852889e-01 1.149999999999999911e+00
2.747850254880221943e-01 1.150214974511977850e+00
2.742188184881749757e-01 1.156250000000000000e+00
2.735337663064119074e-01 1.161033766306411863e+00
2.732747849085014336e-01 1.162500000000000089e+00
2.730041359596863670e-01 1.164495864040313799e+00
2.717672480866503149e-01 1.171767248086650337e+00
2.711473755921708362e-01 1.175000000000000044e+00
2.701882121940485382e-01 1.179811787805951528e+00
2.696931910626199080e-01 1.182193191062619775e+00
2.687500000000000444e-01 1.185817119526965335e+00
2.671685807742077978e-01 1.192168580774207953e+00
2.658756859546573259e-01 1.196624314045342752e+00
2.649434276092549334e-01 1.199999999999999956e+00
2.643207898798476396e-01 1.201820789879847418e+00
2.625000000000000111e-01 1.206830572405257040e+00
2.610069648242269724e-01 1.211006964824226984e+00
2.604363222538191303e-01 1.212499999999999911e+00
2.591333447152250335e-01 1.215866655284775000e+00
2.580616705160865276e-01 1.218750000000000000e+00
2.574960072140253242e-01 1.219996007214025235e+00
2.554250639324257000e-01 1.225000000000000089e+00
2.537248572221542098e-01 1.228724857222154299e+00
2.500000000000000000e-01 1.236297121822836464e+00
2.495938327903754195e-01 1.237093832790375547e+00
2.487249889091254773e-01 1.238775011090874401e+00
2.452732491462181197e-01 1.245273249146217953e+00
2.426173328490385250e-01 1.250000000000000000e+00
2.407135863812293053e-01 1.253213586381229483e+00
2.374999999999999889e-01 1.258219248127936174e+00
2.358081407754887282e-01 1.260808140775488750e+00
2.312500000000000111e-01 1.267459210673954617e+00
2.307210080050247636e-01 1.268221008005024686e+00
2.277196699803717694e-01 1.272280330019627925e+00
2.257153074064768838e-01 1.274999999999999911e+00
2.254011327085492233e-01 1.275401132708549046e+00
2.206467034942996008e-01 1.281250000000000000e+00
2.197808052259450362e-01 1.282280805225945119e+00
2.151654677247960001e-01 1.287500000000000089e+00
2.139214389238975333e-01 1.288921438923897655e+00
2.125000000000000222e-01 1.290374525450435739e+00
2.077947901569617006e-01 1.295294790156961806e+00
2.030175628221346229e-01 1.299999999999999822e+00
2.015149551841600162e-01 1.301514955184160049e+00
2.000000000000000111e-01 1.302845306917175039e+00
1.948498195305386760e-01 1.307349819530538859e+00
1.885550233627620864e-01 1.312500000000000000e+00
1.879866986709621268e-01 1.312986698670962182e+00
1.875000000000000000e-01 1.313355564625251271e+00
1.840669761699217921e-01 1.315933023830078152e+00
1.812499999999999944e-01 1.318044286074360638e+00
1.808502680436663290e-01 1.318350268043666507e+00
1.749999999999999889e-01 1.322339130111735095e+00
1.734306526953818817e-01 1.323430652695381848e+00
1.709331308479199452e-01 1.324999999999999956e+00
1.657472764518371222e-01 1.328247276451837156e+00
1.624999999999999778e-01 1.330082264956618854e+00
1.576372048940137549e-01 1.332637204894013827e+00
1.522544928411088960e-01 1.335245507158891343e+00
1.499999999999999944e-01 1.336311652854518028e+00
1.491926988233813201e-01 1.336692698823381598e+00
1.473581434902942189e-01 1.337499999999999911e+00
1.404873742986624818e-01 1.340487374298662493e+00
1.313433935158025700e-01 1.343750000000000000e+00
1.312757037644494418e-01 1.343775703764449547e+00
1.312025577259483822e-01 1.343797442274051734e+00
1.215772348256801694e-01 1.346577234825680147e+00
1.142876481467710315e-01 1.348212351853228963e+00
1.112879992875341062e-01 1.348787999287534234e+00
1.032535238091606827e-01 1.350000000000000089e+00
1.004469854702809417e-01 1.350446985470280969e+00
1.000000000000000056e-01 1.350528020155419506e+00
9.946754566658468077e-02 1.350532454333415400e+00
8.854061129888018966e-02 1.351040611298880201e+00
8.750000000000000833e-02 1.351122828191851921e+00
8.645890429624426832e-02 1.351041095703755968e+00
7.549489768626857500e-02 1.350494897686268514e+00
7.500000000000001110e-02 1.350490167928954710e+00
7.458490629330544186e-02 1.350415093706694769e+00
7.201679626562149106e-02 1.349999999999999867e+00
6.373846733048249558e-02 1.348761532669517482e+00
6.056370019337181665e-02 1.348063700193371961e+00
5.365502356615932389e-02 1.346344976433840879e+00
5.000000000000000278e-02 1.345207795053480204e+00
4.435137442916212841e-02 1.343148625570837806e+00
4.227685697236407275e-02 1.342276856972363985e+00
3.562556808979065043e-02 1.339374431910209440e+00
3.233874144580604904e-02 1.337499999999999911e+00
2.763367602512454765e-02 1.334866323974875257e+00
2.500000000000000139e-02 1.333185622581710028e+00
2.017708666267033560e-02 1.329822913337329382e+00
1.453696667308928582e-02 1.325000000000000178e+00
1.344277306946727382e-02 1.324057226930532849e+00
1.250000000000000069e-02 1.323130948494496861e+00
7.470567724450235918e-03 1.317529432275549750e+00
4.135362646793590106e-03 1.312500000000000000e+00
2.166797568477435518e-03 1.310333202431522404e+00
0.000000000000000000e+00 1.308328674614016141e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.057668477134996232e+00
2.186336564161394779e-03 1.060313663435838549e+00
3.597561606152986733e-03 1.062500000000000000e+00
5.679476730856010402e-03 1.068179476730856114e+00
5.966511771430891252e-03 1.069033488228569251e+00
8.549236925659871658e-03 1.075000000000000178e+00
9.741810325858555469e-03 1.077758189674141498e+00
1.250000000000000069e-02 1.082854865799350641e+00
1.414825350971270039e-02 1.085851746490287262e+00
1.512526239961566391e-02 1.087499999999999911e+00
1.888208522392306396e-02 1.093617914776076949e+00
1.897229015367951979e-02 1.093750000000000000e+00
1.940139670983058451e-02 1.094401396709830498e+00
2.308690017528113383e-02 1.100000000000000089e+00
2.388059587884107035e-02 1.101119404121158940e+00
2.500000000000000139e-02 1.102645482079219530e+00
2.909706362648987327e-02 1.108402936373510173e+00
3.125000000000000000e-02 1.111323798472623192e+00
3.436482153826873887e-02 1.115635178461731325e+00
3.750000000000000555e-02 1.119861629800261271e+00
3.968450598050235478e-02 1.122815494019497651e+00
4.375000000000001110e-02 1.128259178485151892e+00
4.503664367759575848e-02 1.129963356322404300e+00
5.000000000000000278e-02 1.136554027215684215e+00
5.041115989718768925e-02 1.137088840102812304e+00
5.299664381607149810e-02 1.140496643816071298e+00
5.581525531162222914e-02 1.144184744688377497e+00
6.021173452421879624e-02 1.149999999999999911e+00
6.119608285889125560e-02 1.151303917141108579e+00
6.500963434591877643e-02 1.156250000000000000e+00
6.666218699650473811e-02 1.158337813003495365e+00
6.987538044801037962e-02 1.162500000000000089e+00
7.208256943518458193e-02 1.165417430564815504e+00
7.500000000000001110e-02 1.169196071484075006e+00
7.753956571675647835e-02 1.172460434283243647e+00
7.938815329268630872e-02 1.174999999999999822e+00
8.279415995890924973e-02 1.179705840041090692e+00
8.749999999999999445e-02 1.186284314794464612e+00
8.802453307090810086e-02 1.186975466929091949e+00
8.839672848456850418e-02 1.187500000000000000e+00
9.060328414041232681e-02 1.190603284140412388e+00
9.323253999601679998e-02 1.194267460003983317e+00
9.723361565965529807e-02 1.199999999999999956e+00
9.836409250261106407e-02 1.201635907497388800e+00
1.000000000000000056e-01 1.203896343139558844e+00
1.035556401176170316e-01 1.208944359882382802e+00
1.059420740934598204e-01 1.212499999999999911e+00
1.085529191738870969e-01 1.216447080826112970e+00
1.101240675668518632e-01 1.218750000000000000e+00
1.135716670387128258e-01 1.223928332961287113e+00
1.142959846363595655e-01 1.225000000000000089e+00
1.174052758025592447e-01 1.229905275802559483e+00
1.184490722088382686e-01 1.231550927791162042e+00
1.187499999999999944e-01 1.232021333720546341e+00
1.232630302448893267e-01 1.239236969755110662e+00
1.250000000000000000e-01 1.241984931178807594e+00
1.280648015369750814e-01 1.246935198463024808e+00
1.298996224633708896e-01 1.250000000000000000e+00
1.327072995792878685e-01 1.254792700420712226e+00
1.367716339349745736e-01 1.261771633934974490e+00
1.373009855057588102e-01 1.262699014494241379e+00
1.375000000000000111e-01 1.263030598134706750e+00
1.418565881797452244e-01 1.270643411820254531e+00
1.442830754275469807e-01 1.274999999999999911e+00
1.463527142539419179e-01 1.278647285746058015e+00
1.499999999999999944e-01 1.285371166522286224e+00
1.507692801972490837e-01 1.286730719802751111e+00
1.512059581403701891e-01 1.287500000000000089e+00
1.524534128707893399e-01 1.289953412870789462e+00
1.550628051611628311e-01 1.294937194838837513e+00
1.576149020997908434e-01 1.300000000000000044e+00
1.592466964174519273e-01 1.303253303582547984e+00
1.624999999999999778e-01 1.309782609552298194e+00
1.634227551613252616e-01 1.311577244838674661e+00
1.649422227649848804e-01 1.314942222764984958e+00
1.673210041975971840e-01 1.320178995802402833e+00
1.694531047008479008e-01 1.325000000000000178e+00
1.711286667398947969e-01 1.328871333260105203e+00
1.746952755743312047e-01 1.337195275574331044e+00
1.748171681143965428e-01 1.337499999999999911e+00
1.748750471828054431e-01 1.337624952817194401e+00
1.772962459797887691e-01 1.343750000000000000e+00
1.784576125335731178e-01 1.346542387466426849e+00
1.798272707136060744e-01 1.350000000000000089e+00
1.818265705823922662e-01 1.355673429417607823e+00
1.824032483183788966e-01 1.357403248318378886e+00
1.849446623728907557e-01 1.365055337627109289e+00
1.875000000000000000e-01 1.373437350408900581e+00
1.878759433986504912e-01 1.374624056601349453e+00
1.881567467939490035e-01 1.375656746793948892e+00
1.905395737073423412e-01 1.384460426292657864e+00
1.924943259979505494e-01 1.392494325997950311e+00
1.929692349574199106e-01 1.394530765042580001e+00
1.941651483443722626e-01 1.399999999999999911e+00
1.951765905336083906e-01 1.404823409466391615e+00
1.957956139475087731e-01 1.408295613947508684e+00
1.964268957750015254e-01 1.412499999999999867e+00
1.969401264111417804e-01 1.415559873588858153e+00
1.979866184768655779e-01 1.422986618476865361e+00
1.982059664809946442e-01 1.424999999999999822e+00
1.984061723741593619e-01 1.426593827625840527e+00
1.994010245905223633e-01 1.436901024590522269e+00
1.994290829334224580e-01 1.437500000000000000e+00
1.994809079651307104e-01 1.438019092034869217e+00
2.000000000000000111e-01 1.448490950262956378e+00
2.000728652886898107e-01 1.449927134711310295e+00
2.000782908050226516e-01 1.449999999999999956e+00
2.000759770258158932e-01 1.450075977025815810e+00
2.000825207654282067e-01 1.462417479234571660e+00
2.000854396156298565e-01 1.462499999999999911e+00
2.000776877007320043e-01 1.462577687700731932e+00
2.000000000000000389e-01 1.464119337649972374e+00
1.994900906455527867e-01 1.474490090645552920e+00
1.994320037416373037e-01 1.475000000000000089e+00
1.994020824945691994e-01 1.475597917505431012e+00
1.983932005293584100e-01 1.485893200529358360e+00
1.979590996738939679e-01 1.489540900326105977e+00
1.969015441921196374e-01 1.496901544192119626e+00
1.963757351737205892e-01 1.500000000000000000e+00
1.956439367362373116e-01 1.504356063263762699e+00
1.950738685878580236e-01 1.507573868587858135e+00
1.937500000000000056e-01 1.513594338687793250e+00
1.928329960192454173e-01 1.517832996019245151e+00
1.922887947526072672e-01 1.520211205247392616e+00
1.911849885205509914e-01 1.524999999999999911e+00
1.903817865487954508e-01 1.527881786548795251e+00
1.893782063300938900e-01 1.531250000000000000e+00
1.875781769329071536e-01 1.537421823067093074e+00
1.875577611247074561e-01 1.537500000000000089e+00
1.875430541970684040e-01 1.537543054197068493e+00
1.875000000000000278e-01 1.537666070198852042e+00
1.844208198512951036e-01 1.546920819851295148e+00
1.833493361322632298e-01 1.549999999999999822e+00
1.811566776351498931e-01 1.556156677635149865e+00
1.810456187877336753e-01 1.556454381212266203e+00
1.777135114103360891e-01 1.565213511410336045e+00
1.749999999999999889e-01 1.571730964927841478e+00
1.740378107924659412e-01 1.574037810792465963e+00
1.736011375761590259e-01 1.574999999999999956e+00
1.725468248250582870e-01 1.577453175174941657e+00
1.702109058827750709e-01 1.582710905882774854e+00
1.680044928479766386e-01 1.587499999999999911e+00
1.661932767053630466e-01 1.591193276705363147e+00
1.648712026692339405e-01 1.593750000000000000e+00
1.620464079950772462e-01 1.599546407995077191e+00
1.618135924807579118e-01 1.600000000000000089e+00
1.611490104089028930e-01 1.601350989591097118e+00
1.578670697594615757e-01 1.607867069759461698e+00
1.562500000000000000e-01 1.610863839503419159e+00
1.535149746863394560e-01 1.616014974686339478e+00
1.499999999999999944e-01 1.622462970761099132e+00
1.490967660698690467e-01 1.624096766069869080e+00
1.468588958090158991e-01 1.628141104190984123e+00
1.446409527610909851e-01 1.632140952761091057e+00
1.437499999999999889e-01 1.633640278376865318e+00
1.400412322055566983e-01 1.640041232205556643e+00
1.375000000000000111e-01 1.644234303233833128e+00
1.353271282873163839e-01 1.647827128287316256e+00
1.339928257593955285e-01 1.649999999999999911e+00
1.305692768374683843e-01 1.655569276837468351e+00
1.301170091341764534e-01 1.656250000000000000e+00
1.282761041945912894e-01 1.659223895805408855e+00
1.262455413616536126e-01 1.662500000000000089e+00
1.257600880021731704e-01 1.663260088002173287e+00
1.250000000000000000e-01 1.664384314793372122e+00
1.208230545167138376e-01 1.670823054516713757e+00
1.181715588465084843e-01 1.674999999999999822e+00
1.159577316572567435e-01 1.678457731657256424e+00
1.125000000000000167e-01 1.683766402813414498e+00
1.109961517869620662e-01 1.685996151786961939e+00
1.100086749222241311e-01 1.687500000000000000e+00
1.060254521292021690e-01 1.693525452129202247e+00
1.051419680339921725e-01 1.694858031966008038e+00
1.017375557888853671e-01 1.700000000000000178e+00
1.010431344557086442e-01 1.701043134455708428e+00
1.000000000000000056e-01 1.702497966775130100e+00
9.593217946231405446e-02 1.708432179462314071e+00
9.319981061730531202e-02 1.712499999999999911e+00
9.090807501900591281e-02 1.715908075019005885e+00
8.892382007309997116e-02 1.718750000000000000e+00
8.577190518153332555e-02 1.723271905181533281e+00
8.455112956664201374e-02 1.725000000000000089e+00
8.068863042368623617e-02 1.730688630423686591e+00
7.830294963302744660e-02 1.734197050366972581e+00
7.563710051980057636e-02 1.738137100519800526e+00
7.500000000000001110e-02 1.739027295988110788e+00
7.055209206283445666e-02 1.745552092062834237e+00
6.756887904747306550e-02 1.750000000000000000e+00
6.553256019898572038e-02 1.753032560198985790e+00
6.250000000000000000e-02 1.757481032874349536e+00
6.043472908216132589e-02 1.760434729082161365e+00
5.625000000000000139e-02 1.766650231253114933e+00
5.539334937883138438e-02 1.767893349378831358e+00
5.193205124471032830e-02 1.773067948755289613e+00
5.064665749368978814e-02 1.775000000000000133e+00
5.038173285928358031e-02 1.775381732859283357e+00
5.000000000000000278e-02 1.775935386624474477e+00
4.539494168257483114e-02 1.782894941682574785e+00
4.231393783185636442e-02 1.787500000000000089e+00
4.041860032036596884e-02 1.790418600320366149e+00
3.750000000000000555e-02 1.794832936755516473e+00
3.542261106916620717e-02 1.797922611069166177e+00
3.410763406589110980e-02 1.800000000000000044e+00
3.062699087712394616e-02 1.805626990877124083e+00
2.878501078759562737e-02 1.808714989212404367e+00
2.597819092704557742e-02 1.813478190927045652e+00
2.500000000000000139e-02 1.815172069985399927e+00
2.141312632130767946e-02 1.821413126321307807e+00
1.940580057354801893e-02 1.825000000000000178e+00
1.712564967192996973e-02 1.829625649671929644e+00
1.435637330632808309e-02 1.835643626693671981e+00
1.352060595538801327e-02 1.837499999999999911e+00
1.319704038292848422e-02 1.838197040382928416e+00
1.098895635566495693e-02 1.843750000000000000e+00
9.699221987880585552e-03 1.847199221987880557e+00
8.810664034581366585e-03 1.850000000000000089e+00
7.443075472635648018e-03 1.855056924527364481e+00
6.886161138914390425e-03 1.856886161138914693e+00
6.250000000000001214e-03 1.858866729221077652e+00
4.071042386279376951e-03 1.866571042386279355e+00
1.824564629187110923e-03 1.873175435370812769e+00
1.249674659817388324e-03 1.875000000000000000e+00
8.894049891540669207e-04 1.875889404989154130e+00
0.000000000000000000e+00 1.876643939507884884e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 6.697110673177313345e-01
2.317878310954709243e-03 6.726821216890453980e-01
3.716072399408946406e-03 6.750000000000000444e-01
5.690895979372391847e-03 6.806908959793723790e-01
5.955764059048049112e-03 6.815442359409519257e-01
6.250000000000000347e-03 6.822890888884954874e-01
9.529411401432142520e-03 6.904705885985678027e-01
1.250000000000000069e-02 6.967505793546708848e-01
1.355035405942597859e-02 6.989496459405739603e-01
1.410224917928354013e-02 6.999999999999999556e-01
1.590074344225481107e-02 7.034007434422546723e-01
1.787033817879906186e-02 7.071296618212008500e-01
2.092858748718651879e-02 7.124999999999999112e-01
2.251383139663285307e-02 7.149861686033671671e-01
2.487096689547842882e-02 7.187500000000000000e-01
2.737938500135892253e-02 7.226206149986411642e-01
2.893876317373803714e-02 7.249999999999998668e-01
3.228843073442521500e-02 7.302115692655747337e-01
3.297653966246181373e-02 7.312499999999999556e-01
3.585932156536762727e-02 7.358593215653677078e-01
3.688440012699491927e-02 7.375000000000000444e-01
3.712559735725638743e-02 7.378744026427436209e-01
3.750000000000000555e-02 7.384371634069484269e-01
4.197292220608402763e-02 7.455270777939160265e-01
4.474851062315621242e-02 7.500000000000000000e-01
4.675263565230518281e-02 7.532473643476947922e-01
5.000000000000000278e-02 7.584061767919185737e-01
5.160172322698741015e-02 7.608982767730126939e-01
5.257108162003732571e-02 7.624999999999999556e-01
5.606463028016882288e-02 7.685646302801689700e-01
5.620139783959155616e-02 7.687986021604085174e-01
5.979988679670758533e-02 7.749999999999999112e-01
6.078386244333879723e-02 7.767161375566612458e-01
6.337216017252614297e-02 7.812500000000000000e-01
6.534031752701813245e-02 7.846596824729819009e-01
6.694052501186364967e-02 7.875000000000000888e-01
6.972546112609867563e-02 7.927745388739013688e-01
7.175402664516994378e-02 7.967540266451700326e-01
7.339344323392146818e-02 8.000000000000000444e-01
7.393879490927304787e-02 8.010612050907269799e-01
7.500000000000001110e-02 8.031920773466840746e-01
7.809432946496414063e-02 8.094056705350358705e-01
8.124999999999998890e-02 8.161419104036091721e-01
8.210091888855122755e-02 8.178990811114488224e-01
8.343446372910873210e-02 8.209344637291087210e-01
8.521954478278809253e-02 8.249999999999999556e-01
8.592563968055258461e-02 8.265743603194474209e-01
8.749999999999999445e-02 8.300871906778689580e-01
8.979450256968248001e-02 8.352054974303173562e-01
9.079019522699070810e-02 8.374999999999999112e-01
9.303482850518098035e-02 8.430348285051809665e-01
9.331109022969211186e-02 8.437500000000000000e-01
9.344707035518251548e-02 8.440529296448174845e-01
9.571621921356485152e-02 8.499999999999999778e-01
9.696055138340789470e-02 8.530394486165919776e-01
1.000000000000000056e-01 8.611308047042210978e-01
1.003884032063617759e-01 8.621115967936382463e-01
1.005477118575336254e-01 8.624999999999999334e-01
1.008075597586542138e-01 8.633075597586542527e-01
1.036565664202759307e-01 8.713434335797241026e-01
1.049105816122574975e-01 8.749999999999998890e-01
1.067270483683160492e-01 8.807729516316840090e-01
1.071367155042496633e-01 8.821367155042496577e-01
1.087424703775214385e-01 8.874999999999999556e-01
1.096172265228128051e-01 8.903827734771871949e-01
1.106771818846160188e-01 8.937500000000000444e-01
1.123180945868089836e-01 8.998180945868089475e-01
1.123645481473191793e-01 8.999999999999999112e-01
1.123958302273099230e-01 9.001041697726901436e-01
1.140126417612528642e-01 9.062500000000000000e-01
1.150463934145600220e-01 9.099536065854401112e-01
1.157678377627645583e-01 9.125000000000000888e-01
1.166879597225923965e-01 9.166879597225925380e-01
1.174781128036767458e-01 9.200218871963233847e-01
1.186170726743592946e-01 9.250000000000000444e-01
1.197202765855600037e-01 9.302797234144400962e-01
1.202181828022758081e-01 9.327181828022759191e-01
1.217843682491581980e-01 9.407156317508418297e-01
1.231235130656992138e-01 9.481235130656991972e-01
1.234114887433259145e-01 9.499999999999999556e-01
1.236659460611518047e-01 9.513340539388481787e-01
1.250000000000000000e-01 9.591631327199567902e-01
1.254954429068230459e-01 9.620045570931768930e-01
1.255959100488189539e-01 9.624999999999999112e-01
1.256639567770661270e-01 9.631639567770660104e-01
1.264595863828366085e-01 9.687500000000000000e-01
1.271083212011175079e-01 9.728916787988823867e-01
1.274918564526924258e-01 9.749999999999999778e-01
1.277465472137349622e-01 9.777465472137349956e-01
1.281180328255426548e-01 9.812499999999999556e-01
1.285359320962375651e-01 9.839640679037624516e-01
1.290302264039404068e-01 9.875000000000000444e-01
1.294284801346227975e-01 9.919284801346227587e-01
1.297793034280258495e-01 9.952206965719742060e-01
1.302787788954065384e-01 1.000000000000000000e+00
1.307481328080712657e-01 1.005748132808071293e+00
1.308193649778797707e-01 1.006680635022120240e+00
1.312500000000000056e-01 1.012106565113828571e+00
1.317419776033239287e-01 1.018258022396675955e+00
1.318086917674017311e-01 1.019308691767401465e+00
1.321702443534984450e-01 1.024999999999999911e+00
1.325034952256588516e-01 1.029996504774341126e+00
1.326493215888530364e-01 1.031250000000000000e+00
1.326423286999721118e-01 1.032642328699972190e+00
1.328211537117713614e-01 1.037500000000000089e+00
1.330386447553126572e-01 1.041961355244687581e+00
1.331564365162410946e-01 1.045656436516241072e+00
1.332499174135455544e-01 1.050000000000000044e+00
1.333869980088871476e-01 1.054113001991112908e+00
1.334669919437563024e-01 1.058466991943756152e+00
1.335785759258509287e-01 1.066421424074148971e+00
1.336243333501112851e-01 1.071124333350111479e+00
1.335967174517558864e-01 1.075000000000000178e+00
1.336384222424404078e-01 1.078861577757559642e+00
1.336261565993445977e-01 1.083626156599344359e+00
1.335374040469616830e-01 1.087499999999999911e+00
1.335571795055159605e-01 1.091442820494484156e+00
1.336221903887306606e-01 1.093750000000000000e+00
1.334659216622491318e-01 1.095965921662249265e+00
1.332972313604444126e-01 1.100000000000000089e+00
1.332282134764211368e-01 1.104271786523578935e+00
1.331140736089008181e-01 1.108114073608900796e+00
1.327840147486800126e-01 1.117215985251319932e+00
1.326627352413646266e-01 1.120162735241364560e+00
1.321853241523256450e-01 1.130314675847674533e+00
1.320994093532924241e-01 1.132099409353292341e+00
1.314481382633761741e-01 1.143551861736623820e+00
1.314255409503358174e-01 1.143925540950335495e+00
1.310550201041573160e-01 1.149999999999999911e+00
1.306490821204297770e-01 1.155649082120429938e+00
1.305715097119692358e-01 1.156250000000000000e+00
1.305575615566104963e-01 1.156942438443389509e+00
1.301961159531410950e-01 1.162500000000000089e+00
1.297822141510183158e-01 1.167282214151018405e+00
1.295387408905812610e-01 1.170461259109418783e+00
1.292243729723034917e-01 1.174999999999999822e+00
1.288254475563135049e-01 1.178825447556313577e+00
1.283410418055418445e-01 1.184158958194458044e+00
1.277984782569129285e-01 1.190298478256913040e+00
1.270975725392970990e-01 1.197902427460702857e+00
1.269682879448219559e-01 1.199999999999999956e+00
1.267486828532976562e-01 1.201748682853297723e+00
1.256589137452492899e-01 1.211841086254750621e+00
1.256152639319864928e-01 1.212499999999999911e+00
1.255270759008156323e-01 1.213027075900815710e+00
1.248829442026851422e-01 1.218750000000000000e+00
1.242363474914633947e-01 1.224236347491463484e+00
1.241097399212198055e-01 1.225000000000000089e+00
1.240349692427662048e-01 1.225965030757234064e+00
1.229197409243451139e-01 1.235419740924345255e+00
1.223745280164052207e-01 1.240125471983594796e+00
1.215554732063269527e-01 1.246555473206326869e+00
1.210762516325691318e-01 1.250000000000000000e+00
1.205726446946512320e-01 1.254427355305348879e+00
1.201821622910117515e-01 1.257682162291011707e+00
1.187499999999999944e-01 1.268247165102757146e+00
1.186894233724857667e-01 1.268689423372485470e+00
1.186715668111960748e-01 1.268828433188803784e+00
1.178408000802526334e-01 1.274999999999999911e+00
1.171330007026292336e-01 1.279633000702629086e+00
1.168144030360468572e-01 1.281250000000000000e+00
1.165953387199850366e-01 1.283404661280014958e+00
1.160885734979630601e-01 1.287500000000000089e+00
1.155845785891465582e-01 1.290584578589146769e+00
1.145016785499631401e-01 1.297998321450037018e+00
1.142596068698790573e-01 1.300000000000000044e+00
1.139937122279706117e-01 1.301493712227970612e+00
1.125000000000000028e-01 1.311360383827103959e+00
1.123465238552591033e-01 1.312346523855258962e+00
1.123172866760682731e-01 1.312500000000000000e+00
1.122916551868558266e-01 1.312708344813144246e+00
1.105635824121570243e-01 1.323063582412157047e+00
1.102041711574395511e-01 1.325000000000000178e+00
1.098433289028470650e-01 1.327656671097153129e+00
1.088380916927621789e-01 1.333838091692762129e+00
1.082026608315877214e-01 1.337499999999999911e+00
1.073743051766652967e-01 1.342625694823334603e+00
1.072347281953724141e-01 1.343750000000000222e+00
1.070554521604203252e-01 1.344555452160420161e+00
1.061900665547614031e-01 1.350000000000000089e+00
1.052828068493893710e-01 1.355282806849389399e+00
1.048756352091256006e-01 1.357624364790874338e+00
1.034347890904670220e-01 1.365934789090466950e+00
1.022636228695328053e-01 1.372736377130467256e+00
1.015991576478684211e-01 1.376599157647868443e+00
1.000000000000000056e-01 1.385437075260637974e+00
9.968037607251384324e-02 1.387180376072513877e+00
9.954068828215040243e-02 1.387959311717849475e+00
9.769950324266873931e-02 1.397699503242668673e+00
9.721341434258395919e-02 1.399999999999999911e+00
9.670360859360221939e-02 1.403296391406397614e+00
9.578170074320341287e-02 1.408281700743203357e+00
9.488961083834343557e-02 1.412500000000000089e+00
9.374298516744539178e-02 1.418742985167445347e+00
9.373980107124485484e-02 1.418760198928755045e+00
9.258044726256431378e-02 1.424999999999999822e+00
9.171671102740139303e-02 1.429216711027401221e+00
9.068542808464527538e-02 1.434314571915354719e+00
9.011068322714814449e-02 1.437500000000000000e+00
8.964480852458736604e-02 1.439644808524587427e+00
8.761764256222637215e-02 1.449882357437773495e+00
8.759874044631660306e-02 1.449999999999999956e+00
8.757972895108792621e-02 1.450079728951087832e+00
8.749999999999999445e-02 1.450459695158636375e+00
8.544838016924104218e-02 1.460448380169240945e+00
8.498316879599741858e-02 1.462499999999999911e+00
8.444826819484443914e-02 1.465551731805155633e+00
8.389375456663919484e-02 1.468750000000000000e+00
8.336106513144213304e-02 1.470861065131442214e+00
8.244536004605461377e-02 1.475000000000000089e+00
8.120350899106608400e-02 1.481203508991066453e+00
8.117953600334072706e-02 1.481320463996659509e+00
7.904707049600490087e-02 1.491547070496004768e+00
7.794037200357241402e-02 1.497059627996427444e+00
7.739307110224685760e-02 1.500000000000000000e+00
7.694221273922073612e-02 1.501942212739220794e+00
7.500000000000001110e-02 1.510906440843728049e+00
7.471016660951967925e-02 1.512210166609519568e+00
7.455656490590577279e-02 1.512943435094094236e+00
7.246297306886048673e-02 1.522462973068860359e+00
7.185208587973801464e-02 1.524999999999999911e+00
7.107675733156093578e-02 1.528923242668438931e+00
7.064393852016170872e-02 1.531250000000000222e+00
7.024543498647686790e-02 1.532745434986476862e+00
6.914495858125185856e-02 1.537500000000000089e+00
6.795011423051716681e-02 1.542950114230517311e+00
6.751835538602499187e-02 1.544981644613975247e+00
6.647021589497370542e-02 1.550000000000000044e+00
6.571717346226288448e-02 1.553217173462262846e+00
6.399025453455697843e-02 1.561009745465443022e+00
6.345783305075999858e-02 1.563457833050759804e+00
6.250000000000000000e-02 1.567423921561392319e+00
6.102481737588139749e-02 1.573524817375881568e+00
6.064475058917059153e-02 1.575000000000000178e+00
6.016175914097239563e-02 1.577338240859027740e+00
5.867965622359335581e-02 1.583679656223593302e+00
5.775809771742088095e-02 1.587499999999999911e+00
5.628307512727803719e-02 1.593716924872722096e+00
5.627677354342385668e-02 1.593750000000000000e+00
5.627057150896518783e-02 1.593770571508965395e+00
5.489403652636488246e-02 1.600000000000000089e+00
5.391605857236187599e-02 1.603916058572361969e+00
5.240605973389596273e-02 1.610093940266104084e+00
5.147652423702425706e-02 1.613976524237024313e+00
5.000000000000000278e-02 1.619944533002168008e+00
4.899463549871865831e-02 1.623994635498718697e+00
4.835667662716253146e-02 1.626643323372837457e+00
4.653140527902845103e-02 1.634031405279028570e+00
4.414164493836936903e-02 1.643358355061630416e+00
4.398154223767299087e-02 1.643981542237672677e+00
4.244952985478142593e-02 1.649999999999999911e+00
4.141133181274869041e-02 1.653911331812748742e+00
4.070374605915552668e-02 1.656250000000000000e+00
3.966266398971524110e-02 1.660337336010284659e+00
3.912118172347718581e-02 1.662500000000000089e+00
3.874912645052182303e-02 1.663749126450521976e+00
3.750000000000000555e-02 1.668030828663321863e+00
3.593013086826216118e-02 1.673430130868261978e+00
3.545657713847857884e-02 1.674999999999999822e+00
3.470756562025861802e-02 1.677792434379741238e+00
3.316373873578415399e-02 1.683163738735784065e+00
3.125000000000000000e-02 1.689700644302968513e+00
3.032072510791844130e-02 1.692820725107918589e+00
2.956236967683587707e-02 1.695437630323164191e+00
2.827121331133561691e-02 1.699999999999999956e+00
2.749077749113766622e-02 1.702490777491137308e+00
2.500000000000000139e-02 1.710280600845128118e+00
2.444461669479933499e-02 1.711944616694799137e+00
2.424156005690044843e-02 1.712499999999999911e+00
2.395638421208227953e-02 1.713543615787917584e+00
2.236542889285320079e-02 1.718750000000000000e+00
2.148199805394084352e-02 1.721481998053940865e+00
2.028637445323194094e-02 1.725000000000000089e+00
1.863138590427130051e-02 1.731131385904271403e+00
1.854328800158247872e-02 1.731456711998417664e+00
1.601639047974010022e-02 1.741016390479740217e+00
1.446055722414324105e-02 1.748039442775856767e+00
1.405094091276773080e-02 1.750000000000000000e+00
1.377427735402502428e-02 1.751274277354025077e+00
1.250000000000000069e-02 1.758245675910259376e+00
1.180987480618790955e-02 1.761809874806187892e+00
1.158238362136134424e-02 1.763417616378638364e+00
1.021422723826450121e-02 1.772714227238264328e+00
9.859261881972565533e-03 1.774999999999999911e+00
9.640370128793776527e-03 1.777859629871206160e+00
9.319022656631602980e-03 1.781250000000000000e+00
8.991213402138362176e-03 1.783991213402138509e+00
8.639607533658291705e-03 1.787500000000000089e+00
8.433709934379132397e-03 1.791566290065620848e+00
8.130194650928283806e-03 1.795630194650928324e+00
7.816671447309060314e-03 1.800000000000000044e+00
7.629704665390190169e-03 1.804870295334609853e+00
7.497080646383261736e-03 1.807497080646383258e+00
7.245825580377083207e-03 1.812500000000000000e+00
6.978667248635676314e-03 1.818021332751364350e+00
6.893555994395388076e-03 1.819393555994395451e+00
6.610407843990766599e-03 1.825000000000000178e+00
6.274697144067911334e-03 1.831225302855931991e+00
6.271974989140097559e-03 1.831271974989140183e+00
5.976831670541064671e-03 1.837500000000000133e+00
5.496076952350544692e-03 1.842996076952350570e+00
5.411551191527689229e-03 1.844588448808472281e+00
5.157192138873233772e-03 1.850000000000000089e+00
4.585300916579106503e-03 1.854585300916579360e+00
4.278444859106536949e-03 1.858221555140893599e+00
3.025489067148278387e-03 1.865525489067148435e+00
5.223748088812422432e-05 1.874947762519111993e+00
3.899160605869395302e-05 1.875000000000000000e+00
2.879770987245022917e-05 1.875028797709872519e+00
0.000000000000000000e+00 1.875053748531767095e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 8.615650957860945258e-01
4.974628421771092480e-04 8.620025371578229345e-01
8.810422817968455817e-04 8.625000000000000444e-01
1.530185843692587026e-03 8.640301858436926219e-01
4.397455588058099378e-03 8.706025444119418477e-01
6.490071162342323646e-03 8.750000000000000000e-01
8.121788826722219773e-03 8.793782111732777462e-01
1.146774425984323741e-02 8.864677442598432044e-01
1.189689469874547108e-02 8.874999999999999556e-01
1.209589786857213044e-02 8.879041021314278970e-01
1.512781339008638370e-02 8.937500000000000444e-01
1.648053148375813043e-02 8.960194685162419237e-01
1.886167367359879374e-02 9.000000000000000222e-01
2.125984890346045708e-02 9.037401510965396012e-01
2.288142731274552671e-02 9.062500000000000000e-01
2.619086431333879014e-02 9.113091356866612758e-01
2.698841674015096254e-02 9.125000000000000888e-01
3.072485225028365532e-02 9.182248522502837185e-01
3.114130541404886571e-02 9.188586945859512634e-01
3.512698229638943487e-02 9.250000000000000444e-01
3.607501946848511165e-02 9.264249805315150077e-01
3.750000000000000555e-02 9.285478187074303058e-01
4.108365800293907466e-02 9.339163419970609725e-01
4.374999999999999722e-02 9.379628608401044954e-01
4.605484225133173876e-02 9.414451577486682154e-01
5.000000000000000278e-02 9.475026479673622770e-01
5.099482140940597708e-02 9.490051785905940784e-01
5.163385285419477139e-02 9.499999999999998446e-01
5.440529004887349057e-02 9.544052900488734226e-01
5.583953180045335418e-02 9.566604681995465320e-01
5.945138793385090076e-02 9.624999999999999112e-01
6.061650820231719028e-02 9.643834917976827903e-01
6.332559897929598836e-02 9.687500000000000000e-01
6.540015895940023971e-02 9.720998410405997658e-01
6.719582672041485294e-02 9.749999999999999778e-01
7.010797067778945513e-02 9.798920293222106448e-01
7.093756507273277223e-02 9.812499999999999556e-01
7.370831323161375348e-02 9.862083132316137313e-01
7.442868140610990613e-02 9.875000000000000444e-01
7.463710979720646066e-02 9.878628902027934977e-01
7.499999999999999722e-02 9.884920382372376357e-01
7.910316838374380211e-02 9.958968316162561951e-01
8.124924084868573315e-02 1.000000000000000000e+00
8.336550564540717856e-02 1.004134494354592899e+00
8.749999999999999445e-02 1.012404665927018499e+00
8.753315564665621606e-02 1.012466844353343776e+00
8.759197572360656603e-02 1.012591975723606597e+00
9.160658217918657420e-02 1.020893417820813331e+00
9.352798869999137676e-02 1.024999999999999911e+00
9.559003609491144304e-02 1.029409963905088432e+00
9.845939210981925760e-02 1.035959392109819355e+00
9.909380027211608932e-02 1.037500000000000089e+00
9.937460144299130327e-02 1.038125398557008694e+00
1.000000000000000056e-01 1.039544252972343985e+00
1.031532233065920595e-01 1.046846776693408199e+00
1.044568157756927129e-01 1.050000000000000044e+00
1.067027944752387408e-01 1.055797205524761306e+00
1.072582207011735372e-01 1.057258220701173368e+00
1.092277661481199230e-01 1.062500000000000000e+00
1.101247341451670608e-01 1.064875265854833053e+00
1.125000000000000028e-01 1.071482176476831194e+00
1.134430726377383264e-01 1.074056927362261771e+00
1.137942827319249617e-01 1.075000000000000178e+00
1.143744127009944378e-01 1.076874412700994599e+00
1.165597437975978701e-01 1.083440256202401919e+00
1.179022691946200463e-01 1.087499999999999911e+00
1.195890453875739778e-01 1.092910954612426044e+00
1.198898912277122086e-01 1.093750000000000000e+00
1.202849250282316401e-01 1.095284925028231715e+00
1.216241043385583032e-01 1.100000000000000089e+00
1.224093491457203253e-01 1.102590650854279763e+00
1.250000000000000000e-01 1.111951674919259947e+00
1.251234528781593192e-01 1.112376547121840753e+00
1.252031838798593477e-01 1.112703183879859337e+00
1.276387795522159196e-01 1.122361220447784191e+00
1.292341246854153969e-01 1.129234124685415397e+00
1.299694993789827224e-01 1.132530500621017344e+00
1.312500000000000056e-01 1.138373926693732496e+00
1.322281131120023878e-01 1.142771886887997468e+00
1.327148433753101986e-01 1.145214843375309988e+00
1.336369495763621851e-01 1.149999999999999911e+00
1.343279548189772465e-01 1.153172045181022787e+00
1.350354135842711523e-01 1.156250000000000000e+00
1.357521771352794837e-01 1.160752177135279561e+00
1.360071805192243077e-01 1.162500000000000089e+00
1.362576343537799384e-01 1.163742365646220023e+00
1.375000000000000111e-01 1.171047412347828054e+00
1.380816931034419548e-01 1.174418306896557906e+00
1.381969579135256532e-01 1.174999999999999822e+00
1.382835867856712642e-01 1.175783586785671186e+00
1.396641407913937760e-01 1.185335859208606291e+00
1.400180053860468621e-01 1.187500000000000000e+00
1.403305119865240758e-01 1.190330511986524176e+00
1.411478198189660138e-01 1.196352180181034175e+00
1.416612028576343385e-01 1.199999999999999956e+00
1.421082906560420800e-01 1.204608290656041802e+00
1.424278992609846473e-01 1.207572100739015220e+00
1.429707011979618192e-01 1.212499999999999911e+00
1.435699105873390613e-01 1.218569910587339100e+00
1.435775698384412769e-01 1.218750000000000000e+00
1.435999992516843737e-01 1.218900000748315726e+00
1.440680540162667111e-01 1.225000000000000089e+00
1.445055161721580939e-01 1.230494483827841989e+00
1.446335946941380568e-01 1.232133594694138301e+00
1.453071700635307217e-01 1.242192829936469067e+00
1.454658965944653770e-01 1.245465896594465383e+00
1.456585079399503047e-01 1.250000000000000000e+00
1.458878686053440843e-01 1.254112131394655938e+00
1.460941025394707493e-01 1.258594102539470683e+00
1.463387308919775198e-01 1.266161269108022402e+00
1.464506873974089629e-01 1.271450687397408963e+00
1.464637582999626098e-01 1.274999999999999911e+00
1.466182413082312563e-01 1.278381758691768733e+00
1.466897522169647028e-01 1.284189752216964742e+00
1.466101110700831489e-01 1.287500000000000089e+00
1.466791832119178629e-01 1.290820816788082359e+00
1.466730304452560085e-01 1.296673030445256281e+00
1.466034793749378118e-01 1.300000000000000044e+00
1.466055223134273555e-01 1.303394477686572683e+00
1.465195238959770552e-01 1.309019523895976977e+00
1.463811860673117360e-01 1.312500000000000000e+00
1.463659947685294893e-01 1.316134005231470505e+00
1.462221336698306673e-01 1.321222133669830878e+00
1.460687755726553794e-01 1.325000000000000178e+00
1.459628699068604707e-01 1.329037130093139618e+00
1.457822079303722207e-01 1.333282207930372332e+00
1.455405173258211560e-01 1.337499999999999911e+00
1.454078542452362233e-01 1.342092145754763877e+00
1.452365689131418225e-01 1.345236568913142028e+00
1.448704175248472781e-01 1.350000000000000089e+00
1.445608400641867908e-01 1.355439159935813542e+00
1.444708391635939060e-01 1.356970839163594178e+00
1.437499999999999889e-01 1.366708850216051596e+00
1.436094051886011580e-01 1.368609405188601080e+00
1.435865782316760320e-01 1.368913421768323868e+00
1.426259580306362962e-01 1.380125958030636424e+00
1.424021725884023759e-01 1.382597827411597757e+00
1.415401116335025800e-01 1.391540111633502441e+00
1.410644858056283313e-01 1.396435514194371397e+00
1.407600194915390457e-01 1.399999999999999911e+00
1.403967041896829193e-01 1.402896704189682708e+00
1.399330129113176280e-01 1.406250000000000000e+00
1.395000207142279569e-01 1.410499979285771976e+00
1.393151031991756161e-01 1.412499999999999867e+00
1.390771149140607177e-01 1.414077114914060740e+00
1.376484797849012731e-01 1.424851520215098644e+00
1.376351389516873303e-01 1.424999999999999822e+00
1.376148105275400157e-01 1.425114810527539966e+00
1.375000000000000111e-01 1.425877654666231287e+00
1.360171312913985298e-01 1.436017131291398519e+00
1.355355702152718500e-01 1.439464429784728328e+00
1.344448428809248974e-01 1.446944842880924842e+00
1.339343801169676773e-01 1.449999999999999956e+00
1.333433866642664278e-01 1.454156613335733539e+00
1.327829363496130788e-01 1.457782936349612868e+00
1.319865124772464648e-01 1.462499999999999911e+00
1.309841020963780078e-01 1.468484102096378141e+00
1.309222454075281705e-01 1.468750000000000000e+00
1.308762585962601199e-01 1.469123741403739913e+00
1.298860272752928036e-01 1.475000000000000089e+00
1.291000129787958084e-01 1.479100012978795897e+00
1.281190013835589170e-01 1.484380998616441127e+00
1.271446461612268930e-01 1.489644646161226937e+00
1.251726321980757561e-01 1.499827367801924272e+00
1.251454087286957284e-01 1.500000000000000000e+00
1.251175523482394858e-01 1.500117552348239514e+00
1.250000000000000000e-01 1.500675271075845529e+00
1.229785726090429770e-01 1.510478572609043058e+00
1.219045036415933453e-01 1.515595496358406624e+00
1.207787478920058916e-01 1.520778747892005622e+00
1.198085023253787074e-01 1.524999999999999911e+00
1.184758092001645668e-01 1.530975809200164628e+00
1.183938059026639483e-01 1.531250000000000000e+00
1.183147739508094431e-01 1.531685226049190662e+00
1.170101428063895499e-01 1.537500000000000089e+00
1.161124652092329346e-01 1.541112465209232951e+00
1.144533971689262186e-01 1.548046602831073759e+00
1.140317707251541357e-01 1.550000000000000266e+00
1.137024050248213042e-01 1.551202405024821429e+00
1.125000000000000028e-01 1.555942744478563622e+00
1.111650684832131281e-01 1.561165068483213236e+00
1.107933833804669310e-01 1.562500000000000000e+00
1.102515306005010798e-01 1.564748469399499076e+00
1.085566136567869405e-01 1.571056613656786949e+00
1.074725930480917302e-01 1.575000000000000178e+00
1.059112334990082449e-01 1.580911233499008306e+00
1.056634875914608251e-01 1.581836512408539175e+00
1.041632765041099334e-01 1.587500000000000133e+00
1.031771429297339560e-01 1.590677142929734167e+00
1.007028987558827582e-01 1.599297101244117281e+00
1.005311464593262594e-01 1.600000000000000089e+00
1.003998445262890005e-01 1.600399844526289250e+00
1.000000000000000056e-01 1.601697366171915160e+00
9.749684710582415259e-02 1.609996847105824358e+00
9.537556115086961994e-02 1.617124438849130375e+00
9.463032629287809749e-02 1.619630326292877953e+00
9.375000000000000000e-02 1.622403048675042481e+00
9.164444677320307542e-02 1.629144446773203025e+00
8.970825927686063017e-02 1.635291740723139320e+00
8.865601171446149675e-02 1.638656011714461291e+00
8.749999999999999445e-02 1.642085993226930718e+00
8.552183049239089896e-02 1.648021830492390816e+00
8.481890114302792494e-02 1.649999999999999911e+00
8.355434530431736506e-02 1.653945654695682554e+00
8.284837916744917929e-02 1.656250000000000000e+00
8.239565751010571870e-02 1.657395657510105869e+00
8.060433139280204218e-02 1.662500000000000089e+00
7.913331907988709057e-02 1.666633319079886988e+00
7.680338121142071817e-02 1.673196618788579393e+00
7.620143820791733247e-02 1.675000000000000266e+00
7.586442903740064914e-02 1.675864429037400738e+00
7.499999999999999722e-02 1.678200327044958584e+00
7.251330887593235297e-02 1.685013308875932259e+00
6.968399103841918518e-02 1.692816008961580909e+00
6.918547708565278564e-02 1.694185477085652813e+00
6.702555402443970134e-02 1.700000000000000178e+00
6.576797769632983237e-02 1.703267977696329760e+00
6.250000000000000000e-02 1.711582735648713660e+00
6.223397446851058890e-02 1.712233974468510667e+00
6.212522515896073266e-02 1.712499999999999911e+00
6.190529310780543137e-02 1.713094706892194452e+00
5.972663713517281647e-02 1.718750000000000000e+00
5.869509896977265218e-02 1.721195098969772630e+00
5.720580867340697984e-02 1.725000000000000089e+00
5.517617537140738493e-02 1.730176175371407554e+00
5.373753273352792348e-02 1.733762467266472207e+00
5.161275939540085206e-02 1.739112759395400998e+00
5.000000000000000278e-02 1.742953916336169584e+00
4.793982113991526739e-02 1.747939821139915306e+00
4.707350129929802063e-02 1.750000000000000000e+00
4.513387506174040137e-02 1.754866124938259775e+00
4.434628062984826563e-02 1.756846280629848378e+00
4.375000000000000416e-02 1.758235573153089426e+00
4.064726679160208384e-02 1.765647266791602110e+00
3.750000000000000555e-02 1.773101358367803471e+00
3.692510645243715639e-02 1.774425106452437007e+00
3.666523401976321678e-02 1.774999999999999911e+00
3.609989924315738785e-02 1.776400100756842404e+00
3.409521235850043047e-02 1.781249999999999778e+00
3.318753016329021449e-02 1.783187530163290235e+00
3.126182273072870832e-02 1.787500000000000089e+00
2.937272564165753844e-02 1.791872725641657782e+00
2.649787033203143335e-02 1.798502129667968630e+00
2.587719241955263247e-02 1.800000000000000044e+00
2.560679907579818670e-02 1.800606799075798348e+00
2.500000000000000139e-02 1.802042760842086144e+00
2.187788815305661411e-02 1.809377888153056446e+00
1.875000000000000278e-02 1.817277314431161805e+00
1.831444575185033063e-02 1.818314445751850528e+00
1.781029752859209295e-02 1.819689702471408044e+00
1.583443167263424642e-02 1.825000000000000178e+00
1.497847287483970898e-02 1.827478472874839666e+00
1.250000000000000069e-02 1.835163990921252486e+00
1.189823891995958095e-02 1.836898238919959514e+00
1.170676968578504562e-02 1.837499999999999911e+00
1.148405622743657248e-02 1.838515943772563332e+00
1.006572312487017708e-02 1.843750000000000000e+00
9.224587246226092704e-03 1.846724587246226124e+00
8.458231573218436342e-03 1.850000000000000089e+00
7.413120937791400564e-03 1.855086879062208816e+00
6.965609380437647741e-03 1.856965609380437865e+00
6.250000000000000347e-03 1.859674432739780725e+00
4.511322076400715517e-03 1.867011322076400637e+00
3.242274133992830137e-03 1.871757725866006972e+00
2.388800080546096653e-03 1.875000000000000000e+00
1.707327746431403686e-03 1.876707327746431453e+00
0.000000000000000000e+00 1.878130869599269115e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 4.859817750700663463e-01
7.800586505349951533e-04 4.867199413494649463e-01
1.362882640245458151e-03 4.874999999999999889e-01
2.227866377727354824e-03 4.897278663777273611e-01
4.532739892036616487e-03 4.954672601079633809e-01
6.670015402769355686e-03 5.000000000000000000e-01
8.231411182340579377e-03 5.042685888176594577e-01
1.155357658523300732e-02 5.115535765852329275e-01
1.193233214070822668e-02 5.124999999999999556e-01
1.211568900989757128e-02 5.128843109901024544e-01
1.502383965058853507e-02 5.187500000000000444e-01
1.638277861704373617e-02 5.211172213829562416e-01
1.860650532089761292e-02 5.250000000000000222e-01
2.103928217198927642e-02 5.289607178280106847e-01
2.245761545646435264e-02 5.312500000000000000e-01
2.583296068091623168e-02 5.366670393190837718e-01
2.636840071882928099e-02 5.375000000000000888e-01
2.860056489027706234e-02 5.411005648902771359e-01
3.064690442627448705e-02 5.443530955737255761e-01
3.413031928363283868e-02 5.500000000000000444e-01
3.543703212722340568e-02 5.520629678727766443e-01
3.750000000000000555e-02 5.553143751231519598e-01
4.030008167175454237e-02 5.596999183282453938e-01
4.375000000000000416e-02 5.652797919272112281e-01
4.509089405502320069e-02 5.674091059449768437e-01
4.917496536969741261e-02 5.741749653696973654e-01
4.966825887101800757e-02 5.749999999999999556e-01
4.979336992619112778e-02 5.752066300738089000e-01
5.000000000000000278e-02 5.755298687762967491e-01
5.451273391631055593e-02 5.829872660836894482e-01
5.714030815920597556e-02 5.874999999999999112e-01
5.909018947513729192e-02 5.909098105248625776e-01
6.076630761223170141e-02 5.937500000000000000e-01
6.363801963437333564e-02 5.988619803656266560e-01
6.430982395749373914e-02 5.999999999999999778e-01
6.636746136434307219e-02 6.038674613643431055e-01
6.763653368696642687e-02 6.062499999999999556e-01
6.804684395373429562e-02 6.069531560462656516e-01
7.096780678753883409e-02 6.125000000000000444e-01
7.234818301608030022e-02 6.151518169839197414e-01
7.499999999999999722e-02 6.203338510069029699e-01
7.660504989222240158e-02 6.233949501077775679e-01
7.739689278827736885e-02 6.250000000000000000e-01
7.944671386013202330e-02 6.294467138601320677e-01
8.059941397956264797e-02 6.319005860204373048e-01
8.316112241812058381e-02 6.374999999999999556e-01
8.455041286193851202e-02 6.404495871380614380e-01
8.610286591061719341e-02 6.437500000000000444e-01
8.840832292827541239e-02 6.490916770717246598e-01
8.881003058269605621e-02 6.500000000000000222e-01
8.966813249911831374e-02 6.521681324991183137e-01
9.130368132781396806e-02 6.562500000000000000e-01
9.204996098091816625e-02 6.579500390190818893e-01
9.383669939114329395e-02 6.625000000000000888e-01
9.554467854355321033e-02 6.669553214564468702e-01
9.766371628828028617e-02 6.726637162882803667e-01
9.849080657450350051e-02 6.750000000000000444e-01
9.890406202136642344e-02 6.760959379786336543e-01
1.000000000000000056e-01 6.792169201594384642e-01
1.021658425211930399e-01 6.853341574788069934e-01
1.042215958716319057e-01 6.917215958716318447e-01
1.052095476342464753e-01 6.947904523657534304e-01
1.068236120129004985e-01 6.999999999999999556e-01
1.081266738337269828e-01 7.043733261662730172e-01
1.096159262797373746e-01 7.096159262797372413e-01
1.103844041929117337e-01 7.124999999999999112e-01
1.108605325455031404e-01 7.141394674544968568e-01
1.121480233942256516e-01 7.187500000000000000e-01
1.135038882167955787e-01 7.239961117832043325e-01
1.138107326947457587e-01 7.249999999999999778e-01
1.141462827093827348e-01 7.266462827093826959e-01
1.152000368801396890e-01 7.312499999999999556e-01
1.159451790940902727e-01 7.340548209059096774e-01
1.168138392448744567e-01 7.375000000000000444e-01
1.179065981451091066e-01 7.429065981451091760e-01
1.181992315577965191e-01 7.443007684422034975e-01
1.193549249361745557e-01 7.500000000000000000e-01
1.202460222751301488e-01 7.547539777248699622e-01
1.209059532513635238e-01 7.584059532513635071e-01
1.215732213712119869e-01 7.624999999999999556e-01
1.221250900859031929e-01 7.653749099140967349e-01
1.227824557047150766e-01 7.687500000000000444e-01
1.234238186278077271e-01 7.734238186278078464e-01
1.236042959340038772e-01 7.750000000000000222e-01
1.238335130234654025e-01 7.761664869765345642e-01
1.246113387502579273e-01 7.812500000000000000e-01
1.253783899658458545e-01 7.871216100341541511e-01
1.254484530647778096e-01 7.875000000000000888e-01
1.254848139019950348e-01 7.879848139019951514e-01
1.267150112202466983e-01 7.982849887797534016e-01
1.269421543181682432e-01 8.000000000000000444e-01
1.270769759969912760e-01 8.020769759969914592e-01
1.277709651252219025e-01 8.097290348747780975e-01
1.282574399720752822e-01 8.157574399720752822e-01
1.286958915868207654e-01 8.213041084131791347e-01
1.290173293919444075e-01 8.249999999999999556e-01
1.292178764954466097e-01 8.292178764954465375e-01
1.294295940789237653e-01 8.330704059210761736e-01
1.297310690531216504e-01 8.374999999999999112e-01
1.298963684722059253e-01 8.423963684722058920e-01
1.298933193828526178e-01 8.437500000000000000e-01
1.300004732752587655e-01 8.449995267247412123e-01
1.302573362118424893e-01 8.499999999999999778e-01
1.303606353822026054e-01 8.553606353822025277e-01
1.303431072266167390e-01 8.562499999999999556e-01
1.304083825560691801e-01 8.570916174439308088e-01
1.305629075058109267e-01 8.625000000000000444e-01
1.306054191569543388e-01 8.681054191569543832e-01
1.306218106965398862e-01 8.693781893034601138e-01
1.306865042607450178e-01 8.750000000000000000e-01
1.306744313211227193e-01 8.806744313211226638e-01
1.306702143152797535e-01 8.818297856847202576e-01
1.306768387013734212e-01 8.874999999999999556e-01
1.305843692232016573e-01 8.930843692232016684e-01
1.305384537944724865e-01 8.937500000000000444e-01
1.305619305854579526e-01 8.944380694145421806e-01
1.305049304972064894e-01 9.000000000000000222e-01
1.303171688851340604e-01 9.053171688851340271e-01
1.302461048646424979e-01 9.062500000000000000e-01
1.302675280337841635e-01 9.072324719662159254e-01
1.301443169476328987e-01 9.125000000000000888e-01
1.299078163994998869e-01 9.174078163995000867e-01
1.298049112584196418e-01 9.201950887415804026e-01
1.296420498543329192e-01 9.250000000000000444e-01
1.293753777545633143e-01 9.293753777545632477e-01
1.291489673774560976e-01 9.333510326225439302e-01
1.287058033936960555e-01 9.412058033936960832e-01
1.283895300051893229e-01 9.466104699948105772e-01
1.282411625979091307e-01 9.499999999999999556e-01
1.279799506749582094e-01 9.529799506749581095e-01
1.274290108412030609e-01 9.600709891587968503e-01
1.273146298249541453e-01 9.624999999999999112e-01
1.270689116094046722e-01 9.645689116094045001e-01
1.266379796598074425e-01 9.687500000000000000e-01
1.262589015644884627e-01 9.737410984355114874e-01
1.262096755143708449e-01 9.749999999999999778e-01
1.260541916551494723e-01 9.760541916551495056e-01
1.255282867415569992e-01 9.812499999999999556e-01
1.249373541869599202e-01 9.874373541869598814e-01
1.249276503740950756e-01 9.875000000000000444e-01
1.249232128606869163e-01 9.875767871393131836e-01
1.237294231667993155e-01 9.987294231667993571e-01
1.235647405762744511e-01 1.000000000000000000e+00
1.234452823469350258e-01 1.001554717653065030e+00
1.225222337340712148e-01 1.010022233734071184e+00
1.218830121419505752e-01 1.015616987858049214e+00
1.212027510172053180e-01 1.021202751017205257e+00
1.206843940305164509e-01 1.024999999999999911e+00
1.201421071409938535e-01 1.029857892859006085e+00
1.200299615110245188e-01 1.031250000000000000e+00
1.198330148931152500e-01 1.032333014893115131e+00
1.191242899372630115e-01 1.037500000000000089e+00
1.183598138565781221e-01 1.043359813856578278e+00
1.182477456969852625e-01 1.044252254303014826e+00
1.175193611470031763e-01 1.050000000000000044e+00
1.168913786312346104e-01 1.054391378631234666e+00
1.163071025050670948e-01 1.058692897494932783e+00
1.153772887174747963e-01 1.065377288717474835e+00
1.141808385347909127e-01 1.073319161465209115e+00
1.139792205297537886e-01 1.075000000000000178e+00
1.137549936878718970e-01 1.076254993687872030e+00
1.125000000000000028e-01 1.084084948851824937e+00
1.120252460086207519e-01 1.087025246008620494e+00
1.119360501833281951e-01 1.087499999999999911e+00
1.118579414155115304e-01 1.088142058584488314e+00
1.110079314993461935e-01 1.093750000000000000e+00
1.103056729478609777e-01 1.097805672947861133e+00
1.099193666961448268e-01 1.100000000000000089e+00
1.095165606341563236e-01 1.102983439365843754e+00
1.086472325411994427e-01 1.108647232541199568e+00
1.071670986831270989e-01 1.117832901316872851e+00
1.069159364291133729e-01 1.119415936429113190e+00
1.062500000000000111e-01 1.123389343215106528e+00
1.051263508963923288e-01 1.130126350896392351e+00
1.046860449807481552e-01 1.132813955019251972e+00
1.033488398400773112e-01 1.140848839840077122e+00
1.021694340454920857e-01 1.147830565954507831e+00
1.018590255017922941e-01 1.149999999999999911e+00
1.015262461954570122e-01 1.151526246195456959e+00
1.000000000000000056e-01 1.160034493528259603e+00
9.961969883500246259e-02 1.162119698835002435e+00
9.953035578433337693e-02 1.162499999999999867e+00
9.945309975514986245e-02 1.163046900244850024e+00
9.769423971042384691e-02 1.172694239710423858e+00
9.723952725919637885e-02 1.174999999999999822e+00
9.670963661298724590e-02 1.178290363387012540e+00
9.581457814917090920e-02 1.183314578149170959e+00
9.501050142797828890e-02 1.187500000000000000e+00
9.401253147906740715e-02 1.193487468520932682e+00
9.393490710276208855e-02 1.193934907102762066e+00
9.291121780009892195e-02 1.199999999999999956e+00
9.206972766073266701e-02 1.204569727660732559e+00
9.135468445655067771e-02 1.208645315543449339e+00
9.073117621388950005e-02 1.212499999999999911e+00
9.020719077234973238e-02 1.215207190772349843e+00
8.949722817524258245e-02 1.218750000000000000e+00
8.863479168195209645e-02 1.223865208318047904e+00
8.846267323711938524e-02 1.225000000000000089e+00
8.829503885145534303e-02 1.225795038851455354e+00
8.749999999999999445e-02 1.230118478854299813e+00
8.634831770613150825e-02 1.236348317706131628e+00
8.587306767782401651e-02 1.239126932322176078e+00
8.445806468750277629e-02 1.246958064687502699e+00
8.387127062212268447e-02 1.250000000000000000e+00
8.318456268423349287e-02 1.254315437315766557e+00
8.263542543130472651e-02 1.257635425431304910e+00
8.124999999999998890e-02 1.265505508402639645e+00
8.075838888087408241e-02 1.268258388880873833e+00
8.056487834075383436e-02 1.269435121659245880e+00
7.964603022006561117e-02 1.274999999999999911e+00
7.889738072829791116e-02 1.278897380728297950e+00
7.839088233781138504e-02 1.281250000000000000e+00
7.789766706595607770e-02 1.284602332934043911e+00
7.747616090268813482e-02 1.287500000000000089e+00
7.706327830265156942e-02 1.289563278302651606e+00
7.524599578717848514e-02 1.299754004212821501e+00
7.521126600960860442e-02 1.300000000000000044e+00
7.517328420283422852e-02 1.300173284202834401e+00
7.500000000000001110e-02 1.301155303338038749e+00
7.331615695642972053e-02 1.310816156956429612e+00
7.264442605388538032e-02 1.314855573946114742e+00
7.149099233463146463e-02 1.321490992334631631e+00
7.082177798588210060e-02 1.325000000000000178e+00
7.002546875202871057e-02 1.329974531247970937e+00
6.966025205044774904e-02 1.332160252050447635e+00
6.873008504620625736e-02 1.337499999999999911e+00
6.779890576381672473e-02 1.342798905763816775e+00
6.757899412391288330e-02 1.343750000000000000e+00
6.742075444325809630e-02 1.345079245556741965e+00
6.664933746766256439e-02 1.350000000000000089e+00
6.600598974223467752e-02 1.353505989742234794e+00
6.489948520826231693e-02 1.360100514791737769e+00
6.421695897094389927e-02 1.364216958970943860e+00
6.250000000000000000e-02 1.374423442162123532e+00
6.241567003646832090e-02 1.374915670036468196e+00
6.238339314586268530e-02 1.375116606854137391e+00
6.062037096731388852e-02 1.385620370967313830e+00
5.987296192435675318e-02 1.390127038075643195e+00
5.881404266379371137e-02 1.396314042663793442e+00
5.814369486116378882e-02 1.399999999999999911e+00
5.727182419336233204e-02 1.405228175806637614e+00
5.714301186484531392e-02 1.406250000000000222e+00
5.698038357592611486e-02 1.406980383575926030e+00
5.608693901240544011e-02 1.412500000000000089e+00
5.519500647335589399e-02 1.417695006473355779e+00
5.476784287969021364e-02 1.420232157120309813e+00
5.401251644975803984e-02 1.424999999999999822e+00
5.341052658324517421e-02 1.428410526583244966e+00
5.223619828904859513e-02 1.435263801710951359e+00
5.192354299615087321e-02 1.437500000000000000e+00
5.159926221734186663e-02 1.439099262217341968e+00
5.000000000000000278e-02 1.448150683489966895e+00
4.971749782788025679e-02 1.449717497827880175e+00
4.966062770584486058e-02 1.449999999999999956e+00
4.960647105467314022e-02 1.450393528945326693e+00
4.784075593893437339e-02 1.460340755938934088e+00
4.741582260787091663e-02 1.462499999999999911e+00
4.700573384798747978e-02 1.465494266152012504e+00
4.604788351668891166e-02 1.471047883516688914e+00
4.526928656597226097e-02 1.475000000000000089e+00
4.433457127425516342e-02 1.480665428725745025e+00
4.417059850003680205e-02 1.481670598500036906e+00
4.375000000000001110e-02 1.483985066625053140e+00
4.226559334833990961e-02 1.492265593348339969e+00
4.165758651596074974e-02 1.495842413484039124e+00
4.097339810801636090e-02 1.499999999999999778e+00
4.038954072131863832e-02 1.502889540721318751e+00
3.879254302385330699e-02 1.511207456976146668e+00
3.839022546888914283e-02 1.513390225468889128e+00
3.750000000000000555e-02 1.517866949780034336e+00
3.632063117646263523e-02 1.523820631176462603e+00
3.604867564229917443e-02 1.524999999999999911e+00
3.575658400114098412e-02 1.526743415998858877e+00
3.493720221241389950e-02 1.531250000000000000e+00
3.421184536113301700e-02 1.534211845361133086e+00
3.343052814644499604e-02 1.537500000000000089e+00
3.236294335121073229e-02 1.542637056648789251e+00
3.196508124646406379e-02 1.544465081246464200e+00
3.073281548558397941e-02 1.549999999999999822e+00
2.962086672404570450e-02 1.554620866724045758e+00
2.858102768017521320e-02 1.558918972319824903e+00
2.720857132466761308e-02 1.564708571324667563e+00
2.500000000000000139e-02 1.573378969544374284e+00
2.466419375215388871e-02 1.574664193752153940e+00
2.455749917880450592e-02 1.574999999999999956e+00
2.442073599565628902e-02 1.575579264004343560e+00
2.203139305204086101e-02 1.584531393052040826e+00
2.115596270140731455e-02 1.587499999999999911e+00
1.999526303169375102e-02 1.592504736968306078e+00
1.971590329205240646e-02 1.593750000000000000e+00
1.950016923252024387e-02 1.594500169232520470e+00
1.807748744846628813e-02 1.600000000000000089e+00
1.707084251482065412e-02 1.604570842514820850e+00
1.617843168563744966e-02 1.608821568314362738e+00
1.494001744421035241e-02 1.614940017444210341e+00
1.334942847252096332e-02 1.624150571527479103e+00
1.311218213037060668e-02 1.625612182130370620e+00
1.250000000000000069e-02 1.629918172179610103e+00
1.152847668557273504e-02 1.636528476685572553e+00
1.127264172280999753e-02 1.638727358277189960e+00
1.021183486309271832e-02 1.647711834863092584e+00
9.904655233302396555e-03 1.649999999999999911e+00
9.751584204732623856e-03 1.652748415795267434e+00
9.492156128365038942e-03 1.656250000000000000e+00
9.206178245215052014e-03 1.659206178245215213e+00
8.921169658917375150e-03 1.662500000000000089e+00
8.799990393772699065e-03 1.666200009606227272e+00
8.522347639665065269e-03 1.671022347639664840e+00
8.275974409795130299e-03 1.674999999999999822e+00
8.191189059970105033e-03 1.679308810940029817e+00
8.063795501047597847e-03 1.683063795501047455e+00
7.879881832299942546e-03 1.687500000000000000e+00
7.770677633604757342e-03 1.692229322366395339e+00
7.656410394440492199e-03 1.695156410394440538e+00
7.471864874316756951e-03 1.699999999999999734e+00
7.391391315894241081e-03 1.705108608684105631e+00
7.340044246453585400e-03 1.707340044246453470e+00
7.206673694300633724e-03 1.712499999999999911e+00
7.103405421948828444e-03 1.717896594578051328e+00
7.132623774213161724e-03 1.718750000000000000e+00
7.075100572424237316e-03 1.719575100572424242e+00
7.033392055335960930e-03 1.725000000000000089e+00
7.021003167838835331e-03 1.730478996832161442e+00
7.014742651627511524e-03 1.732014742651627692e+00
6.906759580398240048e-03 1.743093240419601564e+00
6.880972154199026768e-03 1.744380972154198961e+00
6.797269011410089767e-03 1.750000000000000000e+00
6.780384320546724991e-03 1.755719615679453227e+00
6.780653924153162183e-03 1.756780653924153279e+00
6.675749079737938393e-03 1.768324250920261909e+00
6.660536263499590957e-03 1.769160536263499450e+00
6.583858754286403894e-03 1.774999999999999911e+00
6.459547875459473523e-03 1.781040452124540652e+00
6.470746487096115489e-03 1.781250000000000222e+00
6.455463115550875118e-03 1.781455463115551030e+00
6.475817336297874996e-03 1.787500000000000089e+00
6.412583937056601929e-03 1.793587416062943474e+00
6.408894072851288419e-03 1.793908894072851590e+00
6.378865569715733846e-03 1.800000000000000044e+00
6.310389805738740067e-03 1.806189610194261164e+00
6.309640661514822127e-03 1.806309640661514893e+00
6.284272907834076612e-03 1.812500000000000000e+00
6.100420590986125984e-03 1.818600420590986033e+00
6.095271723900977552e-03 1.818904728276099059e+00
5.974567862717990001e-03 1.825000000000000178e+00
5.738796297020569599e-03 1.830738796297020743e+00
5.707784409190528284e-03 1.831792215590809514e+00
5.559785610896685049e-03 1.837500000000000133e+00
5.150626664334923173e-03 1.842650626664334990e+00
5.049642168167403633e-03 1.844950357831832477e+00
4.888615199943708092e-03 1.850000000000000089e+00
4.366480840808883296e-03 1.854366480840809128e+00
4.048010205245918675e-03 1.858451989794754233e+00
2.891890564669612109e-03 1.865391890564669364e+00
0.000000000000000000e+00 1.874431216867490591e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.207038072205945944e+00
5.370537063873391699e-03 1.207129462936126441e+00
7.151936605482575766e-03 1.207151936605482367e+00
1.250000000000000069e-02 1.207169111524585503e+00
1.768137544204961137e-02 1.207318624557950137e+00
1.986732624074256937e-02 1.207367326240742500e+00
2.500000000000000139e-02 1.207457523768434626e+00
2.975577024358143710e-02 1.207744229756418486e+00
3.293517311488110277e-02 1.207935173114881078e+00
3.750000000000000555e-02 1.208158444303767398e+00
4.140838961488494535e-02 1.208591610385114867e+00
4.666032518884583730e-02 1.209160325188845864e+00
5.000000000000000278e-02 1.209466317541430636e+00
5.254640197713823790e-02 1.209953598022861732e+00
6.174890030648528400e-02 1.211748900306484966e+00
6.250000000000000000e-02 1.211867503554584502e+00
6.299936933647445891e-02 1.212000630663525591e+00
6.486382584474277568e-02 1.212499999999999911e+00
7.298436688590446975e-02 1.214515633114095383e+00
7.874489184703852007e-02 1.216244891847038545e+00
8.256972065599557653e-02 1.217430279344004385e+00
8.600436980942087473e-02 1.218750000000000000e+00
9.166433707763671501e-02 1.220835662922363340e+00
9.907420865672042498e-02 1.224074208656720453e+00
1.000000000000000056e-01 1.224453581888132803e+00
1.003649884156316563e-01 1.224635011584368272e+00
1.010611756216281271e-01 1.225000000000000089e+00
1.086954767471025596e-01 1.228804523252897685e+00
1.125000000000000028e-01 1.230922815939456072e+00
1.166929314036159737e-01 1.233307068596384060e+00
1.187499999999999944e-01 1.234602363272349068e+00
1.243540132327796005e-01 1.238145986767220430e+00
1.250000000000000000e-01 1.238580919798493829e+00
1.286361493563121239e-01 1.241136149356312224e+00
1.312500000000000056e-01 1.242935539556149216e+00
1.317167610166150304e-01 1.243283238983384775e+00
1.375000000000000111e-01 1.247678882503008735e+00
1.387839740461419835e-01 1.248716025953857889e+00
1.402276156703526899e-01 1.250000000000000000e+00
1.454722548667701232e-01 1.254527745133229955e+00
1.499999999999999944e-01 1.258722388447466312e+00
1.519757650650460923e-01 1.260524234934953913e+00
1.562500000000000000e-01 1.264814598450047178e+00
1.582133966305363793e-01 1.266786603369463471e+00
1.624999999999999778e-01 1.271436904367891030e+00
1.642103321610930700e-01 1.273289667838906736e+00
1.656571687909517143e-01 1.274999999999999911e+00
1.699578203081280048e-01 1.280042179691871951e+00
1.709457850424720704e-01 1.281250000000000000e+00
1.754844917034860952e-01 1.287015508296514010e+00
1.758557538454503522e-01 1.287500000000000089e+00
1.780241562882742268e-01 1.290524156288274327e+00
1.807375428963109154e-01 1.294262457103689146e+00
1.845708864368323099e-01 1.300000000000000044e+00
1.857255624471075561e-01 1.301774437552892572e+00
1.875000000000000000e-01 1.304647908678935764e+00
1.905256244898373974e-01 1.309474375510162769e+00
1.922908185695312855e-01 1.312500000000000000e+00
1.950612862311363327e-01 1.317438713768863678e+00
1.979719708250738397e-01 1.322971970825074006e+00
1.990232898400193240e-01 1.325000000000000178e+00
1.993534007415113385e-01 1.325646599258488934e+00
2.000000000000000111e-01 1.326928239419457922e+00
2.034738105344123804e-01 1.334026189465587819e+00
2.050553587567681135e-01 1.337499999999999911e+00
2.072250469617627489e-01 1.342774953038237129e+00
2.076677928708223486e-01 1.343750000000000000e+00
2.084903492239743028e-01 1.345990349223974203e+00
2.100566670293541882e-01 1.350000000000000089e+00
2.107360257259058844e-01 1.351763974274094338e+00
2.125000000000000222e-01 1.356771006498246557e+00
2.140304649488952993e-01 1.360969535051104851e+00
2.153708747395532419e-01 1.365370874739553209e+00
2.169257573849326104e-01 1.370574242615067329e+00
2.187500000000000000e-01 1.377373927248332741e+00
2.195927921536459937e-01 1.380407207846354067e+00
2.201078579963712534e-01 1.382607857996371203e+00
2.219061675478104512e-01 1.390593832452189371e+00
2.234812290524096356e-01 1.398481229052409569e+00
2.237318535064732883e-01 1.399999999999999911e+00
2.239600242607638902e-01 1.401039975739235999e+00
2.248901782917142045e-01 1.406250000000000000e+00
2.257168826959346231e-01 1.411783117304065360e+00
2.258619879100436934e-01 1.412500000000000089e+00
2.259391675974767866e-01 1.413439167597476898e+00
2.270754267270559401e-01 1.422924573272944082e+00
2.273405027549102453e-01 1.425000000000000044e+00
2.274460262282941569e-01 1.427446026228293974e+00
2.279238658988936572e-01 1.434576134101106293e+00
2.282128477582763826e-01 1.440712847758276460e+00
2.284154738893301173e-01 1.446584526110669788e+00
2.285744544804582390e-01 1.449999999999999734e+00
2.285001673945959988e-01 1.453500167394595977e+00
2.284238858856142695e-01 1.459076114114385536e+00
2.284350969483704141e-01 1.462499999999999911e+00
2.282033715236939098e-01 1.465703371523694010e+00
2.279830199197620533e-01 1.468750000000000000e+00
2.278587482034489797e-01 1.472141251796551087e+00
2.277735418567046199e-01 1.475000000000000089e+00
2.274909866647030487e-01 1.477490986664703243e+00
2.266648585365789170e-01 1.485835141463420994e+00
2.263360987214572129e-01 1.488836098721457279e+00
2.250000000000000056e-01 1.498667104006865536e+00
2.248417304232274150e-01 1.499841730423227437e+00
2.248131027785484626e-01 1.500000000000000000e+00
2.247840358528445381e-01 1.500215964147155523e+00
2.229818680705108469e-01 1.510481868070510991e+00
2.219713361011839137e-01 1.515528663898816131e+00
2.208309263666077271e-01 1.520830926366607549e+00
2.198384853264478966e-01 1.524999999999999911e+00
2.183636204238777745e-01 1.530863620423877691e+00
2.182373087211273432e-01 1.531250000000000000e+00
2.180802600530550306e-01 1.531919739946944858e+00
2.166045237422879466e-01 1.537500000000000089e+00
2.156325373877501228e-01 1.540632537387750300e+00
2.127587882767708327e-01 1.549741211723229206e+00
2.126853158312916325e-01 1.550000000000000044e+00
2.126355326977494020e-01 1.550135532697749285e+00
2.125000000000000222e-01 1.550507390398121021e+00
2.093901872528066699e-01 1.559390187252806648e+00
2.082235148199898522e-01 1.562500000000000000e+00
2.059170253603049006e-01 1.568417025360304917e+00
2.054639000501241597e-01 1.569536099949875751e+00
2.032661577270846731e-01 1.575000000000000178e+00
2.022643210305649919e-01 1.577264321030565242e+00
2.000000000000000111e-01 1.582041720178774202e+00
1.982547097714446593e-01 1.585754709771444615e+00
1.974104172076991681e-01 1.587500000000000133e+00
1.950910640501646309e-01 1.592408935949835236e+00
1.942181585639459751e-01 1.594218158563946108e+00
1.912023514715844863e-01 1.599999999999999867e+00
1.899006369232693059e-01 1.602400636923269506e+00
1.875000000000000000e-01 1.606596226000168048e+00
1.853450497895757498e-01 1.610345049789575711e+00
1.812499999999999944e-01 1.617270934279446237e+00
1.806965294865812977e-01 1.618196529486581214e+00
1.788925968316010529e-01 1.621107403168398964e+00
1.759039869911628584e-01 1.625903986991162897e+00
1.749999999999999889e-01 1.627219347230874247e+00
1.708807962120164614e-01 1.633380796212016595e+00
1.687499999999999833e-01 1.636303299865246252e+00
1.656336226067331996e-01 1.640633622606733066e+00
1.624999999999999778e-01 1.644618167512861051e+00
1.601500372346982559e-01 1.647650037234698051e+00
1.582642215986739820e-01 1.649999999999999911e+00
1.545084343419454997e-01 1.654508434341945389e+00
1.499999999999999944e-01 1.659665509325168431e+00
1.486584004553611893e-01 1.661158400455361006e+00
1.473944318732634262e-01 1.662500000000000089e+00
1.426005979391636869e-01 1.667600597939163709e+00
1.375000000000000111e-01 1.672691173693953370e+00
1.363257916762399546e-01 1.673825791676239794e+00
1.351313608216563322e-01 1.674999999999999822e+00
1.299120752419967995e-01 1.679912075241996705e+00
1.250000000000000000e-01 1.684317393960744980e+00
1.232961644478398899e-01 1.685796164447839862e+00
1.187499999999999944e-01 1.689614706763629792e+00
1.165158858710969164e-01 1.691515885871097025e+00
1.125000000000000167e-01 1.694600693602147601e+00
1.094244563726276820e-01 1.696924456372627787e+00
1.052344780131777846e-01 1.700000000000000178e+00
1.022281159854880883e-01 1.702228115985487733e+00
1.000000000000000056e-01 1.703703566713289375e+00
9.467089909692280592e-02 1.707170899096922767e+00
8.984474179838530805e-02 1.710155258201614403e+00
8.749999999999999445e-02 1.711590567679697639e+00
8.692946607858091645e-02 1.711929466078580875e+00
8.594378872288221949e-02 1.712499999999999911e+00
7.891760156547253380e-02 1.716417601565472406e+00
7.429685659216672677e-02 1.718750000000000000e+00
7.064632119061134419e-02 1.720646321190611339e+00
6.375969858085903108e-02 1.723740301419141030e+00
6.200228445919482578e-02 1.724502284459195067e+00
6.079037364925095333e-02 1.725000000000000089e+00
5.313359871536337681e-02 1.728133598715363428e+00
5.000000000000000278e-02 1.729342178451059198e+00
4.386352593106927072e-02 1.731136474068930786e+00
4.368878468081238003e-02 1.731188784680812498e+00
3.750000000000000555e-02 1.732922703605412451e+00
3.381444976275100461e-02 1.733814449762751231e+00
3.125000000000000000e-02 1.734489970588051433e+00
2.734122772246589533e-02 1.735158772277534123e+00
2.500000000000000139e-02 1.735590253235836045e+00
2.337887027905412307e-02 1.735878870279054187e+00
1.875000000000000278e-02 1.736653967742099125e+00
1.269960225005511631e-02 1.737300397749944825e+00
1.250000000000000069e-02 1.737317067927913961e+00
1.233540628467585422e-02 1.737335406284675976e+00
6.250000000000000347e-03 1.737773222378663274e+00
4.095167454361037002e-04 1.737909516745436145e+00
0.000000000000000000e+00 1.737936337578738444e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.5.dat <==
0.000000000000000000e+00 1.022447206599081282e+00
2.441645259732193318e-03 1.022558354740267683e+00
1.010073209915536216e-02 1.022600732099155252e+00
1.250000000000000069e-02 1.022505558940412840e+00
1.487548446066140617e-02 1.022624515539338308e+00
2.271303608747768724e-02 1.022713036087477434e+00
2.500000000000000139e-02 1.022647919210693424e+00
2.717622161553578247e-02 1.022823778384464033e+00
3.573424701379596807e-02 1.023234247013795839e+00
3.750000000000000555e-02 1.023243971161774679e+00
3.905074445974302672e-02 1.023449255540256786e+00
4.948702416394000492e-02 1.024487024163939886e+00
5.000000000000000278e-02 1.024512827612477084e+00
5.040174880385179385e-02 1.024598251196148002e+00
5.255446518358247027e-02 1.024999999999999911e+00
6.101765499684456973e-02 1.026482345003155494e+00
6.477311133727606252e-02 1.027273111337275946e+00
7.120529854879417697e-02 1.028794701451205773e+00
7.935306108943655790e-02 1.031250000000000000e+00
8.082001531965382624e-02 1.031679984680346163e+00
8.213013905393636016e-02 1.032130139053936357e+00
9.001577528924706306e-02 1.034984224710752798e+00
9.559649398131382647e-02 1.037500000000000089e+00
9.864192616101617739e-02 1.038858073838983875e+00
1.000000000000000056e-01 1.039511132258790882e+00
1.039720309479256755e-01 1.041472030947925731e+00
1.070214644503771628e-01 1.042978535549623054e+00
1.124999999999999889e-01 1.045968507338678855e+00
1.150290337334632651e-01 1.047470966266536907e+00
1.187912127049530198e-01 1.050000000000000044e+00
1.225379174471200594e-01 1.052462082552879874e+00
1.250000000000000000e-01 1.054278857348485143e+00
1.297388217790191312e-01 1.057761178220980813e+00
1.312500000000000056e-01 1.059002927153382068e+00
1.365925718014632528e-01 1.063407428198536842e+00
1.375000000000000111e-01 1.064193940551413586e+00
1.432033686417651663e-01 1.069296631358234828e+00
1.489837979465838402e-01 1.075000000000000178e+00
1.494834909165626557e-01 1.075516509083437544e+00
1.499999999999999944e-01 1.076046734387954951e+00
1.554788156613073347e-01 1.082021184338692654e+00
1.600350309407154725e-01 1.087499999999999911e+00
1.611384986194328572e-01 1.088861501380567143e+00
1.649017499019106436e-01 1.093750000000000000e+00
1.665906412554267191e-01 1.095909358744573181e+00
1.694859519647832768e-01 1.100000000000000089e+00
1.717105424276397230e-01 1.103289457572360410e+00
1.749999999999999889e-01 1.108538472990733936e+00
1.765678075733886354e-01 1.110932192426611342e+00
1.805288746145774226e-01 1.118028874614577450e+00
1.810422565543098605e-01 1.118957743445690101e+00
1.812499999999999944e-01 1.119362086350694563e+00
1.852637708491475244e-01 1.127236229150852420e+00
1.875000000000000000e-01 1.132081055360841138e+00
1.892466015940715007e-01 1.135753398405928483e+00
1.917417621728403354e-01 1.141741762172840291e+00
1.929162462928425137e-01 1.144583753707157259e+00
1.950080465863479051e-01 1.149999999999999911e+00
1.963855308766249697e-01 1.153614469123374953e+00
1.990741121273057468e-01 1.161574112127305547e+00
1.993505971133314458e-01 1.162499999999999867e+00
1.995141430046781517e-01 1.162985856995321754e+00
2.000000000000000111e-01 1.164580171575166467e+00
2.024256821245174198e-01 1.172574317875482386e+00
2.031324391235695137e-01 1.174999999999999822e+00
2.040733796533642508e-01 1.179073379653364118e+00
2.049227016287701875e-01 1.182577298371229713e+00
2.060845688733466408e-01 1.187500000000000000e+00
2.071225177883533886e-01 1.192877482211646800e+00
2.074856383079607125e-01 1.194985638307960674e+00
2.083243260871433522e-01 1.199999999999999956e+00
2.089164736189036975e-01 1.203583526381096336e+00
2.097861808818512197e-01 1.209786180881851081e+00
2.101023530311288967e-01 1.212499999999999911e+00
2.103823068781289773e-01 1.214617693121871067e+00
2.109158140481484645e-01 1.218750000000000000e+00
2.113231237779194527e-01 1.223823123777919353e+00
2.114015891175367035e-01 1.225000000000000089e+00
2.115027467245126913e-01 1.225997253275487475e+00
2.122077329866345619e-01 1.237207732986634667e+00
2.122309964088290590e-01 1.237769003591171035e+00
2.124999999999999944e-01 1.249038198083727735e+00
2.125229251415601261e-01 1.249977074858440007e+00
2.125242741789248602e-01 1.250000000000000000e+00
2.125230994700344767e-01 1.250023099470034538e+00
2.125000000000000222e-01 1.251500767573707096e+00
2.123341120739243304e-01 1.262334112073924208e+00
2.123230835764580160e-01 1.262676916423541851e+00
2.117276719211410030e-01 1.274227671921140947e+00
2.116568245103906676e-01 1.274999999999999911e+00
2.116146362346575382e-01 1.275885363765342451e+00
2.112479634737106093e-01 1.281250000000000000e+00
2.107722872407494785e-01 1.285772287240749545e+00
2.105696349947263069e-01 1.287500000000000089e+00
2.103868930865288867e-01 1.289613106913471308e+00
2.095354162615944427e-01 1.297035416261594465e+00
2.091170440426066979e-01 1.300000000000000044e+00
2.086450036116730411e-01 1.303854996388327026e+00
2.080683076211012894e-01 1.308068307621101045e+00
2.073723578734030237e-01 1.312500000000000000e+00
2.063058162271974860e-01 1.318694183772802564e+00
2.062890796155511242e-01 1.318789079615551252e+00
2.051694039350309695e-01 1.325000000000000178e+00
2.042801277502024060e-01 1.329280127750202656e+00
2.032306445544203588e-01 1.334269355445579786e+00
2.026151301019342155e-01 1.337499999999999911e+00
2.020580268097710852e-01 1.339558026809771096e+00
2.000000000000000111e-01 1.347976529801171441e+00
1.995993840827738897e-01 1.349599384082774023e+00
1.994793239260777562e-01 1.350000000000000089e+00
1.993224634398534367e-01 1.350677536560146663e+00
1.969756922238325436e-01 1.359475692223832688e+00
1.946143977213249943e-01 1.367885602278674950e+00
1.942347044679858525e-01 1.369234704467985786e+00
1.937500000000000333e-01 1.370766954842770335e+00
1.912939348070619716e-01 1.378793934807061916e+00
1.889379395824032637e-01 1.386062060417596609e+00
1.882378266245075815e-01 1.388237826624507454e+00
1.875000000000000000e-01 1.390263615042022227e+00
1.849592401310434508e-01 1.397459240131043279e+00
1.839963427512814331e-01 1.399999999999999911e+00
1.819623944964320339e-01 1.405537605503567988e+00
1.817229755241898670e-01 1.406250000000000000e+00
1.815771257749780598e-01 1.406577125774978176e+00
1.792660666096669297e-01 1.412500000000000089e+00
1.780090851477152680e-01 1.415509085147715451e+00
1.749999999999999889e-01 1.422524594060884162e+00
1.742439839330149343e-01 1.424243983933014990e+00
1.739104979085793201e-01 1.425000000000000044e+00
1.731350447151080441e-01 1.426864955284891989e+00
1.704867371309913004e-01 1.432986737130991228e+00
1.687499999999999833e-01 1.436716881033631044e+00
1.665505463823228616e-01 1.441550546382322828e+00
1.624999999999999778e-01 1.449881929247714751e+00
1.624601528609260492e-01 1.449960152860926055e+00
1.624398729870772107e-01 1.449999999999999956e+00
1.623820830297637852e-01 1.450117916970236287e+00
1.582364208383759963e-01 1.458236420838376013e+00
1.560218393430778394e-01 1.462499999999999911e+00
1.538834633091149817e-01 1.466383463309115065e+00
1.499999999999999944e-01 1.473413276362657731e+00
1.494235637494003566e-01 1.474423563749400534e+00
1.490782544301274271e-01 1.475000000000000089e+00
1.478651091220048452e-01 1.477134890877995321e+00
1.448609356365878342e-01 1.482360935636587884e+00
1.437499999999999889e-01 1.484161417495474922e+00
1.401538442744646173e-01 1.490153844274464401e+00
1.375000000000000111e-01 1.494286607763116725e+00
1.352880208132195838e-01 1.497788020813219489e+00
1.338639971991962829e-01 1.500000000000000000e+00
1.303624722281306325e-01 1.505362472228130688e+00
1.264345904407370713e-01 1.511065409559262829e+00
1.252722851522538317e-01 1.512772285152253815e+00
1.250000000000000000e-01 1.513127091814162606e+00
1.200062585736390020e-01 1.520006258573638913e+00
1.162277554879223296e-01 1.524999999999999911e+00
1.145852572925560170e-01 1.527085257292556175e+00
1.111585764932392084e-01 1.531250000000000000e+00
1.089402039940228634e-01 1.533940203994022866e+00
1.059676673668039359e-01 1.537500000000000089e+00
1.032336707906444384e-01 1.540733670790644494e+00
1.000000000000000056e-01 1.544243634101551521e+00
9.720931326341801515e-02 1.547209313263418151e+00
9.460068783964845074e-02 1.550000000000000044e+00
9.114122432146423702e-02 1.553641224321464120e+00
8.749999999999999445e-02 1.557161814520064080e+00
8.476908204457328511e-02 1.559769082044573318e+00
8.124999999999998890e-02 1.563059853833465684e+00
7.829384719011250882e-02 1.565793847190112498e+00
7.500000000000001110e-02 1.568595931837867941e+00
7.155302901996082876e-02 1.571553029019960857e+00
6.716530786478841497e-02 1.575000000000000178e+00
6.458055101293583289e-02 1.577080551012935761e+00
6.250000000000000000e-02 1.578561762766556242e+00
5.718145659848286599e-02 1.582181456598483082e+00
5.222161375553116547e-02 1.585278386244469040e+00
5.000000000000000278e-02 1.586656461428717968e+00
4.947290513447830107e-02 1.586972905134478307e+00
4.854317760772315637e-02 1.587500000000000133e+00
4.144347931528980650e-02 1.591443479315289844e+00
3.636180017712946355e-02 1.593750000000000000e+00
3.289849563114181918e-02 1.595398495631141778e+00
2.770776186843434963e-02 1.597292238131565512e+00
2.366466993130104252e-02 1.598664669931301185e+00
1.807869263808791968e-02 1.600000000000000089e+00
1.365432349570598961e-02 1.601154323495706189e+00
1.250000000000000069e-02 1.601444372638007430e+00
1.094329805519785558e-02 1.601556701944802263e+00
2.403954292633635886e-03 1.602403954292633825e+00
0.000000000000000000e+00 1.602631354240345640e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.dat <==
0.000000000000000000e+00 1.117909849047924231e+00
5.381443504274843748e-03 1.117881443504274763e+00
6.250000000000001214e-03 1.117833541093570915e+00
7.120805641158467481e-03 1.117879194358841533e+00
1.250000000000000069e-02 1.117898174109838827e+00
1.790548597193766106e-02 1.117905485971937507e+00
1.875000000000000278e-02 1.117862031142138779e+00
1.957831338608381766e-02 1.117921686613916110e+00
2.500000000000000139e-02 1.118025868699218162e+00
3.071830868061595221e-02 1.118218308680615891e+00
3.125000000000000000e-02 1.118205465001982590e+00
3.173757812465408806e-02 1.118262421875345858e+00
3.750000000000000555e-02 1.118582762648861806e+00
4.338558221786668195e-02 1.119114417782133275e+00
4.375000000000000416e-02 1.119165245138527665e+00
4.419755524984716327e-02 1.119197555249847209e+00
5.000000000000000278e-02 1.119800011397190431e+00
5.445885265820774729e-02 1.120541147341792332e+00
5.625000000000000139e-02 1.120883303566628131e+00
5.880204159463024022e-02 1.121302041594630206e+00
6.250000000000000000e-02 1.121883117006088781e+00
6.497618840974493659e-02 1.122523811590254939e+00
6.875000000000000555e-02 1.123453565204507676e+00
7.489505317409564378e-02 1.125104946825904451e+00
7.499999999999999722e-02 1.125140317635224152e+00
7.519622845233740749e-02 1.125196228452337355e+00
8.124999999999998890e-02 1.127026323739132696e+00
8.431411363649696233e-02 1.128185886363503254e+00
8.749999999999999445e-02 1.129418016120045110e+00
9.325836205383558619e-02 1.131741637946164447e+00
9.375000000000000000e-02 1.131971393264662007e+00
9.503363887752158679e-02 1.132533638877521565e+00
1.000000000000000056e-01 1.134712428938917217e+00
1.018354876316265173e-01 1.135664512368373513e+00
1.062500000000000111e-01 1.137962068762654155e+00
1.099593404572945660e-01 1.140040659542705281e+00
1.125000000000000167e-01 1.141529561850588959e+00
1.177375611086689117e-01 1.144762438891330891e+00
1.238563201394858176e-01 1.148856320139485687e+00
1.250000000000000000e-01 1.149600910956367406e+00
1.252320997980005124e-01 1.149767900201999371e+00
1.255251088173187091e-01 1.150000000000000133e+00
1.324042327727415758e-01 1.155095767227258374e+00
1.337945671459001840e-01 1.156250000000000000e+00
1.392662282395385753e-01 1.160733771760461330e+00
1.411424973659110016e-01 1.162500000000000089e+00
1.457290950455713274e-01 1.166770904954428589e+00
1.499999999999999944e-01 1.170985454231489920e+00
1.520378285400210694e-01 1.172962171459978720e+00
1.538661020419759273e-01 1.174999999999999822e+00
1.579391329477945471e-01 1.179560867052205531e+00
1.624999999999999778e-01 1.184976245817863871e+00
1.636701079370780909e-01 1.186329892062921942e+00
1.687499999999999833e-01 1.193179352312701225e+00
1.689988091652440683e-01 1.193501190834755921e+00
1.700710094505085423e-01 1.195071009450508592e+00
1.734639647958151065e-01 1.199999999999999956e+00
1.740781432990843869e-01 1.200921856700915447e+00
1.749999999999999889e-01 1.202314112540095126e+00
1.789980458132055530e-01 1.208501954186794292e+00
1.813739838179963260e-01 1.212499999999999911e+00
1.836267744341542052e-01 1.216373225565845706e+00
1.849877451925175664e-01 1.218750000000000000e+00
1.879548870733419308e-01 1.224545112926658241e+00
1.881869086706923211e-01 1.225000000000000089e+00
1.887380575049862619e-01 1.226238057504986489e+00
1.919050557378515209e-01 1.233094944262148607e+00
1.937500000000000056e-01 1.237432040068578543e+00
1.956676762403209424e-01 1.241832323759679113e+00
1.979895794699064182e-01 1.247989579469906296e+00
1.987217821883144053e-01 1.250000000000000000e+00
1.990692913612702730e-01 1.250930708638729794e+00
2.000000000000000111e-01 1.253691025052267261e+00
2.022468128987977842e-01 1.260253187101202377e+00
2.041321036222568663e-01 1.266632103622256755e+00
2.050876886799679888e-01 1.269912311320031684e+00
2.064613281078828133e-01 1.274999999999999911e+00
2.075972063304948323e-01 1.279902793669505323e+00
2.079811118277457294e-01 1.281250000000000000e+00
2.083651050666346649e-01 1.283365105066634593e+00
2.092408582647226900e-01 1.287500000000000089e+00
2.097985695176096677e-01 1.290201430482390332e+00
2.113854168969307445e-01 1.298885416896930600e+00
2.115475299356904815e-01 1.300000000000000044e+00
2.116939307750037025e-01 1.300806069224996309e+00
2.125000000000000222e-01 1.306310050189469329e+00
2.132998006206498487e-01 1.311700199379350007e+00
2.134945881470460272e-01 1.313494588147045894e+00
2.144146926449178314e-01 1.323085307355082341e+00
2.146344403554747426e-01 1.325000000000000178e+00
2.147107316377201702e-01 1.327210731637720187e+00
2.151353214700097438e-01 1.334864678529990023e+00
2.153298461139757924e-01 1.337499999999999911e+00
2.153092996378288548e-01 1.340309299637828744e+00
2.153046805697337585e-01 1.343750000000000000e+00
2.154472024985273904e-01 1.347052797501472776e+00
2.155699156657349402e-01 1.350000000000000089e+00
2.154643571420558901e-01 1.352964357142055984e+00
2.153398124570523042e-01 1.359660187542947707e+00
2.151473378981497708e-01 1.365147337898149793e+00
2.147496691083307097e-01 1.372750330891669091e+00
2.144711541947207645e-01 1.376971154194720715e+00
2.136473219185997530e-01 1.386352678081400169e+00
2.134486466884659706e-01 1.388448646688465793e+00
2.125000000000000222e-01 1.396013196954566382e+00
2.120624357216563671e-01 1.399562435721656284e+00
2.119895782015896180e-01 1.399999999999999911e+00
2.119218205158051038e-01 1.400578179484194941e+00
2.111276811021481348e-01 1.406250000000000000e+00
2.103977333859315957e-01 1.410397733385931662e+00
2.100140806928378345e-01 1.412500000000000089e+00
2.095430355876762296e-01 1.415456964412323826e+00
2.085365631878818571e-01 1.421036563187881629e+00
2.077418699195840157e-01 1.424999999999999822e+00
2.065661264788614671e-01 1.430933873521138544e+00
2.064621947003742741e-01 1.431462194700374280e+00
2.051805031210305608e-01 1.437500000000000000e+00
2.041337070116295282e-01 1.441633707011629628e+00
2.027095560542626074e-01 1.447290443945737248e+00
2.020780331283557052e-01 1.449999999999999734e+00
2.016102904136991003e-01 1.451610290413698934e+00
2.000000000000000111e-01 1.457112860645479735e+00
1.987872373849024488e-01 1.461287237384902404e+00
1.984060920131793249e-01 1.462499999999999911e+00
1.978216418877202787e-01 1.464678358112279755e+00
1.959270684551434050e-01 1.470927068455143427e+00
1.945628637981664522e-01 1.475000000000000089e+00
1.928166793954528002e-01 1.480316679395452972e+00
1.918420090799173860e-01 1.483157990920082714e+00
1.896107780679590904e-01 1.489610778067959052e+00
1.875000000000000000e-01 1.495176758710940579e+00
1.861830249540080140e-01 1.498683024954007958e+00
1.856574808129686505e-01 1.500000000000000000e+00
1.845297103469069611e-01 1.502970289653092983e+00
1.826943508866468724e-01 1.507694350886646939e+00
1.812499999999999667e-01 1.511063653323999834e+00
1.789702700291873616e-01 1.516470270029187439e+00
1.753117797337980788e-01 1.524688220266201988e+00
1.751802805273406649e-01 1.524999999999999911e+00
1.751195710383893489e-01 1.525119571038389354e+00
1.722641089214626831e-01 1.531250000000000000e+00
1.710748207675736321e-01 1.533574820767573677e+00
1.690792631690352099e-01 1.537500000000000089e+00
1.668682507216510125e-01 1.541868250721651012e+00
1.627485475610908339e-01 1.549751452438909105e+00
1.626232742403510290e-01 1.550000000000000044e+00
1.625795542086941048e-01 1.550079554208694033e+00
1.624999999999999778e-01 1.550218878511086418e+00
1.581503615768848348e-01 1.558150361576884579e+00
1.556752809307824781e-01 1.562500000000000000e+00
1.535573688194660780e-01 1.566057368819466111e+00
1.499999999999999944e-01 1.571748730789618964e+00
1.487319307541184465e-01 1.573731930754118657e+00
1.479423890965058108e-01 1.575000000000000178e+00
1.442587916093045763e-01 1.580741208390695540e+00
1.438610146820273883e-01 1.581361014682027388e+00
1.397806095208297683e-01 1.587499999999999911e+00
1.388523553587932280e-01 1.588852355358792989e+00
1.353385150558957806e-01 1.593750000000000000e+00
1.335850288833242971e-01 1.596085028883324375e+00
1.306104348550191085e-01 1.600000000000000089e+00
1.281924503277707683e-01 1.603192450327770802e+00
1.250000000000000000e-01 1.607185875137526976e+00
1.226142686681742366e-01 1.610114268668174198e+00
1.187499999999999944e-01 1.614766159256436628e+00
1.169432637542891923e-01 1.616943263754289095e+00
1.125000000000000028e-01 1.622028970199712372e+00
1.111136864700110749e-01 1.623613686470011253e+00
1.062500000000000111e-01 1.628855145380525116e+00
1.050956341993481286e-01 1.630095634199348220e+00
1.000000000000000056e-01 1.635221589624665572e+00
9.886386538519864597e-02 1.636363865385198846e+00
9.375000000000000000e-02 1.641142137071788909e+00
9.240399403761574704e-02 1.642403994037615611e+00
8.750000000000000833e-02 1.646674117061730502e+00
8.572258060163362448e-02 1.648222580601633513e+00
8.356623990278268244e-02 1.649999999999999911e+00
7.880695589584726934e-02 1.653806955895847253e+00
7.546080229401229411e-02 1.656250000000000000e+00
7.160182153516536641e-02 1.659101821535165389e+00
6.646536382872704485e-02 1.662500000000000089e+00
6.412637307153273847e-02 1.664126373071532772e+00
6.250000000000000000e-02 1.665142213563333140e+00
5.628700359674728565e-02 1.668787003596747365e+00
5.612937465035360007e-02 1.668870625349646364e+00
5.000000000000000278e-02 1.672154524238316009e+00
4.809069083865043920e-02 1.673090690838650252e+00
4.393714955124500277e-02 1.674999999999999822e+00
3.956577705667007477e-02 1.677065777056669926e+00
3.750000000000000555e-02 1.677947340136953791e+00
3.308575700870127617e-02 1.679414242991298600e+00
3.035933104980518410e-02 1.680359331049805061e+00
2.500000000000000139e-02 1.682052183441271387e+00
2.059935874441529147e-02 1.683099358744415186e+00
1.875000000000000278e-02 1.683605484878337499e+00
1.601239751328465549e-02 1.683987602486715307e+00
1.250000000000000069e-02 1.684597614927099585e+00
9.902241343771791410e-03 1.684902241343771756e+00
2.064563832315840543e-03 1.685435436167684209e+00
0.000000000000000000e+00 1.685487779656524410e+00


==> data/slidingdroplet/isolines/obstacle10_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_2.dat <==
0.000000000000000000e+00 9.289259951217818667e-01
3.824182224355270228e-03 9.288241822243552548e-01
8.685256407314198568e-03 9.288147435926857876e-01
1.250000000000000069e-02 9.289055102736203384e-01
1.632804696272757011e-02 9.288280469627274716e-01
2.113189762714407643e-02 9.288681023728559971e-01
2.500000000000000139e-02 9.290145988073432726e-01
2.906303927461693914e-02 9.290630392746169752e-01
3.325914318851665163e-02 9.292408568114833844e-01
3.750000000000000555e-02 9.295530434119226859e-01
4.238699603248029940e-02 9.298869960324802619e-01
4.488308491004563971e-02 9.301169150899543103e-01
5.000000000000000278e-02 9.307449380951697826e-01
5.590921836271142698e-02 9.315907816372885897e-01
5.625000000000000139e-02 9.316610235661114681e-01
5.673203146436608946e-02 9.317320314643661172e-01
6.250000000000000000e-02 9.327604043168169490e-01
6.634595589848776842e-02 9.336540441015122038e-01
6.875000000000000555e-02 9.342806954158457966e-01
7.281601162770544311e-02 9.353160116277053904e-01
7.499999999999999722e-02 9.358347411463459053e-01
7.625268763003850703e-02 9.362473123699615041e-01
8.124999999999998890e-02 9.378294421493519328e-01
8.558265523642739903e-02 9.394173447635726371e-01
8.749999999999999445e-02 9.401447039582554455e-01
9.195819333126299677e-02 9.419581933312629607e-01
9.375000000000000000e-02 9.426238325177287436e-01
9.451174703878376104e-02 9.429882529612161335e-01
1.000000000000000056e-01 9.454216052631303491e-01
1.030094493094590724e-01 9.469905506905409442e-01
1.083319296828194889e-01 9.499999999999999556e-01
1.110005309552526132e-01 9.514994690447473591e-01
1.125000000000000167e-01 9.524046841170157318e-01
1.187212017187530971e-01 9.562787982812468446e-01
1.188988334258346408e-01 9.563988334258345381e-01
1.250000000000000000e-01 9.604953842924109919e-01
1.261776839523588711e-01 9.613223160476410678e-01
1.276562753806112505e-01 9.624999999999999112e-01
1.332569119289490067e-01 9.667430880710508045e-01
1.356341946935351594e-01 9.687500000000000000e-01
1.400496225465067690e-01 9.724503774534931644e-01
1.427195978239321206e-01 9.750000000000000888e-01
1.464831029875338642e-01 9.785168970124660248e-01
1.499999999999999944e-01 9.821192308656273573e-01
1.526706890586161380e-01 9.848293109413838176e-01
1.550494346595914785e-01 9.875000000000000444e-01
1.584941335030793930e-01 9.915058664969206292e-01
1.624999999999999778e-01 9.964927682563843314e-01
1.640767974287215270e-01 9.984232025712784786e-01
1.652217732514362769e-01 1.000000000000000000e+00
1.692602077067353605e-01 1.005739792293264712e+00
1.711878004394360719e-01 1.008687800439436177e+00
1.741921125147555816e-01 1.013307887485244363e+00
1.749999999999999889e-01 1.014601871372382558e+00
1.789338738661895856e-01 1.021066126133810315e+00
1.811519654561843384e-01 1.024999999999999911e+00
1.833973006401533601e-01 1.029102699359846440e+00
1.845795445941371404e-01 1.031250000000000000e+00
1.875553870656637423e-01 1.037444612934336208e+00
1.875826571195415293e-01 1.037500000000000089e+00
1.876419772682916820e-01 1.037641977268291660e+00
1.914090804986449956e-01 1.046090919501355243e+00
1.930456513602640256e-01 1.050000000000000044e+00
1.949295374058931385e-01 1.055070462594106750e+00
1.962312335421249054e-01 1.058731233542124839e+00
1.975187129316528512e-01 1.062500000000000000e+00
1.981656320035107000e-01 1.064334367996489394e+00
2.000000000000000111e-01 1.070098033021827488e+00
2.012110324040306264e-01 1.073788967595969535e+00
2.015882779261887470e-01 1.075000000000000178e+00
2.020858561501564787e-01 1.077085856150156618e+00
2.038322797241068352e-01 1.083667720275893309e+00
2.048105426019020125e-01 1.087500000000000133e+00
2.059833729838536631e-01 1.093483372983853563e+00
2.060744451636115915e-01 1.093925554836388425e+00
2.072952891182214263e-01 1.100000000000000089e+00
2.080550501624774118e-01 1.104444949837522838e+00
2.087083747106613374e-01 1.108708374710661415e+00
2.096222800901810790e-01 1.115377719909818932e+00
2.104478680725127560e-01 1.122947868072512678e+00
2.107946517638726314e-01 1.126705348236127335e+00
2.115012176693074897e-01 1.136501217669307451e+00
2.115970195030523471e-01 1.138402980496947547e+00
2.119585887552864201e-01 1.149458588755286392e+00
2.119524220033799922e-01 1.149999999999999911e+00
2.119718143992875836e-01 1.150528185600712350e+00
2.120211175656666613e-01 1.156250000000000000e+00
2.119320486794833425e-01 1.161932048679483298e+00
2.119048879982181888e-01 1.162500000000000089e+00
2.119055549482629086e-01 1.163094445051737313e+00
2.114949175680025384e-01 1.173994917568002450e+00
2.114157181611957537e-01 1.174999999999999822e+00
2.113793550016866141e-01 1.176120644998313258e+00
2.107263190550250909e-01 1.185726319055024902e+00
2.105439693917438571e-01 1.187500000000000000e+00
2.103793661414150307e-01 1.189620633858584853e+00
2.095585039870850319e-01 1.197058503987085132e+00
2.091718585843378719e-01 1.199999999999999956e+00
2.087441815721327032e-01 1.203755818427867164e+00
2.081570503401061201e-01 1.208157050340105787e+00
2.075134653669554186e-01 1.212499999999999911e+00
2.065303110660224040e-01 1.218469688933977668e+00
2.064998976462920910e-01 1.218750000000000222e+00
2.064521825930397958e-01 1.218952182593039835e+00
2.054861727072524458e-01 1.225000000000000089e+00
2.045747467997192093e-01 1.229574746799719343e+00
2.037046707979666693e-01 1.233795329202033386e+00
2.024281851972324353e-01 1.239928185197232358e+00
2.001528361690284585e-01 1.249847163830971608e+00
2.001230252317180158e-01 1.250000000000000000e+00
2.000959541851789758e-01 1.250095954185179048e+00
1.999999999999999833e-01 1.250457056096054842e+00
1.975416359666367638e-01 1.260041635966636875e+00
1.956969547106105212e-01 1.266803045289389251e+00
1.948409964344932355e-01 1.269840996434492997e+00
1.933476707881006396e-01 1.274999999999999911e+00
1.919915555353699510e-01 1.279491555535369862e+00
1.913755024743757638e-01 1.281250000000000000e+00
1.903366825561193520e-01 1.284663317443880626e+00
1.894730760440207495e-01 1.287500000000000089e+00
1.889591880614248376e-01 1.288959188061424843e+00
1.875000000000000000e-01 1.293022907520508635e+00
1.856713176908294793e-01 1.298171317690829607e+00
1.850041441067907522e-01 1.299999999999999822e+00
1.836474158362872422e-01 1.303852584163712747e+00
1.823743506336491516e-01 1.307374350633649041e+00
1.812499999999999944e-01 1.310287847222201485e+00
1.789159691707839506e-01 1.316415969170783962e+00
1.758473406851948639e-01 1.324152659314805192e+00
1.755322447772047489e-01 1.324999999999999956e+00
1.753715002578799531e-01 1.325371500257879864e+00
1.749999999999999889e-01 1.326187092908236886e+00
1.715767464051946578e-01 1.334076746405194580e+00
1.700497123663403665e-01 1.337499999999999911e+00
1.676950632230230220e-01 1.342695063223023011e+00
1.671604660518552776e-01 1.343750000000000000e+00
1.658885355835848507e-01 1.346611464416415327e+00
1.643671654927679193e-01 1.350000000000000089e+00
1.637509344836889369e-01 1.351250934483689159e+00
1.624999999999999778e-01 1.353753285835372022e+00
1.596304632159646353e-01 1.359630463215964813e+00
1.562500000000000000e-01 1.366301777517332949e+00
1.554198753694690516e-01 1.367919875369469018e+00
1.536451908452877990e-01 1.371354809154712306e+00
1.511492691467119787e-01 1.376149269146711873e+00
1.499999999999999944e-01 1.378185910349816190e+00
1.466924222441579329e-01 1.384192422244157950e+00
1.437499999999999889e-01 1.389236149892647543e+00
1.420850078602048372e-01 1.392085007860204726e+00
1.375000000000000111e-01 1.399748366284667922e+00
1.374038409562756691e-01 1.399903840956275625e+00
1.373428495103921898e-01 1.399999999999999911e+00
1.370815668342282856e-01 1.400418433165771637e+00
1.334198198927115941e-01 1.406250000000000000e+00
1.325412785131661886e-01 1.407541278513166016e+00
1.292198776807561844e-01 1.412500000000000089e+00
1.275174992914755445e-01 1.415017499291475689e+00
1.250000000000000000e-01 1.418502528378132288e+00
1.222817478263936997e-01 1.422281747826393827e+00
1.203541724949422353e-01 1.425000000000000044e+00
1.170635167709354607e-01 1.429563516770935294e+00
1.125000000000000028e-01 1.435611298074960906e+00
1.116659469252176962e-01 1.436665946925217874e+00
1.110157945649952460e-01 1.437500000000000000e+00
1.060951978027528525e-01 1.443595197802752805e+00
1.044447144955888140e-01 1.445555285504411147e+00
1.007076613868396892e-01 1.449999999999999956e+00
1.003861377121739590e-01 1.450386137712174062e+00
1.000000000000000056e-01 1.450793015144944853e+00
9.444808750889480131e-02 1.456948087508894707e+00
8.924054588786858866e-02 1.462499999999999911e+00
8.840144377410254217e-02 1.463401443774102528e+00
8.292180122236135487e-02 1.468750000000000000e+00
8.207172460795940372e-02 1.469571724607959595e+00
7.610559818652551378e-02 1.475000000000000311e+00
7.553833695491656008e-02 1.475538336954916652e+00
7.499999999999999722e-02 1.476006090171325891e+00
6.894021448683156084e-02 1.481059785513168636e+00
6.873319287874263273e-02 1.481233192878742777e+00
6.250000000000000000e-02 1.486105174343472779e+00
6.170824133123755523e-02 1.486708241331237579e+00
5.625000000000000139e-02 1.490578243236639011e+00
5.439549808377333595e-02 1.491895498083773308e+00
5.000000000000000278e-02 1.494696167401367681e+00
4.674166702067066720e-02 1.496741667020670796e+00
4.087571135586465232e-02 1.500000000000000000e+00
3.874320452099036527e-02 1.501243204520990471e+00
3.750000000000000555e-02 1.501900896477337932e+00
3.427485149531615816e-02 1.503225148504683917e+00
3.005509806214975640e-02 1.505055098062149765e+00
2.500000000000000139e-02 1.506971825919769081e+00
2.070784828540590122e-02 1.508207848285405994e+00
1.875000000000000278e-02 1.508824960097348677e+00
1.563394300014969707e-02 1.509366056999850381e+00
1.250000000000000069e-02 1.510021988489806510e+00
1.033042444556065559e-02 1.510330424445560649e+00
6.250000000000000347e-03 1.510921579282721083e+00
1.466465320938986671e-03 1.511033534679061097e+00
0.000000000000000000e+00 1.511075376539033233e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.297961960830296801e+00
4.381813143329332805e-03 1.291881813143329394e+00
7.841025181806335342e-03 1.287500000000000089e+00
9.768372960242355241e-03 1.284768372960242377e+00
1.301387140182775834e-02 1.281250000000000000e+00
1.569395607240575002e-02 1.278193956072405602e+00
1.907853667167684272e-02 1.274999999999999911e+00
2.205940031021932923e-02 1.272059400310219246e+00
2.500000000000000139e-02 1.269550740353710960e+00
2.892993525276260636e-02 1.266429935252762595e+00
3.125000000000000000e-02 1.264708446793687324e+00
3.624542822266453579e-02 1.261245428222664389e+00
3.750000000000000555e-02 1.260449543439361886e+00
4.236382880070387047e-02 1.257636171199296271e+00
4.375000000000000416e-02 1.256825597649469550e+00
4.411536072768023481e-02 1.256615360727680430e+00
5.000000000000000278e-02 1.253683613743009406e+00
5.250987172322701957e-02 1.252509871723227031e+00
5.891591876576418585e-02 1.250000000000000000e+00
6.144620734775746440e-02 1.248946207347757298e+00
6.250000000000000000e-02 1.248543803081120007e+00
6.445354004082243238e-02 1.248046459959177623e+00
7.115243181023364616e-02 1.246152431810233496e+00
7.500000000000001110e-02 1.245160640498952365e+00
8.071369416784485162e-02 1.244286305832154937e+00
8.163953133936623086e-02 1.244139531339366167e+00
8.749999999999999445e-02 1.243333221760810847e+00
9.304879212842390168e-02 1.243048792128423896e+00
9.375000000000000000e-02 1.242973013531924797e+00
9.450197717136551989e-02 1.242998022828634364e+00
1.000000000000000056e-01 1.242855426082798420e+00
1.056573110617008981e-01 1.243157311061700909e+00
1.062500000000000111e-01 1.243153406474084344e+00
1.067755281991489280e-01 1.243224471800850939e+00
1.125000000000000028e-01 1.243659932127477941e+00
1.179535661413695230e-01 1.244546433858630285e+00
1.198970624971893995e-01 1.244897062497189344e+00
1.250000000000000000e-01 1.245767816408265505e+00
1.283196251249032471e-01 1.246680374875096753e+00
1.366175923934605518e-01 1.249117592393460541e+00
1.375000000000000111e-01 1.249347532178287645e+00
1.379707231634908493e-01 1.249529276836509162e+00
1.391177984623129804e-01 1.250000000000000000e+00
1.469811385518622893e-01 1.253018861448137677e+00
1.499999999999999944e-01 1.254371549736621017e+00
1.555233714002900169e-01 1.256976628599709933e+00
1.562500000000000000e-01 1.257367637375000013e+00
1.586669616838007335e-01 1.258666961683800878e+00
1.624999999999999778e-01 1.260703013606079059e+00
1.636357893263675478e-01 1.261364210673632691e+00
1.687499999999999833e-01 1.264539339476523194e+00
1.712830402475139513e-01 1.266216959752485938e+00
1.749999999999999889e-01 1.268797071196465787e+00
1.785682123498041340e-01 1.271431787650195711e+00
1.829152918535813799e-01 1.274999999999999911e+00
1.854526568502823380e-01 1.277047343149717573e+00
1.900959010152404038e-01 1.281250000000000000e+00
1.920147911823761877e-01 1.282985208817623901e+00
1.964137109949167237e-01 1.287500000000000089e+00
1.981668170232855075e-01 1.289333182976714509e+00
2.000000000000000111e-01 1.291357132609924019e+00
2.040788634971664184e-01 1.295921136502833804e+00
2.073321669365945641e-01 1.300000000000000044e+00
2.095849211855096983e-01 1.302915078814490313e+00
2.125000000000000222e-01 1.306925795366289389e+00
2.148633104906794433e-01 1.310136689509320718e+00
2.187500000000000000e-01 1.316314113702758082e+00
2.197153770488365632e-01 1.317784622951163609e+00
2.222811909149233212e-01 1.322281190914923243e+00
2.238333103853883399e-01 1.324999999999999956e+00
2.242484100267851388e-01 1.325751589973214850e+00
2.250000000000000056e-01 1.327178561395018219e+00
2.285465686360231286e-01 1.333953431363976705e+00
2.302592569010426804e-01 1.337499999999999911e+00
2.325015720031696764e-01 1.342498427996830390e+00
2.330828896549326235e-01 1.343750000000000000e+00
2.342037197609019850e-01 1.346703719760902196e+00
2.355067201364091922e-01 1.350000000000000089e+00
2.360690720340699877e-01 1.351430927965930007e+00
2.374999999999999889e-01 1.355510001875477322e+00
2.393469574795173416e-01 1.360653042520482581e+00
2.409558118281333039e-01 1.365955811828133193e+00
2.422265620761407667e-01 1.370273437923859250e+00
2.437500000000000222e-01 1.376185689769473974e+00
2.448166437806925111e-01 1.380183356219307544e+00
2.454186790023037690e-01 1.382918679002303808e+00
2.470027720709294661e-01 1.390497227929070601e+00
2.484088793383955329e-01 1.398408879338395305e+00
2.486513975978870972e-01 1.399999999999999911e+00
2.488551253751969672e-01 1.401144874624802972e+00
2.500000000000000000e-01 1.409728473415122529e+00
2.503364815682966316e-01 1.412163518431703180e+00
2.503922067571292542e-01 1.412499999999999867e+00
2.504177046462343625e-01 1.412917704646234229e+00
2.513803468429600119e-01 1.423619653157039755e+00
2.515216750543705082e-01 1.425000000000000044e+00
2.515635131995973550e-01 1.426563513199597288e+00
2.519625357152588951e-01 1.435537464284741160e+00
2.520842957943945639e-01 1.437500000000000000e+00
2.520458959448084735e-01 1.439545895944808418e+00
2.520519825691051596e-01 1.447948017430894740e+00
2.520809563253096353e-01 1.449999999999999956e+00
2.519715357691868496e-01 1.451971535769186694e+00
2.515968030565862157e-01 1.460903196943413640e+00
2.515642033244222531e-01 1.462500000000000133e+00
2.514067327490587256e-01 1.463906732749058470e+00
2.505028134389855610e-01 1.474497186561014583e+00
2.504787055370648607e-01 1.475000000000000089e+00
2.504162574520346074e-01 1.475416257452034863e+00
2.500000000000000000e-01 1.478587265024875474e+00
2.489910211954549646e-01 1.486491021195455176e+00
2.486436036467671307e-01 1.488856396353232858e+00
2.472441020477127993e-01 1.497244102047712744e+00
2.467167896996071697e-01 1.500000000000000000e+00
2.459182670872858134e-01 1.504081732912714076e+00
2.451907251662847342e-01 1.507690725166284995e+00
2.437500000000000222e-01 1.513602927379808616e+00
2.427602114511370757e-01 1.517760211451136820e+00
2.420637376489266357e-01 1.520436262351073209e+00
2.408935901407235347e-01 1.524999999999999911e+00
2.400937919132232756e-01 1.527593791913223198e+00
2.389306836654250255e-01 1.531250000000000000e+00
2.370129618274284811e-01 1.537012961827428414e+00
2.368300647138361359e-01 1.537500000000000089e+00
2.364683448244568054e-01 1.538531655175543245e+00
2.336552366371821288e-01 1.546155236637182240e+00
2.321511221206138953e-01 1.550000000000000044e+00
2.300244404769059836e-01 1.555024440476906022e+00
2.280158607508604440e-01 1.559484139249139645e+00
2.261473088557757471e-01 1.563647308855775853e+00
2.250000000000000056e-01 1.565833073425400457e+00
2.219351157142820385e-01 1.571935115714282016e+00
2.202562240311865815e-01 1.575000000000000178e+00
2.174495945545551756e-01 1.579949594554555192e+00
2.132408323936713923e-01 1.586759167606328402e+00
2.127941090050576023e-01 1.587499999999999911e+00
2.126772365810976895e-01 1.587677236581097606e+00
2.085629231642195103e-01 1.593750000000000000e+00
2.076009511583103706e-01 1.595100951158310298e+00
2.040443610662214802e-01 1.600000000000000089e+00
2.023063330983628227e-01 1.602306333098363123e+00
2.000000000000000111e-01 1.605079792685011553e+00
1.966196562948591131e-01 1.609119656294859091e+00
1.937500000000000056e-01 1.612297883089759853e+00
1.906995386741888732e-01 1.615699538674188807e+00
1.875000000000000000e-01 1.618939844026321406e+00
1.844885518377340494e-01 1.621988551837734160e+00
1.812499999999999944e-01 1.624976025644396138e+00
1.779723431938762257e-01 1.627972343193876181e+00
1.749999999999999889e-01 1.630463425887125783e+00
1.711333722014835024e-01 1.633633372201483525e+00
1.687499999999999833e-01 1.635445130593517371e+00
1.639441324803012634e-01 1.638944132480301352e+00
1.624999999999999778e-01 1.639918121294292597e+00
1.563552255339394625e-01 1.643855225533939368e+00
1.558702123834947995e-01 1.644129787616505078e+00
1.499999999999999944e-01 1.647457947057998862e+00
1.483747195500466909e-01 1.648374719550046663e+00
1.451253885517197195e-01 1.649999999999999911e+00
1.400755279619538551e-01 1.652575527961953838e+00
1.313375625213114017e-01 1.656162437478688521e+00
1.312118702447506446e-01 1.656211870244750584e+00
1.310954158494012645e-01 1.656250000000000000e+00
1.218568936623408427e-01 1.659356893662340848e+00
1.134603500435827778e-01 1.661539649956417453e+00
1.118977213405540350e-01 1.661897721340554135e+00
1.085082350808836138e-01 1.662500000000000089e+00
1.013389386137853038e-01 1.663838938613785068e+00
1.000000000000000056e-01 1.664078289899676211e+00
9.832924158803187098e-02 1.664170758411968043e+00
8.976053818048765343e-02 1.664760538180487748e+00
8.749999999999999445e-02 1.664925314062533968e+00
8.516208200272665230e-02 1.664837917997273653e+00
7.706673479646225511e-02 1.664566734796462555e+00
7.499999999999999722e-02 1.664519997241529881e+00
7.322681696189414779e-02 1.664273183038106119e+00
6.270870015606756775e-02 1.662708700156067643e+00
6.250000000000000000e-02 1.662683491808449654e+00
6.235304193220028018e-02 1.662646958067799829e+00
6.180960296168108714e-02 1.662500000000000089e+00
5.234456784638756577e-02 1.660155432153612276e+00
5.000000000000000278e-02 1.659421046866825344e+00
4.512670498219289311e-02 1.657626704982192889e+00
4.311208440684183990e-02 1.656887915593158178e+00
4.181921417689766357e-02 1.656250000000000000e+00
3.454764148458782519e-02 1.652952358515412001e+00
2.960840255656024475e-02 1.649999999999999911e+00
2.669288336787728477e-02 1.648307116632122593e+00
2.500000000000000139e-02 1.647152099629181743e+00
1.943026977079662099e-02 1.643069730229203218e+00
1.875000000000000278e-02 1.642513777143820741e+00
1.277394246132871128e-02 1.637226057538671231e+00
1.250000000000000069e-02 1.636967453764888614e+00
6.715157537176733894e-03 1.630784842462823292e+00
6.250000000000000347e-03 1.630310135599173815e+00
1.188776092539779771e-03 1.623811223907460022e+00
0.000000000000000000e+00 1.622693071347993232e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 1.071926790015840680e+00
3.563361474351879089e-03 1.066063361474351989e+00
5.857319137703874933e-03 1.062500000000000000e+00
8.246530154449037073e-03 1.058246530154449028e+00
1.250000000000000069e-02 1.051869413266705022e+00
1.327098850232614341e-02 1.050770988502326198e+00
1.385693209053821297e-02 1.050000000000000044e+00
1.819797335157750939e-02 1.044302026648422643e+00
1.867295874975376940e-02 1.043672958749753743e+00
2.392680710324403617e-02 1.037500000000000089e+00
2.442677467381697623e-02 1.036926774673817109e+00
2.995806852291200278e-02 1.031250000000000000e+00
3.059522681134334288e-02 1.030595226811343412e+00
3.675161977039360928e-02 1.024999999999999911e+00
3.713649521529481523e-02 1.024636495215294651e+00
3.750000000000000555e-02 1.024331672335819565e+00
4.084952393240288276e-02 1.021650476067597069e+00
4.405598989571481161e-02 1.019055989895714553e+00
5.000000000000000278e-02 1.014801819425465546e+00
5.138080763937913353e-02 1.013880807639379045e+00
5.625000000000000139e-02 1.010836485324604128e+00
5.911924919904497366e-02 1.009119249199045054e+00
6.250000000000000000e-02 1.007279825148117203e+00
6.734220481357805488e-02 1.004842204813578110e+00
7.231524511549250467e-02 1.002684754884507479e+00
7.500000000000001110e-02 1.001555708701387104e+00
7.610040892794399381e-02 1.001100408927944052e+00
7.931684619692519478e-02 1.000000000000000000e+00
8.536219022834237724e-02 9.978621902283424383e-01
8.750000000000000833e-02 9.971804123774722362e-01
9.111485642509040139e-02 9.963851435749095931e-01
9.537748744420079805e-02 9.953774874442008480e-01
1.000000000000000056e-01 9.944178008530250024e-01
1.060960185251494381e-01 9.935960185251494492e-01
1.064441716813123995e-01 9.935558283186876061e-01
1.124999999999999889e-01 9.928918531656036883e-01
1.176774496551357546e-01 9.926774496551357130e-01
1.198727096108854057e-01 9.926272903891146804e-01
1.250000000000000000e-01 9.925833652445843480e-01
1.303696617161065330e-01 9.928696617161065774e-01
1.320245662158751332e-01 9.929754337841248946e-01
1.375000000000000111e-01 9.934309957928125767e-01
1.431950838429864870e-01 9.943049161570135519e-01
1.445343199726327743e-01 9.945343199726328631e-01
1.499999999999999944e-01 9.954646887072091666e-01
1.536419380073477670e-01 9.963580619926523108e-01
1.608129914984993136e-01 9.983129914984992803e-01
1.624999999999999778e-01 9.987289914343135955e-01
1.634407098698121286e-01 9.990592901301877937e-01
1.659234373985601918e-01 1.000000000000000000e+00
1.726028735599617892e-01 1.002397126440038200e+00
1.749999999999999889e-01 1.003403211296211461e+00
1.809761652537226484e-01 1.005976165253722687e+00
1.813585897948643832e-01 1.006141410205135811e+00
1.875000000000000000e-01 1.009151646183445772e+00
1.896824262858616827e-01 1.010317573714138328e+00
1.937499999999999778e-01 1.012634169452383492e+00
1.975651727122112455e-01 1.014934827287788721e+00
2.000000000000000111e-01 1.016462474625371204e+00
2.051009789558435326e-01 1.019899021044156306e+00
2.119153166542628863e-01 1.024999999999999911e+00
2.122467889091208537e-01 1.025253211090878969e+00
2.150739667733905236e-01 1.027573966773390524e+00
2.191132920593460709e-01 1.030886707940653846e+00
2.195065551116687219e-01 1.031250000000000000e+00
2.256453109546442126e-01 1.036854689045355826e+00
2.262804263231623647e-01 1.037500000000000089e+00
2.318123446564937240e-01 1.043187655343506437e+00
2.374999999999999611e-01 1.049609238424686675e+00
2.376859725528975009e-01 1.049814027447102616e+00
2.378349789858776320e-01 1.050000000000000044e+00
2.390297512924070555e-01 1.051529751292407111e+00
2.431866470309980710e-01 1.056813352969001807e+00
2.473114690923956249e-01 1.062500000000000000e+00
2.484236767765221343e-01 1.064076323223478004e+00
2.500000000000000000e-01 1.066448393454954902e+00
2.534095980023303163e-01 1.071590401997669861e+00
2.554337613363561466e-01 1.075000000000000178e+00
2.579704296945634634e-01 1.079529570305436614e+00
2.616271186838612373e-01 1.086627118683861193e+00
2.620708246278987685e-01 1.087499999999999911e+00
2.622135039819124547e-01 1.087786496018087412e+00
2.649559881453210641e-01 1.093750000000000000e+00
2.661503114999713704e-01 1.096349688500028563e+00
2.677071242315741118e-01 1.100000000000000089e+00
2.696888780058751545e-01 1.105311121994124957e+00
2.706468206171097624e-01 1.108146820617109896e+00
2.728006204534204615e-01 1.114699379546579605e+00
2.750000000000000222e-01 1.122697388458774093e+00
2.755171896820751143e-01 1.124482810317924963e+00
2.758220230606645562e-01 1.125822023060664590e+00
2.777462747439530810e-01 1.134753725256046897e+00
2.788715223017964040e-01 1.141371522301796393e+00
2.794909877286456679e-01 1.145509012271354043e+00
2.801289234363116831e-01 1.149999999999999911e+00
2.805794408791074668e-01 1.155579440879107578e+00
2.806186309776502741e-01 1.156250000000000000e+00
2.806745482906775613e-01 1.156825451709322605e+00
2.810535886890465074e-01 1.162500000000000089e+00
2.811468798971925587e-01 1.168646879897192736e+00
2.811490777555763487e-01 1.168850922244423884e+00
2.811592383949660379e-01 1.174999999999999822e+00
2.808542189493565822e-01 1.180854218949356493e+00
2.807995332839934299e-01 1.181700466716006481e+00
2.798771436249254951e-01 1.192377143624925528e+00
2.795067399729507240e-01 1.195493260027049365e+00
2.789911201279318131e-01 1.199999999999999956e+00
2.783665649036943801e-01 1.203366564903694202e+00
2.769546452067115361e-01 1.210545354793288508e+00
2.766163798792119488e-01 1.212499999999999911e+00
2.762723820919529838e-01 1.213772382091953039e+00
2.750585778933356540e-01 1.218750000000000000e+00
2.736691866993449240e-01 1.223669186699344991e+00
2.732545693747793214e-01 1.225000000000000089e+00
2.724980179224055776e-01 1.227501982077594533e+00
2.707053233407364923e-01 1.233205323340736737e+00
2.687500000000000444e-01 1.238460475131546223e+00
2.673477664384484864e-01 1.242347766438448353e+00
2.654257768262736628e-01 1.247074223173726182e+00
2.642675647090981239e-01 1.250000000000000000e+00
2.637109719761021043e-01 1.251210971976101982e+00
2.625000000000000111e-01 1.253669078406819404e+00
2.596442811320026633e-01 1.259644281132002774e+00
2.562499999999999778e-01 1.266017266825442800e+00
2.553061617070884193e-01 1.267806161707088153e+00
2.527105528471007556e-01 1.272289447152899378e+00
2.511637002622394976e-01 1.274999999999999689e+00
2.507153483089671897e-01 1.275715348308967156e+00
2.500000000000000000e-01 1.276778585750524275e+00
2.457940708558194465e-01 1.283294070855819591e+00
2.428215113069547293e-01 1.287500000000000089e+00
2.406001323617250054e-01 1.290600132361725105e+00
2.374999999999999889e-01 1.294535989477396232e+00
2.350945064263497697e-01 1.297594506426349881e+00
2.331347041331312542e-01 1.300000000000000044e+00
2.294144859975478234e-01 1.304414485997547724e+00
2.250000000000000056e-01 1.309294773631132447e+00
2.234604413875159179e-01 1.310960441387515996e+00
2.187500000000000000e-01 1.315786627807087328e+00
2.172939396109878907e-01 1.317293939610987952e+00
2.125000000000000222e-01 1.321762918974502599e+00
2.108111345019288152e-01 1.323311134501929054e+00
2.089099375228040401e-01 1.325000000000000178e+00
2.041474774551463311e-01 1.329147477455146387e+00
2.000000000000000111e-01 1.332436079072214064e+00
1.971537467345721162e-01 1.334653746734572266e+00
1.933485875963172618e-01 1.337499999999999911e+00
1.900129564155876305e-01 1.340012956415587597e+00
1.843803869429930242e-01 1.343750000000000000e+00
1.825165669320097384e-01 1.345016566932009550e+00
1.761344718458536518e-01 1.348865528154146398e+00
1.747154706508703970e-01 1.349715470650870497e+00
1.741983808757725516e-01 1.350000000000000089e+00
1.666664310230025758e-01 1.354166431023002826e+00
1.624999999999999778e-01 1.356327102817466379e+00
1.583198064620016665e-01 1.358319806462001900e+00
1.562500000000000000e-01 1.359314417049446000e+00
1.509878316815408683e-01 1.361512168318459004e+00
1.499999999999999944e-01 1.361934524111930722e+00
1.495995967908210766e-01 1.362099596790821154e+00
1.437499999999999889e-01 1.364357433487457527e+00
1.405425833693298987e-01 1.365542583369329988e+00
1.375000000000000111e-01 1.366643752580010807e+00
1.315891207988660327e-01 1.368410879201133801e+00
1.312500000000000056e-01 1.368508739278451403e+00
1.310672498713921497e-01 1.368567249871392111e+00
1.250000000000000000e-01 1.370202216359942993e+00
1.211478165495340903e-01 1.371147816549533882e+00
1.187499999999999944e-01 1.371760079881523486e+00
1.151317907773084792e-01 1.372368209222691426e+00
1.125000000000000028e-01 1.372832751374991833e+00
1.106684385850355973e-01 1.373168438585035567e+00
1.062500000000000111e-01 1.373905245373669759e+00
1.005095230841739629e-01 1.374490476915825932e+00
1.000000000000000056e-01 1.374533173073916092e+00
9.957942163072899810e-02 1.374579421630728993e+00
9.375000000000000000e-02 1.375038507368496088e+00
8.769210931670774756e-02 1.375192109316707878e+00
8.749999999999999445e-02 1.375207153825318107e+00
8.730431310317382509e-02 1.375195686896826253e+00
8.124999999999998890e-02 1.375146185038940372e+00
7.523717559219955664e-02 1.374762824407800510e+00
7.499999999999999722e-02 1.374739586605800312e+00
7.471797174246590234e-02 1.374717971742465794e+00
6.875000000000000555e-02 1.374153382541749568e+00
6.411893078024027970e-02 1.373381069219759887e+00
6.250000000000000000e-02 1.373077417575917281e+00
6.011318946605431757e-02 1.372613189466054262e+00
5.625000000000000833e-02 1.371907504025691171e+00
5.379014191240204246e-02 1.371209858087597988e+00
5.000000000000000278e-02 1.370145462762869304e+00
4.424774773231936187e-02 1.368252252267680547e+00
4.375000000000000416e-02 1.368061180786414699e+00
4.261572741999528069e-02 1.367615727419995153e+00
3.750000000000000555e-02 1.365650988136127175e+00
3.536674390205631069e-02 1.364633256097943725e+00
3.125000000000000000e-02 1.362577148901402690e+00
2.719833254127264344e-02 1.360301667458727604e+00
2.500000000000000139e-02 1.358996297613919824e+00
1.963071602774393160e-02 1.355369283972256422e+00
1.286614042121634986e-02 1.350000000000000089e+00
1.265674083630511856e-02 1.349843259163694853e+00
6.344226484617134301e-03 1.343750000000000000e+00
6.293535142649567780e-03 1.343706464857350458e+00
1.032928395842053161e-03 1.337500000000000133e+00
5.044719412802073583e-04 1.336995528058720017e+00
0.000000000000000000e+00 1.336590117513379417e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 1.213296474990050111e+00
3.834895706256468187e-04 1.212883489570625528e+00
6.936749234398257181e-04 1.212499999999999911e+00
1.833250693882843138e-03 1.210666749306116952e+00
5.206367684203407412e-03 1.205206367684203306e+00
8.853906172495890764e-03 1.199999999999999956e+00
1.030193739292526063e-02 1.197801937392925398e+00
1.250000000000000069e-02 1.195059310336977987e+00
1.591283783389236400e-02 1.190912837833892457e+00
1.875000000000000278e-02 1.187736086962438931e+00
2.184303126475634765e-02 1.184343031264756263e+00
2.500000000000000139e-02 1.181279447065975319e+00
2.820265016930193630e-02 1.178202650169301924e+00
3.198756790704969377e-02 1.174999999999999822e+00
3.494430725631827300e-02 1.172444307256318208e+00
3.750000000000000555e-02 1.170529883408420346e+00
4.221167526199822578e-02 1.167211675261998316e+00
4.969888620910881127e-02 1.162499999999999867e+00
4.988006953760747153e-02 1.162380069537607419e+00
5.000000000000000278e-02 1.162309179913256552e+00
5.039324155052109927e-02 1.162106758449478860e+00
5.802574374522455336e-02 1.158025743745224601e+00
6.212685917525976459e-02 1.156250000000000000e+00
6.668346602310218363e-02 1.154183466023102067e+00
7.307184837417105006e-02 1.151928151625828844e+00
7.596317932233569159e-02 1.150963179322335606e+00
7.970062690472706768e-02 1.149999999999999911e+00
8.582035665099696509e-02 1.148320356650996743e+00
8.750000000000000833e-02 1.147876419938902881e+00
8.997583029845279690e-02 1.147524169701547248e+00
9.643210561630780053e-02 1.146432105616307595e+00
1.000000000000000056e-01 1.145862274305952333e+00
1.043266214035124678e-01 1.145673378596487435e+00
1.079896123157162158e-01 1.145489612315716110e+00
1.125000000000000167e-01 1.145253213206752996e+00
1.170377160913650266e-01 1.145462283908634804e+00
1.206198652558161943e-01 1.145619865255816050e+00
1.250000000000000000e-01 1.145781796064793134e+00
1.286917560083470913e-01 1.146308243991652764e+00
1.346746861724802680e-01 1.147174686172480085e+00
1.375000000000000111e-01 1.147521267654311172e+00
1.395008064096476263e-01 1.147999193590352185e+00
1.478345679246534372e-01 1.149999999999999911e+00
1.495939152803368588e-01 1.150406084719663102e+00
1.499999999999999944e-01 1.150524051011398541e+00
1.507493919492193801e-01 1.150749391949219325e+00
1.590644409532702697e-01 1.153435559046729786e+00
1.662593371797075059e-01 1.156250000000000000e+00
1.680664631437341072e-01 1.156933536856265876e+00
1.705409147811168258e-01 1.158040914781116815e+00
1.766602269283898408e-01 1.160839773071610237e+00
1.796640989614336770e-01 1.162500000000000089e+00
1.847515494932656932e-01 1.165248450506734423e+00
1.875000000000000000e-01 1.166864500394742210e+00
1.925000576479846126e-01 1.169999942352015321e+00
1.997263914874445878e-01 1.174999999999999822e+00
1.998858008444592549e-01 1.175114199155540717e+00
2.000000000000000111e-01 1.175198856501734168e+00
2.008825907702387614e-01 1.175882590770238600e+00
2.069355051865533479e-01 1.180564494813446608e+00
2.125000000000000222e-01 1.185261925098813895e+00
2.137055431412934192e-01 1.186294456858706603e+00
2.187500000000000000e-01 1.191160337076510478e+00
2.200680971031552802e-01 1.192431902896844864e+00
2.250000000000000056e-01 1.197594244794777829e+00
2.261723992096841551e-01 1.198827600790315806e+00
2.271856770046163376e-01 1.199999999999999956e+00
2.319240086556380864e-01 1.205575991344361775e+00
2.368557599904766997e-01 1.211855759990476678e+00
2.373621880519544702e-01 1.212499999999999911e+00
2.374228050193266937e-01 1.212577194980673179e+00
2.418217486528093096e-01 1.218750000000000000e+00
2.426243888379420177e-01 1.219875611162058116e+00
2.458885850048014299e-01 1.225000000000000089e+00
2.474603816039642745e-01 1.227539618396035870e+00
2.500000000000000000e-01 1.231979455424832892e+00
2.520550277715187248e-01 1.235444972228481264e+00
2.562499999999999778e-01 1.243724620592493002e+00
2.562588394104978740e-01 1.243741160589502126e+00
2.562731676459406582e-01 1.243773167645940703e+00
2.591255120145593560e-01 1.250000000000000000e+00
2.601476434735893184e-01 1.252352356526410748e+00
2.625000000000000111e-01 1.258295643048525259e+00
2.637328021821675472e-01 1.261267197817832475e+00
2.650148448344153418e-01 1.265014844834415175e+00
2.668980183948918006e-01 1.270601981605108177e+00
2.682868743787200638e-01 1.274999999999999911e+00
2.697293590713591427e-01 1.280270640928640846e+00
2.700322880223511302e-01 1.281250000000000000e+00
2.703604043403436408e-01 1.282860404340343763e+00
2.714393408111954731e-01 1.287500000000000089e+00
2.720743294796563738e-01 1.290425670520343626e+00
2.735994315012921785e-01 1.298599431501292090e+00
2.738286559146229093e-01 1.299999999999999822e+00
2.739969292973025716e-01 1.301003070702697384e+00
2.750000000000000222e-01 1.309099032326091594e+00
2.753897474697308279e-01 1.312110252530269250e+00
2.754646681644451478e-01 1.312964668164445126e+00
2.762026472215587947e-01 1.323797352778441239e+00
2.763058343901403924e-01 1.324999999999999956e+00
2.762883666244415060e-01 1.326288366624441384e+00
2.763016325342708690e-01 1.336198367465728953e+00
2.763294897224291002e-01 1.337499999999999911e+00
2.762261679535593650e-01 1.338726167953559143e+00
2.759824551465435150e-01 1.343750000000000000e+00
2.755523484717814497e-01 1.349447651528218550e+00
2.755348068616282342e-01 1.350000000000000089e+00
2.754671229311010383e-01 1.350467122931101160e+00
2.750000000000000222e-01 1.354079759053539167e+00
2.740683834308152989e-01 1.361568383430815210e+00
2.737277630908325765e-01 1.363772236909167379e+00
2.722129953802986391e-01 1.372212995380298617e+00
2.706121877769633866e-01 1.379387812223036525e+00
2.699055367418368157e-01 1.382405536741836638e+00
2.687500000000000444e-01 1.386356398139530821e+00
2.671255151558759589e-01 1.392125515155875792e+00
2.655465572406289221e-01 1.396953442759371056e+00
2.645926806397637110e-01 1.399999999999999689e+00
2.640024729804827386e-01 1.401502472980482583e+00
2.621590092338181854e-01 1.406250000000000000e+00
2.604199221967573030e-01 1.410419922196757270e+00
2.595258642256024206e-01 1.412500000000000089e+00
2.571119045348634891e-01 1.417888095465136500e+00
2.565814762473823119e-01 1.419081476247382234e+00
2.537226558853791780e-01 1.424999999999999822e+00
2.524441528311629490e-01 1.427444152831162771e+00
2.500000000000000000e-01 1.431669106893396659e+00
2.478806222522417224e-01 1.435380622252241611e+00
2.465955526020094102e-01 1.437500000000000000e+00
2.431083138233403884e-01 1.443108313823340483e+00
2.405488428418248448e-01 1.446951157158175238e+00
2.385406312023055642e-01 1.449999999999999956e+00
2.381146198707759787e-01 1.450614619870775890e+00
2.374999999999999889e-01 1.451412641202535658e+00
2.327638359979656568e-01 1.457763835997965440e+00
2.289777214993104493e-01 1.462499999999999911e+00
2.271748283108933897e-01 1.464674828310893240e+00
2.235508535435038469e-01 1.468750000000000000e+00
2.212779424530186834e-01 1.471277942453018683e+00
2.176820900660396407e-01 1.475000000000000089e+00
2.151479925642258428e-01 1.477647992564226076e+00
2.125000000000000222e-01 1.480191609021932919e+00
2.087473785080834754e-01 1.483747378508083692e+00
2.062500000000000167e-01 1.485966241761925932e+00
2.021062084725858687e-01 1.489606208472585847e+00
2.000000000000000111e-01 1.491304236673383077e+00
1.951790425984397115e-01 1.495179042598439700e+00
1.886695211642844539e-01 1.500000000000000000e+00
1.880090411092682490e-01 1.500509041109268082e+00
1.875000000000000000e-01 1.500868891941517180e+00
1.850016782432137852e-01 1.502498321756786215e+00
1.804969156402267405e-01 1.505496915640226696e+00
1.749999999999999889e-01 1.508885597976004966e+00
1.727188652031091953e-01 1.510218865203109218e+00
1.687499999999999833e-01 1.512456220190501188e+00
1.646493993048345761e-01 1.514649399304834443e+00
1.624999999999999778e-01 1.515745075360743321e+00
1.564064368767268121e-01 1.518593563123273205e+00
1.562500000000000000e-01 1.518665632969761425e+00
1.561932079886106661e-01 1.518693207988610627e+00
1.499999999999999944e-01 1.521277687844930782e+00
1.473744634300427903e-01 1.522374463430042679e+00
1.402552350008592907e-01 1.524999999999999911e+00
1.382671044853249487e-01 1.525767104485324932e+00
1.360708761619860152e-01 1.526429123838013879e+00
1.286186546961465837e-01 1.528618654696146439e+00
1.191326932910731218e-01 1.530867306708926900e+00
1.185006077112693013e-01 1.531000607711269224e+00
1.169684507211633528e-01 1.531250000000000000e+00
1.078030315196832761e-01 1.532803031519683223e+00
1.042771368538449595e-01 1.533222863146154857e+00
1.000000000000000056e-01 1.533661309378010262e+00
9.640281793197730265e-02 1.533902817931977136e+00
9.089854070463650182e-02 1.534101459295363457e+00
8.408972879442411230e-02 1.534089728794424179e+00
7.864729800513463320e-02 1.533852701994865342e+00
7.055948288303010019e-02 1.533059482883030178e+00
6.735537229859119013e-02 1.532644627701408746e+00
6.047644905958287492e-02 1.531250000000000000e+00
5.693044509253709917e-02 1.530569554907462937e+00
5.508078115940188285e-02 1.530080781159401937e+00
5.000000000000000278e-02 1.528766546336291388e+00
4.721554406834907458e-02 1.527784455931650687e+00
4.016987536017819355e-02 1.524999999999999911e+00
3.824475499982348675e-02 1.524255245000176506e+00
3.750000000000000555e-02 1.523906558644884557e+00
3.534980759873040945e-02 1.522849807598730454e+00
2.989114037303349306e-02 1.520108859626966513e+00
2.500000000000000139e-02 1.517187917791220197e+00
2.217959028095218416e-02 1.515320409719047801e+00
1.875000000000000278e-02 1.512822453845851900e+00
1.510670539625042809e-02 1.509893294603749547e+00
1.250000000000000069e-02 1.507714455121324182e+00
8.589814702346472083e-03 1.503910185297653523e+00
5.358773415882343155e-03 1.500000000000000000e+00
2.681218361697932859e-03 1.497318781638302010e+00
0.000000000000000000e+00 1.494678957737777036e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 8.997911258674015089e-01
4.345399749787813223e-03 8.918453997497878261e-01
7.040905327614661174e-03 8.874999999999999556e-01
9.012523349608676793e-03 8.840125233496086699e-01
1.250000000000000069e-02 8.788090265221715214e-01
1.406448522370733374e-02 8.765644852237073348e-01
1.521993556828376767e-02 8.750000000000000000e-01
1.941150046774557658e-02 8.694115004677456238e-01
2.500000000000000139e-02 8.627739667965957926e-01
2.512837443532936824e-02 8.626283744353293592e-01
2.524735215381256753e-02 8.625000000000000444e-01
3.032005016797759828e-02 8.571799498320223920e-01
3.120576492602059049e-02 8.562499999999999556e-01
3.122738614833410475e-02 8.562273861483340465e-01
3.184685501767579169e-02 8.556531449823241431e-01
3.771097438114391631e-02 8.502109743811439024e-01
3.795894350730675409e-02 8.499999999999999778e-01
4.454590592552726269e-02 8.445459059255272516e-01
5.000000000000000278e-02 8.405143285144073273e-01
5.177523939747726012e-02 8.392752393974771685e-01
5.462522043651305004e-02 8.374999999999999112e-01
5.942741041769578070e-02 8.344274104176956364e-01
6.250000000000000000e-02 8.326893324445155953e-01
6.759034756603371497e-02 8.300903475660337261e-01
7.184095728178604978e-02 8.281590427182139447e-01
7.499999999999999722e-02 8.267302908994508259e-01
7.622242727755242087e-02 8.262224272775523515e-01
7.954788424204685404e-02 8.249999999999999556e-01
8.531561445001913102e-02 8.228156144500191616e-01
8.749999999999999445e-02 8.220478137667652785e-01
9.139275062179479103e-02 8.211072493782052284e-01
9.513104766608518337e-02 8.201310476660851334e-01
1.000000000000000056e-01 8.189724789166504815e-01
1.056180217906437929e-01 8.181180217906438568e-01
1.062500000000000111e-01 8.179875621044758738e-01
1.070712357274662546e-01 8.179287642725336926e-01
1.125000000000000028e-01 8.172349098201030504e-01
1.169605541596717979e-01 8.169605541596717257e-01
1.187499999999999944e-01 8.167733659731449825e-01
1.206926612144855193e-01 8.168073387855143697e-01
1.250000000000000000e-01 8.166966816569782850e-01
1.293378285121309923e-01 8.168378285121310478e-01
1.312500000000000056e-01 8.168178372698601253e-01
1.329888285514325141e-01 8.170111714485674970e-01
1.375000000000000111e-01 8.173142912651176761e-01
1.430458739728602824e-01 8.180458739728603268e-01
1.437499999999999889e-01 8.180991259922678616e-01
1.442883261249323645e-01 8.182116738750676577e-01
1.499999999999999944e-01 8.190851121001604396e-01
1.547880375631921490e-01 8.202119624368078288e-01
1.587050114806748125e-01 8.212050114806748180e-01
1.624999999999999778e-01 8.220920079920968071e-01
1.646707355751294843e-01 8.228292644248703658e-01
1.707223027024400708e-01 8.249999999999999556e-01
1.738931747278752160e-01 8.261068252721247562e-01
1.749999999999999889e-01 8.265333347921576257e-01
1.776532674791392319e-01 8.276532674791392541e-01
1.826999582048046689e-01 8.298000417951953978e-01
1.875000000000000000e-01 8.320903965840770189e-01
1.910562541241663248e-01 8.339437458758336419e-01
1.972171637440676972e-01 8.374999999999999112e-01
1.989910187472125891e-01 8.385089812527873887e-01
2.000000000000000111e-01 8.391423253218678324e-01
2.048396339632393703e-01 8.423396339632392982e-01
2.065450747526915709e-01 8.434549252473084735e-01
2.069358718485223292e-01 8.437500000000000000e-01
2.137679667045403187e-01 8.487320332954596536e-01
2.152923762432847332e-01 8.499999999999999778e-01
2.206438958486988400e-01 8.543561041513010323e-01
2.227056981469212604e-01 8.562499999999999556e-01
2.271784040457575649e-01 8.603215959542425129e-01
2.293214132330033683e-01 8.625000000000000444e-01
2.333386102860520173e-01 8.666613897139480160e-01
2.374999999999999889e-01 8.713195913200322273e-01
2.392443885098713419e-01 8.732556114901285360e-01
2.406543458800810553e-01 8.750000000000001110e-01
2.447491267730908526e-01 8.802508732269090919e-01
2.498167844956234174e-01 8.873167844956234562e-01
2.499480910274839429e-01 8.874999999999999556e-01
2.499696590415625419e-01 8.875303409584374137e-01
2.500000000000000000e-01 8.875765572675478055e-01
2.548429984988431762e-01 8.951570015011568460e-01
2.577058600417351242e-01 9.000000000000001332e-01
2.594032761715542312e-01 9.030967238284457466e-01
2.611041406853254476e-01 9.062500000000000000e-01
2.636550428339885510e-01 9.113449571660116044e-01
2.642291349233717446e-01 9.125000000000001998e-01
2.654818493924191447e-01 9.154818493924191669e-01
2.674712138039481157e-01 9.200287861960518843e-01
2.694506588618181819e-01 9.250000000000000444e-01
2.709133931838170195e-01 9.290866068161830471e-01
2.729808555325278219e-01 9.354808555325277997e-01
2.739251970488953969e-01 9.385748029511046253e-01
2.750000000000000222e-01 9.426426545523042266e-01
2.765728344196725086e-01 9.484271655803274692e-01
2.769886625477244735e-01 9.500000000000000666e-01
2.774148358372875434e-01 9.524148358372874767e-01
2.786485448430148226e-01 9.588514551569851108e-01
2.793341687203237944e-01 9.624999999999999112e-01
2.799229553844994056e-01 9.674229553844994056e-01
2.800630618791191684e-01 9.687500000000000000e-01
2.802051789951288674e-01 9.697948210048711326e-01
2.807894953231828139e-01 9.749999999999998668e-01
2.811641287406888012e-01 9.811641287406887013e-01
2.811669237096414697e-01 9.812499999999999556e-01
2.811730894269149350e-01 9.813269105730849651e-01
2.814118644819983972e-01 9.875000000000000444e-01
2.813640281028825241e-01 9.936359718971176092e-01
2.813599399996973283e-01 9.938599399996973505e-01
2.812150523894851872e-01 1.000000000000000000e+00
2.807798326191845995e-01 1.005779832619184688e+00
2.806842531849900735e-01 1.006815746815010071e+00
2.795385635395982726e-01 1.017038563539598206e+00
2.789393765091812138e-01 1.021060623490818609e+00
2.783832263670622531e-01 1.024999999999999911e+00
2.777683033468278384e-01 1.027768303346827672e+00
2.770052664166688938e-01 1.031250000000000000e+00
2.757265136860008736e-01 1.036773486313999237e+00
2.755851110622493105e-01 1.037500000000000089e+00
2.754524768695538195e-01 1.037952476869553831e+00
2.750000000000000222e-01 1.039447714993721794e+00
2.726430756219371809e-01 1.047643075621937259e+00
2.718988074073562244e-01 1.050000000000000044e+00
2.703391588712847904e-01 1.054660841128715276e+00
2.695406238651450459e-01 1.057040623865144857e+00
2.687500000000000444e-01 1.058994067699602137e+00
2.660423143444409777e-01 1.066042314344441078e+00
2.625000000000000111e-01 1.073896454600415495e+00
2.621546284226130563e-01 1.074654628422613278e+00
2.619877324852291078e-01 1.075000000000000178e+00
2.614882261644507766e-01 1.076011773835549246e+00
2.579832936795091736e-01 1.082983293679509185e+00
2.555571035159811544e-01 1.087500000000000133e+00
2.535102958579696364e-01 1.091010295857969714e+00
2.500000000000000000e-01 1.096682642262345020e+00
2.487304068098760146e-01 1.098730406809876214e+00
2.478807303135478479e-01 1.100000000000000089e+00
2.436982470337638318e-01 1.106198247033763904e+00
2.434265874196319124e-01 1.106573412580368343e+00
2.384525716806884243e-01 1.113452571680688452e+00
2.374999999999999889e-01 1.114638729944019024e+00
2.329462344974164711e-01 1.120446234497416427e+00
2.312500000000000111e-01 1.122414853751409369e+00
2.271902817739742120e-01 1.127190281773974290e+00
2.249999999999999778e-01 1.129555542801512713e+00
2.211903367261840447e-01 1.133690336726184134e+00
2.187500000000000000e-01 1.136138129937771746e+00
2.149456591047581855e-01 1.139945659104758091e+00
2.125000000000000222e-01 1.142183925933710542e+00
2.084325026083863330e-01 1.145932502608386194e+00
2.036884953584131019e-01 1.149999999999999911e+00
2.017045393645299778e-01 1.151704539364529767e+00
2.000000000000000111e-01 1.153058474283174428e+00
1.946869131580791223e-01 1.157186913158078978e+00
1.881884887624768743e-01 1.161811511237523131e+00
1.873831402911519395e-01 1.162383140291151973e+00
1.872060265175532201e-01 1.162500000000000089e+00
1.798407613234777602e-01 1.167340761323477860e+00
1.749999999999999889e-01 1.170273524541354471e+00
1.720138146040670890e-01 1.172013814604067061e+00
1.666254954655047305e-01 1.174999999999999822e+00
1.639969991331058086e-01 1.176496999133105792e+00
1.624999999999999778e-01 1.177294664263932367e+00
1.581780657264776069e-01 1.179321934273522388e+00
1.555744541588215402e-01 1.180574454158821451e+00
1.499999999999999944e-01 1.183026654128004784e+00
1.468286373776865883e-01 1.184328637377686455e+00
1.384175313804370810e-01 1.187500000000000000e+00
1.377621734401430487e-01 1.187762173440142899e+00
1.374999999999999833e-01 1.187860710391309027e+00
1.369872562391665771e-01 1.188012743760833434e+00
1.312500000000000056e-01 1.189858347830757390e+00
1.282822078539831434e-01 1.190782207853983365e+00
1.250000000000000000e-01 1.191744497058454533e+00
1.193943884190585003e-01 1.193105611580941527e+00
1.187499999999999944e-01 1.193252021754200198e+00
1.183557262672190191e-01 1.193355726267218975e+00
1.124999999999999889e-01 1.194566835294424312e+00
1.078523362481566689e-01 1.195352336248156622e+00
1.041149207198866500e-01 1.195885079280113450e+00
1.000000000000000056e-01 1.196423696251314173e+00
9.673508858593408977e-02 1.196735088585934026e+00
9.030471825235990291e-02 1.197195281747640117e+00
8.749999999999999445e-02 1.197318752302856337e+00
8.489008858391181023e-02 1.197390088583911716e+00
7.768566453296799068e-02 1.197314335467031921e+00
7.500000000000001110e-02 1.197159235822138790e+00
7.195622355873136644e-02 1.196956223558731214e+00
6.613814819814083090e-02 1.196361851801859277e+00
6.250000000000000000e-02 1.195831732149614579e+00
5.736358839943431903e-02 1.194863588399434295e+00
5.550053113364974283e-02 1.194499468866350167e+00
5.000000000000000278e-02 1.193249613222228778e+00
4.561085306610623835e-02 1.191889146933893917e+00
3.981619097231096222e-02 1.189816190972311061e+00
3.750000000000000555e-02 1.189035963684457187e+00
3.643414136277964288e-02 1.188565858637220307e+00
3.125000000000000000e-02 1.186170798390642211e+00
2.804794327075638832e-02 1.184452056729243585e+00
2.500000000000000139e-02 1.182750732796488569e+00
2.029732882303805080e-02 1.179702671176961815e+00
1.411524533893649194e-02 1.174999999999999822e+00
1.318571625296454525e-02 1.174314283747035281e+00
1.250000000000000069e-02 1.173772446412790327e+00
6.717695910032724614e-03 1.168282304089967250e+00
1.620783982567590431e-03 1.162499999999999867e+00
7.707577047626674484e-04 1.161729242295237219e+00
0.000000000000000000e+00 1.161112756103165777e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.049679005575096635e+00
1.566625634930677571e-04 1.049843337436507040e+00
2.710977689425562586e-04 1.050000000000000044e+00
5.521943414510111208e-04 1.050552194341451084e+00
4.430915025970192690e-03 1.058069084974029739e+00
6.919480059411577642e-03 1.062500000000000000e+00
8.711784520047356067e-03 1.066288215479952672e+00
1.250000000000000069e-02 1.073101517709329711e+00
1.320592556675383861e-02 1.074294074433246315e+00
1.364889131655166489e-02 1.075000000000000178e+00
1.539514713817795137e-02 1.077895147138177911e+00
1.791739324593835669e-02 1.082082606754061427e+00
2.142105712663824185e-02 1.087499999999999911e+00
2.286543442276416094e-02 1.089634565577235925e+00
2.574542761039912142e-02 1.093750000000000000e+00
2.803373414631188387e-02 1.096966265853688061e+00
3.024132701424592923e-02 1.100000000000000089e+00
3.328518119523486002e-02 1.104214818804765352e+00
3.750000000000000555e-02 1.109922116739612274e+00
3.860687244308584620e-02 1.111393127556914218e+00
4.375000000000000416e-02 1.118317379105364662e+00
4.393584998513317547e-02 1.118564150014866865e+00
4.501493765121642593e-02 1.120014937651216291e+00
4.927379364489561236e-02 1.125726206355104342e+00
5.000000000000000278e-02 1.126683890621717588e+00
5.462490579090904796e-02 1.132875094209091049e+00
5.625000000000000139e-02 1.135044782869538471e+00
5.996602314175077109e-02 1.140033976858249032e+00
6.250000000000000000e-02 1.143436179668093633e+00
6.529498051129022096e-02 1.147205019488709787e+00
6.732556121590034526e-02 1.149999999999999911e+00
7.056256485519737942e-02 1.154437435144802571e+00
7.189212389601082331e-02 1.156250000000000000e+00
7.578722508039872907e-02 1.161712774919601454e+00
7.635308200398284451e-02 1.162500000000000089e+00
7.933832910489044266e-02 1.166838329104890715e+00
8.090278125786690144e-02 1.169097218742133126e+00
8.486558334970376039e-02 1.174999999999999822e+00
8.592378100250185058e-02 1.176576218997497980e+00
8.749999999999999445e-02 1.178951919012944272e+00
9.091073370678273702e-02 1.184089266293217424e+00
9.309830060579812883e-02 1.187500000000000000e+00
9.578801176034100473e-02 1.191711988239659181e+00
1.000000000000000056e-01 1.198414736611618903e+00
1.006258501310237918e-01 1.199374149868976058e+00
1.010066761980282363e-01 1.199999999999999956e+00
1.024694503296905423e-01 1.202469450329690437e+00
1.053104644203010781e-01 1.207189535579698658e+00
1.083993690958776068e-01 1.212499999999999911e+00
1.099019338039967375e-01 1.215098066196003135e+00
1.120245828561455825e-01 1.218750000000000000e+00
1.144848772375239576e-01 1.223015122762476148e+00
1.156223336333503798e-01 1.225000000000000089e+00
1.189071313499218685e-01 1.231092868650078165e+00
1.192545333803252811e-01 1.231754533380325256e+00
1.232175592344686987e-01 1.239282440765531179e+00
1.250000000000000000e-01 1.242684697148077611e+00
1.275026979699538376e-01 1.247497302030046162e+00
1.287710391507723151e-01 1.250000000000000000e+00
1.316168814089960504e-01 1.255883118591004211e+00
1.322825854289500225e-01 1.257282585428949995e+00
1.356386124753010125e-01 1.264361387524699065e+00
1.375000000000000111e-01 1.268305413995446607e+00
1.396445951803446939e-01 1.272855404819655201e+00
1.406375261923922537e-01 1.274999999999999911e+00
1.431088474124924126e-01 1.280608847412492368e+00
1.433826343713426321e-01 1.281250000000000000e+00
1.435007160190929221e-01 1.281499283980906956e+00
1.460134272484642226e-01 1.287500000000000089e+00
1.472058302917313433e-01 1.290294169708268601e+00
1.499999999999999944e-01 1.296978324930374571e+00
1.509111263296142869e-01 1.299088873670385835e+00
1.512904680454491002e-01 1.300000000000000044e+00
1.520653728902211232e-01 1.302065372890221173e+00
1.544179489378403047e-01 1.308082051062159579e+00
1.561161701776139776e-01 1.312500000000000000e+00
1.578128352880734664e-01 1.317187164711926650e+00
1.594684293755855298e-01 1.321968429375585785e+00
1.604885492353783916e-01 1.325000000000000178e+00
1.610136145055682810e-01 1.326486385494431985e+00
1.624999999999999778e-01 1.330927098493752680e+00
1.641665200292336257e-01 1.335833479970766291e+00
1.647300035117784389e-01 1.337499999999999911e+00
1.656223732639704738e-01 1.340622373263970601e+00
1.665243814421976665e-01 1.343750000000000000e+00
1.670803396694408582e-01 1.345419660330559042e+00
1.684491728816676637e-01 1.350000000000000089e+00
1.698591565981607820e-01 1.355140843401839268e+00
1.706338941916067664e-01 1.358133894191606794e+00
1.723991751307409892e-01 1.365100824869259100e+00
1.745727315175811534e-01 1.374572731517581081e+00
1.747239862951290024e-01 1.375276013704870959e+00
1.749999999999999889e-01 1.376651560618370684e+00
1.768255245779279949e-01 1.385674475422072005e+00
1.776117575004689808e-01 1.390111757500469114e+00
1.786627264690795192e-01 1.396337273530920298e+00
1.792933779949653361e-01 1.399999999999999911e+00
1.798945847420766742e-01 1.404894584742076624e+00
1.800380684794060104e-01 1.406250000000000000e+00
1.802021046310307018e-01 1.407297895368969431e+00
1.808564462830942465e-01 1.412500000000000089e+00
1.814128781296314163e-01 1.418587121870368506e+00
1.814415759736290878e-01 1.418941575973629465e+00
1.819276681835041432e-01 1.424999999999999822e+00
1.822225938025119618e-01 1.430277406197487888e+00
1.823159756266863885e-01 1.432315975626686333e+00
1.826223898800961587e-01 1.442377610119903952e+00
1.826557602998389318e-01 1.445155760299838832e+00
1.826592256221633570e-01 1.449999999999999956e+00
1.825750503218991350e-01 1.454924949678100710e+00
1.825107235863436261e-01 1.457510723586343371e+00
1.823141989166703336e-01 1.462499999999999911e+00
1.820078964378358810e-01 1.467992103562164141e+00
1.819985277182712413e-01 1.468750000000000000e+00
1.819132004837114847e-01 1.469413200483711490e+00
1.814687533181746915e-01 1.475000000000000089e+00
1.808580000521912146e-01 1.480858000052191370e+00
1.807579288787981575e-01 1.481742071121202153e+00
1.794654687186101605e-01 1.491965468718610133e+00
1.788733659601010606e-01 1.496126634039898873e+00
1.783460714392403057e-01 1.500000000000000000e+00
1.778060644114817235e-01 1.502806064411481568e+00
1.761790616313125835e-01 1.511320938368687194e+00
1.757997156896966007e-01 1.513299715689696567e+00
1.749999999999999889e-01 1.516807790972805492e+00
1.735126088349830953e-01 1.523512608834983073e+00
1.731341775758467594e-01 1.524999999999999911e+00
1.725798735593347122e-01 1.527420126440665271e+00
1.717061253462248416e-01 1.531250000000000000e+00
1.710368410836614617e-01 1.533536841083661617e+00
1.699314208524928538e-01 1.537500000000000089e+00
1.683013061068555916e-01 1.543301306106855897e+00
1.679395863763191721e-01 1.544560413623681017e+00
1.663919508075440423e-01 1.550000000000000044e+00
1.654412367743891554e-01 1.552941236774389111e+00
1.624999999999999778e-01 1.562016419903810682e+00
1.623793130531273332e-01 1.562379313053127383e+00
1.623367315194214067e-01 1.562500000000000000e+00
1.622559956656471902e-01 1.562744004334352788e+00
1.591077609200922394e-01 1.571607760920092467e+00
1.578680568336704448e-01 1.575000000000000178e+00
1.557539653635003074e-01 1.580753965363500324e+00
1.551496998241164715e-01 1.582350300175883628e+00
1.532321742284788735e-01 1.587500000000000133e+00
1.522764788403824510e-01 1.589776478840382534e+00
1.499999999999999944e-01 1.595290296279631814e+00
1.486241007564098882e-01 1.598624100756410149e+00
1.480202857497085467e-01 1.600000000000000089e+00
1.466413852624957048e-01 1.603358614737504517e+00
1.449396174967843842e-01 1.607439617496784656e+00
1.437499999999999889e-01 1.610117009262252985e+00
1.411332500998067341e-01 1.616133250099806684e+00
1.375000000000000111e-01 1.624264409271343856e+00
1.372703231137088475e-01 1.624770323113708947e+00
1.368935500126894911e-01 1.625606449987310631e+00
1.333500476343487950e-01 1.633350047634348989e+00
1.312500000000000056e-01 1.637745814635650055e+00
1.293111844376213515e-01 1.641811184437621085e+00
1.256550837493609074e-01 1.649344916250639059e+00
1.253474008821779395e-01 1.649999999999999911e+00
1.252279377963760876e-01 1.650227937796375999e+00
1.222510563801072619e-01 1.656250000000000000e+00
1.210452223764087731e-01 1.658545222376409001e+00
1.190011657698235303e-01 1.662500000000000089e+00
1.167993913240912285e-01 1.666799391324091495e+00
1.125857851002750876e-01 1.674914214899724696e+00
1.125425929885567888e-01 1.674999999999999822e+00
1.125277123263111329e-01 1.675027712326310869e+00
1.125000000000000028e-01 1.675078758480253782e+00
1.082208440362228963e-01 1.683220844036222852e+00
1.059445189834129775e-01 1.687500000000000000e+00
1.038479891597792470e-01 1.691347989159779353e+00
1.000000000000000056e-01 1.698296172384175184e+00
9.938114647159748682e-02 1.699381146471597326e+00
9.903865407014388056e-02 1.699999999999999956e+00
9.788331950791888392e-02 1.702116680492081091e+00
9.493256887203939398e-02 1.707432568872039091e+00
9.211873362402941967e-02 1.712499999999999911e+00
9.045371062842351428e-02 1.715453710628423556e+00
8.853605223189731088e-02 1.718750000000000000e+00
8.585188639908486463e-02 1.723351886399084876e+00
8.487021695966318058e-02 1.725000000000000089e+00
8.134596130722149265e-02 1.731154038692778618e+00
8.127638243856932787e-02 1.731276382438569517e+00
8.124999999999998890e-02 1.731320671896593888e+00
7.669202979631006833e-02 1.739192029796310157e+00
7.500000000000001110e-02 1.741987184039077263e+00
7.201922312559816408e-02 1.747019223125598097e+00
7.025479355634361989e-02 1.750000000000000000e+00
6.737895699918763914e-02 1.754878956999187611e+00
6.331668073773906447e-02 1.761683319262260961e+00
6.271151216860043620e-02 1.762711512168600336e+00
6.250000000000000000e-02 1.763049707197917648e+00
5.801293883492267267e-02 1.770512938834922334e+00
5.531357673049658308e-02 1.774999999999999911e+00
5.329020138046368371e-02 1.778290201380463564e+00
5.000000000000000278e-02 1.783697629700014442e+00
4.854418249772118887e-02 1.786044182497721344e+00
4.763571383039050255e-02 1.787500000000000089e+00
4.417251666965909401e-02 1.793327483330340977e+00
4.385698534072745430e-02 1.793856985340727572e+00
4.022993945946692906e-02 1.800000000000000044e+00
3.921209569142680706e-02 1.801712095691426763e+00
3.750000000000000555e-02 1.804538184995138073e+00
3.451085823745994596e-02 1.809510858237459718e+00
3.125000000000000000e-02 1.815254477277350231e+00
2.996234841630428247e-02 1.817462348416304385e+00
2.678684031356938500e-02 1.823213159686430718e+00
2.581149987570857673e-02 1.824999999999999956e+00
2.552248703109084513e-02 1.825522487031090879e+00
2.500000000000000139e-02 1.826462168934697150e+00
2.111348411704670747e-02 1.833613484117046610e+00
1.909587060786110263e-02 1.837499999999999911e+00
1.686497337783171915e-02 1.841864973377831838e+00
1.590115730102720573e-02 1.843750000000000000e+00
1.346038319843884459e-02 1.849039616801561259e+00
1.301720203547499823e-02 1.850000000000000089e+00
1.284425670989545673e-02 1.850344256709895330e+00
1.250000000000000069e-02 1.851079230245143536e+00
8.994127157963372615e-03 1.858994127157963305e+00
6.250000000000000347e-03 1.865360430439154449e+00
5.268196804037719380e-03 1.867768196804037828e+00
3.937305784368683170e-03 1.871062694215631206e+00
2.326485928347465839e-03 1.875000000000000000e+00
1.559182933593650840e-03 1.876559182933593695e+00
0.000000000000000000e+00 1.878015483486149773e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 6.024327442821282297e-01
3.600743004967113525e-03 6.088992569950328893e-01
5.678901132728266833e-03 6.125000000000000444e-01
7.788300163668430975e-03 6.172116998363316176e-01
1.113465892808818310e-02 6.236346589280881147e-01
1.180262666557588963e-02 6.250000000000000000e-01
1.203460047410608545e-02 6.254653995258938615e-01
1.250000000000000069e-02 6.262880702710917902e-01
1.650219327750805653e-02 6.334978067224918963e-01
1.883759975507693155e-02 6.374999999999999556e-01
2.113659885068994854e-02 6.413634011493100084e-01
2.264301376320471126e-02 6.437500000000000444e-01
2.592432218666875302e-02 6.490756778133313087e-01
2.652805969384203211e-02 6.500000000000000222e-01
2.904912363723207575e-02 6.540491236372321104e-01
3.041117004071274693e-02 6.562500000000000000e-01
3.074546317986913066e-02 6.567545368201308520e-01
3.435916007155142421e-02 6.625000000000000888e-01
3.558120465309916325e-02 6.644187953469009589e-01
3.750000000000000555e-02 6.673796576828598948e-01
4.046416924163597634e-02 6.720358307583640389e-01
4.230134074792851751e-02 6.750000000000000444e-01
4.522927378608606469e-02 6.797707262139139894e-01
4.975049315017091717e-02 6.872504931501709491e-01
4.993691863948477444e-02 6.875630813605152492e-01
5.000000000000000278e-02 6.876662582037723626e-01
5.456999196059905688e-02 6.954300080394009154e-01
5.717328429218933306e-02 6.999999999999999556e-01
5.908397336923754128e-02 7.034160266307624143e-01
6.250000000000000000e-02 7.096555749252588807e-01
6.353105442533855951e-02 7.114689455746613378e-01
6.408958392298000351e-02 7.124999999999999112e-01
6.571554200053936201e-02 7.157155420005393287e-01
6.725622798730050700e-02 7.187500000000000000e-01
6.777946326152586853e-02 7.197205367384741370e-01
7.042487645060060975e-02 7.249999999999999778e-01
7.195961462877620285e-02 7.280403853712237305e-01
7.353754573360150870e-02 7.312499999999999556e-01
7.598241124648798250e-02 7.365175887535120314e-01
7.645421318744882733e-02 7.375000000000000444e-01
7.751539298173784620e-02 7.400153929817379073e-01
7.978955752154248682e-02 7.452104424784574688e-01
8.179230750168814401e-02 7.500000000000000000e-01
8.343477339291402450e-02 7.540652266070859699e-01
8.624843727268721727e-02 7.612484372726870951e-01
8.671645283901589785e-02 7.624999999999999556e-01
8.694342626676059005e-02 7.630565737332394294e-01
8.905075461405212445e-02 7.687500000000000444e-01
9.031329892499433132e-02 7.721867010750056437e-01
9.130975992042467126e-02 7.749999999999999112e-01
9.317781122827673013e-02 7.806778112282767301e-01
9.335480958295985787e-02 7.812500000000000000e-01
9.346012173878276430e-02 7.815398782612172912e-01
9.528611597432409819e-02 7.875000000000000888e-01
9.639381849331105090e-02 7.911061815066890990e-01
9.856385755958549377e-02 7.985638575595854771e-01
9.895285784200667789e-02 8.000000000000000444e-01
9.919063928445702449e-02 8.008093607155430949e-01
1.000000000000000056e-01 8.038657132806810157e-01
1.018202372841381931e-01 8.106797627158618402e-01
1.029645662523576977e-01 8.154645662523577476e-01
1.042283188088783535e-01 8.207716811911216492e-01
1.052186164850528460e-01 8.249999999999999556e-01
1.064598350671961124e-01 8.310401649328038598e-01
1.065633851765207113e-01 8.315633851765206197e-01
1.077304496416354590e-01 8.374999999999999112e-01
1.084830387522727480e-01 8.415169612477272354e-01
1.089625922312860290e-01 8.437500000000000000e-01
1.094420687039122653e-01 8.469420687039121987e-01
1.099442155936652399e-01 8.499999999999998668e-01
1.103242598757947224e-01 8.521757401242052721e-01
1.110402352305273621e-01 8.562499999999999556e-01
1.118408137760300430e-01 8.618408137760301679e-01
1.119251527703861160e-01 8.625000000000000444e-01
1.120054698115248853e-01 8.629945301884751618e-01
1.125000000000000167e-01 8.666072794843493465e-01
1.135183946895051421e-01 8.739816053104948468e-01
1.136732344741256950e-01 8.749999999999998890e-01
1.137858580025676303e-01 8.762858580025676414e-01
1.147761892765573472e-01 8.852238107234424724e-01
1.150626394529289664e-01 8.874999999999999556e-01
1.152512354825771523e-01 8.902512354825771190e-01
1.155077285871444759e-01 8.937500000000000444e-01
1.158243429669848640e-01 8.966756570330152165e-01
1.161799184426442477e-01 9.000000000000001332e-01
1.164075244453561808e-01 9.039075244453562696e-01
1.165278566883579392e-01 9.062500000000000000e-01
1.167355848566594551e-01 9.082644151433405533e-01
1.170844522990805436e-01 9.124999999999999778e-01
1.173173021221713269e-01 9.173173021221713297e-01
1.174745731725009568e-01 9.200254268274991043e-01
1.177622592962034309e-01 9.250000000000000444e-01
1.179502560874246542e-01 9.304502560874245987e-01
1.180007879325047498e-01 9.319992120674952529e-01
1.183515421675732093e-01 9.433515421675732204e-01
1.183737701332817360e-01 9.441262298667182362e-01
1.185123441876924089e-01 9.499999999999999556e-01
1.185677792311354978e-01 9.560677792311353951e-01
1.185696883484766151e-01 9.564303116515232572e-01
1.186196884699703691e-01 9.624999999999999112e-01
1.186010750172929173e-01 9.686010750172929784e-01
1.185937274969036531e-01 9.687500000000000000e-01
1.185991065577155640e-01 9.689008934422844721e-01
1.185694956626586194e-01 9.750000000000000888e-01
1.184856179029350753e-01 9.809856179029350365e-01
1.184714275552123247e-01 9.812499999999999556e-01
1.184795998046299648e-01 9.815204001953700130e-01
1.183973696385959007e-01 9.875000000000000444e-01
1.182472044229897212e-01 9.932472044229897490e-01
1.182253697281188676e-01 9.942746302718811213e-01
1.180938014614304060e-01 1.000000000000000000e+00
1.178844180213268478e-01 1.005384418021326942e+00
1.178115954967003665e-01 1.007188404503299717e+00
1.173942406745509259e-01 1.017394240674550865e+00
1.172731032039619203e-01 1.020226896796037952e+00
1.170923003596507639e-01 1.024999999999999911e+00
1.168108093790163893e-01 1.029310809379016423e+00
1.166389347140111971e-01 1.031250000000000000e+00
1.165898878649050119e-01 1.033410112135094927e+00
1.164301213709765803e-01 1.037500000000000089e+00
1.161653605188177063e-01 1.041165360518817806e+00
1.158456874923155522e-01 1.046654312507684592e+00
1.156909203916434287e-01 1.050000000000000044e+00
1.154501532874561143e-01 1.052950153287456114e+00
1.149892167362713269e-01 1.060010783263728662e+00
1.146686618404262892e-01 1.064668661840426411e+00
1.139854492352533888e-01 1.073514550764746556e+00
1.139095348017780257e-01 1.075000000000000178e+00
1.137790063380612060e-01 1.076279006338061173e+00
1.128768896463954174e-01 1.087123110353604538e+00
1.128576402311144145e-01 1.087499999999999911e+00
1.128172601050151241e-01 1.087817260105015116e+00
1.123032941675481677e-01 1.093750000000000000e+00
1.118186205091643709e-01 1.099318620509164512e+00
1.117432803617002535e-01 1.100000000000000089e+00
1.116959080847924057e-01 1.100804091915207561e+00
1.108188027340752668e-01 1.110818802734075295e+00
1.104946750838607245e-01 1.114505324916139184e+00
1.097743529948972951e-01 1.122274352994897306e+00
1.092096731540825733e-01 1.128290326845917235e+00
1.086991249421265793e-01 1.133699124942126657e+00
1.078669288509164215e-01 1.142133071149083356e+00
1.075699102376291988e-01 1.145069910237628941e+00
1.070516766377186957e-01 1.149999999999999911e+00
1.064017413626558439e-01 1.156098258637344056e+00
1.063925729447734864e-01 1.156250000000000000e+00
1.063740344155579831e-01 1.156374034415557972e+00
1.057940273470632520e-01 1.162500000000000089e+00
1.052239472748267846e-01 1.167723947274826646e+00
1.049826325827142581e-01 1.170017367417285570e+00
1.044914303324988997e-01 1.174999999999999822e+00
1.040342775839736000e-01 1.179034277583973500e+00
1.034984799010253975e-01 1.184001520098974636e+00
1.031819168977616552e-01 1.187500000000000000e+00
1.028186716827631797e-01 1.190318671682763174e+00
1.019602896537044195e-01 1.198039710346295639e+00
1.017806875299975822e-01 1.199999999999999734e+00
1.015732262449760559e-01 1.201573226244975867e+00
1.003672312875285993e-01 1.212132768712471220e+00
1.003369821241961446e-01 1.212499999999999911e+00
1.002916041393914492e-01 1.212791604139391355e+00
1.000000000000000056e-01 1.215306068229558889e+00
9.900008648988722904e-02 1.224000086489887229e+00
9.885002423971406271e-02 1.225000000000000089e+00
9.874178210620765395e-02 1.226258217893792413e+00
9.772680342467952863e-02 1.235226803424679609e+00
9.715578458805736173e-02 1.240344215411942619e+00
9.644006206497615641e-02 1.246440062064976040e+00
9.598913149090126939e-02 1.250000000000000000e+00
9.552372235152387092e-02 1.254476277648476135e+00
9.517612464880509382e-02 1.257676124648805072e+00
9.389818532462310130e-02 1.268601814675376804e+00
9.386665257851380118e-02 1.268866652578513499e+00
9.316547548648415611e-02 1.274999999999999911e+00
9.258800103247641355e-02 1.280088001032476441e+00
9.240804908189495515e-02 1.281250000000000000e+00
9.228272396497078089e-02 1.282717276035029164e+00
9.174208885230797361e-02 1.287500000000000089e+00
9.126550498619366569e-02 1.291265504986193857e+00
9.060806634775320223e-02 1.296891933652246864e+00
9.029751169946112488e-02 1.300000000000000044e+00
8.996020403245835739e-02 1.302460204032458435e+00
8.888988568781736044e-02 1.311110114312182828e+00
8.875554285894027284e-02 1.312500000000000000e+00
8.860049489243593257e-02 1.313600494892436021e+00
8.749999999999999445e-02 1.322977863862140113e+00
8.728752332362552102e-02 1.324787523323625704e+00
8.725597676770925626e-02 1.325000000000000178e+00
8.723166489119778266e-02 1.325268335108802376e+00
8.595176870576212713e-02 1.335951768705761822e+00
8.573223536008127421e-02 1.337499999999999911e+00
8.555781796145306428e-02 1.339442182038546925e+00
8.512158448028019075e-02 1.343750000000000000e+00
8.462920216375005578e-02 1.347129202163749984e+00
8.422051268558047865e-02 1.350000000000000089e+00
8.383745674018573679e-02 1.353662543259814388e+00
8.329066920580922850e-02 1.358290669205809431e+00
8.214986614825092737e-02 1.367850133851749028e+00
8.196077934333780013e-02 1.369460779343337542e+00
8.124999999999998890e-02 1.375310922364445965e+00
8.060647069724721780e-02 1.380606470697247179e+00
8.043414523801437066e-02 1.382065854761985735e+00
7.927003735926853312e-02 1.391770037359268297e+00
7.873865199194621245e-02 1.396261348008053682e+00
7.834454922083550210e-02 1.400000000000000133e+00
7.792111345876212569e-02 1.402921113458762026e+00
7.743807983406957030e-02 1.406250000000000000e+00
7.697751949578982011e-02 1.410522480504210252e+00
7.679205345465110744e-02 1.412500000000000089e+00
7.656090067939155808e-02 1.414060900679391608e+00
7.519982635232268231e-02 1.424800173647677415e+00
7.518038168613043470e-02 1.425000000000000044e+00
7.515541139520522107e-02 1.425155411395205185e+00
7.500000000000001110e-02 1.426375626226078275e+00
7.375333420618986058e-02 1.436253334206189614e+00
7.340551982067788916e-02 1.439094480179322177e+00
7.234769770022303481e-02 1.447347697700223090e+00
7.195493981784878423e-02 1.450000000000000178e+00
7.156457224202075751e-02 1.453435427757979070e+00
7.093280694351664084e-02 1.458432806943516624e+00
7.036966275456682518e-02 1.462499999999999911e+00
6.973461466609622017e-02 1.467765385333903660e+00
6.964311127062525197e-02 1.468750000000000000e+00
6.951056777886857607e-02 1.469510567778868459e+00
6.878107049333603840e-02 1.475000000000000089e+00
6.805098427325076416e-02 1.480550984273250936e+00
6.784161945241784508e-02 1.482158380547582421e+00
6.659467052530196329e-02 1.491594670525302035e+00
6.595962896586907154e-02 1.496540371034130956e+00
6.555200405423400323e-02 1.499999999999999778e+00
6.514761935352367250e-02 1.502647619353523645e+00
6.398091048963325256e-02 1.511019089510366786e+00
6.363138649832403293e-02 1.513631386498324183e+00
6.250000000000000000e-02 1.521516618202169102e+00
6.206277428656214318e-02 1.524562774286562172e+00
6.198836855714085631e-02 1.524999999999999911e+00
6.192004882318206255e-02 1.525579951176817772e+00
6.113383541556230427e-02 1.531250000000000000e+00
6.047765501954404516e-02 1.535477655019544141e+00
6.015123101454190879e-02 1.537500000000000089e+00
5.980763962222541974e-02 1.540192360377774516e+00
5.890381197989574824e-02 1.546403811979895959e+00
5.833583809705316509e-02 1.549999999999999822e+00
5.767809292592390724e-02 1.554821907074076082e+00
5.732382885770383879e-02 1.557323828857703818e+00
5.654684938839469460e-02 1.562500000000000000e+00
5.566383406962523844e-02 1.568163834069625340e+00
5.545419139891535204e-02 1.569545808601084724e+00
5.463582076328109272e-02 1.575000000000000178e+00
5.398087559693404147e-02 1.578980875596934119e+00
5.312584817330411047e-02 1.584374151826696053e+00
5.268339583848721808e-02 1.587500000000000133e+00
5.225052566067477089e-02 1.589750525660674763e+00
5.066857718180730469e-02 1.599331422818192738e+00
5.058368008500237906e-02 1.600000000000000089e+00
5.048681223015657332e-02 1.600486812230156763e+00
5.000000000000000278e-02 1.603293533440104834e+00
4.864806884206014648e-02 1.611148068842060299e+00
4.810937990679073351e-02 1.614390620093209439e+00
4.682773093698760353e-02 1.621827730936987511e+00
4.547344991621790622e-02 1.629526550083782332e+00
4.496313896259541976e-02 1.632463138962595428e+00
4.375000000000000416e-02 1.639032365917652001e+00
4.301276538285091211e-02 1.643012765382850571e+00
4.269378225227531826e-02 1.644806217747724730e+00
4.177157868652291162e-02 1.650000000000000133e+00
4.107890264339857100e-02 1.653578902643398685e+00
4.049889609265858170e-02 1.656250000000000000e+00
3.979501292837529791e-02 1.660204987071624672e+00
3.939075459305999005e-02 1.662500000000000089e+00
3.905880019082304255e-02 1.664058800190823195e+00
3.750000000000000555e-02 1.671757375290633618e+00
3.694739126621731512e-02 1.674447391266217222e+00
3.682322825450503462e-02 1.674999999999999822e+00
3.667802379488273312e-02 1.675821976205117192e+00
3.482874849062754519e-02 1.684828748490627470e+00
3.349307183699533341e-02 1.691506928163004631e+00
3.275081505939673315e-02 1.695250815059396787e+00
3.176210919307472652e-02 1.699999999999999956e+00
3.063205882867276603e-02 1.705632058828672637e+00
3.031267601384931426e-02 1.707187323986150584e+00
2.925538381971525687e-02 1.712499999999999911e+00
2.848875920464675332e-02 1.715988759204646774e+00
2.783610663209284269e-02 1.718750000000000000e+00
2.706013892843192603e-02 1.722939861071568046e+00
2.668735350916003751e-02 1.725000000000000089e+00
2.637871190118603118e-02 1.726378711901185969e+00
2.500000000000000139e-02 1.733159059387990641e+00
2.425347029924759118e-02 1.736753470299247537e+00
2.390215351628850043e-02 1.738597846483711518e+00
2.221264109013000587e-02 1.747212641090130081e+00
2.162796948124644236e-02 1.750000000000000000e+00
2.095454934760957941e-02 1.754045450652390370e+00
2.029457123771188573e-02 1.757794571237711878e+00
1.875000000000000278e-02 1.766603421838994548e+00
1.842240178008905035e-02 1.768422401780088915e+00
1.829772794985247072e-02 1.769202272050147462e+00
1.734443537544109321e-02 1.774999999999999911e+00
1.666199161648346944e-02 1.779161991616483363e+00
1.624700429658039111e-02 1.781250000000000000e+00
1.592986505420652954e-02 1.784070134945793473e+00
1.547208803308178574e-02 1.787500000000000089e+00
1.508093417851728499e-02 1.790080934178517325e+00
1.398164216897427280e-02 1.798518357831025760e+00
1.381602391084630309e-02 1.800000000000000044e+00
1.365047529318697168e-02 1.801150475293187059e+00
1.250000000000000069e-02 1.811269339566969006e+00
1.237060112743033381e-02 1.812370601127430314e+00
1.235277792724623867e-02 1.812500000000000000e+00
1.234151960153320043e-02 1.812658480398466665e+00
1.113105809804695000e-02 1.823631058098047042e+00
1.096392635369073353e-02 1.825000000000000178e+00
1.085604181531089722e-02 1.826643958184689165e+00
1.005342170706341291e-02 1.835053421707063315e+00
9.797046172324928859e-03 1.837499999999999911e+00
9.601530815728891166e-03 1.840398469184270969e+00
9.369918431019256394e-03 1.843750000000000000e+00
9.059199288003883313e-03 1.846559199288003938e+00
8.759487718130985062e-03 1.850000000000000089e+00
8.503473091457519617e-03 1.853996526908542775e+00
8.161064854336005578e-03 1.858161064854336075e+00
7.375679007038307006e-03 1.867624320992961717e+00
7.158603005435352183e-03 1.869658603005435404e+00
6.685639462605895596e-03 1.875000000000000000e+00
5.813979301988240339e-03 1.880813979301988237e+00
2.161312715390559594e-03 1.897838687284609360e+00
1.978599575896579279e-03 1.899999999999999911e+00
1.617104908723359649e-03 1.901617104908723155e+00
0.000000000000000000e+00 1.903505475437934802e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 8.260415329532462270e-01
4.047385939023801990e-03 8.334526140609761491e-01
6.364105861659631776e-03 8.374999999999999112e-01
8.325811025756460135e-03 8.416741889742435090e-01
9.606764076013027745e-03 8.437499999999998890e-01
1.283445275640142380e-02 8.496655472435984402e-01
1.305256594216469730e-02 8.499999999999999778e-01
1.386036672590577022e-02 8.513603667259057595e-01
1.676250226117205130e-02 8.562499999999999556e-01
1.752993615243216355e-02 8.574700638475678538e-01
2.075450127931563471e-02 8.625000000000000444e-01
2.241853529106271892e-02 8.650814647089373199e-01
2.500000000000000139e-02 8.688569286363017063e-01
2.749268858817818795e-02 8.725073114118218065e-01
2.917848894338812699e-02 8.750000000000000000e-01
3.254713198275305253e-02 8.799528680172468142e-01
3.750000000000000555e-02 8.870725031629105306e-01
3.767935254931182448e-02 8.873206474506881714e-01
3.780321336602217308e-02 8.874999999999999556e-01
3.848268723276547509e-02 8.884826872327654668e-01
4.213150053795167160e-02 8.937500000000000444e-01
4.280485243862842959e-02 8.946951475613715843e-01
4.639005711611500493e-02 9.000000000000001332e-01
4.787308476040175176e-02 9.021269152395983149e-01
5.000000000000000278e-02 9.052407440588290388e-01
5.294290483935638891e-02 9.095570951606435361e-01
5.490464578284602604e-02 9.125000000000000888e-01
5.787893365900301235e-02 9.171210663409969932e-01
6.250000000000000000e-02 9.244515021424253298e-01
6.271756161605139546e-02 9.247824383839486906e-01
6.285086279758887728e-02 9.250000000000000444e-01
6.335282825353238945e-02 9.258528282535323228e-01
6.739046356689923356e-02 9.326095364331008497e-01
6.875000000000000555e-02 9.349627143103289573e-01
7.196716674264162783e-02 9.405328332573583694e-01
7.500000000000001110e-02 9.460065996613454820e-01
7.643760047320133366e-02 9.485623995267986608e-01
7.721587856680481310e-02 9.499999999999999556e-01
7.949858876525381368e-02 9.544985887652537304e-01
8.068669892838883917e-02 9.568133010716111109e-01
8.351108329920574336e-02 9.624999999999999112e-01
8.484371785858121906e-02 9.651562821414186866e-01
8.661533828261647194e-02 9.687500000000000000e-01
8.887378302199828994e-02 9.736262169780016684e-01
8.950699819320614981e-02 9.749999999999999778e-01
9.099640815018661399e-02 9.784964081501865696e-01
9.216363872899960286e-02 9.812499999999999556e-01
9.266104078352152551e-02 9.823389592164785133e-01
9.476623815583809507e-02 9.875000000000000444e-01
9.626505175604926912e-02 9.912349482439508641e-01
9.941806147994199094e-02 9.994180614799419438e-01
9.963105008330785939e-02 1.000000000000000000e+00
9.973356286224319134e-02 1.000266437137756759e+00
1.000000000000000056e-01 1.001015455940156063e+00
1.030015601824738336e-01 1.009498439817526183e+00
1.058903497965198448e-01 1.018390349796519656e+00
1.060646769031573372e-01 1.018935323096842538e+00
1.078924007647925898e-01 1.024999999999999911e+00
1.089264173452926532e-01 1.028573582654707330e+00
1.097545467977040362e-01 1.031250000000000000e+00
1.109839188494264883e-01 1.035983918849426644e+00
1.113753394886107251e-01 1.037500000000000089e+00
1.116183111225691332e-01 1.038381688877430875e+00
1.125000000000000028e-01 1.041831558468421903e+00
1.141719321733568604e-01 1.048328067826643117e+00
1.146011531943999934e-01 1.050000000000000044e+00
1.151385411195802178e-01 1.052638541119580218e+00
1.164464657131413228e-01 1.058553534286858611e+00
1.184055661697199641e-01 1.068405566169720045e+00
1.185141099892069588e-01 1.068985890010793138e+00
1.195917215873022743e-01 1.074999999999999956e+00
1.203762691314029798e-01 1.079623730868596976e+00
1.209995470106289550e-01 1.083499547010628783e+00
1.215865425375658171e-01 1.087499999999999911e+00
1.220757860534401745e-01 1.090424213946559640e+00
1.226301622655678603e-01 1.093750000000000000e+00
1.231369448206237616e-01 1.098136944820623739e+00
1.233359682706957616e-01 1.100000000000000089e+00
1.235494854866956843e-01 1.101450514513304446e+00
1.248107432106550091e-01 1.112310743210655151e+00
1.248471237614103141e-01 1.112652876238589661e+00
1.250000000000000000e-01 1.114258290001557405e+00
1.259395244767416711e-01 1.124060475523258384e+00
1.261049752167848481e-01 1.126104975216784876e+00
1.268260956471985723e-01 1.135673904352801467e+00
1.270853809284947511e-01 1.139585380928494818e+00
1.275530404723405620e-01 1.147446959527659294e+00
1.277497653590515536e-01 1.149999999999999911e+00
1.278034177578018793e-01 1.152803417757801707e+00
1.278872690003363122e-01 1.156250000000000000e+00
1.280729164664223818e-01 1.159427083533577818e+00
1.282597085994101882e-01 1.162500000000000089e+00
1.282930516861722769e-01 1.165793051686172532e+00
1.284467520155379572e-01 1.171553247984462143e+00
1.285702601875146622e-01 1.175000000000000044e+00
1.285500907310876406e-01 1.178550090731087518e+00
1.285921857159883497e-01 1.183907814284011595e+00
1.286276662745056421e-01 1.191127666274505614e+00
1.286410885042935659e-01 1.196358911495706501e+00
1.286968131700597651e-01 1.199999999999999956e+00
1.286135899109136782e-01 1.203613589910913495e+00
1.285405719829828819e-01 1.208959428017017057e+00
1.285461830714174636e-01 1.212499999999999911e+00
1.284039806096982095e-01 1.215903980609698287e+00
1.282757737051212488e-01 1.218750000000000000e+00
1.282741144314277770e-01 1.221725885568572423e+00
1.282629041669409165e-01 1.225000000000000089e+00
1.281088471184058108e-01 1.228108847118405844e+00
1.278891899328066240e-01 1.234610810067193309e+00
1.276867735553143257e-01 1.240186773555314259e+00
1.274151219140406133e-01 1.247584878085959303e+00
1.273674792402653133e-01 1.250000000000000000e+00
1.272187176853906143e-01 1.252218717685390725e+00
1.267982491378700505e-01 1.260701750862129877e+00
1.266348913741315030e-01 1.264134891374131486e+00
1.261192892933603871e-01 1.273880710706639441e+00
1.260922061416376305e-01 1.275000000000000133e+00
1.259971225541068052e-01 1.275997122554106911e+00
1.256607993210417662e-01 1.281250000000000000e+00
1.253204575727707715e-01 1.287179542427229428e+00
1.253144742232422393e-01 1.287500000000000089e+00
1.252870316127336348e-01 1.287787031612733779e+00
1.250000000000000000e-01 1.292098995288363916e+00
1.245093047443104617e-01 1.299509304744310478e+00
1.244648565489323566e-01 1.300000000000000044e+00
1.244460218821931974e-01 1.300553978117806819e+00
1.237155732904310912e-01 1.311215573290431147e+00
1.235255550014925097e-01 1.313974444998507352e+00
1.228641652519379263e-01 1.322864165251937951e+00
1.226537697733420529e-01 1.324999999999999956e+00
1.225084626583157199e-01 1.327491537341684236e+00
1.219767488063928929e-01 1.334476748806392887e+00
1.216932037328088967e-01 1.337499999999999911e+00
1.214837243809231554e-01 1.341016275619076659e+00
1.213389476216115426e-01 1.343750000000000000e+00
1.210770604319065802e-01 1.346077060431906780e+00
1.207014420037043623e-01 1.350000000000000089e+00
1.203715046510141218e-01 1.354628495348986217e+00
1.201330472936778804e-01 1.357633047293678175e+00
1.192383928022499734e-01 1.368261607197749807e+00
1.191623459552936803e-01 1.369162345955293736e+00
1.187499999999999944e-01 1.373798573375189402e+00
1.181435209468916919e-01 1.380643520946891911e+00
1.180267078535916780e-01 1.381973292146408294e+00
1.171045363019807967e-01 1.392104536301980611e+00
1.167746118778506398e-01 1.395725388122149191e+00
1.164260918302980896e-01 1.399999999999999911e+00
1.160236002055275439e-01 1.403523600205527355e+00
1.156768286101076543e-01 1.406250000000000000e+00
1.154359887856566957e-01 1.409564011214343271e+00
1.152205138887181374e-01 1.412500000000000089e+00
1.149339107432880425e-01 1.414933910743288337e+00
1.140958794834904810e-01 1.423404120516509330e+00
1.139731315244250642e-01 1.424999999999999822e+00
1.138072224878255156e-01 1.426307222487825488e+00
1.126887422194320365e-01 1.437311257780568008e+00
1.126541049414013645e-01 1.437654104941401334e+00
1.125000000000000028e-01 1.439000529407411744e+00
1.113757914624718126e-01 1.448875791462471918e+00
1.112250394850637925e-01 1.449999999999999956e+00
1.111042594703707392e-01 1.451395740529629164e+00
1.101156719716690213e-01 1.460115671971669027e+00
1.098076822386633705e-01 1.462499999999999911e+00
1.095009342914552708e-01 1.465499065708544713e+00
1.091914477730338007e-01 1.468750000000000000e+00
1.088201086080469171e-01 1.471320108608046962e+00
1.083669738333052635e-01 1.475000000000000089e+00
1.078534616974591576e-01 1.479646538302541003e+00
1.075236310489573605e-01 1.482523631048957569e+00
1.062500000000000111e-01 1.492647935941768589e+00
1.061262325125419126e-01 1.493626232512541785e+00
1.060932460160378815e-01 1.493906753983962110e+00
1.053397652007148355e-01 1.500000000000000000e+00
1.046936767005925140e-01 1.504693676700592508e+00
1.042003915556111160e-01 1.508299608444388928e+00
1.032034782121075966e-01 1.515703478212107491e+00
1.022271091389341247e-01 1.522772890861065598e+00
1.019643328177440855e-01 1.525000000000000133e+00
1.016661392411764564e-01 1.526666139241176445e+00
1.000450098047675346e-01 1.537454990195232352e+00
1.000402009400292447e-01 1.537500000000000089e+00
1.000339390127172878e-01 1.537533939012717399e+00
1.000000000000000056e-01 1.537742919378866757e+00
9.831867379789510641e-02 1.548318673797895118e+00
9.802332022045880111e-02 1.550000000000000044e+00
9.768657107998918177e-02 1.552313428920010896e+00
9.657922529346120444e-02 1.559079225293461102e+00
9.596534402319176205e-02 1.562500000000000000e+00
9.521017290084532458e-02 1.567289827099154653e+00
9.478956721051977341e-02 1.569789567210519765e+00
9.390356841033770108e-02 1.575000000000000178e+00
9.293042912675536504e-02 1.580430429126755465e+00
9.257616525309571298e-02 1.582423834746904401e+00
9.170136518697824535e-02 1.587499999999999911e+00
9.101813741968953209e-02 1.591018137419689449e+00
9.044280083471296916e-02 1.593750000000000000e+00
8.972407540529842018e-02 1.597775924594701635e+00
8.933550869414311202e-02 1.600000000000000089e+00
8.900479012423995195e-02 1.601504790124240074e+00
8.749999999999999445e-02 1.608891000452176590e+00
8.688516379043929871e-02 1.611885163790439224e+00
8.658350453941222880e-02 1.613416495460587630e+00
8.475692591014494237e-02 1.622256925910144920e+00
8.327995165073198702e-02 1.629220048349267813e+00
8.257130287085456821e-02 1.632571302870854613e+00
8.124999999999998890e-02 1.638424227667507171e+00
8.026963302637453446e-02 1.642769633026374354e+00
7.970249304000408264e-02 1.645297506959995548e+00
7.867414161625692348e-02 1.649999999999999911e+00
7.791914722450432595e-02 1.652919147224504393e+00
7.705401504828800208e-02 1.656250000000000000e+00
7.575630843965289185e-02 1.661743691560347180e+00
7.559692568892885378e-02 1.662499999999999867e+00
7.546764662439535420e-02 1.662967646624395446e+00
7.499999999999999722e-02 1.664738843386165623e+00
7.289728892396579729e-02 1.672897288923965942e+00
7.233356218458286691e-02 1.674999999999999822e+00
7.147781725323276714e-02 1.678522182746767122e+00
7.037058771357204701e-02 1.682870587713572119e+00
6.875000000000000555e-02 1.688852398988648584e+00
6.771229406155332420e-02 1.692712294061553324e+00
6.693106402621831763e-02 1.695568935973781777e+00
6.574868342807442534e-02 1.699999999999999956e+00
6.500890556848808177e-02 1.702508905568487885e+00
6.250000000000000000e-02 1.711022872417449880e+00
6.215906246820550318e-02 1.712159062468205484e+00
6.205268705570473470e-02 1.712499999999999911e+00
6.188143217020084658e-02 1.713118567829799099e+00
6.024761842244798216e-02 1.718750000000000222e+00
5.927696294331358251e-02 1.721776962943313727e+00
5.829284999163848735e-02 1.725000000000000089e+00
5.649612422815072227e-02 1.731003875771849332e+00
5.638434876925319666e-02 1.731384348769253512e+00
5.625000000000000139e-02 1.731802216562093211e+00
5.339980356582393894e-02 1.740899803565823856e+00
5.072310081170314927e-02 1.749276899188296985e+00
5.050766403362655366e-02 1.750000000000000000e+00
5.037668127605073737e-02 1.750376681276050839e+00
4.999999999999999584e-02 1.751492722241255739e+00
4.726293594385716501e-02 1.759762935943857354e+00
4.452308775742236380e-02 1.767976912242577470e+00
4.413622234331796707e-02 1.769136222343317799e+00
4.217685932551148292e-02 1.774999999999999911e+00
4.098417851911560078e-02 1.778484178519115666e+00
3.996743256545967626e-02 1.781250000000000000e+00
3.802063625143942138e-02 1.786979363748560479e+00
3.785065748905381416e-02 1.787500000000000089e+00
3.775733463994258854e-02 1.787757334639942686e+00
3.750000000000000555e-02 1.788467950980299870e+00
3.448793108021802611e-02 1.796987931080218148e+00
3.341448362145730405e-02 1.800000000000000044e+00
3.132111967371429412e-02 1.806178880326285485e+00
3.128531582083368678e-02 1.806285315820833626e+00
3.125000000000000000e-02 1.806388750588445502e+00
2.811917058344226214e-02 1.815619170583442132e+00
2.500317086935428465e-02 1.824996829130645759e+00
2.500219873625545222e-02 1.824999999999999734e+00
2.500164052119093622e-02 1.825001640521190849e+00
2.499999999999999792e-02 1.825006601382625826e+00
2.192934388918797717e-02 1.834429343889187880e+00
2.091923587236832124e-02 1.837499999999999911e+00
1.926935511648600677e-02 1.843230644883513847e+00
1.912638124944672502e-02 1.843750000000000000e+00
1.903274542696517177e-02 1.844032745426965159e+00
1.732466387642406236e-02 1.849999999999999867e+00
1.628303651827554821e-02 1.853783036518275695e+00
1.460068604154502077e-02 1.860399313958454925e+00
1.376005273366973265e-02 1.863760052733669736e+00
1.250000000000000069e-02 1.869062026818342659e+00
1.135508606518684932e-02 1.873855086065186804e+00
1.108747506042694064e-02 1.875000000000000000e+00
9.077954184384159908e-03 1.884077954184383952e+00
7.537091624046719784e-03 1.892462908375953212e+00
6.398518374698832466e-03 1.900000000000000133e+00
5.081063996570737637e-03 1.905081063996570734e+00
0.000000000000000000e+00 1.910885577568463667e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 3.960752836850758296e-01
1.692449991634842115e-03 3.983075500083651521e-01
2.805441802210852532e-03 4.000000000000000222e-01
4.982281441283563372e-03 4.049822814412835648e-01
5.735819605974920056e-03 4.067641803940250655e-01
8.537252889299639519e-03 4.125000000000000333e-01
9.769662726873346373e-03 4.152303372731266373e-01
1.170954981934064359e-02 4.187499999999999556e-01
1.410941581651414464e-02 4.233905841834858519e-01
1.502452985995035573e-02 4.250000000000000444e-01
1.798506900017904711e-02 4.304850690001790769e-01
1.852020068458094457e-02 4.314797993154190769e-01
2.204657563394071124e-02 4.375000000000000000e-01
2.316450028351358867e-02 4.393354997164863884e-01
2.584252136361109287e-02 4.437499999999999778e-01
2.792353995012458734e-02 4.470764600498753905e-01
2.976106793659615002e-02 4.500000000000000111e-01
3.268838213768764100e-02 4.548116178623123895e-01
3.360821132913978382e-02 4.562499999999999889e-01
3.737889011642041293e-02 4.623788901164204157e-01
3.745297224433328381e-02 4.625000000000000222e-01
3.747097130917993041e-02 4.625290286908200765e-01
3.750000000000000555e-02 4.625744979940490387e-01
4.221029215441786386e-02 4.702897078455821056e-01
4.503976813949682467e-02 4.749999999999999778e-01
4.692481998663174808e-02 4.780751800133682394e-01
5.000000000000000278e-02 4.832301387746107402e-01
5.160845119321164076e-02 4.858915488067884203e-01
5.256283425180348357e-02 4.875000000000000444e-01
5.577972984101026155e-02 4.932797298410103171e-01
5.611745445707174568e-02 4.938825455429282640e-01
5.943086569920703888e-02 5.000000000000000000e-01
6.050760288284538768e-02 5.019923971171545984e-01
6.250000000000000000e-02 5.057388967589483419e-01
6.486833985224804699e-02 5.101316601477519086e-01
6.608454721175423263e-02 5.124999999999999556e-01
6.901323470324793874e-02 5.184867652967520835e-01
6.915043643220342151e-02 5.187500000000000444e-01
6.948286387602824188e-02 5.194828638760282669e-01
7.207233230401972890e-02 5.250000000000000222e-01
7.303540146225746821e-02 5.269645985377425790e-01
7.501587580309435066e-02 5.312500000000000000e-01
7.695019946889902762e-02 5.355498005311010168e-01
7.783341982356947741e-02 5.375000000000000888e-01
7.975548065410489884e-02 5.422554806541050043e-01
8.062995059612051985e-02 5.443700494038795634e-01
8.284905338020298604e-02 5.500000000000000444e-01
8.415095978493691842e-02 5.533490402150631482e-01
8.749999999999999445e-02 5.624107868132967036e-01
8.752495705949213389e-02 5.624750429405077634e-01
8.755056589105593423e-02 5.625505658910560092e-01
9.074066919236760398e-02 5.717593308076323044e-01
9.184260011409189906e-02 5.749999999999999556e-01
9.373873878092967016e-02 5.812387387809295758e-01
9.374398884557820499e-02 5.812560111544217145e-01
9.559026790931403339e-02 5.874999999999999112e-01
9.661433094407775868e-02 5.908856690559222136e-01
9.878185985341775277e-02 5.987818598534176973e-01
9.907653474215112610e-02 5.999999999999999778e-01
9.928637867075788825e-02 6.007136213292421090e-01
1.000000000000000056e-01 6.035298439806534576e-01
1.018176443974699030e-01 6.106823556025301469e-01
1.023065827366837766e-01 6.125000000000000444e-01
1.028967302824276425e-01 6.153967302824276953e-01
1.041135087222881117e-01 6.208864912777118938e-01
1.050134965185940406e-01 6.250000000000000000e-01
1.061914853857732488e-01 6.311914853857732988e-01
1.062103032334278663e-01 6.312896967665720949e-01
1.073514228221008199e-01 6.374999999999999556e-01
1.081034822798637440e-01 6.418965177201363392e-01
1.084800352870510520e-01 6.437500000000000444e-01
1.088192258789729139e-01 6.463192258789729472e-01
1.093826722003838070e-01 6.500000000000000222e-01
1.098067793513095580e-01 6.526932206486903976e-01
1.103952765319303475e-01 6.562500000000000000e-01
1.109784486799468423e-01 6.609784486799469283e-01
1.111576523833395502e-01 6.625000000000000888e-01
1.113282858076405091e-01 6.636717141923595964e-01
1.125000000000000028e-01 6.733606321989146215e-01
1.126806992355073450e-01 6.748193007644927022e-01
1.127061607542034494e-01 6.750000000000000444e-01
1.127208428388439126e-01 6.752208428388439820e-01
1.137897618823710960e-01 6.862102381176289345e-01
1.140239034764217729e-01 6.890239034764217285e-01
1.147237643526173162e-01 6.977762356473826699e-01
1.149356558980927784e-01 6.999999999999999556e-01
1.150396508203609669e-01 7.025396508203608503e-01
1.154320764576664549e-01 7.095679235423335562e-01
1.156430144097943813e-01 7.124999999999999112e-01
1.157101887225649162e-01 7.157101887225648662e-01
1.157652500094859815e-01 7.187500000000000000e-01
1.159309070625916122e-01 7.215690929374083407e-01
1.161255526291015971e-01 7.249999999999999778e-01
1.161543120534097445e-01 7.286543120534096918e-01
1.161619337507392435e-01 7.312499999999999556e-01
1.162863810477783866e-01 7.337136189522215357e-01
1.164312878902185044e-01 7.375000000000000444e-01
1.164229088205049056e-01 7.414229088205048779e-01
1.164708508369834972e-01 7.460291491630165472e-01
1.165411524035948193e-01 7.500000000000000000e-01
1.164724679369743554e-01 7.539724679369743665e-01
1.164278421696931382e-01 7.585721578303068480e-01
1.164386558828388041e-01 7.624999999999999556e-01
1.163012648619883294e-01 7.663012648619883516e-01
1.161817566954514991e-01 7.687500000000000444e-01
1.161849564230611476e-01 7.713150435769389190e-01
1.161667521432298289e-01 7.750000000000000222e-01
1.159908167878858365e-01 7.784908167878858976e-01
1.158424086012751625e-01 7.812500000000000000e-01
1.158183034941434597e-01 7.841816965058565625e-01
1.157723498855299238e-01 7.875000000000000888e-01
1.155904568228070528e-01 7.905904568228070417e-01
1.153152240978944365e-01 7.971847759021055690e-01
1.152360299393699605e-01 8.000000000000000444e-01
1.150492093575755520e-01 8.025492093575755659e-01
1.145987006383762385e-01 8.104012993616238614e-01
1.143687774896128551e-01 8.143687774896128939e-01
1.137781738397277836e-01 8.237218261602721192e-01
1.137296127077427194e-01 8.249999999999999556e-01
1.136225646597746053e-01 8.261225646597746275e-01
1.127691109334286873e-01 8.372308890665711711e-01
1.127573220407877136e-01 8.374999999999999112e-01
1.127292931482425514e-01 8.377292931482425153e-01
1.122361062850996682e-01 8.437500000000000000e-01
1.117540436237805940e-01 8.492540436237805412e-01
1.116729665403216887e-01 8.499999999999999778e-01
1.116170177273277664e-01 8.508829822726722281e-01
1.111940827917745483e-01 8.562499999999999556e-01
1.107415879161547517e-01 8.607415879161547378e-01
1.105487673764283529e-01 8.625000000000000444e-01
1.103928078732793194e-01 8.646071921267207694e-01
1.096757493388408056e-01 8.721757493388407889e-01
1.093590784164464036e-01 8.750000000000000000e-01
1.090667283520369846e-01 8.784332716479630321e-01
1.085521922525288785e-01 8.835521922525287897e-01
1.081143108875013692e-01 8.874999999999999556e-01
1.076129437950328616e-01 8.923870562049671662e-01
1.075144125789477545e-01 8.937500000000000444e-01
1.073539217273958291e-01 8.948539217273958624e-01
1.068200316939163508e-01 9.000000000000000222e-01
1.061072355224768060e-01 9.061072355224768504e-01
1.060724406839474443e-01 9.064275593160525668e-01
1.054559458871150990e-01 9.125000000000000888e-01
1.048694640957876234e-01 9.173694640957876789e-01
1.045140523398801896e-01 9.204859476601199297e-01
1.040353552959673578e-01 9.250000000000000444e-01
1.035690435802918696e-01 9.285690435802919085e-01
1.028332862506580320e-01 9.346667137493419597e-01
1.022373246920152967e-01 9.397373246920152079e-01
1.011405854377445818e-01 9.488594145622554210e-01
1.010333842849317904e-01 9.499999999999999556e-01
1.009020159887697859e-01 9.509020159887696666e-01
1.000000000000000056e-01 9.579765012849441597e-01
9.948708919176635357e-02 9.619870891917663425e-01
9.940848172917546299e-02 9.624999999999999112e-01
9.935188011901571747e-02 9.631481198809842548e-01
9.809295875120059571e-02 9.730929587512004986e-01
9.779055894003231553e-02 9.749999999999998668e-01
9.755947707129608570e-02 9.774405229287039809e-01
9.671037124468993829e-02 9.842103712446899078e-01
9.622414668088676015e-02 9.875000000000000444e-01
9.574311800340024048e-02 9.917568819965998372e-01
9.529913245535659438e-02 9.952991324553566166e-01
9.469061049360559534e-02 1.000000000000000000e+00
9.395535364822453495e-02 1.006044646351775596e+00
9.391220403568809050e-02 1.006412204035688207e+00
9.375000000000000000e-02 1.007676030518771304e+00
9.250043121690203207e-02 1.017500431216901813e+00
9.216357118313370234e-02 1.020336428816866148e+00
9.162417217386199797e-02 1.024999999999999911e+00
9.114311682542655668e-02 1.028643116825426418e+00
9.074765852006172473e-02 1.031250000000000000e+00
9.038745182705265613e-02 1.034612548172947344e+00
9.006404313711237342e-02 1.037500000000000089e+00
8.974324496160211717e-02 1.039743244961602198e+00
8.856943179841113289e-02 1.048930568201589031e+00
8.846258072113277748e-02 1.050000000000000044e+00
8.833536459988045042e-02 1.050835364599880473e+00
8.749999999999999445e-02 1.057152149905622007e+00
8.687758077125619371e-02 1.061877580771256158e+00
8.670791937567909335e-02 1.063292080624320901e+00
8.552010408613898440e-02 1.073020104086139126e+00
8.523630721237077101e-02 1.075000000000000178e+00
8.497425075123220262e-02 1.077525749248767983e+00
8.416949317806529662e-02 1.084169493178065213e+00
8.371777618228602724e-02 1.087499999999999911e+00
8.326451260275281874e-02 1.091735487397247129e+00
8.308432850108876666e-02 1.093750000000000000e+00
8.282681776794489914e-02 1.095326817767944938e+00
8.221577021805204222e-02 1.100000000000000089e+00
8.151465712209143843e-02 1.105985342877908728e+00
8.145963467020067572e-02 1.106459634670200920e+00
8.125000000000001665e-02 1.108180768935793425e+00
8.010893801460032548e-02 1.117608938014600151e+00
7.981334598273004399e-02 1.120186654017270023e+00
7.880049058568419640e-02 1.128800490585684324e+00
7.815727928920254697e-02 1.134342720710797447e+00
7.751540170189794021e-02 1.140015401701897746e+00
7.653809220295389182e-02 1.148461907797045933e+00
7.640136504831127051e-02 1.149999999999999911e+00
7.621815462195430380e-02 1.151218154621954204e+00
7.559734228336750794e-02 1.156250000000000000e+00
7.490328864591308533e-02 1.162403288645913246e+00
7.488780786721542515e-02 1.162500000000000089e+00
7.487769915086037176e-02 1.162622300849139645e+00
7.359629958943157690e-02 1.173596299589431791e+00
7.340837927387186546e-02 1.175000000000000044e+00
7.326233188211610237e-02 1.176737668117883828e+00
7.236793924492493368e-02 1.184867939244924839e+00
7.172172783377633865e-02 1.190778272166223672e+00
7.112029550072726525e-02 1.196120295500727293e+00
7.063619998959612400e-02 1.199999999999999956e+00
7.014471579973004245e-02 1.204855284200269772e+00
6.987669804486101865e-02 1.207376698044860808e+00
6.929425534897525052e-02 1.212499999999999911e+00
6.863883784128668730e-02 1.218638837841286682e+00
6.862108001574915295e-02 1.218750000000000000e+00
6.861284260313943451e-02 1.218887157396860488e+00
6.797395365314912175e-02 1.225000000000000089e+00
6.742435211507116777e-02 1.229924352115071340e+00
6.711016134269555400e-02 1.232889838657304615e+00
6.622795963698502320e-02 1.241227959636985068e+00
6.565954506664924140e-02 1.246840454933350717e+00
6.538021659270022712e-02 1.250000000000000000e+00
6.506437106480587873e-02 1.252564371064806004e+00
6.417420163094285368e-02 1.260825798369056949e+00
6.386407458789995772e-02 1.263864074587899733e+00
6.268902379890557708e-02 1.274810976201094403e+00
6.267520195843677422e-02 1.274999999999999911e+00
6.265261843005748288e-02 1.275152618430057228e+00
6.199967975836184753e-02 1.281250000000000000e+00
6.143931884260827453e-02 1.286439318842608426e+00
6.130238209412029737e-02 1.287500000000000089e+00
6.119885422103410466e-02 1.288801145778966095e+00
6.026309319928679908e-02 1.297763093199286955e+00
5.998784455921041953e-02 1.300000000000000266e+00
5.976209143511670985e-02 1.302737908564883362e+00
5.913001733350926881e-02 1.309130017333509199e+00
5.874544560786482128e-02 1.312500000000000000e+00
5.835395254055507352e-02 1.316646047459445024e+00
5.794415011040676688e-02 1.320444150110406945e+00
5.743165057454173439e-02 1.325000000000000178e+00
5.688648443092539364e-02 1.330613515569074812e+00
5.677004181562719798e-02 1.331770041815627303e+00
5.617975036055143645e-02 1.337499999999999911e+00
5.555030752475684924e-02 1.343050307524756848e+00
5.539352518827017624e-02 1.344606474811729901e+00
5.490737652864959017e-02 1.350000000000000089e+00
5.440336719500473567e-02 1.354403367195004870e+00
5.395565767398903534e-02 1.358544342326011067e+00
5.319324119183242716e-02 1.365693241191832330e+00
5.247368510988004164e-02 1.372526314890119892e+00
5.200270285045838214e-02 1.377002702850458338e+00
5.096906931316919770e-02 1.386530930686830754e+00
5.078741678254226205e-02 1.388287416782542083e+00
5.000000000000000278e-02 1.395273584136617284e+00
4.952077660500066314e-02 1.399520776605000627e+00
4.945178787964658873e-02 1.399999999999999911e+00
4.940851744051484584e-02 1.400591482559485179e+00
4.825450461116298495e-02 1.410754504611162918e+00
4.799679121154117045e-02 1.412499999999999867e+00
4.779187173114150811e-02 1.414708128268858278e+00
4.695503358057520615e-02 1.421955033580575067e+00
4.656314536389800918e-02 1.424999999999999822e+00
4.615359447605278664e-02 1.428846405523946927e+00
4.565079326978267737e-02 1.433150793269782675e+00
4.508808924704969107e-02 1.437500000000000000e+00
4.447571288150392599e-02 1.443024287118495952e+00
4.432262664885664588e-02 1.444322626648856689e+00
4.365218468842974736e-02 1.449999999999999956e+00
4.297040797097852888e-02 1.455470407970978375e+00
4.275285277600036904e-02 1.457247147223999395e+00
4.213274276089719328e-02 1.462499999999999911e+00
4.159919894201882101e-02 1.466599198942018845e+00
4.126054099726028657e-02 1.468750000000000000e+00
4.096714097585460457e-02 1.471532859024145434e+00
4.055547825343906038e-02 1.475000000000000089e+00
4.016360057336039457e-02 1.477663600573360547e+00
3.904675638684525218e-02 1.485953243613154839e+00
3.869102490187290022e-02 1.488691024901872995e+00
3.750000000000000555e-02 1.497381235909698960e+00
3.718235663327529306e-02 1.499682356633275315e+00
3.712890988068645592e-02 1.500000000000000000e+00
3.708316705925635698e-02 1.500416832940743683e+00
3.564859859531881864e-02 1.510648598595318859e+00
3.504541605829046558e-02 1.514954583941709565e+00
3.409972241773164686e-02 1.521599722417731559e+00
3.355612059687969329e-02 1.524999999999999911e+00
3.295921889728574417e-02 1.529540781102714408e+00
3.276782600984788629e-02 1.531250000000000000e+00
3.252906960216415955e-02 1.532529069602164284e+00
3.174481445048923933e-02 1.537500000000000089e+00
3.087997559143592849e-02 1.543379975591435915e+00
3.075338369738208136e-02 1.544246616302618058e+00
2.990939787188941212e-02 1.550000000000000266e+00
2.923192826579996961e-02 1.554231928265799922e+00
2.849743641288439433e-02 1.559002563587115642e+00
2.758907576146434754e-02 1.565089075761464166e+00
2.630006511565433427e-02 1.573699934884345453e+00
2.613877386370914990e-02 1.574999999999999956e+00
2.597416922343083467e-02 1.575974169223430810e+00
2.500000000000000139e-02 1.582281980957288336e+00
2.429181461716486273e-02 1.586791814617164675e+00
2.416134760248542582e-02 1.587499999999999911e+00
2.405926868958145268e-02 1.588440731310418519e+00
2.329758010223144382e-02 1.593750000000000222e+00
2.268060734450513816e-02 1.597680607344505344e+00
2.226751738398253383e-02 1.600000000000000089e+00
2.190115713801159963e-02 1.603098842861988560e+00
2.113395094429419696e-02 1.608633950944294400e+00
1.994068050504847756e-02 1.617559319494951353e+00
1.966538695441685802e-02 1.619665386954416642e+00
1.875000000000000278e-02 1.626782983912230529e+00
1.823286085404327364e-02 1.630732860854043231e+00
1.809140887415331550e-02 1.631908591125846630e+00
1.688810049569242078e-02 1.641888100495692226e+00
1.642172872558180646e-02 1.646078271274418192e+00
1.601689832688796625e-02 1.649999999999999911e+00
1.563381181676589543e-02 1.653133811816765775e+00
1.519684225718999360e-02 1.656250000000000000e+00
1.492407993238615421e-02 1.660075920067614064e+00
1.473340382566410908e-02 1.662500000000000089e+00
1.451173042456424186e-02 1.664511730424564462e+00
1.370079114868260131e-02 1.673799208851317388e+00
1.362045644287388294e-02 1.674999999999999822e+00
1.351477182758867301e-02 1.676014771827588401e+00
1.267135435683580669e-02 1.687328645643164204e+00
1.264835748314842301e-02 1.687648357483148454e+00
1.250000000000000069e-02 1.689693087103626645e+00
1.179433897547601737e-02 1.699294338975476215e+00
1.172816333452160638e-02 1.699999999999999956e+00
1.170565991970298932e-02 1.700794340080296951e+00
1.108309824393887214e-02 1.711083098243938672e+00
1.097049185780193427e-02 1.712499999999999911e+00
1.093370966267819683e-02 1.714066290337321607e+00
1.072879366304378343e-02 1.718750000000000000e+00
1.049183539118617170e-02 1.722991835391186166e+00
1.036520673165818723e-02 1.725000000000000089e+00
1.033917910804512535e-02 1.727160820891954884e+00
1.004226333104970594e-02 1.735042263331049828e+00
9.867313280603157849e-03 1.740132686719396915e+00
9.595995307800234478e-03 1.747095995307800242e+00
9.442600033834630188e-03 1.750000000000000000e+00
9.410482896371212894e-03 1.753089517103628925e+00
9.236319105363079152e-03 1.759236319105363044e+00
9.042207757902499463e-03 1.765957792242097479e+00
8.862156444203265690e-03 1.771362156444203251e+00
8.702610105804605908e-03 1.774999999999999911e+00
8.627556159633604713e-03 1.778872443840366246e+00
8.626650018275101514e-03 1.781250000000000000e+00
8.500881052992875775e-03 1.783500881052993092e+00
8.380126619272986951e-03 1.787500000000000089e+00
8.324603372272939769e-03 1.791675396627727235e+00
8.219392761130615843e-03 1.795719392761130795e+00
8.087129643208531768e-03 1.800000000000000266e+00
8.022819079759248295e-03 1.804477180920240897e+00
7.944897273326733886e-03 1.807944897273326523e+00
7.812523711674426025e-03 1.812500000000000000e+00
7.678249835780275555e-03 1.817321750164219818e+00
7.570045711557733814e-03 1.820070045711557727e+00
7.380338003892377048e-03 1.825000000000000178e+00
7.187764519889189123e-03 1.830312235480110905e+00
7.111080317432055993e-03 1.832111080317432084e+00
6.882898968634958842e-03 1.837500000000000133e+00
6.528727242376736531e-03 1.843471272757623236e+00
6.526636778517087324e-03 1.843750000000000000e+00
6.497503564744174995e-03 1.843997503564744234e+00
6.229592723267751188e-03 1.850000000000000089e+00
5.785424549789097010e-03 1.855785424549789342e+00
5.722937709464546996e-03 1.856777062290535740e+00
4.716915194755220975e-03 1.867216915194755078e+00
4.385717968195417850e-03 1.870614282031804354e+00
3.915888298089704143e-03 1.875000000000000000e+00
3.165113584680589315e-03 1.878165113584680412e+00
0.000000000000000000e+00 1.884559139286638096e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.207118577475941645e+00
5.315930650391827161e-03 1.207184069349607869e+00
7.200796523840950411e-03 1.207200796523840935e+00
1.250000000000000069e-02 1.207208159089036226e+00
1.767934102912227870e-02 1.207320658970877592e+00
1.985939923920923555e-02 1.207359399239209097e+00
2.500000000000000139e-02 1.207430685944095528e+00
2.982962809023546880e-02 1.207670371909764340e+00
3.282272598272533565e-02 1.207822725982725220e+00
3.750000000000000555e-02 1.208026455321377757e+00
4.158216172997659249e-02 1.208417838270023248e+00
4.637943803164060186e-02 1.208879438031640552e+00
5.000000000000000278e-02 1.209191109930507491e+00
5.283122900063130095e-02 1.209668770999368537e+00
6.113024177097415440e-02 1.211130241770974170e+00
6.250000000000000000e-02 1.211336725947329107e+00
6.343648520962255621e-02 1.211563514790377383e+00
6.718232339925071794e-02 1.212499999999999911e+00
7.350960074266835176e-02 1.213990399257331543e+00
7.770178985986007925e-02 1.215201789859860160e+00
8.314030528435932543e-02 1.216859694715640705e+00
8.813257442714440837e-02 1.218750000000000000e+00
9.224796091817821786e-02 1.220252039081821671e+00
9.755351898828761026e-02 1.222553518988287458e+00
1.000000000000000056e-01 1.223575219192153618e+00
1.009547373618613492e-01 1.224045262638138842e+00
1.027539925184848130e-01 1.225000000000000089e+00
1.092043979698748279e-01 1.228295602030125444e+00
1.125000000000000028e-01 1.230184504459951089e+00
1.171034272383957575e-01 1.232896572761604359e+00
1.187499999999999944e-01 1.233971130884535805e+00
1.246483523510981406e-01 1.237851647648901876e+00
1.250000000000000000e-01 1.238099699639240159e+00
1.272493407957526190e-01 1.239749340795752719e+00
1.312500000000000056e-01 1.242645540711843744e+00
1.318752080908319468e-01 1.243124791909167914e+00
1.375000000000000111e-01 1.247610736111070429e+00
1.388025176281786899e-01 1.248697482371821099e+00
1.402146405169357457e-01 1.250000000000000000e+00
1.453476724589088942e-01 1.254652327541091239e+00
1.499999999999999944e-01 1.259241878909014511e+00
1.516518020302198844e-01 1.260848197969780093e+00
1.562500000000000000e-01 1.265830557785742272e+00
1.576558774708865518e-01 1.267344122529113104e+00
1.624999999999999778e-01 1.273069534427917704e+00
1.633919029840076864e-01 1.274108097015992147e+00
1.640920190192303729e-01 1.274999999999999911e+00
1.688494259228372207e-01 1.281150574077162929e+00
1.689238323275593923e-01 1.281250000000000000e+00
1.693355335244850768e-01 1.281835533524485093e+00
1.733697247587385748e-01 1.287500000000000089e+00
1.740380820576830079e-01 1.288461917942316903e+00
1.749999999999999889e-01 1.289897265380711922e+00
1.790089092012195349e-01 1.295991090798780609e+00
1.814167442938104946e-01 1.300000000000000044e+00
1.836365873560133477e-01 1.303863412643986530e+00
1.875000000000000000e-01 1.311099349516516632e+00
1.880062865726263022e-01 1.311993713427373809e+00
1.882708442068022903e-01 1.312500000000000000e+00
1.889681225556145427e-01 1.313968122555614571e+00
1.921300373384394744e-01 1.320369962661560592e+00
1.942498945329271254e-01 1.325000000000000178e+00
1.959675513834115701e-01 1.329032448616588535e+00
1.989647870432815768e-01 1.336464787043281532e+00
1.993652798645831337e-01 1.337500000000000133e+00
1.995488871279663401e-01 1.337951112872033610e+00
2.000000000000000111e-01 1.339204398231706117e+00
2.028496764980541878e-01 1.347150323501945746e+00
2.038559099572120337e-01 1.350000000000000089e+00
2.054412346673118450e-01 1.355441234667311923e+00
2.058072095207673369e-01 1.356692790479232746e+00
2.062500000000000167e-01 1.358329219262769172e+00
2.084875870128176378e-01 1.366512412987182401e+00
2.098498184569149161e-01 1.372349818456914949e+00
2.108125071954363161e-01 1.376687492804563817e+00
2.124999999999999944e-01 1.385360816144048490e+00
2.128596944564156990e-01 1.387140305543584251e+00
2.130025459636970542e-01 1.388002545963696877e+00
2.145601532014467516e-01 1.397939846798553098e+00
2.149043956551642265e-01 1.399999999999999689e+00
2.151480305200325904e-01 1.402648030520032396e+00
2.155119171150964297e-01 1.406250000000000000e+00
2.158752387359639258e-01 1.409124761264036074e+00
2.162869782216153558e-01 1.412500000000000089e+00
2.165355378909414874e-01 1.416535537890941665e+00
2.168369593157883357e-01 1.420663040684211786e+00
2.171516955002714688e-01 1.424999999999999822e+00
2.172864316860796674e-01 1.429786431686079551e+00
2.173730186713643264e-01 1.432626981328635640e+00
2.174717461370512250e-01 1.442471746137051314e+00
2.174466640030982278e-01 1.445053335996902000e+00
2.174034844356151353e-01 1.449999999999999734e+00
2.171719163379996487e-01 1.454671916337999527e+00
2.170046138469836072e-01 1.457995386153016160e+00
2.168172041610209599e-01 1.462499999999999911e+00
2.164495219192612008e-01 1.466449521919261034e+00
2.162045922420170463e-01 1.468750000000000000e+00
2.160205944616178653e-01 1.471479405538382190e+00
2.157712767443754065e-01 1.475000000000000089e+00
2.153879738126648347e-01 1.477887973812664901e+00
2.144332320553994087e-01 1.485566767944600741e+00
2.139770536399770995e-01 1.488977053639976900e+00
2.125000000000000222e-01 1.498135653307499648e+00
2.122437650796640540e-01 1.499743765079664115e+00
2.121937090582788343e-01 1.500000000000000000e+00
2.121329105035121843e-01 1.500367089496487782e+00
2.102183529840069842e-01 1.510218352984006973e+00
2.089565792340282169e-01 1.516043420765971650e+00
2.079514431124697693e-01 1.520451443112469603e+00
2.068420039647334285e-01 1.524999999999999911e+00
2.053772627570323306e-01 1.530377262757032231e+00
2.047154447225366658e-01 1.532784555277463490e+00
2.034874780478919121e-01 1.537500000000000089e+00
2.026501007217055284e-01 1.540150100721705773e+00
2.000000000000000111e-01 1.548301333214577191e+00
1.995798810477991125e-01 1.549579881047799201e+00
1.994341794320579064e-01 1.550000000000000044e+00
1.991477951642243449e-01 1.550852204835775794e+00
1.963269295218749988e-01 1.558826929521874849e+00
1.949466574323766022e-01 1.562500000000000000e+00
1.928781515528394941e-01 1.567878151552839494e+00
1.917275107695046443e-01 1.570772489230495506e+00
1.900802404602708051e-01 1.575000000000000178e+00
1.892942009465260478e-01 1.576794200946526114e+00
1.875000000000000000e-01 1.580710059359443420e+00
1.853848102021346811e-01 1.585384810202134620e+00
1.843860009508649922e-01 1.587499999999999911e+00
1.815370690800402753e-01 1.593462930919959941e+00
1.814064144131933842e-01 1.593750000000000000e+00
1.813516707276334738e-01 1.593851670727633341e+00
1.782568178659310054e-01 1.600000000000000089e+00
1.771188951159046454e-01 1.602118895115904662e+00
1.749999999999999889e-01 1.605898308354238857e+00
1.726429439079479600e-01 1.610142943907948210e+00
1.687499999999999833e-01 1.616829900208367032e+00
1.680436416513110542e-01 1.618043641651310871e+00
1.658091520866453450e-01 1.621690847913354716e+00
1.632933851276720805e-01 1.625793385127672241e+00
1.624999999999999778e-01 1.626969350914504009e+00
1.583267519655563726e-01 1.633326751965556323e+00
1.562500000000000000e-01 1.636242330541740397e+00
1.531505340640296198e-01 1.640650534064029387e+00
1.499999999999999944e-01 1.644761389140835472e+00
1.477456393613818530e-01 1.647745639361381853e+00
1.459728518547230569e-01 1.649999999999999911e+00
1.422209094956721764e-01 1.654720909495672077e+00
1.408995279953028368e-01 1.656250000000000000e+00
1.364246261595896403e-01 1.661424626159589746e+00
1.354380081499902688e-01 1.662500000000000089e+00
1.304496925447760081e-01 1.667949692544776097e+00
1.250000000000000000e-01 1.673535470064430486e+00
1.242667230180649618e-01 1.674266723018065006e+00
1.235289190428149331e-01 1.675000000000000044e+00
1.179128612351979938e-01 1.680412861235197841e+00
1.125000000000000028e-01 1.685317210993204196e+00
1.113350910912428993e-01 1.686335091091242910e+00
1.099718510357748091e-01 1.687500000000000000e+00
1.045330934728826849e-01 1.692033093472882666e+00
1.000000000000000056e-01 1.695533141447600034e+00
9.744788216795474689e-02 1.697447882167954614e+00
9.395769677290780053e-02 1.699999999999999956e+00
9.022863703579696304e-02 1.702728637035796799e+00
8.750000000000000833e-02 1.704556706520827358e+00
8.264419688319250834e-02 1.707644196883192356e+00
7.581009594440367427e-02 1.711689904055596401e+00
7.499999999999999722e-02 1.712165773874311459e+00
7.478681060561878646e-02 1.712286810605618603e+00
7.439321324940112445e-02 1.712499999999999911e+00
6.662001995537357446e-02 1.716620019955373611e+00
6.202443033490430413e-02 1.718750000000000000e+00
5.812764523280432305e-02 1.720627645232804426e+00
5.171620214012131317e-02 1.723283797859878730e+00
5.000000000000000278e-02 1.723973540655790337e+00
4.926291321479897567e-02 1.724262913214799076e+00
4.706991943513876009e-02 1.725000000000000089e+00
3.995934502325206028e-02 1.727459345023252268e+00
3.750000000000000555e-02 1.728277007797578202e+00
3.320447156297544333e-02 1.729295528437024831e+00
3.008482943939360527e-02 1.730084829439393790e+00
2.500000000000000139e-02 1.731275892532402771e+00
1.962852619857138881e-02 1.732128526198571494e+00
1.875000000000000278e-02 1.732311298959936963e+00
1.759236700677633061e-02 1.732407632993223867e+00
1.250000000000000069e-02 1.733074098399092211e+00
8.383323699741061785e-03 1.733383323699741130e+00
6.250000000000000347e-03 1.733614147166038899e+00
3.905717788133908352e-03 1.733594282211866178e+00
0.000000000000000000e+00 1.733716853166664462e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.5.dat <==
0.000000000000000000e+00 9.917562651864600953e-01
4.196790729902382180e-03 9.916967907299023555e-01
8.340186619833749732e-03 9.916598133801663995e-01
1.250000000000000069e-02 9.916672257453200690e-01
1.662628885322078864e-02 9.916262888532209052e-01
2.086818780661473319e-02 9.916318121933853647e-01
2.500000000000000139e-02 9.916828566654888322e-01
2.924280473724490473e-02 9.917428047372449651e-01
3.315247870016251736e-02 9.918475212998374424e-01
3.750000000000000555e-02 9.920286436154420739e-01
4.234307029598190913e-02 9.923430702959820104e-01
4.495538327396985528e-02 9.925446167260301156e-01
5.000000000000000278e-02 9.930060455140664599e-01
5.620055951661954985e-02 9.937994404833804252e-01
5.631672445215252232e-02 9.938167244521525223e-01
6.250000000000000000e-02 9.947290517623530448e-01
6.683758665798431031e-02 9.956624133420156619e-01
7.184369929755604622e-02 9.968436992975560074e-01
7.500000000000001110e-02 9.975382818821542097e-01
7.688161455958641977e-02 9.981183854404136468e-01
8.247050514514481234e-02 1.000000000000000000e+00
8.626222445016068496e-02 1.001237775549839393e+00
8.750000000000000833e-02 1.001719201457555553e+00
9.031379452432244936e-02 1.002813794524322510e+00
9.520648500937314851e-02 1.004793514990626857e+00
1.000000000000000056e-01 1.007018337599074220e+00
1.036535270589778734e-01 1.008846472941022032e+00
1.062500000000000111e-01 1.010272914203960148e+00
1.116528963631829852e-01 1.013347103636816904e+00
1.125000000000000028e-01 1.013871894349436031e+00
1.163650599570054678e-01 1.016365059957005545e+00
1.187499999999999944e-01 1.017866325708778774e+00
1.192739383032948297e-01 1.018226061696704932e+00
1.250000000000000000e-01 1.022278042369712425e+00
1.265491669074690073e-01 1.023450833092530932e+00
1.283900326112641654e-01 1.024999999999999911e+00
1.334171139037310938e-01 1.029082886096268856e+00
1.357935889776200611e-01 1.031250000000000000e+00
1.399635816455176984e-01 1.035036418354482235e+00
1.423450127231032925e-01 1.037500000000000089e+00
1.460984881287557269e-01 1.041401511871244523e+00
1.499999999999999944e-01 1.045745109565909825e+00
1.520264718371467649e-01 1.047973528162853274e+00
1.536511943421851600e-01 1.050000000000000044e+00
1.575424564800871341e-01 1.054957543519912777e+00
1.624999999999999778e-01 1.061758816538651784e+00
1.628194464605628999e-01 1.062180553539437078e+00
1.639502915101291869e-01 1.063950291510129320e+00
1.677115056102664314e-01 1.069788494389733557e+00
1.708016477806090783e-01 1.075000000000000178e+00
1.723188714449788717e-01 1.077681128555020962e+00
1.749999999999999889e-01 1.082672399626447124e+00
1.767195338604435895e-01 1.085780466139556255e+00
1.775927460617943709e-01 1.087499999999999911e+00
1.797817340370021222e-01 1.092281734037002128e+00
1.804566031054101738e-01 1.093750000000000000e+00
1.807159749322532483e-01 1.094284025067746802e+00
1.831643691203092283e-01 1.100000000000000089e+00
1.844174334245138325e-01 1.103082566575486201e+00
1.875000000000000000e-01 1.111441623833251624e+00
1.877958756318515443e-01 1.112204124368148417e+00
1.880756797937123415e-01 1.113075679793712469e+00
1.908324035480468417e-01 1.121667596451953131e+00
1.934004233518321070e-01 1.130900423351832274e+00
1.935445666690326083e-01 1.131455433330967653e+00
1.937500000000000056e-01 1.132337184065338009e+00
1.959328243975733685e-01 1.141567175602426598e+00
1.970197182867794994e-01 1.147019718286779399e+00
1.975671957382336419e-01 1.149999999999999911e+00
1.979704494932493508e-01 1.152029550506750599e+00
1.995601097142703506e-01 1.162060109714270206e+00
1.996109355406784636e-01 1.162499999999999867e+00
1.996621486576697080e-01 1.162837851342330087e+00
2.000000000000000111e-01 1.165710301241863700e+00
2.009916238487124140e-01 1.174008376151287392e+00
2.011215007292840029e-01 1.174999999999999822e+00
2.011867458901827888e-01 1.176186745890182683e+00
2.019005362641482781e-01 1.185599463735851788e+00
2.020751433177001566e-01 1.187500000000000000e+00
2.021058298464487035e-01 1.189605829846448692e+00
2.023905400913817432e-01 1.197609459908618446e+00
2.024995541963600931e-01 1.199999999999999956e+00
2.024606281344857039e-01 1.202460628134485621e+00
2.024488545011276508e-01 1.210051145498872271e+00
2.024833525180501637e-01 1.212499999999999911e+00
2.023367128591468944e-01 1.214836712859146850e+00
2.020327985286222150e-01 1.222967201471377940e+00
2.020133648623916311e-01 1.225000000000000089e+00
2.018462544663042202e-01 1.226846254466304353e+00
2.011391172031145869e-01 1.236360882796885496e+00
2.009649239856020619e-01 1.238464923985602040e+00
2.000000000000000111e-01 1.247858710249513114e+00
1.998028040685955464e-01 1.249802804068595563e+00
1.997758470994375479e-01 1.250000000000000000e+00
1.997511805415440878e-01 1.250248819458456007e+00
1.983612323145920731e-01 1.260861232314592018e+00
1.978007427961123166e-01 1.264699257203887539e+00
1.966885827998121061e-01 1.271688582799812117e+00
1.960993382338664104e-01 1.274999999999999911e+00
1.953328988920509657e-01 1.279667101107949012e+00
1.948518696869575018e-01 1.282351869686957579e+00
1.938148629081016816e-01 1.287500000000000089e+00
1.927227350264930084e-01 1.292722735026493153e+00
1.921668405923184775e-01 1.295333159407681567e+00
1.912109123166210178e-01 1.300000000000000044e+00
1.904739269347479058e-01 1.302973926934747784e+00
1.882983899974314257e-01 1.311701610002568463e+00
1.881217546181297717e-01 1.312500000000000000e+00
1.879857577749345088e-01 1.312985757774934648e+00
1.875000000000000000e-01 1.314770953640481466e+00
1.853765166596818004e-01 1.322876516659682089e+00
1.847701045431089373e-01 1.325000000000000178e+00
1.837487080148393348e-01 1.328751291985160732e+00
1.826530429606854633e-01 1.332653042960685319e+00
1.812236055060342799e-01 1.337499999999999911e+00
1.797315700468357369e-01 1.342231570046835909e+00
1.792103990131697078e-01 1.343750000000000000e+00
1.783222611518842649e-01 1.346677738848115702e+00
1.773203872497988998e-01 1.350000000000000089e+00
1.767158193652997866e-01 1.351715819365300053e+00
1.749999999999999889e-01 1.356661144373911831e+00
1.735024532098363714e-01 1.361002453209836593e+00
1.719096715901497763e-01 1.365590328409850063e+00
1.702633363529255650e-01 1.370263336352925521e+00
1.687499999999999556e-01 1.374245958655833544e+00
1.668417456570593926e-01 1.379341745657059581e+00
1.644281687331620168e-01 1.385571831266837917e+00
1.633556742875040824e-01 1.388355674287504060e+00
1.624999999999999778e-01 1.390353166821967079e+00
1.596750107847678124e-01 1.397175010784767579e+00
1.584605115699754818e-01 1.399999999999999911e+00
1.558869563995536611e-01 1.405886956399553522e+00
1.553169717884564927e-01 1.407183028211543396e+00
1.530284246260606440e-01 1.412500000000000089e+00
1.520618867917960526e-01 1.414561886791795953e+00
1.499999999999999944e-01 1.418790599456683399e+00
1.479718339187750253e-01 1.422971833918774909e+00
1.469834003367659347e-01 1.424999999999999822e+00
1.440862088930827678e-01 1.430913791106917188e+00
1.438658251544412958e-01 1.431365825154441218e+00
1.407654692419398890e-01 1.437500000000000000e+00
1.396403832255348754e-01 1.439640383225534892e+00
1.375000000000000111e-01 1.443553923941018002e+00
1.352514995947771970e-01 1.447751499594777336e+00
1.340081183085728433e-01 1.449999999999999956e+00
1.307893212408879902e-01 1.455789321240887890e+00
1.295142304327323302e-01 1.457985769567267553e+00
1.269254077954562465e-01 1.462499999999999911e+00
1.261905923585474043e-01 1.463690592358547260e+00
1.230945146358822795e-01 1.468750000000000000e+00
1.214031535716118826e-01 1.471403153571611888e+00
1.190856642036227375e-01 1.475000000000000089e+00
1.164984906294090905e-01 1.478998490629409357e+00
1.125000000000000028e-01 1.484927313717884223e+00
1.114552259408907176e-01 1.486455225940890745e+00
1.065344713429136891e-01 1.493465528657086150e+00
1.062998488763991639e-01 1.493799848876399050e+00
1.017430983542073342e-01 1.500000000000000000e+00
1.009970791934196171e-01 1.500997079193419736e+00
1.000000000000000056e-01 1.502240597708545788e+00
9.546356614378538608e-02 1.507963566143785572e+00
9.375000000000000000e-02 1.509995486763913597e+00
8.976937857438843649e-02 1.514769378574388314e+00
8.749999999999999445e-02 1.517281530157031266e+00
8.386152847367749075e-02 1.521361528473677449e+00
8.041412003350600912e-02 1.524999999999999911e+00
7.775556965160564105e-02 1.527755569651605638e+00
7.409621048161843526e-02 1.531250000000000000e+00
7.136846688192646782e-02 1.533868466881926462e+00
6.722287640208229886e-02 1.537500000000000089e+00
6.473756974212399595e-02 1.539737569742124279e+00
6.250000000000000000e-02 1.541544889733450496e+00
5.777199725422416110e-02 1.545271997254224150e+00
5.118949002000793003e-02 1.550000000000000044e+00
5.051335751092916881e-02 1.550513357510929113e+00
5.000000000000000278e-02 1.550851493648381263e+00
4.787416331310774542e-02 1.552125836686892413e+00
4.276085828711947284e-02 1.555260858287119463e+00
3.750000000000000555e-02 1.558108262455912385e+00
3.453209272863204393e-02 1.559532092728632025e+00
3.125000000000000000e-02 1.561083813269827925e+00
2.572236908120657806e-02 1.563222369081206597e+00
2.499999999999999792e-02 1.563506136329644303e+00
2.361826053420248636e-02 1.563881739465797560e+00
1.875000000000000278e-02 1.565354198361191385e+00
1.603687896012031405e-02 1.566036878960120227e+00
1.250000000000000069e-02 1.566856708196424197e+00
7.635052854385896912e-03 1.567364947145614362e+00
5.112582506840508863e-03 1.567612582506840546e+00
0.000000000000000000e+00 1.567965885041123109e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.dat <==
0.000000000000000000e+00 1.106035597321020303e+00
5.965400818858166213e-03 1.105965400818858413e+00
6.539320582129594904e-03 1.105960679417870685e+00
1.250000000000000069e-02 1.105967006417148735e+00
1.842881138413704836e-02 1.105928811384137234e+00
1.906892220659250556e-02 1.105931077793407491e+00
2.500000000000000139e-02 1.106013649010874733e+00
3.112008122949671413e-02 1.106120081229496899e+00
3.137282711015246250e-02 1.106127172889847632e+00
3.750000000000000555e-02 1.106396058669099514e+00
4.321172923583430775e-02 1.106788270764165860e+00
4.375000000000000416e-02 1.106845631852223288e+00
4.438740866403528135e-02 1.106887408664035455e+00
5.000000000000000278e-02 1.107413682721866355e+00
5.449385031532083534e-02 1.108006149684679364e+00
5.625000000000000139e-02 1.108288961058508271e+00
5.864478888557850267e-02 1.108644788885578603e+00
6.250000000000000000e-02 1.109214956048830247e+00
6.519285283341505477e-02 1.109807147166585128e+00
6.875000000000000555e-02 1.110604530479458729e+00
7.455030592573286263e-02 1.112050305925732729e+00
7.500000000000001110e-02 1.112147847058865491e+00
7.526813612988708657e-02 1.112231863870112969e+00
8.125000000000000278e-02 1.113983583708954228e+00
8.475757939604020019e-02 1.115242420603959728e+00
8.749999999999999445e-02 1.116279110631206217e+00
9.373797379563218735e-02 1.118762026204367821e+00
9.375000000000000000e-02 1.118767594529930465e+00
9.378188296227159271e-02 1.118781882962271546e+00
9.999999999999999167e-02 1.121577923026695345e+00
1.022579673512913900e-01 1.122742032648708754e+00
1.062500000000000111e-01 1.124884316194117329e+00
1.102990423803159453e-01 1.127200957619684196e+00
1.125000000000000028e-01 1.128576066653785182e+00
1.179475559077943492e-01 1.132052444092205734e+00
1.187499999999999944e-01 1.132626414314494845e+00
1.235544598773426206e-01 1.136054459877342548e+00
1.250000000000000000e-01 1.137073181102878028e+00
1.252435887900112399e-01 1.137256411209988771e+00
1.312500000000000056e-01 1.142043382071363800e+00
1.321849334416858868e-01 1.142815066558313886e+00
1.375000000000000111e-01 1.147488094309196960e+00
1.388183478278058325e-01 1.148681652172193868e+00
1.401259641072155615e-01 1.149999999999999911e+00
1.450925329338507430e-01 1.154907467066149218e+00
1.499999999999999944e-01 1.160306568379738668e+00
1.510535929422101298e-01 1.161446407057789676e+00
1.519377817095662886e-01 1.162499999999999867e+00
1.566674872774728444e-01 1.168332512722527250e+00
1.590909161082801615e-01 1.171590916108280034e+00
1.616352113000456558e-01 1.174999999999999822e+00
1.619967106186306904e-01 1.175503289381369276e+00
1.624999999999999778e-01 1.176232384073631732e+00
1.670477948291805848e-01 1.182952205170819227e+00
1.687499999999999833e-01 1.185806309021791627e+00
1.717612511227022964e-01 1.190738748877297803e+00
1.749999999999999889e-01 1.196642929310497649e+00
1.762116481464614248e-01 1.198788351853538492e+00
1.768526938006435290e-01 1.199999999999999956e+00
1.785102276079467698e-01 1.203510227607946792e+00
1.802969637088757404e-01 1.207203036291124132e+00
1.826885146461258436e-01 1.212499999999999911e+00
1.841512101228278964e-01 1.215848789877172154e+00
1.854050533208645435e-01 1.218750000000000000e+00
1.876726949407828138e-01 1.224827305059217331e+00
1.877400536544296394e-01 1.225000000000000311e+00
1.878496843045204256e-01 1.225349684304520625e+00
1.908232073571924925e-01 1.234176792642807552e+00
1.936213149927500377e-01 1.243621314992749971e+00
1.936786192404197360e-01 1.243821380759580153e+00
1.952948258361514311e-01 1.250000000000000000e+00
1.962064693632785684e-01 1.253793530636721609e+00
1.975840638078341649e-01 1.260084063807834109e+00
1.983928415363249431e-01 1.264107158463674940e+00
2.000000000000000111e-01 1.273143213664766904e+00
2.002886746921490879e-01 1.274711325307850807e+00
2.003459331672718668e-01 1.274999999999999911e+00
2.003831180842435555e-01 1.275383118084243428e+00
2.017825994121568989e-01 1.285717400587843118e+00
2.020616646426434126e-01 1.287500000000000089e+00
2.022220941556611140e-01 1.289722094155661081e+00
2.029016142442198745e-01 1.297098385755780292e+00
2.031876698157988326e-01 1.300000000000000044e+00
2.033304422286559832e-01 1.303330442228655794e+00
2.036220764182185006e-01 1.308877923581781566e+00
2.038476950392829057e-01 1.312500000000000000e+00
2.038624616512991761e-01 1.316362461651299220e+00
2.039353991437075631e-01 1.321064600856292515e+00
2.040123562488820874e-01 1.325000000000000178e+00
2.039117351831949698e-01 1.328911735183195164e+00
2.038230907804620962e-01 1.333676909219537965e+00
2.037879318946216045e-01 1.337500000000000133e+00
2.035380207068050173e-01 1.341038020706805112e+00
2.032409182892706001e-01 1.346759081710729555e+00
2.031407459867028142e-01 1.350000000000000089e+00
2.028590310956507881e-01 1.352859031095650977e+00
2.022045597663668093e-01 1.360295440233633357e+00
2.018160019571214048e-01 1.364316001957121216e+00
2.006738668517619451e-01 1.374326133148237927e+00
2.005287379604126785e-01 1.375528737960412640e+00
2.000000000000000111e-01 1.379199667523868911e+00
1.989742398749823060e-01 1.386474239874982306e+00
1.985933357013674738e-01 1.388906664298632521e+00
1.971948080297185324e-01 1.397194808029718516e+00
1.966590568880068335e-01 1.399999999999999911e+00
1.959722558182227792e-01 1.404027744181777226e+00
1.952665370476615037e-01 1.407766537047661304e+00
1.942571773859537998e-01 1.412500000000000089e+00
1.930575350488543951e-01 1.418057535048854234e+00
1.926648385309525646e-01 1.419835161469047202e+00
1.915534261197266719e-01 1.424999999999999822e+00
1.907298927453101589e-01 1.428229892745310092e+00
1.886304951617562287e-01 1.436369504838243882e+00
1.883688413180877597e-01 1.437499999999999778e+00
1.881746896321664086e-01 1.438174689632166325e+00
1.875000000000000000e-01 1.440571359598506573e+00
1.854850651345205381e-01 1.447985065134520521e+00
1.848887982993903112e-01 1.449999999999999956e+00
1.838602064100057498e-01 1.453639793589994067e+00
1.826826294444612864e-01 1.457682629444461142e+00
1.812079925432740768e-01 1.462499999999999911e+00
1.796765486109249133e-01 1.467176548610924947e+00
1.791174991667844330e-01 1.468750000000000000e+00
1.781225556154763801e-01 1.471877444384523503e+00
1.771415027524854691e-01 1.475000000000000089e+00
1.765676258395820764e-01 1.476567625839582343e+00
1.749999999999999889e-01 1.480884617372399736e+00
1.732500790993249107e-01 1.485750079099324994e+00
1.712225009588144164e-01 1.491277499041185672e+00
1.698767016498991533e-01 1.494876701649899164e+00
1.679094342962718922e-01 1.500000000000000000e+00
1.663486173582331973e-01 1.503848617358233275e+00
1.628972069432828018e-01 1.512102793056717021e+00
1.626666949203479651e-01 1.512666694920347998e+00
1.624999999999999778e-01 1.513028169528992883e+00
1.588460208780661520e-01 1.521346020878066030e+00
1.571808883727206507e-01 1.524999999999999911e+00
1.548674823751190199e-01 1.529867482375119048e+00
1.523027235955464465e-01 1.535197276404453692e+00
1.512382254282497729e-01 1.537500000000000089e+00
1.508199614082595397e-01 1.538319961408259662e+00
1.499999999999999944e-01 1.539842500436034989e+00
1.465220769780767873e-01 1.546522076978076754e+00
1.446840234395831981e-01 1.550000000000000044e+00
1.421531846515887709e-01 1.554653184651588749e+00
1.378842305620171516e-01 1.562115769437982804e+00
1.376705535684002168e-01 1.562500000000000000e+00
1.376076133049901618e-01 1.562607613304990206e+00
1.375000000000000111e-01 1.562779978221974453e+00
1.329694049760243579e-01 1.570469404976024608e+00
1.301855186629107264e-01 1.574999999999999956e+00
1.281787436355095178e-01 1.578178743635509473e+00
1.250000000000000000e-01 1.582875456642393042e+00
1.231255830152344632e-01 1.585625583015234374e+00
1.218313994207344125e-01 1.587499999999999911e+00
1.179739607479390467e-01 1.592973960747938955e+00
1.173850519306894463e-01 1.593750000000000000e+00
1.135193043198468310e-01 1.598980695680153108e+00
1.127703800158230268e-01 1.599999999999999867e+00
1.126545657940027506e-01 1.600154565794003059e+00
1.125000000000000028e-01 1.600347969579914320e+00
1.071856607380320542e-01 1.607185660738032373e+00
1.062500000000000250e-01 1.608299371750393725e+00
1.015234433403035402e-01 1.614023443340303565e+00
1.000000000000000056e-01 1.615738931148146040e+00
9.566673262094338437e-02 1.620666732620943407e+00
9.375000000000000000e-02 1.622697770967369335e+00
8.960482426070885686e-02 1.627104824260709126e+00
8.749999999999999445e-02 1.629192926783034512e+00
8.332131033572617862e-02 1.633321310335726029e+00
8.125000000000000278e-02 1.635236383333255494e+00
7.679444523708414683e-02 1.639294445237084119e+00
7.500000000000001110e-02 1.640795963667966095e+00
6.997492940507435422e-02 1.644974929405074171e+00
6.334934593853575047e-02 1.649999999999999911e+00
6.287193662340825884e-02 1.650371936623408198e+00
6.063398189116964848e-02 1.651866018108830270e+00
5.538501917897002691e-02 1.655385019178970074e+00
5.000000000000000278e-02 1.658677809988990948e+00
4.756967459041851198e-02 1.660069674590418431e+00
4.270944194980422215e-02 1.662500000000000089e+00
3.930164080879435667e-02 1.664301640808794502e+00
3.750000000000000555e-02 1.665147278572204570e+00
3.322241871606296248e-02 1.666777581283937160e+00
3.038973060074453073e-02 1.667889730600744747e+00
2.500000000000000139e-02 1.669735997883047940e+00
2.082624761124684393e-02 1.670826247611246984e+00
1.552649207080281264e-02 1.671973507929197300e+00
1.250000000000000069e-02 1.672571027195362214e+00
1.034433715998264031e-02 1.672844337159982597e+00
1.477440519026317805e-03 1.673522559480973504e+00
0.000000000000000000e+00 1.673584474332300509e+00


==> data/slidingdroplet/isolines/poly2_coupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_2.dat <==
0.000000000000000000e+00 8.734396282522616239e-01
1.533965383841658743e-03 8.734660346161582378e-01
1.091843339120749691e-02 8.734184333912075049e-01
1.250000000000000069e-02 8.733633071129990322e-01
1.410727507954426946e-02 8.733927249204556098e-01
2.335706113227258712e-02 8.733570611322726274e-01
2.500000000000000139e-02 8.733128076391800665e-01
2.662615939671120202e-02 8.733738406032888202e-01
3.607266695318353533e-02 8.735726669531835853e-01
3.750000000000000555e-02 8.735708762590901344e-01
3.881756954625388556e-02 8.736824304537462726e-01
4.942851326779744425e-02 8.744285132677974692e-01
5.000000000000000278e-02 8.744554786711322691e-01
5.047699019432998896e-02 8.745230098056699930e-01
5.387479117685789465e-02 8.750000000000000000e-01
6.147600120498615539e-02 8.760239987950138030e-01
6.250000000000000000e-02 8.762050864293580155e-01
6.397905202011475168e-02 8.764790520201147794e-01
7.187291287246161398e-02 8.781270871275383971e-01
7.499999999999999722e-02 8.788870977053833133e-01
8.042442807866341525e-02 8.804244280786635013e-01
8.171076456719965353e-02 8.807892354328004103e-01
8.749999999999999445e-02 8.826344028944694831e-01
9.101930506428694556e-02 8.839806949357129628e-01
9.936919220025819399e-02 8.874999999999999556e-01
9.981477689583237445e-02 8.876852231041675312e-01
1.000000000000000056e-01 8.877732007169919504e-01
1.005477146233800523e-01 8.880477146233799468e-01
1.081086654906299876e-01 8.918913345093701928e-01
1.112071443347541627e-01 8.937500000000000444e-01
1.159876669325457799e-01 8.965123330674542590e-01
1.211848879275622126e-01 8.999999999999999112e-01
1.234853453779802129e-01 9.015146546220197399e-01
1.297792796825914807e-01 9.062500000000000000e-01
1.306209458930832068e-01 9.068790541069168265e-01
1.372731852737463232e-01 9.125000000000000888e-01
1.373944043594962083e-01 9.126055956405039193e-01
1.375000000000000111e-01 9.127019449756196279e-01
1.423797811328967600e-01 9.173797811328968654e-01
1.437795533064249731e-01 9.187204466935751102e-01
1.449539617757499288e-01 9.199539617757499510e-01
1.497630147544179446e-01 9.250000000000000444e-01
1.498764313199291154e-01 9.251235686800709512e-01
1.499999999999999944e-01 9.252683007276485405e-01
1.556094259147128567e-01 9.318905740852871933e-01
1.562500000000000000e-01 9.327257351499453897e-01
1.610382949155881038e-01 9.389617050844119017e-01
1.624999999999999778e-01 9.410225091362133254e-01
1.662032142467848583e-01 9.462967857532149640e-01
1.685736779695609089e-01 9.499999999999999556e-01
1.709997252813543200e-01 9.540002747186455689e-01
1.749999999999999889e-01 9.609652959261071326e-01
1.755760273195732801e-01 9.619239726804266200e-01
1.758881585787895052e-01 9.624999999999999112e-01
1.767330238692610966e-01 9.642330238692610189e-01
1.797657309114845114e-01 9.702342690885155108e-01
1.819811481562564059e-01 9.750000000000000888e-01
1.836423415674853510e-01 9.788576584325145991e-01
1.868657047021383133e-01 9.868657047021383022e-01
1.871104440227198129e-01 9.875000000000000444e-01
1.872187589550955156e-01 9.877812410449046121e-01
1.875000000000000000e-01 9.885677284604106330e-01
1.904971424902595356e-01 9.970028575097404921e-01
1.915025701895689547e-01 1.000000000000000000e+00
1.930675342422022156e-01 1.005567534242202132e+00
1.933661029638385487e-01 1.006633897036161462e+00
1.937500000000000056e-01 1.008137092269205226e+00
1.959373896908238044e-01 1.016562610309176051e+00
1.971629470463546474e-01 1.022162947046354464e+00
1.977419777056129147e-01 1.024999999999999911e+00
1.981473257593639459e-01 1.026852674240636087e+00
2.000000000000000111e-01 1.037348504687408468e+00
2.000236141608517371e-01 1.037476385839148474e+00
2.000285329457460182e-01 1.037500000000000089e+00
2.000318205989609632e-01 1.037531820598960985e+00
2.015115936546172937e-01 1.048488406345382762e+00
2.017272947913416603e-01 1.050000000000000044e+00
2.018597025742647488e-01 1.051859702574264643e+00
2.025779892721034370e-01 1.059922010727896380e+00
2.028379508454945801e-01 1.062500000000000000e+00
2.029248423574449289e-01 1.065424842357444835e+00
2.032219074848274354e-01 1.071778092515172531e+00
2.033895292722292525e-01 1.075000000000000178e+00
2.033819819324428901e-01 1.078381981932442946e+00
2.034275707725461957e-01 1.084072429227453949e+00
2.034889669832460335e-01 1.087500000000000133e+00
2.033246210260272746e-01 1.090824621026027286e+00
2.031469997901979019e-01 1.096853000209802254e+00
2.031190566075379011e-01 1.100000000000000089e+00
2.028894751973539523e-01 1.102889475197354141e+00
2.023911456890625238e-01 1.110108854310937643e+00
2.020374079068226469e-01 1.114537407906822652e+00
2.011226021096240157e-01 1.123877397890375995e+00
2.009053835172147917e-01 1.125905383517214808e+00
2.000000000000000111e-01 1.132846244053222762e+00
1.994704876124051285e-01 1.136970487612404934e+00
1.992912534373803835e-01 1.138208746562619611e+00
1.977773618078069173e-01 1.147777361807806873e+00
1.973675864419390247e-01 1.149999999999999911e+00
1.968747989235005713e-01 1.153125201076499629e+00
1.959147407531003082e-01 1.158414740753100247e+00
1.950599438785860229e-01 1.162500000000000089e+00
1.937884397636841782e-01 1.168711560236315838e+00
1.937753707621303889e-01 1.168775370762130228e+00
1.924576561048456091e-01 1.174999999999999822e+00
1.914832450044497980e-01 1.178983245004449731e+00
1.899775530894203812e-01 1.185022446910579674e+00
1.894102565956105599e-01 1.187500000000000000e+00
1.889955681699840850e-01 1.188995568169984196e+00
1.875000000000000000e-01 1.194502044739469859e+00
1.863419426174748594e-01 1.198841942617474787e+00
1.860013636666183467e-01 1.199999999999999956e+00
1.854438665653032059e-01 1.202056133434696639e+00
1.835719940399938577e-01 1.208571994039993713e+00
1.823814077899636454e-01 1.212499999999999911e+00
1.806280054034068439e-01 1.218128005403406711e+00
1.804080211354220364e-01 1.218750000000000000e+00
1.800480948109524082e-01 1.219951905189047503e+00
1.784748545153953536e-01 1.225000000000000089e+00
1.775734971867862777e-01 1.227573497186786433e+00
1.749999999999999889e-01 1.234962805722038315e+00
1.743393579397110038e-01 1.236839357939711004e+00
1.736296465304013603e-01 1.238870353469598617e+00
1.710361505257584902e-01 1.246036150525758446e+00
1.695567314491426558e-01 1.250000000000000000e+00
1.676085257025354547e-01 1.255108525702535616e+00
1.661255501083505892e-01 1.258874449891649316e+00
1.640849220973404632e-01 1.264084922097340247e+00
1.624999999999999778e-01 1.267792815568702158e+00
1.603743774582764015e-01 1.272874377458276474e+00
1.594520906113648384e-01 1.274999999999999911e+00
1.571103839178685235e-01 1.280389616082131532e+00
1.567548468946931006e-01 1.281250000000000000e+00
1.565913077523692631e-01 1.281591307752369513e+00
1.540245830472639355e-01 1.287500000000000089e+00
1.527452927349387535e-01 1.290245292734939042e+00
1.499999999999999944e-01 1.295925356073386547e+00
1.486636010529240326e-01 1.298663601052923999e+00
1.480111490681945419e-01 1.300000000000000044e+00
1.461321228959539253e-01 1.303867877104045947e+00
1.445667246548485441e-01 1.307066724654848633e+00
1.418232604613590131e-01 1.312500000000000000e+00
1.403439965372872134e-01 1.315343996537287286e+00
1.375000000000000111e-01 1.320629986548786494e+00
1.359785007485653785e-01 1.323478500748565656e+00
1.351417061318039847e-01 1.325000000000000178e+00
1.322829604798856917e-01 1.330217039520114275e+00
1.315525748394147376e-01 1.331552574839414582e+00
1.281782456228457434e-01 1.337499999999999911e+00
1.269797597445544990e-01 1.339479759744554466e+00
1.243906414126884630e-01 1.343750000000000000e+00
1.222256185583323884e-01 1.347225618558332449e+00
1.204624600324632477e-01 1.350000000000000089e+00
1.173770030143939797e-01 1.354877003014394177e+00
1.125000000000000028e-01 1.362314299640542847e+00
1.124253138659568607e-01 1.362425313865956999e+00
1.121096272968604701e-01 1.362890372703139619e+00
1.073569109244771058e-01 1.369856910924477145e+00
1.062500000000000111e-01 1.371362070236184172e+00
1.021129141813045954e-01 1.377112914181304548e+00
1.000000000000000056e-01 1.379855421857661524e+00
9.669672401493353830e-02 1.384196724014933544e+00
9.375000000000000000e-02 1.387826514111685228e+00
9.110339206323145311e-02 1.391103392063231414e+00
8.749999999999999445e-02 1.395274047139419826e+00
8.531259932944464108e-02 1.397812599329444572e+00
8.333168522015116375e-02 1.399999999999999911e+00
7.932229323554507161e-02 1.404322293235545027e+00
7.739150685346926628e-02 1.406250000000000000e+00
7.307188217322169166e-02 1.410571882173221603e+00
7.098205482486907858e-02 1.412500000000000089e+00
6.659316758384495327e-02 1.416593167583845236e+00
6.250000000000000000e-02 1.420073042957677334e+00
5.980648804296495591e-02 1.422306488042964778e+00
5.632019490431013770e-02 1.424999999999999822e+00
5.278095751206104969e-02 1.427780957512061022e+00
5.000000000000000278e-02 1.429697708316854721e+00
4.524233750818826283e-02 1.432742337508188246e+00
3.830070411315096568e-02 1.436699295886849193e+00
3.750000000000000555e-02 1.437152793667184625e+00
3.727223411960524369e-02 1.437272234119605141e+00
3.125000000000000000e-02 1.440158256480073673e+00
2.874831709934233190e-02 1.441248317099342424e+00
2.500000000000000139e-02 1.442741667622422508e+00
1.947681278644114097e-02 1.444476812786441355e+00
1.756131595494559230e-02 1.444938684045054433e+00
1.250000000000000069e-02 1.446079788443382919e+00
9.041049216811879868e-03 1.446541049216811814e+00
2.950750077729275955e-03 1.447049249922270686e+00
0.000000000000000000e+00 1.447207125408528583e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.300362995562761581e+00
1.865221031401402552e-04 1.300186522103140119e+00
3.482294285019532968e-04 1.300000000000000044e+00
1.152701079701716480e-03 1.298847298920298154e+00
5.327510650947638385e-03 1.292827510650947698e+00
9.577512877065874619e-03 1.287500000000000089e+00
1.081479330831040288e-02 1.285814793308310611e+00
1.513815913966627853e-02 1.281250000000000000e+00
1.685933306535156162e-02 1.279359333065351656e+00
2.165281410934253442e-02 1.274999999999999911e+00
2.336243267842216115e-02 1.273362432678422085e+00
2.500000000000000139e-02 1.272009175992323327e+00
3.039270994198833148e-02 1.267892709941988105e+00
3.125000000000000000e-02 1.267273876641177521e+00
3.555131251759534317e-02 1.264448687482404576e+00
3.750000000000000555e-02 1.263139309462528281e+00
3.789208760703472595e-02 1.262892087607034863e+00
4.374999999999999722e-02 1.259556008759066259e+00
4.589680022640084400e-02 1.258396800226400769e+00
5.000000000000000278e-02 1.256411051493115938e+00
5.447130466385940312e-02 1.254471304663859366e+00
6.006320595248398897e-02 1.252436794047516067e+00
6.250000000000000000e-02 1.251594201885458446e+00
6.369831436404346792e-02 1.251198314364043496e+00
6.831705431016175945e-02 1.250000000000000000e+00
7.356631845895911237e-02 1.248566318458959046e+00
7.500000000000001110e-02 1.248192919185014738e+00
7.706269559929834756e-02 1.247937304400701608e+00
8.434582732103726443e-02 1.246845827321037214e+00
8.749999999999999445e-02 1.246388717846524941e+00
9.119602055255865425e-02 1.246303979447441312e+00
9.613802234317145312e-02 1.246138022343171503e+00
1.000000000000000056e-01 1.245996388110496733e+00
1.037062801415091495e-01 1.246293719858490689e+00
1.092285004791675729e-01 1.246728500479167501e+00
1.125000000000000167e-01 1.246935556301282055e+00
1.150818854724955653e-01 1.247418114527504507e+00
1.241446721107777457e-01 1.249144672110777732e+00
1.250000000000000000e-01 1.249279012373860409e+00
1.255565372011540615e-01 1.249443462798845994e+00
1.273864863842969763e-01 1.250000000000000000e+00
1.352582983600029432e-01 1.252241701639997151e+00
1.375000000000000111e-01 1.253019247237049383e+00
1.422477747594063091e-01 1.254747774759406242e+00
1.444377818022951621e-01 1.255562218197705082e+00
1.499999999999999944e-01 1.257956056666100775e+00
1.530698076940112673e-01 1.259430192305988738e+00
1.562500000000000000e-01 1.261080542923585401e+00
1.612010314430088187e-01 1.263798968556991031e+00
1.624999999999999778e-01 1.264570599674083917e+00
1.680114142400423727e-01 1.268011414240042267e+00
1.687499999999999556e-01 1.268456417814478154e+00
1.689259580649439818e-01 1.268574041935055963e+00
1.749999999999999889e-01 1.272732326411573522e+00
1.763040917973889565e-01 1.273695908202610916e+00
1.778860047880163608e-01 1.274999999999999911e+00
1.832519183249829986e-01 1.279248081675016913e+00
1.854853001686117553e-01 1.281250000000000000e+00
1.898566978948381667e-01 1.285143302105161922e+00
1.921631574700018441e-01 1.287500000000000089e+00
1.960327392773591471e-01 1.291467260722640953e+00
2.000000000000000111e-01 1.295850239343228516e+00
2.019854118526805686e-01 1.298014588147319515e+00
2.035830436671275390e-01 1.300000000000000044e+00
2.075106202855704907e-01 1.304989379714429631e+00
2.125000000000000222e-01 1.311851411287665803e+00
2.127794945958563222e-01 1.312220505404143811e+00
2.137487644747050330e-01 1.313748764474705233e+00
2.176530376332440064e-01 1.319846962366756138e+00
2.206775402466442104e-01 1.324999999999999956e+00
2.222248036558812090e-01 1.327775196344118669e+00
2.250000000000000056e-01 1.333044585691457673e+00
2.265721946079882199e-01 1.335927805392011614e+00
2.273573215865165587e-01 1.337499999999999911e+00
2.292416764262674156e-01 1.341741676426267293e+00
2.301457738212096260e-01 1.343750000000000000e+00
2.304997917032735599e-01 1.344500208296726562e+00
2.328014327957125817e-01 1.350000000000000089e+00
2.341234522517491867e-01 1.353376547748250891e+00
2.372757561576642193e-01 1.362275756157664164e+00
2.373894275319771152e-01 1.362610572468022863e+00
2.374999999999999889e-01 1.362973410958120857e+00
2.403290899269067138e-01 1.372170910073093442e+00
2.423392161777912501e-01 1.379839216177791261e+00
2.428963461221427533e-01 1.382103653877857274e+00
2.437499999999999667e-01 1.386047881426947237e+00
2.451528528686488240e-01 1.392347147131351104e+00
2.457746445762892806e-01 1.395774644576289081e+00
2.465079018267776201e-01 1.399999999999999911e+00
2.470313545949158751e-01 1.402968645405084036e+00
2.481080440651147190e-01 1.410608044065114530e+00
2.483088791567458209e-01 1.412499999999999867e+00
2.485010207170339769e-01 1.413998979282965918e+00
2.495441392482063425e-01 1.424544139248206331e+00
2.495750780208254860e-01 1.424999999999999822e+00
2.496084459933030075e-01 1.425391554006696815e+00
2.500000000000000000e-01 1.432356113940274955e+00
2.502805355126846432e-01 1.437219464487315301e+00
2.503036563461161768e-01 1.437500000000000000e+00
2.502992630782756023e-01 1.437799263078275658e+00
2.504681040459471042e-01 1.449531895954052851e+00
2.504843377094696510e-01 1.449999999999999956e+00
2.504616105542157301e-01 1.450461610554215630e+00
2.501318996598879685e-01 1.462368100340111887e+00
2.501320158330013199e-01 1.462499999999999911e+00
2.501195170394907574e-01 1.462619517039490669e+00
2.500000000000000000e-01 1.464330573523209500e+00
2.493228275639070846e-01 1.474322827563907090e+00
2.492459071643264579e-01 1.475000000000000089e+00
2.491843036471251271e-01 1.475815696352875017e+00
2.481298770494012318e-01 1.485629877049401193e+00
2.475774534479390498e-01 1.489922546552060911e+00
2.465941373455197150e-01 1.496594137345519826e+00
2.460239366870712319e-01 1.500000000000000000e+00
2.451675523407065016e-01 1.504832447659293582e+00
2.447369249119359103e-01 1.507236924911935949e+00
2.437500000000000222e-01 1.511708393998260958e+00
2.425064082581360470e-01 1.517506408258135986e+00
2.417371397100077091e-01 1.520762860289992080e+00
2.407600149000386769e-01 1.524999999999999689e+00
2.400380605602010498e-01 1.527538060560201139e+00
2.389568322136211842e-01 1.531250000000000000e+00
2.371556642384727853e-01 1.537155664238472941e+00
2.370355505749822678e-01 1.537500000000000089e+00
2.368171065411749099e-01 1.538182893458825085e+00
2.339828196148805717e-01 1.546482819614880766e+00
2.327062989034867080e-01 1.550000000000000044e+00
2.305409310580216753e-01 1.555540931058021714e+00
2.295283100713116364e-01 1.557971689928688397e+00
2.268522839909800082e-01 1.564352283990980252e+00
2.249999999999999778e-01 1.568163746293294025e+00
2.228111934418984807e-01 1.572811193441898237e+00
2.216830055135504129e-01 1.575000000000000178e+00
2.185041902860845875e-01 1.581004190286084299e+00
2.178422522487968305e-01 1.582157747751202992e+00
2.148164911591557702e-01 1.587499999999999911e+00
2.139306748389593338e-01 1.588930674838959334e+00
2.108290449759673280e-01 1.593750000000000000e+00
2.089951778738799171e-01 1.596495177873880067e+00
2.065940982933408554e-01 1.600000000000000089e+00
2.038500704918661810e-01 1.603850070491866120e+00
2.000000000000000111e-01 1.608759124601269352e+00
1.983367328175890676e-01 1.610836732817589212e+00
1.937500000000000056e-01 1.616209411351934744e+00
1.925814026828493730e-01 1.617581402682849223e+00
1.875000000000000000e-01 1.622996747162722020e+00
1.865299331896611845e-01 1.624029933189661268e+00
1.812499999999999944e-01 1.629124707798634386e+00
1.801668979407918536e-01 1.630166897940791948e+00
1.749999999999999889e-01 1.634664506949587093e+00
1.734793103352803845e-01 1.635979310335280434e+00
1.687499999999999833e-01 1.639681726171545506e+00
1.664524627917207122e-01 1.641452462791720635e+00
1.624999999999999778e-01 1.644203985813562419e+00
1.590510875945461700e-01 1.646551087594546159e+00
1.533785751015666887e-01 1.649999999999999911e+00
1.513001243060732581e-01 1.651300124306073203e+00
1.499999999999999667e-01 1.652040658732148559e+00
1.458715176810066461e-01 1.654128482318993232e+00
1.430693937917164593e-01 1.655569393791716415e+00
1.415114566871558122e-01 1.656250000000000000e+00
1.344211369351537844e-01 1.659421136935153918e+00
1.259601148075973343e-01 1.662500000000000089e+00
1.252716098111209819e-01 1.662771609811120932e+00
1.250000000000000000e-01 1.662869318633859006e+00
1.245014742965421806e-01 1.662998525703457853e+00
1.155476381214986248e-01 1.665547638121498863e+00
1.125000000000000028e-01 1.666345814431970496e+00
1.078213394520004392e-01 1.667178660547999458e+00
1.051699147086604391e-01 1.667669914708660217e+00
1.000000000000000056e-01 1.668505081946098922e+00
9.396609111953005411e-02 1.668966091119529871e+00
9.350556538801754747e-02 1.668994434611982491e+00
8.749999999999999445e-02 1.669290230545675158e+00
8.167928380046282633e-02 1.669179283800463098e+00
8.084733055532500323e-02 1.669152669444675219e+00
7.499999999999999722e-02 1.668864905146461020e+00
6.934793836168255676e-02 1.668152061638317640e+00
6.793749147829125645e-02 1.667937491478291401e+00
6.250000000000000000e-02 1.667120911905186631e+00
5.877646168969424822e-02 1.666223538310305674e+00
5.183145405309731724e-02 1.664331454053097348e+00
5.000000000000000971e-02 1.663869974833488863e+00
4.900127195425996174e-02 1.663498728045739838e+00
4.666594667237750071e-02 1.662499999999999867e+00
4.011216779356909651e-02 1.659887832206430991e+00
3.292133352836548732e-02 1.656250000000000000e+00
3.179401535853091515e-02 1.655705984641469231e+00
2.897236935388199444e-02 1.653972369353881922e+00
2.407342357560945598e-02 1.650926576424390335e+00
2.293390145131435007e-02 1.649999999999999911e+00
1.703624730726753869e-02 1.645463752692732262e+00
1.250000000000000069e-02 1.641345860181540051e+00
1.056522073367520409e-02 1.639434779266324638e+00
6.250000000000000347e-03 1.634772529637725791e+00
4.670242113735778404e-03 1.632829757886264499e+00
0.000000000000000000e+00 1.627041471604816270e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 1.077074694653817444e+00
9.448131479416727692e-04 1.075944813147941881e+00
1.619359454310862053e-03 1.075000000000000178e+00
3.632607015664827445e-03 1.071367392984335254e+00
5.470447181947279101e-03 1.067970447181947335e+00
8.952584128053589843e-03 1.062500000000000000e+00
1.029898298775336514e-02 1.060298982987753380e+00
1.250000000000000069e-02 1.057270625640777340e+00
1.555627200139069084e-02 1.053056272001390514e+00
1.801622555238448220e-02 1.050000000000000044e+00
2.114521422970735975e-02 1.046145214229707410e+00
2.500000000000000139e-02 1.041996063454080579e+00
2.719773299098071986e-02 1.039697732990980672e+00
2.945508898796606392e-02 1.037500000000000089e+00
3.356076820342017430e-02 1.033560768203420244e+00
3.634168949014908445e-02 1.031250000000000000e+00
4.034394986603802302e-02 1.027843949866038109e+00
4.411025728665653178e-02 1.024999999999999911e+00
4.743620920244772526e-02 1.022436209202447710e+00
5.000000000000000278e-02 1.020690836374773092e+00
5.508497745267704193e-02 1.017584977452676842e+00
5.625000000000000139e-02 1.016881225129193211e+00
6.021692163162297579e-02 1.014783078368377112e+00
6.250000000000000000e-02 1.013532798257546608e+00
6.318120255791598305e-02 1.013181202557915883e+00
6.875000000000000555e-02 1.010544040230449747e+00
7.172753362536489485e-02 1.009227533625364881e+00
7.500000000000001110e-02 1.007888068371722623e+00
8.084621079802348231e-02 1.005846210798023499e+00
8.199157523392713864e-02 1.005508424766072828e+00
8.749999999999999445e-02 1.003913797528203755e+00
9.060482650647069813e-02 1.003104826506470815e+00
9.851076589163422492e-02 1.001489234108365878e+00
1.000000000000000056e-01 1.001235080164632141e+00
1.010564255564112141e-01 1.001056425556411167e+00
1.106475573263830253e-01 1.000000000000000000e+00
1.123054997679198419e-01 9.998054997679198808e-01
1.125000000000000028e-01 9.997808602622136886e-01
1.127175130432228056e-01 9.997824869567771833e-01
1.246194706382374173e-01 9.996194706382374173e-01
1.250000000000000000e-01 9.996078967256977199e-01
1.253568674815769279e-01 9.996431325184229610e-01
1.293878771680154749e-01 1.000000000000000000e+00
1.368743285809315424e-01 1.000625671419068441e+00
1.375000000000000111e-01 1.000714334291935348e+00
1.383244297461888594e-01 1.000824429746188793e+00
1.475635393789054284e-01 1.002436460621094483e+00
1.499999999999999944e-01 1.002989841095245582e+00
1.539424682161029123e-01 1.003942468216102890e+00
1.576116753536875303e-01 1.004888324646312503e+00
1.624999999999999778e-01 1.006382117931815534e+00
1.670339374961744283e-01 1.007966062503825588e+00
1.687499999999999833e-01 1.008634904369803298e+00
1.726979610804230958e-01 1.010197961080423035e+00
1.749999999999999889e-01 1.011070774594743815e+00
1.759842876543872003e-01 1.011515712345612883e+00
1.812500000000000222e-01 1.013927243950096591e+00
1.844405904235798532e-01 1.015559409576419991e+00
1.875000000000000000e-01 1.017164948601130936e+00
1.924927209167725806e-01 1.020007279083227303e+00
1.991619875134846562e-01 1.024161987513484640e+00
2.000000000000000111e-01 1.024667238275616343e+00
2.001984455602676682e-01 1.024801554439732421e+00
2.004623016701607141e-01 1.024999999999999911e+00
2.074787256118658663e-01 1.030021274388134289e+00
2.090028569785586376e-01 1.031250000000000000e+00
2.144715002861590225e-01 1.035528499713841200e+00
2.166863015224630429e-01 1.037500000000000089e+00
2.210790685694553059e-01 1.041420931430544705e+00
2.250000000000000333e-01 1.045191855848024876e+00
2.274405924754308583e-01 1.047559407524569108e+00
2.296585951108360835e-01 1.050000000000000044e+00
2.333748990589067374e-01 1.054125100941093240e+00
2.374999999999999889e-01 1.059138928240143995e+00
2.390451387435754693e-01 1.060954861256424575e+00
2.402180240574753323e-01 1.062500000000000000e+00
2.443826312270522272e-01 1.068117368772947939e+00
2.470315468766813294e-01 1.072031546876681452e+00
2.490494288688675506e-01 1.075000000000000178e+00
2.494237336273639749e-01 1.075576266372636258e+00
2.500000000000000000e-01 1.076497826657924595e+00
2.541813553715723817e-01 1.083318644628427752e+00
2.565031663083788827e-01 1.087499999999999911e+00
2.585445912022537596e-01 1.091455408797746163e+00
2.597368874564439656e-01 1.093750000000000000e+00
2.626032547940560513e-01 1.099896745205944049e+00
2.626529555948514671e-01 1.100000000000000089e+00
2.627508943192224944e-01 1.100250894319222628e+00
2.662661317999518440e-01 1.108733868200048267e+00
2.687500000000000444e-01 1.115766289088262919e+00
2.695572578172681921e-01 1.117942742182731930e+00
2.702510319757657764e-01 1.120251031975765699e+00
2.724036091343334243e-01 1.127596390865666764e+00
2.747459616485632972e-01 1.137245961648563286e+00
2.748363833115961552e-01 1.137663616688403767e+00
2.750000000000000222e-01 1.138541217609371436e+00
2.768327040060107880e-01 1.148167295993989256e+00
2.771880562045080931e-01 1.149999999999999911e+00
2.774290695688088615e-01 1.152429069568808861e+00
2.778831280376344859e-01 1.156250000000000000e+00
2.782367020461917750e-01 1.159263297953808225e+00
2.786337696573818468e-01 1.162500000000000089e+00
2.787910661231322584e-01 1.166291066123132492e+00
2.790296960495374234e-01 1.170970303950462643e+00
2.792307858215197780e-01 1.175000000000000044e+00
2.791362920338971154e-01 1.179136292033897027e+00
2.790400419692302680e-01 1.183459958030769643e+00
2.786856615848388175e-01 1.191185661584838851e+00
2.782532650297283583e-01 1.196746734970271620e+00
2.780362358402845291e-01 1.199999999999999956e+00
2.776449389706725501e-01 1.202644938970672595e+00
2.763525986186123884e-01 1.211147401381387656e+00
2.761816657394740582e-01 1.212499999999999911e+00
2.759607146007053702e-01 1.213460714600705259e+00
2.749230976049854558e-01 1.218750000000000000e+00
2.737408626259065780e-01 1.223740862625906534e+00
2.734069763007032083e-01 1.225000000000000089e+00
2.728688412631079530e-01 1.227131158736892269e+00
2.711203527844428529e-01 1.233620352784442931e+00
2.687500000000000444e-01 1.241007074949318501e+00
2.680949737626945883e-01 1.243094973762694622e+00
2.673864801371572120e-01 1.245113519862842910e+00
2.656825806993210470e-01 1.250000000000000000e+00
2.647594265488049659e-01 1.252259426548804955e+00
2.625000000000000111e-01 1.257425576759067631e+00
2.609683033409500030e-01 1.260968303340950003e+00
2.582086889020010489e-01 1.266791311097998918e+00
2.569408154739402650e-01 1.269440815473940054e+00
2.540610768506103012e-01 1.274999999999999911e+00
2.525886355019271168e-01 1.277588635501927028e+00
2.500000000000000000e-01 1.281863565599617338e+00
2.478876122686356209e-01 1.285387612268635626e+00
2.465083900055653476e-01 1.287500000000000089e+00
2.429317629273306522e-01 1.292931762927330919e+00
2.389321164537821507e-01 1.298567883546217994e+00
2.379274332920612578e-01 1.300000000000000044e+00
2.377477261345903037e-01 1.300247726134590387e+00
2.374999999999999889e-01 1.300553145673442268e+00
2.322588961017123810e-01 1.307258896101712420e+00
2.312500000000000111e-01 1.308456104693410893e+00
2.265681074446952714e-01 1.314068107444695155e+00
2.250000000000000056e-01 1.315754571269605933e+00
2.205998157116985658e-01 1.320599815711698488e+00
2.162650226316475688e-01 1.325000000000000178e+00
2.144040647573142166e-01 1.326904064757314261e+00
2.125000000000000222e-01 1.328653431558908915e+00
2.078750909777656308e-01 1.332875090977765575e+00
2.025057320701474373e-01 1.337499999999999911e+00
2.011618855979002696e-01 1.338661885597900225e+00
2.000000000000000111e-01 1.339588176696224764e+00
1.941569537521023181e-01 1.344156953752102313e+00
1.913185834852957901e-01 1.346181416514704132e+00
1.868616775736953450e-01 1.349361677573695406e+00
1.858936310302274908e-01 1.350000000000000089e+00
1.793341367669528397e-01 1.354334136766953023e+00
1.749999999999999889e-01 1.356998618929995182e+00
1.715137206135080583e-01 1.359013720613508003e+00
1.687499999999999833e-01 1.360583506441539470e+00
1.634136351258052566e-01 1.363413635125805268e+00
1.624999999999999500e-01 1.363898339928820036e+00
1.599057930537138017e-01 1.365094206946286137e+00
1.562500000000000000e-01 1.366819495146865293e+00
1.549472165622107211e-01 1.367447216562210688e+00
1.499999999999999944e-01 1.369605014225773409e+00
1.461803154153564210e-01 1.371180315415356343e+00
1.437499999999999889e-01 1.372169347768639414e+00
1.385593499952960939e-01 1.373940650004703778e+00
1.375000000000000111e-01 1.374297230588128693e+00
1.369839409762038662e-01 1.374483940976203744e+00
1.312500000000000056e-01 1.376271284516652482e+00
1.273844671785865912e-01 1.377384467178586647e+00
1.250000000000000000e-01 1.378082709935036121e+00
1.210926099914409748e-01 1.378907390008559108e+00
1.187499999999999944e-01 1.379410774510422044e+00
1.172521757979556045e-01 1.379752175797955616e+00
1.124999999999999889e-01 1.380704737597111986e+00
1.065779016463362511e-01 1.381577901646336315e+00
1.062500000000000111e-01 1.381640434771841619e+00
1.058318615578892341e-01 1.381668138442110783e+00
1.000000000000000056e-01 1.382305606799078879e+00
9.516757251736415735e-02 1.382667572517364274e+00
9.375000000000000000e-02 1.382817660862124765e+00
9.219614042632641449e-02 1.382803859573673577e+00
8.749999999999999445e-02 1.382899259915597145e+00
8.285273594048325752e-02 1.382852735940483191e+00
8.124999999999998890e-02 1.382887853277545487e+00
7.975713800903035111e-02 1.382742861990969629e+00
7.500000000000001110e-02 1.382419348401012327e+00
6.929563210048035604e-02 1.381795632100480287e+00
6.875000000000000555e-02 1.381760800309477233e+00
6.832339646888238582e-02 1.381676603531117653e+00
6.250000000000000000e-02 1.380762978064913771e+00
5.778697414069598748e-02 1.379713025859304221e+00
5.624999999999999445e-02 1.379324233128829347e+00
5.364178062535047975e-02 1.378641780625350588e+00
5.000000000000000278e-02 1.377736699443519841e+00
4.797156994832049715e-02 1.377028430051679520e+00
4.375000000000000416e-02 1.375545700418393746e+00
3.891957908709651331e-02 1.373580420912903444e+00
3.750000000000000555e-02 1.372928480305222187e+00
3.348620766563821516e-02 1.370986207665638279e+00
3.125000000000000000e-02 1.369951418920729802e+00
3.048188232697017497e-02 1.369518117673029556e+00
2.500000000000000139e-02 1.366310082124942094e+00
2.270980426098783908e-02 1.364790195739012058e+00
1.875000000000000278e-02 1.361954264770582013e+00
1.556528499446636730e-02 1.359434715005533700e+00
1.250000000000000069e-02 1.356908163840456094e+00
8.966885903756712656e-03 1.353533114096243439e+00
5.978120028653208240e-03 1.350000000000000089e+00
2.932778321247297461e-03 1.347067221678752702e+00
0.000000000000000000e+00 1.344263330161399761e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 1.214265105202315898e+00
8.343026302597950734e-04 1.213334302630259653e+00
1.500341229367800665e-03 1.212499999999999911e+00
3.889824753269991147e-03 1.208610175246729979e+00
5.666679450637589731e-03 1.205666679450637435e+00
9.650389833582212473e-03 1.200000000000000178e+00
1.079595464281432431e-02 1.198295954642814465e+00
1.250000000000000069e-02 1.196211949462704593e+00
1.645640201797812438e-02 1.191456402017978089e+00
1.875000000000000278e-02 1.188934509274169216e+00
2.244773172874000439e-02 1.184947731728739795e+00
2.500000000000000139e-02 1.182522357107305133e+00
2.887457730709028919e-02 1.178874577307090110e+00
3.357808504758436063e-02 1.174999999999999822e+00
3.569580607263282690e-02 1.173195806072632852e+00
3.750000000000000555e-02 1.171870532194034364e+00
4.305423622482189294e-02 1.168054236224821851e+00
4.659949633614426934e-02 1.165900503663855670e+00
5.000000000000000278e-02 1.163820571863909414e+00
5.083890851028191604e-02 1.163338908510281877e+00
5.245009331486846782e-02 1.162499999999999867e+00
5.903646507459783810e-02 1.159036465074597899e+00
6.573338780657553282e-02 1.156250000000000000e+00
6.782328032374740356e-02 1.155323280323747426e+00
7.062309445769753002e-02 1.154376905542302545e+00
7.722801650121582928e-02 1.152228016501215757e+00
8.634075428778738293e-02 1.149999999999999911e+00
8.725512565808588028e-02 1.149755125658085797e+00
8.750000000000002220e-02 1.149690275270419004e+00
8.785327377760783485e-02 1.149646726222391946e+00
9.800198159909537243e-02 1.148001981599095167e+00
1.000000000000000056e-01 1.147677255595980439e+00
1.023835516074588503e-01 1.147616448392541066e+00
1.097886305809760710e-01 1.147288630580975966e+00
1.124999999999999889e-01 1.147131850986217394e+00
1.151951061871097359e-01 1.147304893812890025e+00
1.226892710348841398e-01 1.147689271034884051e+00
1.250000000000000000e-01 1.147760268072311129e+00
1.269313599056836883e-01 1.148068640094316084e+00
1.371250208281534766e-01 1.149625020828153543e+00
1.375000000000000111e-01 1.149668508589495541e+00
1.377641742866491936e-01 1.149735825713350978e+00
1.388210752923061397e-01 1.149999999999999911e+00
1.478995007903121106e-01 1.152100499209687712e+00
1.499999999999999944e-01 1.152696220088150980e+00
1.539289997082465833e-01 1.153928999708246472e+00
1.574488549993034725e-01 1.155051145000696389e+00
1.604536880956536626e-01 1.156250000000000000e+00
1.664819478600542413e-01 1.158518052139945631e+00
1.748053278891730788e-01 1.162305327889173290e+00
1.750732262070141543e-01 1.162426773792986090e+00
1.752040788719277098e-01 1.162500000000000089e+00
1.832279837552211466e-01 1.166772016244778998e+00
1.875000000000000000e-01 1.169275481629892255e+00
1.910102155867293150e-01 1.171489784413270563e+00
1.960095078159551640e-01 1.174999999999999822e+00
1.983469585766141630e-01 1.176653041423385559e+00
2.000000000000000111e-01 1.177878415461446782e+00
2.054290591925464482e-01 1.182070940807453452e+00
2.118043942856673301e-01 1.187500000000000000e+00
2.121741274062310390e-01 1.187825872593769150e+00
2.125000000000000222e-01 1.188125688699236182e+00
2.185563055056091719e-01 1.193943694494391083e+00
2.243263488240814785e-01 1.199999999999999956e+00
2.246486108797891013e-01 1.200351389120210888e+00
2.250000000000000056e-01 1.200746334418347327e+00
2.304474691747462056e-01 1.207052530825253545e+00
2.347449751211226898e-01 1.212499999999999911e+00
2.359565080296182338e-01 1.214043491970381528e+00
2.393655821411075357e-01 1.218750000000000000e+00
2.411860861489950603e-01 1.221313913851004962e+00
2.435619710816915306e-01 1.225000000000000089e+00
2.460234307740118420e-01 1.228976569225988191e+00
2.500000000000000000e-01 1.235932623009882825e+00
2.505919919269510299e-01 1.236908008073049015e+00
2.518069976960317091e-01 1.239306997696031809e+00
2.548180362315521363e-01 1.245181963768447808e+00
2.570781344783219513e-01 1.250000000000000000e+00
2.587182300611157171e-01 1.253781769938884239e+00
2.619820433165069851e-01 1.261982043316506985e+00
2.622677429791533954e-01 1.262732257020846571e+00
2.625000000000000111e-01 1.263407777353654504e+00
2.654844993446228152e-01 1.272015500655377052e+00
2.664696700786397532e-01 1.274999999999999911e+00
2.679308415527534848e-01 1.280430841552753440e+00
2.681421385345202912e-01 1.281250000000000000e+00
2.682824488274290764e-01 1.281717551172570912e+00
2.697341691873319514e-01 1.287500000000000089e+00
2.706695953151180278e-01 1.291830404684882083e+00
2.715702113108919291e-01 1.296570211310891896e+00
2.721815154575663032e-01 1.300000000000000044e+00
2.725853581325148878e-01 1.302414641867485123e+00
2.737465660264288281e-01 1.311246566026428750e+00
2.739843922796261211e-01 1.313515607720373790e+00
2.748109436586530507e-01 1.324810943658653040e+00
2.748167932215938580e-01 1.324999999999999956e+00
2.748248266035167031e-01 1.325175173396483164e+00
2.749677257639431827e-01 1.337467725763943127e+00
2.749667960725659110e-01 1.337499999999999911e+00
2.749668847410294825e-01 1.337533115258970451e+00
2.747888232931743335e-01 1.343750000000000000e+00
2.743735090337219296e-01 1.349373509033722218e+00
2.743096290598079912e-01 1.350000000000000089e+00
2.742528496893724688e-01 1.350747150310627642e+00
2.731516072520580596e-01 1.360651607252058026e+00
2.725325485740314746e-01 1.364967451425968648e+00
2.714539973291571484e-01 1.371453997329156849e+00
2.695626395751176685e-01 1.380437360424882520e+00
2.692697040819339582e-01 1.381769704081933892e+00
2.687500000000000444e-01 1.383637161798721316e+00
2.666275523226606659e-01 1.391627552322660444e+00
2.646975986277037007e-01 1.397802401372296277e+00
2.640500593277856356e-01 1.399999999999999911e+00
2.636231743831287111e-01 1.401123174383128500e+00
2.617347445387199767e-01 1.406250000000000000e+00
2.601618634061353408e-01 1.410161863406135474e+00
2.592011310290821546e-01 1.412500000000000089e+00
2.567088467361853255e-01 1.418291153263814497e+00
2.564346117140270387e-01 1.418934611714027128e+00
2.536255259955449426e-01 1.424999999999999822e+00
2.524093212706152167e-01 1.427409321270614928e+00
2.500000000000000000e-01 1.431734850564572836e+00
2.479539461138758338e-01 1.435453946113875778e+00
2.467573488451826891e-01 1.437500000000000000e+00
2.432886497113817825e-01 1.443288649711381932e+00
2.416450558487128197e-01 1.445854944151287125e+00
2.390147750173015062e-01 1.450000000000000178e+00
2.384061612658145146e-01 1.450906161265814509e+00
2.374999999999999889e-01 1.452124677629658800e+00
2.331472420154579728e-01 1.458147242015457756e+00
2.297879306625784657e-01 1.462499999999999911e+00
2.276564392124331704e-01 1.465156439212432993e+00
2.245618671663762167e-01 1.468750000000000000e+00
2.218570726916307412e-01 1.471857072691630908e+00
2.189187180987587356e-01 1.475000000000000089e+00
2.158255047743245503e-01 1.478325504774324672e+00
2.125000000000000222e-01 1.481618625053428673e+00
2.095239106809903551e-01 1.484523910680990433e+00
2.062500000000000167e-01 1.487516052534370026e+00
2.029839002399542458e-01 1.490483900239954362e+00
2.000000000000000111e-01 1.492963260600734365e+00
1.961579156048006145e-01 1.496157915604800603e+00
1.911697111824628148e-01 1.500000000000000000e+00
1.891153372060218329e-01 1.501615337206021916e+00
1.875000000000000000e-01 1.502780577419746688e+00
1.816946065108378527e-01 1.506694606510837975e+00
1.812499999999999944e-01 1.506992055325197866e+00
1.793321878870955954e-01 1.508167812112904516e+00
1.749999999999999889e-01 1.510888880625520070e+00
1.739964730958040440e-01 1.511496473095804038e+00
1.687499999999999833e-01 1.514490683137139193e+00
1.660188421761583655e-01 1.516018842176158232e+00
1.624999999999999778e-01 1.517837254739047292e+00
1.576956026790860277e-01 1.520195602679085711e+00
1.525499976616381814e-01 1.522450002338361585e+00
1.499999999999999944e-01 1.523527734924523980e+00
1.489767809280552746e-01 1.523976780928055330e+00
1.463195288962340634e-01 1.524999999999999911e+00
1.399689029678491681e-01 1.527468902967849207e+00
1.327659738259083788e-01 1.529734026174091488e+00
1.304283689574745608e-01 1.530428368957474472e+00
1.270981359753356188e-01 1.531250000000000000e+00
1.204485929498206043e-01 1.532948592949820554e+00
1.162346480351140743e-01 1.533765351964885948e+00
1.098457923336094710e-01 1.534845792333609626e+00
1.016301947956325807e-01 1.535869805204367555e+00
1.000000000000000056e-01 1.536016978875397898e+00
9.862791055939523766e-02 1.536127910559395238e+00
8.852123978250302228e-02 1.536478760217497186e+00
8.647314731717403724e-02 1.536473147317173993e+00
7.650213129812896695e-02 1.535997868701870939e+00
7.315908432044759824e-02 1.535659084320447620e+00
6.540979400484392414e-02 1.534590205995156165e+00
5.805600403098205853e-02 1.533056004030982189e+00
5.512041635607095591e-02 1.532379583643928900e+00
5.000000000000000278e-02 1.530947661492204848e+00
4.560745482078971264e-02 1.529392545179210083e+00
3.938214801099997053e-02 1.526882148010999751e+00
3.671942715633707416e-02 1.525780572843663085e+00
3.531554190624305173e-02 1.524999999999999911e+00
2.855089139862140163e-02 1.521449108601378608e+00
2.500000000000000139e-02 1.519245550531725719e+00
2.097759137574338115e-02 1.516522408624256357e+00
1.875000000000000278e-02 1.514849970012980940e+00
1.402668300783048438e-02 1.510973316992169524e+00
1.250000000000000069e-02 1.509680315207335477e+00
7.648025845172524984e-03 1.504851974154827632e+00
3.706061903565515021e-03 1.500000000000000000e+00
1.852347346802704674e-03 1.498147652653197159e+00
0.000000000000000000e+00 1.496433019748159898e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_150.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 9.168531200136527115e-01
1.809799194604131594e-03 9.143097991946042002e-01
3.011292111458373395e-03 9.125000000000000888e-01
6.282428442162558795e-03 9.062824284421625576e-01
6.305380497735951599e-03 9.062500000000000000e-01
6.395844608802865247e-03 9.061041553911970414e-01
1.019301232913714765e-02 8.999999999999999112e-01
1.107461772394915424e-02 8.985746177239490873e-01
1.453943875735883191e-02 8.937500000000000444e-01
1.632490755252441819e-02 8.913249075525243592e-01
1.943437495648773702e-02 8.874999999999999556e-01
2.192752516972500815e-02 8.844275251697248930e-01
2.500000000000000139e-02 8.810943581025391103e-01
2.793983488833587381e-02 8.779398348883358238e-01
3.089169131890892595e-02 8.750000000000000000e-01
3.421622555827146667e-02 8.717162255582715513e-01
3.750000000000000555e-02 8.688782956051928075e-01
4.097557894041504306e-02 8.659755789404151027e-01
4.555049262178577363e-02 8.625000000000000444e-01
4.806470202813421799e-02 8.605647020281342874e-01
5.000000000000000278e-02 8.592457215855078267e-01
5.564232715899681408e-02 8.556423271589967960e-01
5.838836482987166954e-02 8.541116351701281140e-01
6.367575143897739876e-02 8.511757514389772794e-01
6.623801982393150156e-02 8.499999999999999778e-01
7.217378906089975954e-02 8.471737890608996846e-01
8.124926159632597789e-02 8.437499999999998890e-01
8.124978586658844482e-02 8.437497858665884420e-01
8.125040183268415761e-02 8.437495981673158729e-01
9.089981645625325180e-02 8.408998164562531130e-01
9.821826273973033317e-02 8.392817372602695558e-01
1.000000000000000056e-01 8.389228621085954574e-01
1.012189123435950910e-01 8.387189123435950799e-01
1.115181101283544279e-01 8.374999999999999112e-01
1.123886830804040338e-01 8.373886830804040393e-01
1.125000000000000028e-01 8.373736514594730673e-01
1.126271505819709251e-01 8.373728494180290305e-01
1.245262192306960392e-01 8.370262192306958671e-01
1.250000000000000000e-01 8.370051993630767129e-01
1.254568769468490941e-01 8.370431230531507616e-01
1.319011317994510102e-01 8.374999999999999112e-01
1.371536173462822583e-01 8.378463826537176917e-01
1.379408001024320374e-01 8.379408001024319930e-01
1.480154338563154370e-01 8.394845661436844964e-01
1.499999999999999944e-01 8.398781985330967537e-01
1.531132761822946720e-01 8.406132761822946442e-01
1.581486678456016093e-01 8.418513321543984462e-01
1.641291874304240672e-01 8.437500000000000000e-01
1.676709739534748556e-01 8.448290260465251000e-01
1.710875624738022738e-01 8.460875624738022349e-01
1.749999999999999889e-01 8.474828951698245572e-01
1.767432953314140298e-01 8.482567046685859369e-01
1.803492647739356469e-01 8.499999999999999778e-01
1.852257634384719409e-01 8.522742365615280091e-01
1.925663600338401171e-01 8.562499999999999556e-01
1.933412735387490811e-01 8.566587264612508523e-01
1.954700160413056498e-01 8.579700160413056276e-01
2.000000000000000111e-01 8.607250470849092672e-01
2.010749712086276342e-01 8.614250287913725046e-01
2.025563271172409752e-01 8.625000000000000444e-01
2.083676478251329789e-01 8.666323521748668934e-01
2.125000000000000222e-01 8.698068264500853353e-01
2.153915540663192685e-01 8.721084459336807537e-01
2.186058665217925356e-01 8.750000000000000000e-01
2.219702581116148876e-01 8.780297418883851179e-01
2.250000000000000056e-01 8.809437590441000498e-01
2.283222507025239045e-01 8.841777492974760566e-01
2.313685579136778581e-01 8.874999999999999556e-01
2.343032772748840364e-01 8.906967227251159080e-01
2.368893471276297125e-01 8.937500000000000444e-01
2.399940898708569359e-01 8.975059101291431585e-01
2.418665806795979589e-01 9.000000000000000222e-01
2.453255252706131595e-01 9.046744747293867794e-01
2.500000000000000000e-01 9.116939774302084132e-01
2.503328856714016615e-01 9.121671143285984273e-01
2.505467087584153929e-01 9.125000000000000888e-01
2.513036847948653674e-01 9.138036847948655117e-01
2.550036899917811350e-01 9.199963100082189094e-01
2.577119504281373263e-01 9.250000000000000444e-01
2.593269974856520221e-01 9.281730025143479779e-01
2.625000000000000111e-01 9.350089722117687074e-01
2.633207008974359775e-01 9.366792991025640891e-01
2.644313302134415622e-01 9.394313302134413846e-01
2.669203966170874409e-01 9.455796033829125813e-01
2.685657064318288101e-01 9.499999999999999556e-01
2.701324388698305157e-01 9.548675611301694621e-01
2.712829561004255208e-01 9.587829561004252987e-01
2.723458407094195288e-01 9.624999999999999112e-01
2.729019372510238517e-01 9.645980627489760817e-01
2.740052822942349309e-01 9.687500000000000000e-01
2.752659949533030614e-01 9.747340050466969386e-01
2.753348561696858376e-01 9.749999999999999778e-01
2.753881820084971288e-01 9.753881820084970844e-01
2.764504293321593531e-01 9.812499999999999556e-01
2.771191300187212936e-01 9.853808699812788285e-01
2.774931600273671806e-01 9.875000000000000444e-01
2.777213728003455895e-01 9.902213728003456117e-01
2.783737485995991801e-01 9.966262514004008422e-01
2.787066310048665896e-01 1.000000000000000000e+00
2.787935331238055037e-01 1.003793533123805481e+00
2.789107555075400757e-01 1.008589244492460013e+00
2.788974179845109536e-01 1.016397417984510776e+00
2.787415928517729125e-01 1.021258407148226910e+00
2.786423395888532606e-01 1.024999999999999911e+00
2.782907008459611364e-01 1.028290700845960970e+00
2.779769101774159923e-01 1.031250000000000000e+00
2.775968201017195991e-01 1.034903179898280401e+00
2.773745775331664665e-01 1.037500000000000089e+00
2.770213923964180980e-01 1.039521392396418165e+00
2.752486315924881355e-01 1.049751368407511931e+00
2.752122804366772812e-01 1.050000000000000044e+00
2.751700800390335377e-01 1.050170080039033449e+00
2.750000000000000222e-01 1.050872914456399743e+00
2.728225739468077005e-01 1.060322573946807623e+00
2.711897737048648560e-01 1.066310226295135166e+00
2.701013576533235483e-01 1.070101357653323593e+00
2.685331300452934444e-01 1.075000000000000178e+00
2.669429227601981536e-01 1.079442922760198043e+00
2.646484756999229471e-01 1.085351524300076864e+00
2.638570722681011782e-01 1.087499999999999911e+00
2.634369323599040080e-01 1.088436932359903908e+00
2.611070741781726379e-01 1.093750000000000000e+00
2.595397666377446955e-01 1.097039766637744718e+00
2.581253348178488838e-01 1.100000000000000089e+00
2.553968470088051612e-01 1.105396847008805361e+00
2.533103218130140499e-01 1.109189678186986106e+00
2.509672682275370104e-01 1.113467268227537055e+00
2.500000000000000000e-01 1.115015724524094365e+00
2.462456407714571638e-01 1.121245640771457275e+00
2.437499999999999944e-01 1.124955112633864829e+00
2.412444760420784096e-01 1.128744476042078393e+00
2.374999999999999889e-01 1.133901369522481106e+00
2.359897403788898951e-01 1.135989740378889890e+00
2.312500000000000111e-01 1.142025755530174491e+00
2.304895726686319035e-01 1.142989572668631659e+00
2.250000000000000056e-01 1.149421515701518626e+00
2.247323528816932980e-01 1.149732352881693176e+00
2.244892505609726030e-01 1.149999999999999911e+00
2.186992221420910876e-01 1.156199222142091143e+00
2.186472548336224064e-01 1.156250000000000000e+00
2.124090285419545365e-01 1.162409028541954603e+00
2.123128821149781187e-01 1.162500000000000089e+00
2.058992637802375958e-01 1.168399263780237396e+00
2.000000000000000111e-01 1.173410724751262846e+00
1.991237413937675949e-01 1.174123741393767517e+00
1.980309905660015413e-01 1.174999999999999822e+00
1.921186428456364836e-01 1.179618642845636334e+00
1.875000000000000000e-01 1.182932552192908382e+00
1.848079044135542415e-01 1.184807904413554214e+00
1.812499999999999944e-01 1.187219822877233044e+00
1.773053920260816985e-01 1.189805392026081821e+00
1.749999999999999889e-01 1.191219425845790880e+00
1.694858684365158352e-01 1.194485868436515830e+00
1.663295387719070928e-01 1.196170461228093007e+00
1.624999999999999778e-01 1.198189671171066450e+00
1.613102827861553068e-01 1.198810282786155312e+00
1.588763143555190493e-01 1.199999999999999956e+00
1.529064378621451392e-01 1.202906437862145239e+00
1.499999999999999944e-01 1.204197502531952013e+00
1.440800480565868624e-01 1.206580048056586696e+00
1.430295436724749181e-01 1.206970456327524976e+00
1.375000000000000111e-01 1.209020763209439631e+00
1.349093837372108140e-01 1.209909383737210575e+00
1.264766017670748421e-01 1.212499999999999911e+00
1.253570273146735470e-01 1.212857027314673486e+00
1.244059491776066673e-01 1.213094050822393299e+00
1.152613569222283585e-01 1.215261356922228142e+00
1.085155041353820932e-01 1.216484495864617932e+00
1.045924072897264495e-01 1.217092407289726452e+00
1.000000000000000056e-01 1.217753369761585436e+00
9.431415771193175923e-02 1.218185842288068255e+00
9.325820622200015064e-02 1.218258206222000206e+00
8.145506840549861238e-02 1.218544931594501390e+00
8.103583361233095139e-02 1.218535833612330865e+00
6.970277565448021462e-02 1.217797224345519735e+00
6.753219424697423645e-02 1.217532194246974120e+00
5.884860027599873866e-02 1.216151399724001214e+00
5.204515671997551884e-02 1.214545156719975427e+00
5.000000000000000278e-02 1.214101174916334180e+00
4.879546629613785297e-02 1.213704533703862110e+00
4.547672944389906380e-02 1.212499999999999911e+00
3.955170018275210031e-02 1.210448299817247886e+00
3.750000000000000555e-02 1.209622926270414567e+00
3.211121429439788705e-02 1.207111214294397827e+00
3.093282666100263811e-02 1.206567173338997101e+00
2.500000000000000139e-02 1.203375744927503099e+00
2.293087008060029630e-02 1.202069129919399515e+00
2.022054556008771875e-02 1.199999999999999734e+00
1.571357346218515971e-02 1.196786426537814751e+00
1.250000000000000069e-02 1.194144339997880611e+00
9.071976295428793233e-03 1.190928023704571181e+00
6.162611493149493594e-03 1.187500000000000000e+00
3.017896450365793216e-03 1.184482103549634235e+00
0.000000000000000000e+00 1.181682414418675720e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.053529477208952958e+00
3.439384600049230981e-03 1.059060615399950667e+00
5.546315213797893898e-03 1.062500000000000000e+00
7.789303828262008483e-03 1.067210696171738027e+00
1.166257737801252962e-02 1.074162577378012573e+00
1.210414529332438580e-02 1.075000000000000178e+00
1.224278979896073309e-02 1.075257210201039371e+00
1.250000000000000069e-02 1.075669590561649347e+00
1.698242307314232202e-02 1.083017576926857517e+00
1.989187587948375649e-02 1.087499999999999911e+00
2.194102680313006482e-02 1.090558973196869896e+00
2.419036996548899754e-02 1.093750000000000000e+00
2.711127776326082567e-02 1.097888722236739278e+00
2.865689944202272701e-02 1.100000000000000089e+00
3.236446808495337113e-02 1.105135531915046876e+00
3.750000000000000555e-02 1.112100205653417273e+00
3.767265534304366920e-02 1.112327344656956374e+00
3.867283029605270844e-02 1.113672830296052574e+00
4.301204355197202345e-02 1.119487956448027788e+00
4.375000000000000416e-02 1.120450985344059847e+00
4.839152022004395565e-02 1.126608479779956040e+00
5.000000000000000278e-02 1.128717923970569359e+00
5.378272094240291179e-02 1.133717279057597116e+00
5.625000000000000139e-02 1.136985793769333064e+00
5.916167702762087366e-02 1.140838322972379082e+00
6.250000000000000000e-02 1.145296211296674027e+00
6.452086463177397757e-02 1.147979135368225823e+00
6.600878973564180963e-02 1.149999999999999911e+00
6.982201490489331475e-02 1.155177985095106497e+00
7.062216659668463237e-02 1.156250000000000000e+00
7.507039025813598554e-02 1.162429609741864045e+00
7.512187081108312459e-02 1.162500000000000089e+00
7.540443168237558058e-02 1.162904431682375561e+00
8.024922720653683561e-02 1.169750772793463289e+00
8.383134332051256354e-02 1.174999999999999822e+00
8.531702849176267534e-02 1.177182971508237141e+00
8.749999999999999445e-02 1.180432709476636033e+00
9.035959925228687073e-02 1.184640400747713151e+00
9.222754160503998655e-02 1.187500000000000000e+00
9.528664961926493204e-02 1.192213350380735060e+00
1.000000000000000056e-01 1.199617378976659099e+00
1.001531304755628737e-01 1.199846869524437087e+00
1.002480992911723712e-01 1.199999999999999956e+00
1.006263580750308695e-01 1.200626358075030709e+00
1.049172025342200304e-01 1.207582797465779789e+00
1.078402693366128651e-01 1.212499999999999911e+00
1.095659832083960561e-01 1.215434016791603788e+00
1.115397619042752253e-01 1.218750000000000000e+00
1.142039602138093246e-01 1.223296039786190725e+00
1.152024082386601256e-01 1.225000000000000089e+00
1.185029804090020067e-01 1.231002980409002356e+00
1.186780861207863136e-01 1.231321913879213747e+00
1.187499999999999944e-01 1.231453113570754043e+00
1.230552110212205508e-01 1.239444788978779410e+00
1.250000000000000000e-01 1.243084947752407299e+00
1.274012017953942144e-01 1.247598798204605730e+00
1.286449768026254881e-01 1.250000000000000000e+00
1.315754433368762077e-01 1.255924556663123859e+00
1.321916813096220000e-01 1.257191681309622222e+00
1.356606963222136142e-01 1.264339303677786353e+00
1.375000000000000111e-01 1.268147670760759294e+00
1.397292980415228980e-01 1.272770701958477080e+00
1.407835124819307171e-01 1.274999999999999911e+00
1.434902528142347478e-01 1.280990252814234731e+00
1.436038890591146422e-01 1.281250000000000000e+00
1.436515777095980495e-01 1.281348422290402134e+00
1.462871832137842831e-01 1.287500000000000089e+00
1.474170329470768648e-01 1.290082967052923246e+00
1.499999999999999944e-01 1.296100958212611731e+00
1.511933426720479812e-01 1.298806657327951974e+00
1.516998299744335699e-01 1.300000000000000044e+00
1.527697895084912938e-01 1.302769789508491316e+00
1.547566171173003768e-01 1.307743382882699645e+00
1.566215540541205931e-01 1.312500000000000000e+00
1.582187265541031285e-01 1.316781273445897016e+00
1.604067376369671671e-01 1.322906737636967200e+00
1.611265778024020268e-01 1.325000000000000178e+00
1.614930967751539437e-01 1.326006903224846045e+00
1.624999999999999778e-01 1.328922035613745001e+00
1.647076545668447189e-01 1.335292345433155115e+00
1.654658074343494933e-01 1.337499999999999911e+00
1.667322642371651398e-01 1.341732264237165184e+00
1.673219136481563507e-01 1.343750000000000000e+00
1.676894397697567540e-01 1.344810560230243368e+00
1.692571054519922957e-01 1.350000000000000089e+00
1.705362803644714931e-01 1.354463719635528696e+00
1.718433567118904381e-01 1.359343356711890660e+00
1.731461604715244795e-01 1.364353839528475554e+00
1.749999999999999889e-01 1.372123457287001358e+00
1.755669240001311027e-01 1.374433075999868858e+00
1.758718704498456742e-01 1.375871870449845824e+00
1.777210918910686888e-01 1.384778908108931228e+00
1.789525023020266392e-01 1.391452502302026328e+00
1.796346118106317002e-01 1.395365388189368172e+00
1.804300338744431187e-01 1.399999999999999911e+00
1.812851580077132485e-01 1.406214841992286635e+00
1.812920471581858650e-01 1.406250000000000000e+00
1.812954219370017106e-01 1.406295421937001633e+00
1.820545168190511875e-01 1.412500000000000089e+00
1.825674536111462354e-01 1.417432546388853964e+00
1.828209581144425167e-01 1.420320958114442478e+00
1.831910963584890695e-01 1.424999999999999822e+00
1.834691835959283979e-01 1.429030816404071480e+00
1.837050067624348970e-01 1.433705006762434842e+00
1.839608966940834422e-01 1.441039103305916669e+00
1.840559529663844396e-01 1.446555952966384506e+00
1.840434316290719408e-01 1.449999999999999956e+00
1.840229931036571065e-01 1.453477006896342960e+00
1.839032454952736206e-01 1.458903245495273726e+00
1.837448086364777688e-01 1.462499999999999911e+00
1.835849938585210062e-01 1.466415006141478905e+00
1.835357391743219768e-01 1.468750000000000000e+00
1.833031982722873321e-01 1.470803198272287338e+00
1.829343884218557204e-01 1.475000000000000089e+00
1.824700546985783545e-01 1.480029945301421623e+00
1.822478659173640825e-01 1.482247865917364349e+00
1.812499999999999944e-01 1.490071985619692896e+00
1.808400340684116203e-01 1.493340034068411537e+00
1.807101216562087553e-01 1.494289878343791234e+00
1.798930105309761163e-01 1.500000000000000000e+00
1.791361035367350085e-01 1.504136103536735103e+00
1.781473029485962645e-01 1.509352697051403736e+00
1.771261455567592624e-01 1.514626145556759340e+00
1.749999999999999889e-01 1.524124954495182926e+00
1.748399752585795552e-01 1.524839975258579505e+00
1.747978878114719303e-01 1.524999999999999911e+00
1.747411562283384678e-01 1.525258843771661432e+00
1.732957164572205555e-01 1.531250000000000000e+00
1.722946851859650796e-01 1.534794685185965069e+00
1.715072158145835024e-01 1.537500000000000089e+00
1.701795936452539237e-01 1.542320406354746209e+00
1.695475399200740974e-01 1.544547539920074319e+00
1.679500245754566023e-01 1.550000000000000044e+00
1.666343518504296850e-01 1.554134351850429585e+00
1.646074839444595650e-01 1.560392516055540302e+00
1.635743144241378622e-01 1.563574314424137857e+00
1.624999999999999778e-01 1.566481078632994128e+00
1.602296232085070327e-01 1.572729623208507066e+00
1.593782663641584441e-01 1.575000000000000178e+00
1.575670136248346620e-01 1.579932986375165438e+00
1.568536337665143443e-01 1.581853633766514333e+00
1.546930121900703670e-01 1.587499999999999911e+00
1.533076911212435112e-01 1.590807691121243650e+00
1.499999999999999944e-01 1.598794691301150594e+00
1.496413683832531483e-01 1.599641368383253326e+00
1.494797676612427129e-01 1.600000000000000089e+00
1.491134604191372282e-01 1.600886539580862911e+00
1.458892505596834921e-01 1.608389250559683514e+00
1.437499999999999889e-01 1.613159810494403157e+00
1.420276740765647749e-01 1.617027674076564558e+00
1.391873091041244126e-01 1.623312690895875487e+00
1.381391388151128330e-01 1.625639138815112794e+00
1.375000000000000111e-01 1.626967275294669113e+00
1.341343493362975592e-01 1.634134349336297642e+00
1.312500000000000056e-01 1.640081281649962142e+00
1.300442306937201198e-01 1.642544230693719909e+00
1.277140425464061979e-01 1.647285957453593630e+00
1.264025671261206074e-01 1.649999999999999911e+00
1.259170778812945812e-01 1.650917077881294492e+00
1.231971516978583592e-01 1.656250000000000000e+00
1.216545914776833576e-01 1.659154591477683294e+00
1.198768815445047237e-01 1.662500000000000089e+00
1.173515080917312131e-01 1.667351508091731382e+00
1.142381370783094041e-01 1.673261862921690657e+00
1.133413499546447045e-01 1.675000000000000044e+00
1.130445786920396267e-01 1.675544578692039543e+00
1.125000000000000167e-01 1.676531480597823087e+00
1.086564266282116498e-01 1.683656426628211689e+00
1.065652437708118072e-01 1.687500000000000000e+00
1.042238758550073363e-01 1.691723875855007275e+00
1.000000000000000056e-01 1.699229782049367365e+00
9.971612121738439305e-02 1.699716121217384357e+00
9.955586184776392400e-02 1.699999999999999956e+00
9.899870731084484121e-02 1.701001292689155342e+00
9.519695307644623905e-02 1.707696953076446089e+00
9.247477889144239960e-02 1.712499999999999911e+00
9.066237585217343242e-02 1.715662375852173405e+00
8.882983517354257896e-02 1.718750000000000000e+00
8.600958203406880442e-02 1.723509582034068899e+00
8.510589043570021550e-02 1.725000000000000089e+00
8.176475848830094817e-02 1.730735241511699218e+00
8.138698260063179091e-02 1.731386982600632063e+00
8.124999999999998890e-02 1.731613402316727779e+00
7.675087431129891391e-02 1.739250874311298878e+00
7.500000000000001110e-02 1.742099894161224682e+00
7.203191550995509396e-02 1.747031915509954958e+00
7.024924465963330866e-02 1.750000000000000000e+00
6.734900556102417502e-02 1.754849005561024189e+00
6.305179795318102687e-02 1.761948202046818901e+00
6.263942199989193382e-02 1.762639421999891765e+00
6.250000000000000000e-02 1.762859538645188406e+00
5.790760973688746649e-02 1.770407609736887267e+00
5.511434003624879341e-02 1.774999999999999911e+00
5.315341451047274346e-02 1.778153414510472707e+00
5.000000000000000278e-02 1.783279734998579391e+00
4.837608128520336226e-02 1.785876081285203476e+00
4.735572515753244671e-02 1.787500000000000089e+00
4.366223100050973388e-02 1.793662231000509921e+00
4.340533421968378880e-02 1.794094665780316289e+00
3.989670102657558171e-02 1.800000000000000266e+00
3.899975456746062469e-02 1.801499754567460476e+00
3.750000000000000555e-02 1.803960684063403930e+00
3.428932940981386374e-02 1.809289329409813796e+00
3.125000000000000000e-02 1.814623713711949193e+00
2.972871507190774643e-02 1.817228715071907752e+00
2.594991554116255622e-02 1.824050084458837429e+00
2.543181561341396543e-02 1.824999999999999956e+00
2.527795990034952325e-02 1.825277959900349467e+00
2.499999999999999792e-02 1.825777701641495554e+00
2.088478806275102101e-02 1.833384788062750737e+00
1.875918929860820317e-02 1.837499999999999911e+00
1.664299264356843694e-02 1.841642992643568455e+00
1.557484298995249344e-02 1.843750000000000000e+00
1.285905652831950685e-02 1.849640943471680732e+00
1.269477612600037643e-02 1.850000000000000089e+00
1.262968328124919673e-02 1.850129683281249493e+00
1.249999999999999896e-02 1.850406536620056830e+00
8.803755904791189801e-03 1.858803755904791188e+00
6.250000000000000347e-03 1.864685094159569179e+00
5.074371399519289443e-03 1.867574371399519428e+00
3.393526059335961499e-03 1.871606473940663928e+00
1.979067147546883718e-03 1.875000000000000000e+00
1.325594362009770502e-03 1.876325594362009852e+00
0.000000000000000000e+00 1.877554451307941408e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 6.142705862447171983e-01
3.862720323670964639e-03 6.211372796763290349e-01
6.051098053242116859e-03 6.250000000000000000e-01
8.066621198123903949e-03 6.294333788018761089e-01
1.216551895053674844e-02 6.371655189505366357e-01
1.233147986499731272e-02 6.374999999999999556e-01
1.238876505749282771e-02 6.376112349425071546e-01
1.581891575747996700e-02 6.437500000000000444e-01
1.689916399717608306e-02 6.456008360028239190e-01
1.956483856525778955e-02 6.500000000000000222e-01
2.163629348390772728e-02 6.533637065160923241e-01
2.347223349115538926e-02 6.562500000000000000e-01
2.647952961138191202e-02 6.610204703886182198e-01
2.744376223377867005e-02 6.625000000000000888e-01
3.133371074463923295e-02 6.686662892553608684e-01
3.161875249868908999e-02 6.691187524986892399e-01
3.532741299463059564e-02 6.750000000000000444e-01
3.617869453955682713e-02 6.763213054604432228e-01
3.750000000000000555e-02 6.783663525701907338e-01
4.107166414914487085e-02 6.839283358508552180e-01
4.374999999999999722e-02 6.881888231826245317e-01
4.590487026179779217e-02 6.915951297382022522e-01
5.000000000000000278e-02 6.982447024537374869e-01
5.067775210157238891e-02 6.993222478984275625e-01
5.109123694312487501e-02 6.999999999999999556e-01
5.263782927579448850e-02 7.026378292757944344e-01
5.533663104306565245e-02 7.071633689569343240e-01
5.840268685358388639e-02 7.124999999999999112e-01
5.988659982715120039e-02 7.151134001728487455e-01
6.195903539958183548e-02 7.187500000000000000e-01
6.437968174607590355e-02 7.231203182539240881e-01
6.543249720549616788e-02 7.249999999999998668e-01
6.861724747609904140e-02 7.311172474760990747e-01
6.868542587141965305e-02 7.312499999999999556e-01
6.870857701641119863e-02 7.312914229835888458e-01
7.181858639280024048e-02 7.375000000000000444e-01
7.287707488627420682e-02 7.396229251137258487e-01
7.500000000000001110e-02 7.440063181775180556e-01
7.697182154291203060e-02 7.480281784570880221e-01
7.789013716950390909e-02 7.500000000000000000e-01
8.008989162929733285e-02 7.550898916292972940e-01
8.079646525435814353e-02 7.567035347456417815e-01
8.325564743406452251e-02 7.624999999999999556e-01
8.452834607298506664e-02 7.654716539270149944e-01
8.592937134000619426e-02 7.687500000000000444e-01
8.811547280752184130e-02 7.743845271924781892e-01
8.836277811631727819e-02 7.750000000000001332e-01
8.883051893373697383e-02 7.763305189337369461e-01
9.061901015480491872e-02 7.812500000000000000e-01
9.148523780193523747e-02 7.835147621980648180e-01
9.289213237958195146e-02 7.875000000000000888e-01
9.466390328947756061e-02 7.928360967105225754e-01
9.551942875913359277e-02 7.955194287591336177e-01
9.692406351356636085e-02 8.000000000000000444e-01
9.766698919111264920e-02 8.023330108088873036e-01
1.000000000000000194e-01 8.102091963667704677e-01
1.005386762672915713e-01 8.119613237327083510e-01
1.009339336718509395e-01 8.134339336718509061e-01
1.032099043482756495e-01 8.217900956517243394e-01
1.040805690263782168e-01 8.249999999999999556e-01
1.053135206156497056e-01 8.303135206156495585e-01
1.056730285749587633e-01 8.318269714250411395e-01
1.069844791406319440e-01 8.374999999999999112e-01
1.079524611820714547e-01 8.420475388179284870e-01
1.083757547655652825e-01 8.437500000000000000e-01
1.088293346280423124e-01 8.463293346280422735e-01
1.095513876659358898e-01 8.499999999999998668e-01
1.100433777492653142e-01 8.524566222507345969e-01
1.108241499816234599e-01 8.562500000000000666e-01
1.117572679260285529e-01 8.617572679260285806e-01
1.118739013950872385e-01 8.625000000000000444e-01
1.119730560818812115e-01 8.630269439181188496e-01
1.125000000000000028e-01 8.662450366447524974e-01
1.137403338793938762e-01 8.737596661206061821e-01
1.139585972629390820e-01 8.750000000000000000e-01
1.141455527442225282e-01 8.766455527442225115e-01
1.152432723692745076e-01 8.847567276307255479e-01
1.156466756904390714e-01 8.875000000000000666e-01
1.159812645817355770e-01 8.909812645817356547e-01
1.162370319491979748e-01 8.937500000000000444e-01
1.165380300144553960e-01 8.959619699855446706e-01
1.170382679970656259e-01 8.999999999999999112e-01
1.174692993056122153e-01 9.049692993056122070e-01
1.175554343190989837e-01 9.062500000000000000e-01
1.176947128119634756e-01 9.073052871880364911e-01
1.181940704420540444e-01 9.125000000000000888e-01
1.186518712241080714e-01 9.186518712241081852e-01
1.186659730362075171e-01 9.188340269637925717e-01
1.191039197152178736e-01 9.250000000000000444e-01
1.194396823591993145e-01 9.305603176408006050e-01
1.195254612146336576e-01 9.320254612146336992e-01
1.200331208335127520e-01 9.424668791664871925e-01
1.201263821236341206e-01 9.451263821236340901e-01
1.202736529840222612e-01 9.499999999999999556e-01
1.204236664189487771e-01 9.545763335810513173e-01
1.205146353135889692e-01 9.580146353135887693e-01
1.205713161211806328e-01 9.624999999999999112e-01
1.206795864587310169e-01 9.668204135412690192e-01
1.207732848826022221e-01 9.687500000000000000e-01
1.207253416011835750e-01 9.707253416011836222e-01
1.206953611992031550e-01 9.749999999999999778e-01
1.207595156230122646e-01 9.792404843769877409e-01
1.208230771839776119e-01 9.812499999999999556e-01
1.207438768100887183e-01 9.832438768100887350e-01
1.206696905991336971e-01 9.875000000000000444e-01
1.206600261469700786e-01 9.918399738530300214e-01
1.205975782472863411e-01 9.955975782472863411e-01
1.204938900708049654e-01 1.000000000000000000e+00
1.204235245709132929e-01 1.004576475429086679e+00
1.203525401566906683e-01 1.007852540156690679e+00
1.200437237430782428e-01 1.017456276256921699e+00
1.199471359301321760e-01 1.019947135930131976e+00
1.197213391339137512e-01 1.024999999999999911e+00
1.195098485981944403e-01 1.030490151401805665e+00
1.195084252763772281e-01 1.031250000000000000e+00
1.194450101037750483e-01 1.031945010103775040e+00
1.191567123643705456e-01 1.037500000000000089e+00
1.188418120896895525e-01 1.043658187910310620e+00
1.188322261818194475e-01 1.043832226181819589e+00
1.185011924930619853e-01 1.050000000000000266e+00
1.181603232533513237e-01 1.055660323253351240e+00
1.180847972138255042e-01 1.056915202786174346e+00
1.173972123580583060e-01 1.067397212358058400e+00
1.171942404901047119e-01 1.070305759509895260e+00
1.168951748146896397e-01 1.075000000000000178e+00
1.165507749052161895e-01 1.079050774905216059e+00
1.161743817394161743e-01 1.083825618260583656e+00
1.159406355323321924e-01 1.087499999999999911e+00
1.156180226809058742e-01 1.090618022680905685e+00
1.152816664519646511e-01 1.093750000000000000e+00
1.150576333558728515e-01 1.097442366644127310e+00
1.149091351000469802e-01 1.100000000000000089e+00
1.146722875837001554e-01 1.102172287583700339e+00
1.138890035765044995e-01 1.111110996423495756e+00
1.136611177227707520e-01 1.113661117722770655e+00
1.126175562106224021e-01 1.124882443789377628e+00
1.125978917082236935e-01 1.125097891708223719e+00
1.125000000000000167e-01 1.126094678153640505e+00
1.114885070957799401e-01 1.136488507095779976e+00
1.112677674088210500e-01 1.138732232591178839e+00
1.103271278693065127e-01 1.147827127869306407e+00
1.100597756192686905e-01 1.149999999999999911e+00
1.098185089165412964e-01 1.152681491083458631e+00
1.095105674678359536e-01 1.156250000000000000e+00
1.091393401178122891e-01 1.159139340117812278e+00
1.087527633580731290e-01 1.162500000000000089e+00
1.083556435498375936e-01 1.166644356450162512e+00
1.079501685070037437e-01 1.170450168507003674e+00
1.074256248976338118e-01 1.174999999999999822e+00
1.068536964993168775e-01 1.180646303500682892e+00
1.067417509510351359e-01 1.181741750951035064e+00
1.061191165685502480e-01 1.187500000000000000e+00
1.054787084724961854e-01 1.192978708472496319e+00
1.052860585906620766e-01 1.194713941409337954e+00
1.047105876368531474e-01 1.199999999999999956e+00
1.042012446848829821e-01 1.204201244684882877e+00
1.036738105776602720e-01 1.208826189422339770e+00
1.033058986396525325e-01 1.212499999999999911e+00
1.028925986020264166e-01 1.215392598602026419e+00
1.020063165524214555e-01 1.222993683447578528e+00
1.018346890540525185e-01 1.225000000000000089e+00
1.016042022740478584e-01 1.226604202274047983e+00
1.003188306119820183e-01 1.237181169388018143e+00
1.002521183750512829e-01 1.237752118375051502e+00
1.000000000000000056e-01 1.239790855521853530e+00
9.888650746262522828e-02 1.248886507462625195e+00
9.872413175290670195e-02 1.250000000000000000e+00
9.858923871476998890e-02 1.251410761285230100e+00
9.755339585443828510e-02 1.260053395854438207e+00
9.688045112550380811e-02 1.265619548874496125e+00
9.618465825247830836e-02 1.271184658252478172e+00
9.567087981754650305e-02 1.274999999999999911e+00
9.516417208023221497e-02 1.279835827919767688e+00
9.486195416407836034e-02 1.282361954164078499e+00
9.416964882451725471e-02 1.287500000000000089e+00
9.345154185770614130e-02 1.293451541857706388e+00
9.337059998629590463e-02 1.294129400013704245e+00
9.267759534265652965e-02 1.300000000000000044e+00
9.207261046129019966e-02 1.304572610461290028e+00
9.157840079625234608e-02 1.308421599203747565e+00
9.110814804149251767e-02 1.312500000000000000e+00
9.067623941162750167e-02 1.315676239411627702e+00
8.983235933304031806e-02 1.322667640666959965e+00
8.959276054862697070e-02 1.325000000000000178e+00
8.932543318188962411e-02 1.326825433181889835e+00
8.803922694431051688e-02 1.336960773055689389e+00
8.798587342949287793e-02 1.337499999999999911e+00
8.792062738953906886e-02 1.337920627389538986e+00
8.719359897993106401e-02 1.343750000000000000e+00
8.648245242960447832e-02 1.348982452429604573e+00
8.631614763228141751e-02 1.350000000000000089e+00
8.618469576752309236e-02 1.351315304232477033e+00
8.506303356594978327e-02 1.360063033565949819e+00
8.437542170515924256e-02 1.365624578294840852e+00
8.367711284518655757e-02 1.371177112845186397e+00
8.256565018965161817e-02 1.379934349810348460e+00
8.227611651541098803e-02 1.382276116515410935e+00
8.125000000000000278e-02 1.390238067140124878e+00
8.084653951492822010e-02 1.393346539514928040e+00
8.073373887537881044e-02 1.394266261124620820e+00
8.003004123636942024e-02 1.399999999999999911e+00
7.941080372433603762e-02 1.404410803724335910e+00
7.910671363682132695e-02 1.406250000000000000e+00
7.886143117706460870e-02 1.408638568822935477e+00
7.842462931893699751e-02 1.412500000000000089e+00
7.798575636115148701e-02 1.415485756361151592e+00
7.699697312236611357e-02 1.423003026877633914e+00
7.677393724634042071e-02 1.424999999999999822e+00
7.652953807254123109e-02 1.426529538072541126e+00
7.506251570205317580e-02 1.437437484297946710e+00
7.504830284541944008e-02 1.437548302845419457e+00
7.500000000000001110e-02 1.437898818382443711e+00
7.355353972390582529e-02 1.448553539723905770e+00
7.331846340745140633e-02 1.449999999999999956e+00
7.310046329616465277e-02 1.451899536703835203e+00
7.205937850956538326e-02 1.459559378509565075e+00
7.161166140865102281e-02 1.462499999999999911e+00
7.115478008553725864e-02 1.466345219914462650e+00
7.089105043610118007e-02 1.468750000000000000e+00
7.057643512630686067e-02 1.470576435126306869e+00
6.991976109708566978e-02 1.475000000000000089e+00
6.914734927089803695e-02 1.480852650729102216e+00
6.905502959558888765e-02 1.481555029595589046e+00
6.875000000000000555e-02 1.483713333496023523e+00
6.751728831591949365e-02 1.492517288315919455e+00
6.713957537722217706e-02 1.495360424622777629e+00
6.653587919084714974e-02 1.500000000000000000e+00
6.599633724419347314e-02 1.503496337244193626e+00
6.505412670715730872e-02 1.509945873292842577e+00
6.442072965335968182e-02 1.514420729653359610e+00
6.290808008937830154e-02 1.524591919910621707e+00
6.286027407042231452e-02 1.524999999999999911e+00
6.280259206851014631e-02 1.525302592068510155e+00
6.189854488987112796e-02 1.531250000000000000e+00
6.113746456031202842e-02 1.536137464560312083e+00
6.090237635776671321e-02 1.537500000000000089e+00
6.066293599164612749e-02 1.539337064008354128e+00
5.949358126555696902e-02 1.546993581265557083e+00
5.899006270082934877e-02 1.550000000000000044e+00
5.842129302232745847e-02 1.554078706977672475e+00
5.785843340880924418e-02 1.557858433408809251e+00
5.711869564244271419e-02 1.562500000000000000e+00
5.614234193718677796e-02 1.568642341937186879e+00
5.610232691862515608e-02 1.568897673081375066e+00
5.513418616119546145e-02 1.575000000000000178e+00
5.439631372497963357e-02 1.579396313724979795e+00
5.367173081965363052e-02 1.583828269180346471e+00
5.312188047586362954e-02 1.587500000000000133e+00
5.261167813200004484e-02 1.590111678132000161e+00
5.112051661344837322e-02 1.598879483386551836e+00
5.096929510422675697e-02 1.600000000000000089e+00
5.080618079932126829e-02 1.600806180799321465e+00
5.000000000000000278e-02 1.605313644603508560e+00
4.891063769837816072e-02 1.611410637698378334e+00
4.846151552789402378e-02 1.614038484472106072e+00
4.703791501696357596e-02 1.622037915016963483e+00
4.573126956624182921e-02 1.629268730433758083e+00
4.512929893456044117e-02 1.632629298934560547e+00
4.375000000000000416e-02 1.639908820861928351e+00
4.313499544119145379e-02 1.643134995441191348e+00
4.286090758636248998e-02 1.644639092413637371e+00
4.187854662963663016e-02 1.649999999999999911e+00
4.115703048339580672e-02 1.653657030483395740e+00
4.057957476408786957e-02 1.656250000000000000e+00
3.987566136007393569e-02 1.660124338639926034e+00
3.944487896076882827e-02 1.662500000000000089e+00
3.909846272461174610e-02 1.664098462724611815e+00
3.750000000000000555e-02 1.671835758988910792e+00
3.695108772141882103e-02 1.674451087721418707e+00
3.682548834337896065e-02 1.674999999999999822e+00
3.667698894312564073e-02 1.675823011056874146e+00
3.479885649036044970e-02 1.684798856490360430e+00
3.341857655092820428e-02 1.691581423449072030e+00
3.269081060391487714e-02 1.695190810603914855e+00
3.167493951130163909e-02 1.699999999999999956e+00
3.054474595027562023e-02 1.705544745950275498e+00
3.017381223016790681e-02 1.707326187769831805e+00
2.913153664071251037e-02 1.712499999999999911e+00
2.837858737120061217e-02 1.715878587371200581e+00
2.769501086590823308e-02 1.718750000000000000e+00
2.687090784301005703e-02 1.723129092156990172e+00
2.652951935409029321e-02 1.725000000000000089e+00
2.624725861367456503e-02 1.726247258613674784e+00
2.500000000000000139e-02 1.732328432205167745e+00
2.410563411831797079e-02 1.736605634118318031e+00
2.368097291176480754e-02 1.738819027088235103e+00
2.205680138052418943e-02 1.747056801380524105e+00
2.143939466864069193e-02 1.750000000000000000e+00
2.072209835976792161e-02 1.754277901640231896e+00
2.013172816018755917e-02 1.757631728160187645e+00
1.875000000000000278e-02 1.765505017537389865e+00
1.825527822705203668e-02 1.768255278227051752e+00
1.806708071941770868e-02 1.769432919280581995e+00
1.715903123289742177e-02 1.774999999999999911e+00
1.650098745559316210e-02 1.779000987455592986e+00
1.605890038628721497e-02 1.781250000000000000e+00
1.571696071726778887e-02 1.784283039282732242e+00
1.529451422330625754e-02 1.787499999999999867e+00
1.492740385893384127e-02 1.789927403858933896e+00
1.379265614289432174e-02 1.798707343857105734e+00
1.365078594852019503e-02 1.800000000000000044e+00
1.350657538472205960e-02 1.801006575384722197e+00
1.250000000000000069e-02 1.809977976034485625e+00
1.223859746162371705e-02 1.812238597461623746e+00
1.220321095239852716e-02 1.812500000000000000e+00
1.218083987348126361e-02 1.812819160126518669e+00
1.101984022055110292e-02 1.823519840220551247e+00
1.084249193730373040e-02 1.825000000000000178e+00
1.072815487513396025e-02 1.826771845124866234e+00
9.962136436494149760e-03 1.834962136436494085e+00
9.701765783887223576e-03 1.837499999999999911e+00
9.502609088851494273e-03 1.840497390911148390e+00
9.286017488537266773e-03 1.843750000000000000e+00
8.986080853342534244e-03 1.846486080853342537e+00
8.687419226473870951e-03 1.850000000000000089e+00
8.431247411954174986e-03 1.854068752588045932e+00
8.106032444145353302e-03 1.858106032444145406e+00
7.325205894786029556e-03 1.867674794105213643e+00
7.120350549737493491e-03 1.869620350549737520e+00
6.652073356670421163e-03 1.875000000000000000e+00
5.790573557198896645e-03 1.880790573557198808e+00
2.146214384894408467e-03 1.897853785615105426e+00
1.967757588704436428e-03 1.899999999999999911e+00
1.608767694050506182e-03 1.901608767694050517e+00
0.000000000000000000e+00 1.903487920099270259e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 8.340600737433496725e-01
1.573232709395922142e-03 8.359267672906040003e-01
2.669343639487648835e-03 8.374999999999999112e-01
5.099108578005319588e-03 8.425991085780053513e-01
5.832134558103045652e-03 8.441678654418970362e-01
9.075177704879805810e-03 8.499999999999998668e-01
1.023190155516473000e-02 8.522680984448351982e-01
1.265074079998565297e-02 8.562499999999999556e-01
1.491600907557744625e-02 8.600839909244226700e-01
1.648309454897599335e-02 8.625000000000000444e-01
1.975633312170313460e-02 8.677436668782968487e-01
2.361615754581688001e-02 8.736161575458168960e-01
2.451239322223972700e-02 8.750000000000000000e-01
2.470687271347653258e-02 8.752931272865235313e-01
2.500000000000000139e-02 8.757046340094581938e-01
2.979533176712617637e-02 8.827046682328737459e-01
3.310688243684915127e-02 8.874999999999999556e-01
3.493024250207826809e-02 8.900697574979217208e-01
3.756002517160339504e-02 8.937500000000000444e-01
4.012747140279268598e-02 8.973725285972073973e-01
4.194103368532297454e-02 9.000000000000000222e-01
4.525576957909989428e-02 9.047442304209001307e-01
5.000000000000000278e-02 9.117026503887333266e-01
5.033145412391589607e-02 9.121685458760842025e-01
5.056004417066394668e-02 9.125000000000000888e-01
5.164660653260768480e-02 9.141466065326078194e-01
5.533811438546737405e-02 9.196618856145326593e-01
5.877166106220891445e-02 9.250000000000000444e-01
6.022702818377860534e-02 9.272729718162214807e-01
6.250000000000000000e-02 9.309074173524529705e-01
6.505960130918669870e-02 9.349403986908132458e-01
6.875000000000000555e-02 9.411629803641500258e-01
6.972843768875884585e-02 9.427715623112410404e-01
7.226806539817900998e-02 9.472680653981789822e-01
7.380878171848642699e-02 9.499999999999999556e-01
7.423699049675627770e-02 9.507630095032436612e-01
7.500000000000001110e-02 9.521239722046141996e-01
7.868991447224406299e-02 9.588100855277558177e-01
8.064292586199851842e-02 9.624999999999999112e-01
8.297588186279403200e-02 9.670241181372059014e-01
8.389399612392364758e-02 9.687500000000000000e-01
8.630876449518348759e-02 9.738087644951834987e-01
8.687521230895056679e-02 9.749999999999999778e-01
8.708629829322474258e-02 9.754137017067752158e-01
8.978872892109687753e-02 9.812499999999999556e-01
9.105423139565171908e-02 9.839457686043482365e-01
9.262308452663395308e-02 9.875000000000000444e-01
9.480217416060129909e-02 9.926978258393988064e-01
9.622646279183114104e-02 9.962264627918311355e-01
9.772668866711986535e-02 1.000000000000000000e+00
9.837927099117846352e-02 1.001620729008821709e+00
1.000000000000000056e-01 1.005903260434145130e+00
1.018371036033486332e-01 1.010662896396651522e+00
1.037868877632242282e-01 1.016286887763224067e+00
1.050561285292150038e-01 1.019943871470784913e+00
1.067331524864065517e-01 1.024999999999999911e+00
1.080913868684307833e-01 1.029408613131569172e+00
1.087184007389394025e-01 1.031250000000000000e+00
1.096668417984168614e-01 1.034666841798416836e+00
1.104840590028746128e-01 1.037500000000000089e+00
1.109438037214095646e-01 1.039056196278590694e+00
1.124999999999999889e-01 1.044661192047958487e+00
1.136788398726277377e-01 1.048821160127372254e+00
1.140106030597508174e-01 1.050000000000000044e+00
1.144476414293524175e-01 1.051947641429352487e+00
1.161443722134066214e-01 1.058855627786593256e+00
1.182050043914586734e-01 1.068205004391458601e+00
1.183936340887534883e-01 1.069106365911246526e+00
1.195810965791717639e-01 1.075000000000000178e+00
1.204493768646986152e-01 1.079550623135301146e+00
1.212036608878363231e-01 1.083703660887836095e+00
1.218380849592231169e-01 1.087499999999999911e+00
1.223421228178168951e-01 1.090157877182182933e+00
1.230057707014204915e-01 1.093750000000000000e+00
1.236918785384906183e-01 1.098691878538490707e+00
1.238546582438900118e-01 1.100000000000000089e+00
1.240203479751105231e-01 1.100979652024889566e+00
1.250000000000000000e-01 1.108198847553551358e+00
1.255224982530669664e-01 1.111977501746933106e+00
1.256576734426662068e-01 1.113157673442666251e+00
1.267989822992960924e-01 1.123201017700703908e+00
1.271914692462124963e-01 1.127191469246212385e+00
1.278725121635382045e-01 1.134627487836461945e+00
1.283879468372776667e-01 1.140887946837277678e+00
1.287894457172694407e-01 1.146210554282730332e+00
1.291115319849958920e-01 1.149999999999999911e+00
1.293007468446939479e-01 1.154300746844693970e+00
1.293563944408277766e-01 1.156250000000000000e+00
1.295032766445270989e-01 1.157996723355473101e+00
1.297929575360722843e-01 1.162500000000000089e+00
1.299522828612680037e-01 1.167452282861268120e+00
1.300527644128526839e-01 1.169947235587147416e+00
1.302599166612587456e-01 1.175000000000000044e+00
1.303490875651343583e-01 1.180349087565134347e+00
1.303813513626047582e-01 1.182118648637395131e+00
1.305649995662751528e-01 1.193064999566275208e+00
1.305856192143921291e-01 1.194414380785608021e+00
1.306698411200722942e-01 1.199999999999999956e+00
1.306522988268344343e-01 1.205652298826834334e+00
1.306473287274694250e-01 1.206852671272530486e+00
1.306484708122906124e-01 1.212499999999999911e+00
1.305559273403220089e-01 1.218055927340321976e+00
1.305197896880274377e-01 1.218750000000000000e+00
1.305379051417938085e-01 1.219462094858206225e+00
1.304796440868603857e-01 1.225000000000000089e+00
1.303280813748953770e-01 1.230328081374895577e+00
1.302769626898896971e-01 1.232223037310110403e+00
1.299783744079593406e-01 1.242478374407959274e+00
1.299088207878896783e-01 1.245091179212110433e+00
1.297809726721862178e-01 1.250000000000000000e+00
1.295612004873181733e-01 1.254561200487318340e+00
1.293995152364659229e-01 1.258100484763534199e+00
1.290313003492458699e-01 1.266531300349245770e+00
1.288201567870330133e-01 1.271179843212966842e+00
1.286899080974564236e-01 1.274999999999999911e+00
1.284379520893671189e-01 1.278437952089367169e+00
1.282120837703062399e-01 1.281250000000000000e+00
1.281052815327257122e-01 1.284394718467274377e+00
1.279999257099096177e-01 1.287500000000000089e+00
1.277800261163057893e-01 1.290280026116305878e+00
1.273281374067067317e-01 1.297671862593293257e+00
1.272262822864444476e-01 1.300000000000000044e+00
1.270384516699707145e-01 1.302038451669970787e+00
1.264150539484877322e-01 1.311084946051512379e+00
1.262363053524020451e-01 1.313736305352402045e+00
1.254600814537095710e-01 1.324539918546290496e+00
1.254425333480102267e-01 1.325000000000000178e+00
1.254014627925373881e-01 1.325401462792537233e+00
1.250000000000000000e-01 1.330459903748292927e+00
1.244835501820448082e-01 1.336983550182044622e+00
1.244278615079546374e-01 1.337499999999999911e+00
1.244034920858165805e-01 1.338096507914183331e+00
1.239847500085576315e-01 1.343750000000000000e+00
1.235415233206223762e-01 1.348541523320622382e+00
1.233731970166508374e-01 1.350000000000000089e+00
1.232741375264629069e-01 1.351725862473537099e+00
1.225706931502617697e-01 1.360070693150261967e+00
1.221290411293638467e-01 1.365370958870636198e+00
1.215826511648556013e-01 1.371582651164855449e+00
1.209070959619733543e-01 1.379092904038026646e+00
1.205518199051910377e-01 1.383051819905191104e+00
1.196083465109294419e-01 1.392891653489070514e+00
1.194569470925382765e-01 1.394456947092538091e+00
1.189007820999741227e-01 1.399999999999999911e+00
1.183153231470085581e-01 1.405815323147008744e+00
1.182496660657976623e-01 1.406250000000000000e+00
1.182187353627257853e-01 1.406781264637274154e+00
1.176687275235190205e-01 1.412500000000000089e+00
1.171584649941054268e-01 1.417158464994105582e+00
1.168025986349060241e-01 1.420697401365094148e+00
1.164014238833793735e-01 1.425000000000000044e+00
1.159876867158364522e-01 1.428487686715836258e+00
1.153325805076250987e-01 1.434667419492374973e+00
1.147800537598095971e-01 1.439780053759809553e+00
1.137283420969850967e-01 1.448771657903014765e+00
1.136182757760008655e-01 1.449999999999999956e+00
1.134800873069099769e-01 1.450980087306909860e+00
1.125000000000000028e-01 1.458941892099234749e+00
1.121091704821150364e-01 1.462109170482114751e+00
1.120520123725501221e-01 1.462499999999999911e+00
1.120048210520211279e-01 1.462995178947978703e+00
1.113195881770001339e-01 1.468750000000000000e+00
1.107196204261937933e-01 1.473219620426193810e+00
1.104658172056752347e-01 1.475000000000000089e+00
1.102251632867190245e-01 1.477274836713281081e+00
1.093425189550659843e-01 1.484342518955066081e+00
1.083916642594834612e-01 1.491608335740516544e+00
1.078766496407373571e-01 1.495376649640737243e+00
1.072230137150953638e-01 1.500000000000000000e+00
1.063986483467389416e-01 1.506101351653261311e+00
1.063644590958669478e-01 1.506364459095866914e+00
1.062500000000000111e-01 1.507145693708910272e+00
1.047840355542738744e-01 1.517284035554273602e+00
1.042987778179243208e-01 1.520701222182075485e+00
1.037154125058931259e-01 1.524999999999999911e+00
1.031558603495539572e-01 1.528155860349553752e+00
1.020086322134394208e-01 1.535491367786560479e+00
1.017576264577610412e-01 1.537500000000000089e+00
1.014834503899909729e-01 1.538983450389991070e+00
1.000000000000000056e-01 1.547766058586424576e+00
9.967415319412753494e-02 1.549674153194127602e+00
9.961178789496455410e-02 1.550000000000000044e+00
9.954465811311816181e-02 1.550455341886881833e+00
9.781771773957427529e-02 1.560317717739574173e+00
9.739152393662062202e-02 1.562500000000000000e+00
9.689543567106115307e-02 1.565604564328938908e+00
9.593769304055956015e-02 1.570937693040559857e+00
9.518508235966841036e-02 1.575000000000000178e+00
9.411372425787975504e-02 1.580886275742120262e+00
9.400028958691467040e-02 1.581500289586914798e+00
9.287562333378712731e-02 1.587499999999999911e+00
9.199495493644423150e-02 1.591994954936444273e+00
9.159441279111842082e-02 1.593750000000000000e+00
9.112561181813297329e-02 1.596374388181867054e+00
9.043506634164007185e-02 1.600000000000000089e+00
8.990001252061827208e-02 1.602400012520618366e+00
8.783446791749277560e-02 1.612165532082507458e+00
8.772001187197428496e-02 1.612720011871974446e+00
8.749999999999999445e-02 1.613713560823794246e+00
8.548782854333694670e-02 1.622987828543336786e+00
8.435435452012970958e-02 1.628145645479870396e+00
8.322707642980209375e-02 1.633227076429802249e+00
8.124999999999998890e-02 1.641676583470057071e+00
8.085349701844930792e-02 1.643353497018449128e+00
8.061461144747053553e-02 1.644385388552529248e+00
7.931447274675494652e-02 1.649999999999999911e+00
7.841556266785071339e-02 1.653415562667850613e+00
7.764084343023695822e-02 1.656250000000000000e+00
7.649537174131050554e-02 1.661004628258689664e+00
7.616044599056684405e-02 1.662500000000000089e+00
7.590494761744245866e-02 1.663404947617442620e+00
7.500000000000001110e-02 1.666737014326969302e+00
7.325477674190898625e-02 1.673254776741909033e+00
7.276880606713714839e-02 1.675000000000000044e+00
7.202744073037259387e-02 1.677972559269627517e+00
7.065705534611205207e-02 1.683157055346112152e+00
6.875000000000000555e-02 1.690002784856052376e+00
6.793537633896187811e-02 1.692935376338961850e+00
6.729977968881245554e-02 1.695200220311187556e+00
6.597295229882839396e-02 1.699999999999999956e+00
6.516850791209942428e-02 1.702668507912099560e+00
6.250000000000000000e-02 1.711502956835553535e+00
6.226474518416590109e-02 1.712264745184165937e+00
6.218946531564943647e-02 1.712499999999999911e+00
6.206650689838858620e-02 1.712933493101611360e+00
6.032861563537089689e-02 1.718750000000000000e+00
5.932357401025169230e-02 1.721823574010251656e+00
5.832987578444567833e-02 1.725000000000000089e+00
5.649339152302972067e-02 1.731006608476970410e+00
5.638088970033710429e-02 1.731380889700337544e+00
5.625000000000000139e-02 1.731779978585200386e+00
5.334986216041703866e-02 1.740849862160417150e+00
5.054758536997631946e-02 1.749452414630023656e+00
5.038116726325608113e-02 1.750000000000000000e+00
5.028166061700370393e-02 1.750281660617003743e+00
5.000000000000000278e-02 1.751102761618380743e+00
4.713358274015556904e-02 1.759633582740155688e+00
4.419874220265077730e-02 1.768301257797349146e+00
4.397200478085019903e-02 1.768972004780849927e+00
4.193682543983093258e-02 1.774999999999999911e+00
4.079401376433353793e-02 1.778294013764333492e+00
3.970082743211914011e-02 1.781250000000000000e+00
3.757163107663785001e-02 1.787428368923362099e+00
3.754808043129736345e-02 1.787500000000000089e+00
3.753519520782498675e-02 1.787535195207825112e+00
3.750000000000000555e-02 1.787631493497077617e+00
3.425690210567491900e-02 1.796756902105675069e+00
3.309759828549513339e-02 1.800000000000000266e+00
3.103650292440616326e-02 1.806036502924406095e+00
3.081582402308274612e-02 1.806684175976917217e+00
2.786864296273387775e-02 1.815368642962733814e+00
2.500000000000000139e-02 1.823977461853552251e+00
2.473761244310247395e-02 1.824737612443102286e+00
2.464155509362178989e-02 1.824999999999999956e+00
2.448923225211371499e-02 1.825510767747886121e+00
2.168159517081558185e-02 1.834181595170815360e+00
2.059955868652684277e-02 1.837499999999999911e+00
1.882195348843736238e-02 1.843678046511562529e+00
1.880242478021431490e-02 1.843750000000000000e+00
1.878939232496096637e-02 1.843789392324960863e+00
1.703863517987195750e-02 1.850000000000000089e+00
1.606292431134931017e-02 1.853562924311349391e+00
1.425777414737584847e-02 1.860742225852624276e+00
1.356246973025895461e-02 1.863562469730258853e+00
1.250000000000000069e-02 1.868091884936230240e+00
1.118565507207720626e-02 1.873685655072077072e+00
1.088413627589238097e-02 1.875000000000000000e+00
8.941539887622636934e-03 1.883941539887622696e+00
7.364716478362957203e-03 1.892635283521637124e+00
6.291393496211998733e-03 1.899999999999999689e+00
5.006893294950045398e-03 1.905006893294949988e+00
0.000000000000000000e+00 1.910749272212294514e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_5.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 4.107052040851442154e-01
8.394283778935577277e-04 4.116605716221064526e-01
1.423260749773513001e-03 4.125000000000000333e-01
2.637444178656452119e-03 4.151374441786565006e-01
4.933330327017104028e-03 4.200666696729828953e-01
7.549489647781151141e-03 4.250000000000000444e-01
9.098558400917472477e-03 4.284014415990825553e-01
1.250000000000000069e-02 4.349040519758560763e-01
1.342498374366483949e-02 4.365750162563351577e-01
1.398019056333302430e-02 4.375000000000000000e-01
1.580736239660860895e-02 4.408073623966085597e-01
1.741911363780241154e-02 4.437499999999999778e-01
1.791230782092675597e-02 4.445876921790732350e-01
2.110211471306366535e-02 4.500000000000000666e-01
2.258711515489943145e-02 4.524128848451005602e-01
2.500000000000000139e-02 4.562794345908993687e-01
2.738488596876705039e-02 4.601151140312330079e-01
2.890159778930837323e-02 4.625000000000000222e-01
3.219561485780764870e-02 4.678043851421923582e-01
3.535373249329537559e-02 4.728537324932953201e-01
3.668297010814862424e-02 4.749999999999999778e-01
3.700605163538524256e-02 4.754939483646147269e-01
4.062174992745171132e-02 4.812499999999999556e-01
4.184554643037030619e-02 4.831544535696297160e-01
4.450083741056126696e-02 4.874999999999999334e-01
4.661536208920138286e-02 4.908846379107986158e-01
5.000000000000000278e-02 4.964731310528892605e-01
5.135811675924444042e-02 4.986418832407555901e-01
5.216028357749119548e-02 5.000000000000000000e-01
5.502601252608800564e-02 5.050260125260879196e-01
5.592043194981661386e-02 5.065795680501833376e-01
5.921925546859060224e-02 5.124999999999999556e-01
6.039018420272243559e-02 5.146098157972776033e-01
6.266839393684336956e-02 5.187500000000000444e-01
6.480344055532166747e-02 5.226965594446784102e-01
6.605110070091599339e-02 5.250000000000000222e-01
6.906273825265320243e-02 5.309372617473467892e-01
6.922880011777091114e-02 5.312500000000000000e-01
6.964723961319817247e-02 5.321472396131982086e-01
7.223604774718300758e-02 5.375000000000000888e-01
7.314055641053679446e-02 5.393594435894633055e-01
7.500000000000001110e-02 5.433023632504276890e-01
7.715552479259220331e-02 5.478444752074078661e-01
7.812638619068572321e-02 5.500000000000000444e-01
8.036659159127929053e-02 5.553665915912793238e-01
8.088762756238568330e-02 5.566123724376143000e-01
8.125000000000000278e-02 5.574972326074384421e-01
8.450811239891037330e-02 5.654918876010895934e-01
8.749999999999999445e-02 5.732745570706641036e-01
8.799061823573459118e-02 5.745093817642653589e-01
8.818443163557221354e-02 5.749999999999999556e-01
8.853095598725282955e-02 5.760309559872527352e-01
9.128654335355919358e-02 5.837134566464406982e-01
9.261019018358471189e-02 5.874999999999999112e-01
9.444387793400318976e-02 5.930561220659967825e-01
9.506037955092111469e-02 5.950603795509210592e-01
9.652646952777896305e-02 5.999999999999999778e-01
9.737126607177729043e-02 6.026287339282226929e-01
1.000000000000000056e-01 6.117404650074672601e-01
1.001758037738336021e-01 6.123241962261664062e-01
1.002314995234349221e-01 6.125000000000000444e-01
1.003026986265187909e-01 6.128026986265188158e-01
1.027976968142355896e-01 6.222023031857644160e-01
1.035323336678296291e-01 6.250000000000000000e-01
1.045348035146667076e-01 6.295348035146666188e-01
1.051787887512910663e-01 6.323212112487089920e-01
1.063441730221900694e-01 6.374999999999999556e-01
1.073727431499686275e-01 6.426272568500314142e-01
1.076466179149578456e-01 6.437500000000000444e-01
1.079156743466904156e-01 6.454156743466904489e-01
1.087961355944479930e-01 6.500000000000000222e-01
1.093800488388281950e-01 6.531199511611718300e-01
1.100113739880181907e-01 6.562500000000000000e-01
1.106934852532660968e-01 6.606934852532660996e-01
1.109693453171550215e-01 6.625000000000000888e-01
1.111980956285751471e-01 6.638019043714249445e-01
1.125000000000000028e-01 6.723494477782936407e-01
1.128579976207861602e-01 6.746420023792137899e-01
1.129187426617111328e-01 6.750000000000000444e-01
1.129637568478025350e-01 6.754637568478025766e-01
1.142622734968657822e-01 6.857377265031342484e-01
1.147009533303994244e-01 6.897009533303993800e-01
1.154885282671975211e-01 6.970114717328024234e-01
1.158394074084903858e-01 7.000000000000000666e-01
1.160932331827687902e-01 7.035932331827687847e-01
1.164890952495294119e-01 7.085109047504705160e-01
1.168517404333855592e-01 7.124999999999999112e-01
1.170988178207128944e-01 7.170988178207129415e-01
1.171532156661138913e-01 7.187500000000000000e-01
1.172878597568464409e-01 7.202121402431534980e-01
1.176217510939488176e-01 7.249999999999999778e-01
1.178457609453495286e-01 7.303457609453495314e-01
1.178590848560698984e-01 7.312499999999999556e-01
1.179290345037220800e-01 7.320709654962779256e-01
1.181902298820134145e-01 7.375000000000000444e-01
1.183533513600656534e-01 7.433533513600656395e-01
1.183770725659993306e-01 7.441229274340006583e-01
1.185421285207350489e-01 7.500000000000000000e-01
1.186118491815842113e-01 7.561118491815841391e-01
1.186141152328488019e-01 7.563858847671511842e-01
1.186725288435935832e-01 7.624999999999999556e-01
1.186568706525722994e-01 7.686568706525722661e-01
1.186523272299763315e-01 7.687500000000000444e-01
1.186556514121401562e-01 7.688443485878598826e-01
1.186191383159842516e-01 7.749999999999999112e-01
1.185251877071600984e-01 7.810251877071601179e-01
1.185127067290077801e-01 7.812500000000000000e-01
1.185190553546171949e-01 7.814809446453827579e-01
1.184184955454405247e-01 7.875000000000000888e-01
1.182457771150504378e-01 7.932457771150505099e-01
1.182194002397651961e-01 7.942805997602347956e-01
1.180624993690457536e-01 8.000000000000000444e-01
1.178232498391893757e-01 8.053232498391894589e-01
1.177331599200724527e-01 8.072668400799274391e-01
1.172589204126104900e-01 8.172589204126105011e-01
1.171086737467817579e-01 8.203913262532182005e-01
1.169052486042219258e-01 8.249999999999999556e-01
1.166117495368588775e-01 8.291117495368588441e-01
1.163062192273600082e-01 8.336937807726398919e-01
1.161101182649883212e-01 8.374999999999998002e-01
1.158070841835521780e-01 8.408070841835522113e-01
1.155149825538943215e-01 8.437500000000000000e-01
1.153234479596969286e-01 8.471765520403030658e-01
1.151800580184404454e-01 8.499999999999999778e-01
1.149208458569875302e-01 8.524208458569875191e-01
1.145542360140411886e-01 8.562499999999999556e-01
1.142528320960000676e-01 8.607471679039999657e-01
1.141619955860805613e-01 8.625000000000000444e-01
1.139956233110502593e-01 8.639956233110502870e-01
1.130620734997208748e-01 8.744379265002790724e-01
1.130269732066910143e-01 8.750000000000000000e-01
1.129693396156215973e-01 8.754693396156215668e-01
1.125000000000000028e-01 8.801084765596026704e-01
1.118257879471469401e-01 8.868257879471468375e-01
1.117421963755853703e-01 8.874999999999999556e-01
1.116787913795942028e-01 8.883212086204057556e-01
1.111548906358380273e-01 8.937500000000000444e-01
1.106419137454579538e-01 8.981419137454580426e-01
1.104145819063839518e-01 9.000000000000000222e-01
1.102053972553876660e-01 9.022946027446123729e-01
1.098470445688380648e-01 9.062500000000000000e-01
1.094293562387150115e-01 9.094293562387150143e-01
1.090591754802776869e-01 9.125000000000000888e-01
1.086779525365819399e-01 9.163220474634181656e-01
1.081846989414693982e-01 9.206846989414694260e-01
1.076589249226815315e-01 9.250000000000000444e-01
1.070585818599166933e-01 9.304414181400832984e-01
1.068980905952887500e-01 9.318980905952887195e-01
1.062500000000000111e-01 9.372545873378732573e-01
1.055500808492759318e-01 9.430500808492758846e-01
1.053702120341283716e-01 9.446297879658716035e-01
1.047558795916690572e-01 9.499999999999999556e-01
1.042083865749723753e-01 9.542083865749724225e-01
1.036264471146485650e-01 9.588735528853513657e-01
1.032291922173017296e-01 9.624999999999999112e-01
1.028027086182575489e-01 9.653027086182575101e-01
1.017901156926502987e-01 9.732098843073497818e-01
1.016215223302684573e-01 9.749999999999999778e-01
1.013903034508130407e-01 9.763903034508130130e-01
1.000000000000000056e-01 9.868929884219341808e-01
9.992815384905374965e-02 9.874281538490538024e-01
9.991580209271296031e-02 9.875000000000000444e-01
9.990641990597538824e-02 9.875935800940246478e-01
9.844340257283029638e-02 9.984434025728302631e-01
9.820876058812424980e-02 1.000000000000000000e+00
9.799048988718984943e-02 1.002009510112810142e+00
9.701574970713508494e-02 1.009515749707134979e+00
9.611343690979226584e-02 1.016386563090207584e+00
9.554981715616460425e-02 1.020549817156164440e+00
9.492483147842399605e-02 1.024999999999999911e+00
9.423964292598033254e-02 1.030760357074019584e+00
9.412845542910897034e-02 1.031628455429108859e+00
9.331251429093952166e-02 1.037500000000000089e+00
9.262646767750672139e-02 1.042626467677506996e+00
9.229262728373599511e-02 1.045207372716264071e+00
9.170753579878722361e-02 1.050000000000000044e+00
9.117570543344852285e-02 1.053675705433448462e+00
9.035904746239678542e-02 1.059640952537603154e+00
9.002274369215676475e-02 1.062500000000000000e+00
8.969759993509618390e-02 1.064697599935096273e+00
8.849734881814590171e-02 1.074002651181854340e+00
8.839366572067539063e-02 1.075000000000000178e+00
8.827237445726054954e-02 1.075772374457260705e+00
8.749999999999999445e-02 1.081575346518536040e+00
8.680065269858729116e-02 1.086800652698587166e+00
8.669007621475051384e-02 1.087499999999999911e+00
8.660577412468566105e-02 1.088394225875314314e+00
8.596589105547761123e-02 1.093750000000000000e+00
8.535472347731719311e-02 1.097854723477317274e+00
8.501557583963616216e-02 1.100000000000000089e+00
8.471123775959096824e-02 1.102788762240409115e+00
8.392495896187773807e-02 1.108924958961877927e+00
8.289276590447479387e-02 1.117107234095525259e+00
8.252802295598545002e-02 1.120028022955985358e+00
8.124999999999998890e-02 1.130097386308674290e+00
8.111893129249188317e-02 1.131118931292491858e+00
8.108237570279640261e-02 1.131417624297203828e+00
7.973190106432002933e-02 1.142231901064319821e+00
7.931690293144777471e-02 1.145683097068552092e+00
7.883667202467693758e-02 1.149999999999999911e+00
7.835851598742887836e-02 1.153358515987428667e+00
7.792379413972592983e-02 1.156250000000000000e+00
7.753915187930171538e-02 1.159960848120698218e+00
7.729072973018327741e-02 1.162500000000000089e+00
7.700253646587804091e-02 1.164502536465878091e+00
7.580234296931714910e-02 1.174197657030682906e+00
7.572398203917908577e-02 1.175000000000000044e+00
7.562748109490931292e-02 1.175627481094909443e+00
7.500000000000001110e-02 1.180750630010768631e+00
7.426207197675931126e-02 1.186762071976759314e+00
7.406855059902417437e-02 1.188431449400976003e+00
7.291920885063328528e-02 1.197919208850633188e+00
7.261972589766976793e-02 1.199999999999999956e+00
7.235400601844781121e-02 1.202645993981552142e+00
7.159621087387046945e-02 1.209096210873870314e+00
7.114732067437058716e-02 1.212499999999999911e+00
7.071200347661305008e-02 1.216787996523386983e+00
7.054145093648865605e-02 1.218750000000000000e+00
7.030353751446188904e-02 1.220303537514461745e+00
6.971446934291861131e-02 1.225000000000000089e+00
6.906412664646068011e-02 1.230935873353539600e+00
6.900268531142050854e-02 1.231502685311420819e+00
6.875000000000000555e-02 1.233691009234641589e+00
6.771442491500315186e-02 1.242714424915003057e+00
6.746975576269764741e-02 1.245030244237302242e+00
6.694946534184333109e-02 1.250000000000000000e+00
6.646381128220549273e-02 1.253963811282205576e+00
6.586608083790396195e-02 1.259133919162096049e+00
6.519353657044582584e-02 1.265193536570445643e+00
6.429000220680772260e-02 1.273209997793192105e+00
6.413136900256215245e-02 1.275000000000000133e+00
6.392382266978764715e-02 1.276423822669787711e+00
6.331762587483165394e-02 1.281250000000000000e+00
6.268141648500509533e-02 1.287318583514994952e+00
6.266842065912135717e-02 1.287500000000000089e+00
6.264751491948079842e-02 1.287647514919481040e+00
6.250000000000000000e-02 1.288943386365055677e+00
6.138239816901517459e-02 1.298882398169015184e+00
6.123067296793335834e-02 1.300000000000000044e+00
6.111493741542572966e-02 1.301385062584574204e+00
6.017109160309813687e-02 1.310171091603097970e+00
5.987611725360603154e-02 1.312500000000000000e+00
5.959983050472020955e-02 1.315400169495279936e+00
5.890715978963629446e-02 1.321407159789636410e+00
5.846124280422816677e-02 1.325000000000000178e+00
5.802045880235862790e-02 1.329479541197641446e+00
5.767400284387266124e-02 1.332674002843872607e+00
5.712225976568315738e-02 1.337499999999999911e+00
5.643323991216853130e-02 1.343566760087831380e+00
5.642023966458788869e-02 1.343750000000000000e+00
5.639702235181761475e-02 1.343897022351817627e+00
5.577654590274126745e-02 1.350000000000000089e+00
5.517946833788811567e-02 1.355179468337888160e+00
5.490427183950576107e-02 1.357595728160494453e+00
5.390961626256948053e-02 1.366409616262569404e+00
5.332942350881278437e-02 1.371670576491187177e+00
5.266137567913305173e-02 1.377661375679132938e+00
5.174138194096794541e-02 1.385758618059032221e+00
5.139711312204966326e-02 1.388897113122049554e+00
5.011036150311427156e-02 1.399889638496885524e+00
5.010123454118944886e-02 1.399999999999999911e+00
5.008733683968349254e-02 1.400087336839683561e+00
5.000000000000000278e-02 1.400808352808175616e+00
4.874936374851861209e-02 1.411249363748518615e+00
4.855401003445388580e-02 1.412499999999999867e+00
4.840159401890339885e-02 1.414098405981096596e+00
4.739389273847029876e-02 1.422393892738470278e+00
4.703888692757894618e-02 1.424999999999999822e+00
4.667609212477588643e-02 1.428323907875224119e+00
4.603789102674422928e-02 1.433537891026744227e+00
4.549671600617275630e-02 1.437500000000000000e+00
4.491977180309864037e-02 1.442580228196901571e+00
4.466314519764292418e-02 1.444663145197643050e+00
4.399735738151762388e-02 1.449999999999999956e+00
4.326261118235165404e-02 1.455762611182351618e+00
4.312120300864498434e-02 1.456878796991354807e+00
4.242205990306907593e-02 1.462499999999999911e+00
4.184523447660288414e-02 1.466845234476602977e+00
4.153233631864547415e-02 1.468750000000000000e+00
4.126464448103043386e-02 1.471235355518969667e+00
4.079439108074133652e-02 1.475000000000000089e+00
4.036454520679186309e-02 1.477864545206792002e+00
3.927213985535785157e-02 1.485727860144642198e+00
3.885240646618693533e-02 1.488852406466186995e+00
3.750000000000000555e-02 1.498448992663989898e+00
3.730666295759198225e-02 1.499806662957591907e+00
3.727317790918113771e-02 1.500000000000000000e+00
3.724424125958869514e-02 1.500255758740411283e+00
3.572858292122564616e-02 1.510728582921225582e+00
3.513286134006893963e-02 1.514867138659930834e+00
3.414139541864407573e-02 1.521641395418643850e+00
3.358993114714906025e-02 1.524999999999999911e+00
3.297999991784357487e-02 1.529520000082156495e+00
3.277872762763819892e-02 1.531250000000000000e+00
3.253445595854403960e-02 1.532534455958544095e+00
3.173130131996956815e-02 1.537500000000000089e+00
3.085009996940702923e-02 1.543350099969407196e+00
3.070944626139407094e-02 1.544290553738606020e+00
2.985209845446114632e-02 1.549999999999999822e+00
2.916989247475292729e-02 1.554169892474753123e+00
2.839384432346445108e-02 1.559106155676535543e+00
2.749638550378971646e-02 1.564996385503789833e+00
2.614125553833307816e-02 1.573858744461666737e+00
2.599677744152812525e-02 1.574999999999999956e+00
2.585037258342303551e-02 1.575850372583422976e+00
2.500000000000000139e-02 1.581256164864861535e+00
2.414064778063303857e-02 1.586640647780632962e+00
2.398079670125209326e-02 1.587499999999999911e+00
2.385238246527317599e-02 1.588647617534726830e+00
2.311378683157255115e-02 1.593750000000000000e+00
2.251088806731463970e-02 1.597510888067314561e+00
2.206539749148238652e-02 1.600000000000000089e+00
2.166160538335617364e-02 1.603338394616644180e+00
2.094630781304225586e-02 1.608446307813042431e+00
1.967733793571802350e-02 1.617822662064281936e+00
1.946136355150689806e-02 1.619461363551506938e+00
1.875000000000000278e-02 1.624946330014725326e+00
1.801668033353591089e-02 1.630516680333536028e+00
1.781489208879864436e-02 1.632185107911201527e+00
1.667010889146424563e-02 1.641670108891464253e+00
1.614705998874471291e-02 1.646352940011255317e+00
1.577513878325192964e-02 1.649999999999999911e+00
1.541468417173857790e-02 1.652914684171738369e+00
1.495437821607125545e-02 1.656250000000000000e+00
1.465715283097435845e-02 1.660342847169025582e+00
1.449207276854680773e-02 1.662500000000000089e+00
1.429344603638800851e-02 1.664293446036388069e+00
1.344616210039022847e-02 1.674053837899609709e+00
1.338461315312149472e-02 1.674999999999999822e+00
1.330095021312284638e-02 1.675800950213122587e+00
1.250000000000000069e-02 1.686695417857128065e+00
1.244341072641192043e-02 1.687443410726411797e+00
1.243765947618202632e-02 1.687500000000000000e+00
1.243543705048290836e-02 1.687564562949517066e+00
1.160277420988901909e-02 1.699102774209888977e+00
1.152069763997947728e-02 1.699999999999999956e+00
1.149244439152146725e-02 1.701007555608478494e+00
1.090908810648564056e-02 1.710909088106485676e+00
1.078639526432910098e-02 1.712499999999999911e+00
1.074541590136217709e-02 1.714254584098637624e+00
1.056194877295449017e-02 1.718750000000000000e+00
1.033366065583539092e-02 1.722833660655835430e+00
1.020246859288808684e-02 1.725000000000000089e+00
1.017538282848360134e-02 1.727324617171516641e+00
9.901925763771388805e-03 1.734901925763771668e+00
9.723928686077080302e-03 1.740276071313922923e+00
9.471391777660117736e-03 1.746971391777659921e+00
9.317575888340017681e-03 1.750000000000000000e+00
9.285706741702360462e-03 1.753214293258297696e+00
9.126850838214604217e-03 1.759126850838214740e+00
8.934346156255601468e-03 1.766065653843744254e+00
8.766887206168401045e-03 1.771266887206168317e+00
8.609490132864260417e-03 1.774999999999999911e+00
8.533857876037333548e-03 1.778966142123962646e+00
8.537457298953114032e-03 1.781250000000000000e+00
8.416773697332371323e-03 1.783416773697332314e+00
8.299892520182410721e-03 1.787500000000000089e+00
8.244642007786046056e-03 1.791755357992213860e+00
8.146616845652897287e-03 1.795646616845653076e+00
8.017335336398185783e-03 1.799999999999999822e+00
7.952911379824323043e-03 1.804547088620175543e+00
7.880245716747856510e-03 1.807880245716747769e+00
7.750517516797503399e-03 1.812500000000000000e+00
7.614506019329086994e-03 1.817385493980670841e+00
7.512112889445036329e-03 1.820012112889445310e+00
7.323702748599499740e-03 1.825000000000000178e+00
7.127861307444406831e-03 1.830372138692555550e+00
7.056312465189971961e-03 1.832056312465190073e+00
6.828255696288328298e-03 1.837499999999999911e+00
6.466728334594230507e-03 1.843533271665405593e+00
6.465192257836533188e-03 1.843750000000000000e+00
6.442349247099344450e-03 1.843942349247099211e+00
6.173029301842799035e-03 1.850000000000000089e+00
5.727155744109464416e-03 1.855727155744109735e+00
5.656223376509166879e-03 1.856843776623490871e+00
4.651922679799401841e-03 1.867151922679799458e+00
4.299797035386271338e-03 1.870700202964613812e+00
3.833994053023536807e-03 1.875000000000000000e+00
3.091979730038918548e-03 1.878091979730038830e+00
0.000000000000000000e+00 1.884223291820668944e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.210927302667741179e+00
1.523746344014365039e-03 1.210976253655985602e+00
1.106528932955671597e-02 1.211065289329556594e+00
1.250000000000000069e-02 1.211041226367195467e+00
1.389588972979415027e-02 1.211104110270205814e+00
2.383379991487109134e-02 1.211333799914871001e+00
2.500000000000000139e-02 1.211332349106753137e+00
2.608688589435902497e-02 1.211413114105640787e+00
3.705463318200710732e-02 1.212054633182007013e+00
3.750000000000000555e-02 1.212067660449450024e+00
3.788566420435784954e-02 1.212114335795642095e+00
4.148131735915386309e-02 1.212499999999999911e+00
4.920795293404027493e-02 1.213292047065959611e+00
5.000000000000000278e-02 1.213408400473394932e+00
5.105431552942633205e-02 1.213554315529426164e+00
5.993367475941745182e-02 1.215066325240582668e+00
6.643931734440140791e-02 1.216439317344401250e+00
7.020031637976299754e-02 1.217299683620236994e+00
7.512678590475159457e-02 1.218750000000000000e+00
7.990328289301888709e-02 1.220096717106981199e+00
8.397385234324997172e-02 1.221473852343250011e+00
8.920026240503856063e-02 1.223299737594961467e+00
9.306966460810572883e-02 1.225000000000000089e+00
9.793210177256864157e-02 1.227067898227431453e+00
1.000000000000000056e-01 1.228062324155554608e+00
1.059101210992036551e-01 1.230910121099203947e+00
1.063688967841348310e-01 1.231131103215865386e+00
1.125000000000000028e-01 1.234461865339714581e+00
1.144182418783531163e-01 1.235581758121646834e+00
1.187499999999999944e-01 1.238270179332484400e+00
1.220635121121805555e-01 1.240436487887819350e+00
1.250000000000000000e-01 1.242436855398260542e+00
1.293955043627386947e-01 1.245604495637261167e+00
1.349645504853763944e-01 1.250000000000000000e+00
1.363708812783230584e-01 1.251129118721676869e+00
1.375000000000000111e-01 1.252104585694285843e+00
1.430764683278119287e-01 1.256923531672188066e+00
1.437499999999999889e-01 1.257563222327181540e+00
1.494877159750506723e-01 1.263012284024949361e+00
1.499999999999999944e-01 1.263523536558761373e+00
1.556305355326813578e-01 1.269369464467318576e+00
1.605837504959255757e-01 1.274999999999999911e+00
1.614682042547754548e-01 1.276031795745224295e+00
1.657259067996372792e-01 1.281250000000000000e+00
1.670914432620094758e-01 1.282908556737990535e+00
1.705464236142625878e-01 1.287500000000000089e+00
1.724216650303466158e-01 1.290078334969653628e+00
1.749999999999999889e-01 1.293793445525587060e+00
1.775542207376122894e-01 1.297445779262387688e+00
1.791704525828231587e-01 1.300000000000000044e+00
1.823036095134543677e-01 1.305196390486545566e+00
1.849778966254795876e-01 1.309977896625479588e+00
1.867789711152751664e-01 1.313221028884724806e+00
1.875000000000000000e-01 1.314577686536991585e+00
1.911079323344446190e-01 1.321392067665555503e+00
1.928730284502489789e-01 1.325000000000000178e+00
1.950906704678454506e-01 1.329909329532154461e+00
1.970895431697654021e-01 1.334589543169765413e+00
1.983093608944433983e-01 1.337500000000000133e+00
1.988182282131425449e-01 1.338681771786857766e+00
2.000000000000000111e-01 1.341751440854371591e+00
2.023090333190372125e-01 1.347690966680962887e+00
2.031898083551466061e-01 1.350000000000000089e+00
2.046598782843907505e-01 1.354659878284390828e+00
2.054322981344360310e-01 1.357067701865564135e+00
2.062500000000000167e-01 1.359838041676680209e+00
2.083045787825381079e-01 1.366695421217461792e+00
2.097235391417364425e-01 1.372223539141736337e+00
2.108211855444490634e-01 1.376678814455551070e+00
2.125000000000000500e-01 1.384389426328339612e+00
2.130730908738067697e-01 1.386926909126193319e+00
2.133370447505718859e-01 1.388337044750571847e+00
2.149816778336093304e-01 1.397518322166390714e+00
2.154421308063701190e-01 1.399999999999999689e+00
2.158333316061384344e-01 1.403333331606138490e+00
2.161776927560891959e-01 1.406250000000000000e+00
2.165182065517199661e-01 1.408481793448280062e+00
2.170687674936472855e-01 1.412500000000000089e+00
2.174970539455554353e-01 1.417497053945555585e+00
2.177091030214048095e-01 1.419790896978595285e+00
2.181614597030982206e-01 1.424999999999999822e+00
2.184756949301358275e-01 1.430975694930135766e+00
2.185006627168308846e-01 1.431499337283169027e+00
2.187500000000000000e-01 1.440607874147534329e+00
2.188364438698093273e-01 1.443663556130190706e+00
2.188369799324358655e-01 1.443836979932435982e+00
2.188343794650015606e-01 1.449999999999999956e+00
2.186681314208557547e-01 1.456168131420855660e+00
2.186622341708002182e-01 1.456337765829199604e+00
2.184455900991738586e-01 1.462499999999999911e+00
2.180751402654363125e-01 1.468075140265436396e+00
2.180043366929996229e-01 1.468750000000000000e+00
2.179737811673921055e-01 1.469526218832607700e+00
2.175916229688212300e-01 1.475000000000000089e+00
2.170882107686296913e-01 1.479588210768630008e+00
2.166728149741835030e-01 1.483327185025816730e+00
2.157537255516379093e-01 1.490753725551637876e+00
2.147380061205018120e-01 1.497761993879498155e+00
2.144496814535083451e-01 1.500000000000000000e+00
2.141266022986731132e-01 1.501626602298673063e+00
2.125000000000000222e-01 1.510100346437757812e+00
2.121151716033602974e-01 1.512115171603360286e+00
2.119162293594858415e-01 1.513083770640514247e+00
2.098487038990585474e-01 1.522348703899058409e+00
2.091916967964078666e-01 1.524999999999999911e+00
2.080699565584695487e-01 1.529430043441530440e+00
2.076572963656285187e-01 1.531250000000000000e+00
2.073257845650235964e-01 1.532325784565023774e+00
2.059426161602001537e-01 1.537500000000000089e+00
2.045684398138619409e-01 1.542068439813862213e+00
2.030311991131475979e-01 1.546968800886852513e+00
2.021287026110401841e-01 1.549999999999999822e+00
2.015791309446529067e-01 1.551579130944652940e+00
2.000000000000000111e-01 1.555906989533177631e+00
1.982588396103726613e-01 1.560758839610372650e+00
1.975919128584258666e-01 1.562500000000000000e+00
1.961495909697897611e-01 1.566350409030210278e+00
1.948181824970416087e-01 1.569818182497041636e+00
1.927614937757931857e-01 1.575000000000000178e+00
1.911778439058789414e-01 1.578677843905879064e+00
1.875000000000000000e-01 1.586840742611451471e+00
1.872912971874433619e-01 1.587291297187443329e+00
1.871909410211556601e-01 1.587499999999999911e+00
1.869204088366286653e-01 1.588079591163371163e+00
1.842499048898655345e-01 1.593750000000000000e+00
1.832140468677252720e-01 1.595714046867725333e+00
1.809964159790370397e-01 1.600000000000000089e+00
1.789117694173330553e-01 1.603911769417333044e+00
1.749999999999999889e-01 1.610919799366796745e+00
1.744268479904048652e-01 1.611926847990404976e+00
1.728406193395127244e-01 1.614659380660487198e+00
1.698234198224729263e-01 1.619823419822472799e+00
1.687499999999999556e-01 1.621493308294569946e+00
1.649949501242705396e-01 1.627494950124270590e+00
1.624999999999999778e-01 1.631177868782868634e+00
1.599629638776581264e-01 1.634962963877658160e+00
1.562500000000000000e-01 1.640138150904725478e+00
1.547402279011668436e-01 1.642240227901166749e+00
1.499999999999999944e-01 1.648419983435418512e+00
1.493122163287221305e-01 1.649312216328722158e+00
1.487630177998102987e-01 1.649999999999999911e+00
1.437299642228455632e-01 1.656229964222845519e+00
1.437123233517223209e-01 1.656250000000000000e+00
1.434514310602922060e-01 1.656548568939707922e+00
1.382516839454670243e-01 1.662500000000000089e+00
1.379041760283103435e-01 1.662904176028310532e+00
1.375000000000000111e-01 1.663326553687231701e+00
1.318592258111099258e-01 1.669359225811110070e+00
1.263076459668766027e-01 1.675000000000000044e+00
1.256616826147532173e-01 1.675661682614753234e+00
1.250000000000000000e-01 1.676293100050760820e+00
1.192231059101482304e-01 1.681723105910148064e+00
1.187499999999999944e-01 1.682148700109917794e+00
1.126051194630328517e-01 1.687605119463032599e+00
1.125000000000000167e-01 1.687691119954506158e+00
1.115085458671303265e-01 1.688491454132869718e+00
1.057040424650732280e-01 1.693204042465073389e+00
1.000000000000000056e-01 1.697531438497560607e+00
9.857758962767822208e-02 1.698577589627678242e+00
9.661122283553146006e-02 1.699999999999999956e+00
9.128479106359432826e-02 1.703784791063594151e+00
8.749999999999999445e-02 1.706265429821792523e+00
8.365958423410169154e-02 1.708659584234101469e+00
7.709488059130645277e-02 1.712499999999999911e+00
7.578661381204940262e-02 1.713286613812049275e+00
7.253260556793447722e-02 1.714967394432065362e+00
6.753718166108138576e-02 1.717537181661081380e+00
6.487248051215489808e-02 1.718750000000000000e+00
5.899569769340209241e-02 1.721495697693402160e+00
5.041058849353614174e-02 1.725000000000000089e+00
5.012470179556618305e-02 1.725124701795566429e+00
5.000000000000000278e-02 1.725176531669337043e+00
4.974806554817294557e-02 1.725251934451827118e+00
4.074664850710293940e-02 1.728246648507103078e+00
3.750000000000000555e-02 1.729281095196531393e+00
3.190770515907563609e-02 1.730592294840924472e+00
3.084975756670466432e-02 1.730849757566705005e+00
2.500000000000000139e-02 1.732149740723979203e+00
2.038268511797612648e-02 1.732882685117976385e+00
1.875000000000000278e-02 1.733204386061507840e+00
1.661296128235574890e-02 1.733387038717644435e+00
1.250000000000000069e-02 1.733886107593584303e+00
9.148180799143267733e-03 1.734148180799143457e+00
6.250000000000000347e-03 1.734437488526610505e+00
3.072660409486084859e-03 1.734427339590514094e+00
0.000000000000000000e+00 1.734504427516178282e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.5.dat <==
0.000000000000000000e+00 9.952897492388790290e-01
4.685027072325614710e-03 9.953149729276743463e-01
7.809154933305516647e-03 9.953091549333055177e-01
1.250000000000000069e-02 9.952365068092399181e-01
1.720133330237551619e-02 9.952986666976244567e-01
2.031691538838869410e-02 9.953169153883887343e-01
2.500000000000000139e-02 9.953072370447810790e-01
2.951700909150962657e-02 9.954829909084903505e-01
3.311347279390478016e-02 9.956134727939047746e-01
3.750000000000000555e-02 9.957362371018614322e-01
4.141151411275822286e-02 9.960884858872417480e-01
4.653953891099189832e-02 9.965395389109918955e-01
5.000000000000000278e-02 9.968084933705722017e-01
5.277582788991155849e-02 9.972241721100884027e-01
6.102616834449724192e-02 9.985261683444972558e-01
6.250000000000000000e-02 9.987199557590106247e-01
6.353748913997010750e-02 9.989625108600299619e-01
6.778022216136028733e-02 1.000000000000000000e+00
7.363134283813820014e-02 1.001368657161861853e+00
7.500000000000001110e-02 1.001768413651865641e+00
7.748668242353379254e-02 1.002486682423533892e+00
8.322793990521781815e-02 1.004272060094782315e+00
8.749999999999999445e-02 1.005823196560191590e+00
9.228163893662921780e-02 1.007718361063370871e+00
9.375000000000000000e-02 1.008370372374848722e+00
9.759957040976112441e-02 1.010099570409761061e+00
1.000000000000000056e-01 1.011145502491398673e+00
1.009022825164063442e-01 1.011597717483593506e+00
1.062500000000000111e-01 1.014364737765848679e+00
1.090424578650109055e-01 1.015957542134989122e+00
1.125000000000000167e-01 1.018011101339648894e+00
1.167681087311050886e-01 1.020731891268894742e+00
1.228385724958900582e-01 1.024999999999999911e+00
1.241152265275727445e-01 1.025884773472427236e+00
1.309809318723974825e-01 1.031250000000000000e+00
1.311321273366033435e-01 1.031367872663396801e+00
1.329858617774913321e-01 1.032985861777491188e+00
1.378114609586122419e-01 1.037188539041387747e+00
1.381216290504444499e-01 1.037500000000000089e+00
1.440902849561939980e-01 1.043409715043806196e+00
1.499999999999999944e-01 1.049799666361602934e+00
1.500978691038233059e-01 1.049902130896176677e+00
1.501791379326355702e-01 1.050000000000000044e+00
1.510248665740586138e-01 1.051024866574058692e+00
1.557655969965612841e-01 1.056734403003438683e+00
1.601526946151183850e-01 1.062500000000000000e+00
1.611433140602031022e-01 1.063856685939796876e+00
1.624999999999999778e-01 1.065812276647462697e+00
1.662270990712562679e-01 1.071272900928743832e+00
1.685612735649278382e-01 1.075000000000000178e+00
1.709596372669592856e-01 1.079040362733040492e+00
1.750000000000000167e-01 1.086262119282149330e+00
1.754595395772148847e-01 1.087040460422785015e+00
1.757064354994583300e-01 1.087499999999999911e+00
1.763541797007845413e-01 1.088854179700784464e+00
1.787857561032220599e-01 1.093750000000000000e+00
1.796124853653433828e-01 1.095387514634656556e+00
1.817414034674585677e-01 1.100000000000000089e+00
1.834649511100105157e-01 1.104035048889989490e+00
1.863014022145370041e-01 1.111301402214537104e+00
1.869604105218909407e-01 1.113039589478109104e+00
1.875000000000000000e-01 1.114616445932337108e+00
1.901716198772086253e-01 1.122328380122791236e+00
1.924444482812702750e-01 1.129944448281270386e+00
1.930210869941179075e-01 1.131978913005882159e+00
1.937500000000000056e-01 1.134854163555783391e+00
1.955819426971049102e-01 1.141918057302895084e+00
1.966043677964969816e-01 1.146604367796496771e+00
1.973044542781948463e-01 1.149999999999999911e+00
1.977851569843755430e-01 1.152214843015624490e+00
1.995254237816629916e-01 1.162025423781662736e+00
1.995898771821255080e-01 1.162499999999999867e+00
1.996494246300151154e-01 1.162850575369984929e+00
2.000000000000000111e-01 1.165422004803327471e+00
2.011643566166032571e-01 1.173835643383396743e+00
2.013359810060658672e-01 1.174999999999999822e+00
2.014412137879689757e-01 1.176441213787968953e+00
2.022613145303990279e-01 1.185238685469601094e+00
2.025019845095551718e-01 1.187500000000000000e+00
2.025864877801265562e-01 1.190086487780126712e+00
2.029468311077487208e-01 1.197053168892251218e+00
2.031183798678964092e-01 1.199999999999999956e+00
2.031246062359849947e-01 1.203124606235984828e+00
2.032091927738681747e-01 1.209290807226131692e+00
2.032885565922618321e-01 1.212499999999999911e+00
2.031495311734220488e-01 1.215649531173422115e+00
2.030029843079404761e-01 1.221997015692059652e+00
2.029986399901754224e-01 1.225000000000000089e+00
2.027956641789167569e-01 1.227795664178916946e+00
2.023390942300977713e-01 1.235160905769902451e+00
2.020264184241115368e-01 1.239526418424111487e+00
2.012056420806391799e-01 1.248794357919360776e+00
2.011260664160282596e-01 1.250000000000000222e+00
2.009866467825877079e-01 1.250986646782587641e+00
2.000000000000000111e-01 1.258907759675445881e+00
1.996055318446837701e-01 1.262105531844683659e+00
1.994822099449594377e-01 1.263017790055040557e+00
1.979853310119439880e-01 1.272985331011943888e+00
1.976289677233621644e-01 1.274999999999999911e+00
1.972191963568916129e-01 1.277780803643108420e+00
1.961915035238490645e-01 1.283691503523848976e+00
1.954196470808317598e-01 1.287500000000000089e+00
1.943146893812864595e-01 1.293185310618713668e+00
1.941283672497235990e-01 1.294128367249723688e+00
1.929232989636286977e-01 1.300000000000000044e+00
1.918936392358941978e-01 1.304393639235894131e+00
1.907216364893721816e-01 1.309278363510627763e+00
1.900026682664583411e-01 1.312500000000000000e+00
1.894752849722244059e-01 1.314475284972224323e+00
1.875000000000000000e-01 1.322023316140502391e+00
1.868858902529625943e-01 1.324385890252962827e+00
1.867079451113046185e-01 1.325000000000000178e+00
1.864282875816948570e-01 1.326071712418305237e+00
1.841494130858230549e-01 1.334149413085822911e+00
1.831466504680696050e-01 1.337499999999999911e+00
1.812829525460713243e-01 1.343717047453928615e+00
1.812741964937666372e-01 1.343749999999999778e+00
1.812677218672053003e-01 1.343767721867205278e+00
1.793343098600503338e-01 1.350000000000000089e+00
1.782315916238891851e-01 1.353231591623889285e+00
1.751079541166805087e-01 1.362392045883319414e+00
1.750537061512300319e-01 1.362553706151230060e+00
1.749999999999999611e-01 1.362699408541279356e+00
1.717762305402995293e-01 1.371776230540299402e+00
1.687499999999999833e-01 1.379844387260440008e+00
1.683639914069701982e-01 1.380863991406970470e+00
1.678835325326131500e-01 1.382116467467386922e+00
1.648563570369164788e-01 1.389856357036916457e+00
1.624999999999999778e-01 1.395427679889275296e+00
1.611476553696727376e-01 1.398647655369672727e+00
1.605551190167542330e-01 1.399999999999999911e+00
1.590817399770184382e-01 1.403418260022981645e+00
1.578900260164893543e-01 1.406250000000000000e+00
1.573621267186555706e-01 1.407362126718655571e+00
1.550975721039553612e-01 1.412500000000000089e+00
1.534783574941134543e-01 1.415978357494113382e+00
1.499999999999999944e-01 1.423169866406408746e+00
1.493928495418795632e-01 1.424392849541879391e+00
1.490917109433900767e-01 1.424999999999999822e+00
1.482181688684459653e-01 1.426781831131553879e+00
1.452410953794374127e-01 1.432741095379437279e+00
1.427889580554169147e-01 1.437500000000000000e+00
1.409647500326554892e-01 1.440964750032655672e+00
1.375000000000000111e-01 1.447325163507926948e+00
1.365541557945440798e-01 1.449054155794543997e+00
1.360208194808532056e-01 1.449999999999999956e+00
1.341357745778435917e-01 1.453364225422156375e+00
1.320559028168548921e-01 1.457055902816854598e+00
1.288754256713786905e-01 1.462500000000000133e+00
1.273949946648124387e-01 1.464894994664812433e+00
1.249759594817515529e-01 1.468750000000000000e+00
1.225486243089631000e-01 1.472548624308963161e+00
1.209334145631671686e-01 1.475000000000000089e+00
1.175986279772147508e-01 1.480098627977214809e+00
1.126786771121435909e-01 1.487321322887856567e+00
1.125346296278723346e-01 1.487534629627872418e+00
1.125000000000000028e-01 1.487580628871965516e+00
1.073163573235714208e-01 1.494816357323571321e+00
1.034394334420159905e-01 1.500000000000000000e+00
1.019533313726345425e-01 1.501953331372634537e+00
1.000000000000000056e-01 1.504352864426755421e+00
9.634421847538707229e-02 1.508844218475386967e+00
9.375000000000000000e-02 1.511867697776668518e+00
9.058317560373484179e-02 1.515583175603734567e+00
8.749999999999999445e-02 1.518942309973265736e+00
8.461038408819569756e-02 1.522110384088195545e+00
8.181934691349072863e-02 1.524999999999999911e+00
7.843410143837190041e-02 1.528434101438371773e+00
7.541779510638536854e-02 1.531250000000000000e+00
7.197765680403486743e-02 1.534477656804035028e+00
6.844819193644918753e-02 1.537500000000000089e+00
6.527768351156162940e-02 1.540277683511561690e+00
6.250000000000000000e-02 1.542470099037222209e+00
5.823966587108823922e-02 1.545739665871088464e+00
5.217385791253421889e-02 1.550000000000000044e+00
5.092231196486302069e-02 1.550922311964862965e+00
5.000000000000000278e-02 1.551513730007359593e+00
4.637867268818378352e-02 1.553621327311816014e+00
4.307817841659327546e-02 1.555578178416593182e+00
3.750000000000000555e-02 1.558502434756638522e+00
3.477514425440962620e-02 1.559775144254409440e+00
3.125000000000000000e-02 1.561384479229101618e+00
2.590000730575010846e-02 1.563400007305750128e+00
2.500000000000000139e-02 1.563741877765225219e+00
2.331281139619578377e-02 1.564187188603804124e+00
1.875000000000000278e-02 1.565511277582101846e+00
1.615169986167509786e-02 1.566151699861675128e+00
1.250000000000000069e-02 1.566965809825716427e+00
7.527086140281904689e-03 1.567472913859718098e+00
5.193927682555613684e-03 1.567693927682555888e+00
0.000000000000000000e+00 1.568035457987592363e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.dat <==
0.000000000000000000e+00 1.107388854271329937e+00
5.117991135064598081e-03 1.107382008864935541e+00
6.250000000000000347e-03 1.107418129408343388e+00
7.380183924575865750e-03 1.107380183924576045e+00
1.250000000000000069e-02 1.107347734689615226e+00
1.761444087454892143e-02 1.107385559125451335e+00
1.875000000000000278e-02 1.107425943057096074e+00
1.990527839620977527e-02 1.107405278396209836e+00
2.500000000000000139e-02 1.107451520267715539e+00
2.988572035339380831e-02 1.107614279646606192e+00
3.125000000000000000e-02 1.107695299483991258e+00
3.272778958477117611e-02 1.107727789584771250e+00
3.750000000000000555e-02 1.107918343962642771e+00
4.172110754016258860e-02 1.108278892459837461e+00
4.374999999999999722e-02 1.108484358681024462e+00
4.618934178581168837e-02 1.108689341785811910e+00
5.000000000000000278e-02 1.109030566484908054e+00
5.302410755456248709e-02 1.109475892445437761e+00
5.625000000000000139e-02 1.109974579691010543e+00
6.071565330713649122e-02 1.110715653307136508e+00
6.250000000000000000e-02 1.110969052759037456e+00
6.374095254736979188e-02 1.111259047452630266e+00
6.875000000000000555e-02 1.112341127036547306e+00
7.381858499992186018e-02 1.113681415000078223e+00
7.500000000000001110e-02 1.114034184693823537e+00
7.716900314164057417e-02 1.114669003141640635e+00
8.124999999999998890e-02 1.115824502037929378e+00
8.338430095467393166e-02 1.116615699045325982e+00
8.749999999999999445e-02 1.118127563506680522e+00
9.238184271045007945e-02 1.120118157289549776e+00
9.375000000000000000e-02 1.120736008711229026e+00
9.739331193563849354e-02 1.122393311935638405e+00
1.000000000000000056e-01 1.123533454799809483e+00
1.009642136777019750e-01 1.124035786322298058e+00
1.062500000000000111e-01 1.126801622314884899e+00
1.090752185710322369e-01 1.128424781428968071e+00
1.125000000000000028e-01 1.130515229319135617e+00
1.167672179832296431e-01 1.133232782016770468e+00
1.187499999999999944e-01 1.134620319422098289e+00
1.240955080212751277e-01 1.138404491978724842e+00
1.250000000000000000e-01 1.139091449850545779e+00
1.310923621839291398e-01 1.143907637816070633e+00
1.335071322845067798e-01 1.146007132284506680e+00
1.374999999999999833e-01 1.149459615694678805e+00
1.377855995790840948e-01 1.149714400420915883e+00
1.380722772588063307e-01 1.149999999999999911e+00
1.441376856602397116e-01 1.155862314339760166e+00
1.499999999999999944e-01 1.162208262366119182e+00
1.501417978259944608e-01 1.162358202174005317e+00
1.502631109897225037e-01 1.162499999999999867e+00
1.515689509956207048e-01 1.164068950995620799e+00
1.558358617613977148e-01 1.169164138238602213e+00
1.602901758233505891e-01 1.174999999999999822e+00
1.612269174578764841e-01 1.176273082542123483e+00
1.624999999999999778e-01 1.178080860393643237e+00
1.663725493127609090e-01 1.183627450687239069e+00
1.687499999999999556e-01 1.187521768562574298e+00
1.711543662998289972e-01 1.191345633700171103e+00
1.749999999999999889e-01 1.198205082839450819e+00
1.756603418831358954e-01 1.199339658116864049e+00
1.760199957328105191e-01 1.199999999999999956e+00
1.769860404718084090e-01 1.201986040471808348e+00
1.798372164689600039e-01 1.207662783531039841e+00
1.820998104382925420e-01 1.212499999999999911e+00
1.837715901711557409e-01 1.216228409828844281e+00
1.849030040118889717e-01 1.218750000000000000e+00
1.871835530779482337e-01 1.224683553077948295e+00
1.873038586545463235e-01 1.225000000000000089e+00
1.873593491515091747e-01 1.225140650848490775e+00
1.875000000000000000e-01 1.225540608698920897e+00
1.906101271692793309e-01 1.234389872830720769e+00
1.933808102071399859e-01 1.243380810207139975e+00
1.935509002909267806e-01 1.243949099709072970e+00
1.952109670152700760e-01 1.250000000000000000e+00
1.961739986129021895e-01 1.253826001387097877e+00
1.976239825298796715e-01 1.260123982529879783e+00
1.984569088943747839e-01 1.264043091105625294e+00
2.000000000000000111e-01 1.272198761231551289e+00
2.004580044347783196e-01 1.274541995565221519e+00
2.005531574825409613e-01 1.274999999999999911e+00
2.006205204279943588e-01 1.275620520427994453e+00
2.020520744180456796e-01 1.285447925581954420e+00
2.023900517103369157e-01 1.287499999999999867e+00
2.026075573502233163e-01 1.290107557350223422e+00
2.032791938042899371e-01 1.296720806195710285e+00
2.036261633068543186e-01 1.300000000000000044e+00
2.038327479948566501e-01 1.303832747994856600e+00
2.041121331092578539e-01 1.308387866890742046e+00
2.043927869402303310e-01 1.312500000000000000e+00
2.044591739436473210e-01 1.316959173943647254e+00
2.045419462619094408e-01 1.320458053738090776e+00
2.046527247126780358e-01 1.325000000000000178e+00
2.045839394840409664e-01 1.329583939484040966e+00
2.045473687569802079e-01 1.332952631243019770e+00
2.045218410295404632e-01 1.337500000000000133e+00
2.042689264778034530e-01 1.341768926477803436e+00
2.040834310272159891e-01 1.345916568972783889e+00
2.039647738700921253e-01 1.350000000000000089e+00
2.036445798325469680e-01 1.353644579832546935e+00
2.031778135587721801e-01 1.359322186441227931e+00
2.026449154195570368e-01 1.365144915419556959e+00
2.017714753732251509e-01 1.373228524626774805e+00
2.014006085503004528e-01 1.376400608550300442e+00
2.000000000000000111e-01 1.386493184127702172e+00
1.998780526251976997e-01 1.387378052625197755e+00
1.998342939114529648e-01 1.387665706088546891e+00
1.981042934267628619e-01 1.398104293426762679e+00
1.977376054117802040e-01 1.399999999999999911e+00
1.973006779349629203e-01 1.402699322065037002e+00
1.961759620214723610e-01 1.408675962021472383e+00
1.953458186288275500e-01 1.412500000000000089e+00
1.941174845282921391e-01 1.418382515471707794e+00
1.939895359428406574e-01 1.418989535942840385e+00
1.926771403170883801e-01 1.424999999999999822e+00
1.916451871854730760e-01 1.429145187185473009e+00
1.902068346656662357e-01 1.434793165334333764e+00
1.895690878718143957e-01 1.437500000000000000e+00
1.891135986702249527e-01 1.439113598670225036e+00
1.875000000000000000e-01 1.444921900583797658e+00
1.864092516348469508e-01 1.448909251634846962e+00
1.860804926993794850e-01 1.449999999999999956e+00
1.855320541374625432e-01 1.451967945862537412e+00
1.835801594439518125e-01 1.458580159443951585e+00
1.823581512642989955e-01 1.462499999999999911e+00
1.805688276494481492e-01 1.468068827649448016e+00
1.803211357030300999e-01 1.468750000000000000e+00
1.799000809972596260e-01 1.470099919002740396e+00
1.783195783546751012e-01 1.475000000000000089e+00
1.774356214761215189e-01 1.477435621476121508e+00
1.749999999999999889e-01 1.484142881396443459e+00
1.741011405057300843e-01 1.486601140505730223e+00
1.730586393002430945e-01 1.489441360699756745e+00
1.706923801025076459e-01 1.495692380102507490e+00
1.690071826636400654e-01 1.500000000000000000e+00
1.671305507116370159e-01 1.504630550711637094e+00
1.647822992479447690e-01 1.510217700752055414e+00
1.634426688084288926e-01 1.513442668808429037e+00
1.624999999999999778e-01 1.515481302969914790e+00
1.595621948454620798e-01 1.522062194845462013e+00
1.581992633705926743e-01 1.524999999999999911e+00
1.555512409917771954e-01 1.530551240991777195e+00
1.542411570497468631e-01 1.533258842950253165e+00
1.522400633454274177e-01 1.537500000000000089e+00
1.514800815140438517e-01 1.538980081514043974e+00
1.499999999999999944e-01 1.541710747003814719e+00
1.471230289378712697e-01 1.547123028937871458e+00
1.455765392251723023e-01 1.550000000000000044e+00
1.427104653582655924e-01 1.555210465358265459e+00
1.398683368857729370e-01 1.560131663114226797e+00
1.385269877783624759e-01 1.562500000000000000e+00
1.381453134150369411e-01 1.563145313415036819e+00
1.375000000000000111e-01 1.564169143907040427e+00
1.334360553393822424e-01 1.570936055339382520e+00
1.308934146949259913e-01 1.574999999999999956e+00
1.285924051291451042e-01 1.578592405129144893e+00
1.250000000000000000e-01 1.583833679401061456e+00
1.234957975120175577e-01 1.585995797512017580e+00
1.224391912983503750e-01 1.587499999999999911e+00
1.182941302303139042e-01 1.593294130230313854e+00
1.179417279667355073e-01 1.593750000000000000e+00
1.155021291728625665e-01 1.596997870827137511e+00
1.132517003534876110e-01 1.600000000000000089e+00
1.129268152779884793e-01 1.600426815277988579e+00
1.125000000000000167e-01 1.600952357568710571e+00
1.073914403889938557e-01 1.607391440388993953e+00
1.062500000000000111e-01 1.608727013906207093e+00
1.016683175910776948e-01 1.614168317591077706e+00
1.000000000000000056e-01 1.616012921907591826e+00
9.574964602230290334e-02 1.620749646022302981e+00
9.375000000000000000e-02 1.622828017668335843e+00
8.962382737382487696e-02 1.627123827373825105e+00
8.749999999999999445e-02 1.629188613108742079e+00
8.327361346937812991e-02 1.633273613469378160e+00
8.124999999999998890e-02 1.635105796692181368e+00
7.667619369434183763e-02 1.639176193694341865e+00
7.500000000000001110e-02 1.640548385218061345e+00
6.978254201707413673e-02 1.644782542017073856e+00
6.272130856559013368e-02 1.650000000000000133e+00
6.259569504354024760e-02 1.650095695043540145e+00
6.204910638027284764e-02 1.650450893619727077e+00
5.503619054262208488e-02 1.655036190542622077e+00
5.000000000000000278e-02 1.658038531474801180e+00
4.713213757154047917e-02 1.659632137571540378e+00
4.120995756248134467e-02 1.662499999999999867e+00
3.876266911895746847e-02 1.663762669118957760e+00
3.750000000000000555e-02 1.664341654221564770e+00
3.459312682980790477e-02 1.665406873170192092e+00
2.975566863456940644e-02 1.667255668634569421e+00
2.500000000000000139e-02 1.668846690244282671e+00
2.007574507815836073e-02 1.670075745078158480e+00
1.672775660318992497e-02 1.670772243396810186e+00
1.250000000000000069e-02 1.671592194508799256e+00
9.455367539991679088e-03 1.671955367539991411e+00
2.536119049604611524e-03 1.672463880950395332e+00
0.000000000000000000e+00 1.672575090130866915e+00


==> data/slidingdroplet/isolines/poly2_decoupled_linear_0.001_0.0125_90.0_0.0_1000000.0_isolines_2.dat <==
0.000000000000000000e+00 8.833186848777268008e-01
4.125678677503251228e-03 8.833743213224967139e-01
8.384161668565559902e-03 8.833841616685654818e-01
1.250000000000000069e-02 8.833253223457384617e-01
1.662442030345925165e-02 8.833755796965406804e-01
2.088351723241067132e-02 8.833835172324107088e-01
2.500000000000000139e-02 8.833428657069266610e-01
2.901853867707047605e-02 8.834814613229294844e-01
3.361265699528891843e-02 8.836126569952889032e-01
3.750000000000000555e-02 8.836814669841078773e-01
4.104559479293550667e-02 8.839544052070644753e-01
4.687410947323972232e-02 8.843741094732396890e-01
5.000000000000000278e-02 8.845624791367796558e-01
5.255989982867251276e-02 8.849401001713275150e-01
6.127840313047494547e-02 8.862784031304749011e-01
6.250000000000000000e-02 8.864325670647955624e-01
6.337220250826074153e-02 8.866277974917392557e-01
6.713198405539395897e-02 8.874999999999999556e-01
7.359412928887185124e-02 8.889058707111281432e-01
7.747154063253330891e-02 8.899715406325333644e-01
8.331651377265472669e-02 8.916834862273452789e-01
8.889811970983230172e-02 8.937500000000000444e-01
9.247383998981141551e-02 8.950261600101886428e-01
9.691927217800075378e-02 8.969192721780008259e-01
1.000000000000000056e-01 8.981890806377517134e-01
1.012115107015020138e-01 8.987884892984980834e-01
1.034444669465825056e-01 9.000000000000000222e-01
1.093980695494333744e-01 9.031019304505666367e-01
1.146222457213868506e-01 9.062500000000000000e-01
1.172278356487371498e-01 9.077721643512629557e-01
1.241909812424210474e-01 9.125000000000000888e-01
1.246687572629979479e-01 9.128312427370021132e-01
1.250000000000000000e-01 9.130749236173496541e-01
1.275248575446893962e-01 9.150248575446894295e-01
1.317362387943233903e-01 9.182637612056767651e-01
1.375000000000000111e-01 9.231691590944328674e-01
1.384795711851816158e-01 9.240204288148183842e-01
1.394715549866937798e-01 9.250000000000001554e-01
1.448090498592918274e-01 9.301909501407081837e-01
1.499999999999999667e-01 9.357623904003766757e-01
1.508489006137965494e-01 9.366510993862035006e-01
1.562500000000000278e-01 9.430965404950799602e-01
1.565510966383107383e-01 9.434489033616892950e-01
1.584571753630723279e-01 9.459571753630723334e-01
1.615517296311980988e-01 9.499999999999999556e-01
1.619537738793455917e-01 9.505462261206544250e-01
1.624999999999999778e-01 9.513246736585050378e-01
1.670703009325657795e-01 9.579296990674341927e-01
1.699736710281782581e-01 9.624999999999999112e-01
1.718982980467077537e-01 9.656017019532922019e-01
1.749999999999999889e-01 9.710626198104046480e-01
1.764594046395105698e-01 9.735405953604894247e-01
1.772368538698575469e-01 9.749999999999999778e-01
1.793066992566656470e-01 9.793066992566656914e-01
1.805871114919834486e-01 9.819128885080165015e-01
1.831307725051167512e-01 9.875000000000000444e-01
1.844424900361650577e-01 9.905575099638349590e-01
1.875000000000000000e-01 9.981768986694139478e-01
1.880409733890331947e-01 9.994590266109667498e-01
1.882547561270671299e-01 1.000000000000000000e+00
1.886123030344557527e-01 1.001112303034455753e+00
1.912317001506283753e-01 1.008768299849371664e+00
1.937500000000000056e-01 1.017160478562339598e+00
1.941303837786324538e-01 1.018369616221367346e+00
1.943953566026713764e-01 1.019395356602671221e+00
1.958611861137208865e-01 1.024999999999999911e+00
1.967037232037495698e-01 1.028296276796250464e+00
1.983528639717553888e-01 1.035852863971755466e+00
1.986596068589978059e-01 1.037500000000000089e+00
1.988895447299522390e-01 1.038610455270047916e+00
2.000000000000000111e-01 1.044906466948686496e+00
2.007824376754562268e-01 1.049217562324543884e+00
2.009285388794456728e-01 1.050000000000000044e+00
2.010413319673815535e-01 1.051041331967381476e+00
2.022510102116708008e-01 1.060248989788329155e+00
2.025690454424992071e-01 1.062500000000000000e+00
2.027529222316882540e-01 1.065252922231688215e+00
2.033055325396113111e-01 1.071694467460388767e+00
2.035968777068137281e-01 1.075000000000000178e+00
2.037258619709258478e-01 1.078725861970925903e+00
2.039408543161572718e-01 1.083559145683842928e+00
2.041374994665409726e-01 1.087499999999999911e+00
2.040903423546611417e-01 1.091590342354661125e+00
2.041103730921326465e-01 1.095889626907867287e+00
2.041857815981572566e-01 1.100000000000000089e+00
2.040174445161432315e-01 1.104017444516143254e+00
2.038420394109874134e-01 1.108657960589012781e+00
2.034728766234063235e-01 1.115972876623406274e+00
2.030733090611603342e-01 1.121926690938839677e+00
2.026131332604545476e-01 1.127613133260454648e+00
2.017932012023595512e-01 1.135706798797640360e+00
2.014414348844896507e-01 1.138941434884489512e+00
2.000000000000000111e-01 1.149709137784581392e+00
1.999658383825557439e-01 1.149965838382555505e+00
1.999599494438763503e-01 1.149999999999999911e+00
1.999544904254845212e-01 1.150045509574515457e+00
1.982184229463416214e-01 1.160718422946341644e+00
1.978593016190398068e-01 1.162499999999999867e+00
1.974214734646669855e-01 1.165078526535332948e+00
1.962517229244758465e-01 1.171251722924475658e+00
1.954887436025911640e-01 1.174999999999999822e+00
1.942793602640823514e-01 1.180720639735917565e+00
1.940945387494900642e-01 1.181594538749489942e+00
1.927733240593723085e-01 1.187500000000000000e+00
1.917376206140304906e-01 1.191737620614030657e+00
1.904416965738516265e-01 1.197058303426148385e+00
1.897665516902704297e-01 1.199999999999999956e+00
1.892659767951982985e-01 1.201765976795198254e+00
1.875000000000000000e-01 1.208070783020394057e+00
1.865295545693669843e-01 1.211529554569366951e+00
1.862359392633601007e-01 1.212499999999999911e+00
1.857649242915371812e-01 1.214235075708462785e+00
1.845176806999676844e-01 1.218750000000000000e+00
1.836953604330901491e-01 1.221195360433090293e+00
1.824799320709548922e-01 1.225000000000000089e+00
1.806744245339217125e-01 1.230674424533921840e+00
1.801151064870680774e-01 1.232384893512932011e+00
1.775663789333171705e-01 1.240066378933317282e+00
1.749999999999999889e-01 1.247296519509256463e+00
1.742911430214095225e-01 1.249291143021409534e+00
1.740238816540846389e-01 1.250000000000000000e+00
1.734888741073347396e-01 1.251511125892665222e+00
1.709374471160641784e-01 1.258437447116064201e+00
1.687499999999999833e-01 1.264002036170815524e+00
1.674145494745898355e-01 1.267414549474589647e+00
1.656195281459765523e-01 1.271880471854023309e+00
1.643951828492996314e-01 1.274999999999999911e+00
1.638107706994129109e-01 1.276310770699412789e+00
1.616735913144093373e-01 1.281250000000000000e+00
1.600019345442628138e-01 1.285001934544262925e+00
1.588927304224127812e-01 1.287500000000000089e+00
1.561619045098427139e-01 1.293661904509842975e+00
1.560133981121090974e-01 1.293986601887891164e+00
1.532806767588542618e-01 1.299999999999999822e+00
1.522203053822762109e-01 1.302220305382276067e+00
1.499999999999999944e-01 1.306635944775669467e+00
1.480436463750416376e-01 1.310543646375041504e+00
1.470449044009760342e-01 1.312500000000000000e+00
1.440611234458216983e-01 1.318438876554178574e+00
1.438526993762874184e-01 1.318852699376287463e+00
1.407061115302531418e-01 1.325000000000000178e+00
1.395803420654072591e-01 1.327080342065407370e+00
1.375000000000000111e-01 1.330762143519015117e+00
1.350755129047265801e-01 1.335075512904726480e+00
1.336920447526026012e-01 1.337499999999999911e+00
1.305031967221667866e-01 1.343003196722166726e+00
1.300402148234997557e-01 1.343750000000000000e+00
1.282680326812452865e-01 1.346731967318754775e+00
1.263337134638918835e-01 1.350000000000000089e+00
1.258226011867828731e-01 1.350822601186782990e+00
1.250000000000000000e-01 1.352096407850601034e+00
1.209772681549135254e-01 1.358477268154913542e+00
1.187499999999999944e-01 1.361837124392510034e+00
1.160214527223911440e-01 1.366021452722391061e+00
1.125000000000000167e-01 1.371138937951332126e+00
1.109281754937795350e-01 1.373428175493779602e+00
1.062500000000000111e-01 1.379937014681217100e+00
1.056985363866892735e-01 1.380698536386689268e+00
1.022885339857076414e-01 1.385211466014292458e+00
1.003209709486458379e-01 1.387820970948645760e+00
1.000000000000000056e-01 1.388202778877560384e+00
9.474129405799745773e-02 1.394741294057997294e+00
9.030229965934270797e-02 1.399999999999999689e+00
8.901651710887054092e-02 1.401516517108870374e+00
8.465972186101961006e-02 1.406250000000000000e+00
8.301359106138284094e-02 1.408013591061382908e+00
7.857629024866305545e-02 1.412500000000000089e+00
7.681235975741079747e-02 1.414312359757410986e+00
7.499999999999999722e-02 1.415991967487656211e+00
7.032063223299170329e-02 1.420320632232991764e+00
6.496292478393653202e-02 1.424999999999999822e+00
6.366026512175104735e-02 1.426160265121750870e+00
6.250000000000000000e-02 1.427096571202762343e+00
5.661428978084947355e-02 1.431614289780849480e+00
5.425593054035653812e-02 1.433244069459643555e+00
5.000000000000000278e-02 1.436201653462833683e+00
4.921519383179576851e-02 1.436715193831795689e+00
4.790570444742062867e-02 1.437500000000000000e+00
4.141324644546848927e-02 1.441413246445468532e+00
3.750000000000000555e-02 1.443511735565067511e+00
3.311413968163116894e-02 1.445614139681631327e+00
2.687744902085974913e-02 1.448122550979140222e+00
2.500000000000000139e-02 1.448835232579021470e+00
2.413786733853839905e-02 1.449137867338538443e+00
2.079465914374862764e-02 1.449999999999999956e+00
1.428502044913000299e-02 1.451785020449130048e+00
1.250000000000000069e-02 1.452214248767359051e+00
1.007199087360665518e-02 1.452428009126393249e+00
3.070248768705477124e-03 1.453070248768705497e+00
0.000000000000000000e+00 1.453292392136283695e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.300456994428234925e+00
2.343700586339945990e-04 1.300234370058634070e+00
4.369816061246839956e-04 1.300000000000000044e+00
1.434265697462130257e-03 1.298565734302537855e+00
5.368992286947458364e-03 1.292868992286947627e+00
9.638596202871448082e-03 1.287500000000000089e+00
1.084880321675435813e-02 1.285848803216754543e+00
1.518902567032308359e-02 1.281250000000000000e+00
1.688382922355703003e-02 1.279383829223557090e+00
2.168320353048426921e-02 1.274999999999999911e+00
2.337452698051500563e-02 1.273374526980514787e+00
2.500000000000000139e-02 1.272025826022125106e+00
3.038863432814238250e-02 1.267888634328142139e+00
3.125000000000000000e-02 1.267263872479502451e+00
3.564391658354701398e-02 1.264356083416452892e+00
3.750000000000000555e-02 1.263101193616370077e+00
3.786762641814531843e-02 1.262867626418145317e+00
4.375000000000000416e-02 1.259494186591164411e+00
4.584923829669861062e-02 1.258349238296698758e+00
5.000000000000000278e-02 1.256324348479024078e+00
5.439338442300581389e-02 1.254393384423005742e+00
6.027841550475943055e-02 1.252221584495240680e+00
6.250000000000000000e-02 1.251444463719710409e+00
6.358083682560647376e-02 1.251080836825606335e+00
6.766221857446745591e-02 1.250000000000000000e+00
7.340628079858506350e-02 1.248406280798585177e+00
7.500000000000001110e-02 1.247986614648237236e+00
7.731437730255340257e-02 1.247685622697446650e+00
8.413348453175933939e-02 1.246633484531759262e+00
8.749999999999999445e-02 1.246137187871835916e+00
9.147975398801876101e-02 1.246020246011981136e+00
9.585315923230386392e-02 1.245853159232303886e+00
1.000000000000000056e-01 1.245692179332946292e+00
1.040126683044390321e-01 1.245987331695560751e+00
1.088439051654074563e-01 1.246343905165407495e+00
1.125000000000000028e-01 1.246568326804942117e+00
1.154075930664766325e-01 1.247092406933523190e+00
1.236122439370845455e-01 1.248612243937084587e+00
1.250000000000000000e-01 1.248827645826874555e+00
1.259093943308330354e-01 1.249090605669167076e+00
1.289550706637181132e-01 1.250000000000000000e+00
1.356197331834289033e-01 1.251880266816571163e+00
1.375000000000000111e-01 1.252529931264616758e+00
1.414401479216065849e-01 1.253940147921606574e+00
1.448120584216944506e-01 1.255187941578305599e+00
1.499999999999999944e-01 1.257414568882619932e+00
1.534483354559276203e-01 1.259051664544072580e+00
1.562500000000000000e-01 1.260502823972918351e+00
1.615959820587193341e-01 1.263404017941280433e+00
1.624999999999999778e-01 1.263938946323141188e+00
1.662731604610051539e-01 1.266273160461004910e+00
1.687499999999999833e-01 1.267762256735101900e+00
1.693438669496957205e-01 1.268156133050303946e+00
1.749999999999999889e-01 1.272010748329966301e+00
1.767234408993017258e-01 1.273276559100698258e+00
1.788281119058889868e-01 1.274999999999999911e+00
1.836733845518022934e-01 1.278826615448197535e+00
1.863867160820372737e-01 1.281250000000000000e+00
1.902864204145299776e-01 1.284713579585469834e+00
1.930252312642444790e-01 1.287500000000000089e+00
1.964712704384951603e-01 1.291028729561504829e+00
2.000000000000000111e-01 1.294904954679855669e+00
2.024367879511344559e-01 1.297563212048865378e+00
2.044031044201991831e-01 1.299999999999999822e+00
2.079711902687767511e-01 1.304528809731223093e+00
2.125000000000000222e-01 1.310725776825630851e+00
2.132637149183776726e-01 1.311736285081622322e+00
2.159332696362425419e-01 1.315933269636242464e+00
2.181290072438939465e-01 1.319370992756106142e+00
2.214259315823864926e-01 1.325000000000000178e+00
2.227073001410425634e-01 1.327292699858957370e+00
2.250000000000000333e-01 1.331624111275339750e+00
2.270657420783070424e-01 1.335434257921692902e+00
2.280929587104984779e-01 1.337499999999999911e+00
2.306011186295666149e-01 1.343101118629566715e+00
2.308904194873880322e-01 1.343750000000000000e+00
2.310062987758479125e-01 1.343993701224152071e+00
2.334946445947249649e-01 1.350000000000000089e+00
2.346267624761953496e-01 1.352873237523804839e+00
2.375000000000000167e-01 1.360961993794394864e+00
2.379181135655568102e-01 1.362081886434443057e+00
2.382886188494483526e-01 1.363288618849448630e+00
2.408450836777757398e-01 1.371654916322224249e+00
2.432270523521434802e-01 1.380727052352143547e+00
2.434320663884472491e-01 1.381567933611552723e+00
2.437499999999999667e-01 1.383039093321556390e+00
2.456835356791652325e-01 1.391816464320834612e+00
2.465439157995726882e-01 1.396543915799572488e+00
2.471271486485311641e-01 1.399999999999999911e+00
2.475626153032908783e-01 1.402437384696709088e+00
2.488080765346253331e-01 1.411308076534625311e+00
2.489284127109328837e-01 1.412499999999999867e+00
2.490515625173385650e-01 1.413448437482661468e+00
2.500000000000000000e-01 1.423138084211894139e+00
2.501710140234085222e-01 1.424828985976591245e+00
2.501911046808014127e-01 1.424999999999999822e+00
2.501971465759170732e-01 1.425197146575917007e+00
2.508335523593342997e-01 1.436666447640665645e+00
2.508983260214310285e-01 1.437500000000000000e+00
2.508862036522786498e-01 1.438386203652278539e+00
2.510153393374898179e-01 1.448984660662510082e+00
2.510457043631882934e-01 1.449999999999999956e+00
2.509971560824270087e-01 1.450997156082426853e+00
2.506734915293599153e-01 1.461826508470639885e+00
2.506707441487646681e-01 1.462499999999999911e+00
2.506075322781539105e-01 1.463107532278153933e+00
2.500000000000000000e-01 1.471518350128859343e+00
2.497698658983510400e-01 1.474769865898351240e+00
2.497424467944929505e-01 1.475000000000000089e+00
2.497212476742084186e-01 1.475278752325791753e+00
2.485228223104979650e-01 1.486022822310498093e+00
2.480748675788086721e-01 1.489425132421191345e+00
2.469402702525943516e-01 1.496940270252594463e+00
2.464103581184578506e-01 1.500000000000000000e+00
2.456258427487545415e-01 1.504374157251245236e+00
2.450426820969477948e-01 1.507542682096947750e+00
2.437499999999999667e-01 1.513291757957939243e+00
2.427676239925346535e-01 1.517767623992534398e+00
2.421458654482580852e-01 1.520354134551741510e+00
2.410446779260621009e-01 1.524999999999999911e+00
2.402519603611007470e-01 1.527751960361100725e+00
2.392076849580269671e-01 1.531250000000000000e+00
2.373286323114861540e-01 1.537328632311486309e+00
2.372676576631013168e-01 1.537500000000000089e+00
2.371555056895397751e-01 1.537844494310460330e+00
2.341058443296337443e-01 1.546605844329633772e+00
2.328504948500060012e-01 1.550000000000000044e+00
2.306185977662763009e-01 1.555618597766276201e+00
2.296894556266472764e-01 1.557810544373352757e+00
2.268841916163479577e-01 1.564384191616347897e+00
2.249999999999999778e-01 1.568195785454280955e+00
2.227964996845385459e-01 1.572796499684538496e+00
2.216422219265002935e-01 1.575000000000000178e+00
2.184421487026025899e-01 1.580942148702602523e+00
2.175771442141647971e-01 1.582422855785835081e+00
2.146524966982627791e-01 1.587499999999999911e+00
2.138215217358176989e-01 1.588821521735817699e+00
2.106006776382191581e-01 1.593750000000000000e+00
2.088411948346432512e-01 1.596341194834643318e+00
2.062937817900877824e-01 1.600000000000000089e+00
2.036508272086328675e-01 1.603650827208633167e+00
2.000000000000000111e-01 1.608229898935864544e+00
1.980865102930881028e-01 1.610586510293088081e+00
1.937500000000000056e-01 1.615583019324466685e+00
1.922812067356420296e-01 1.617281206735642130e+00
1.875000000000000000e-01 1.622296389248763626e+00
1.861804005165985099e-01 1.623680400516598565e+00
1.812499999999999944e-01 1.628367214499814919e+00
1.797695204026008020e-01 1.629769520402601035e+00
1.749999999999999889e-01 1.633864655998196191e+00
1.730354400841980222e-01 1.635535440084197933e+00
1.687499999999999833e-01 1.638850280019704453e+00
1.659615505446719319e-01 1.640961550544671965e+00
1.624999999999999778e-01 1.643340717581929900e+00
1.585068520010971815e-01 1.646006852001097087e+00
1.517907476261512734e-01 1.649999999999999911e+00
1.506848194472277802e-01 1.650684819447227669e+00
1.499999999999999944e-01 1.651071441395956407e+00
1.478791046371368545e-01 1.652120895362862996e+00
1.424102906302572857e-01 1.654910290630257297e+00
1.392757330886047473e-01 1.656250000000000000e+00
1.337114749858842599e-01 1.658711474985884227e+00
1.260701556864901041e-01 1.661429844313509818e+00
1.244678243097252224e-01 1.661967824309725339e+00
1.224926517282758642e-01 1.662500000000000089e+00
1.147028916252299802e-01 1.664702891625230219e+00
1.125000000000000028e-01 1.665282052976252203e+00
1.091516332638528541e-01 1.665848366736147224e+00
1.042480736733769064e-01 1.666748073673376851e+00
1.000000000000000056e-01 1.667445625110925977e+00
9.468986551034644372e-02 1.667810134489653429e+00
9.292208841685031806e-02 1.667922088416850412e+00
8.749999999999999445e-02 1.668214234809175522e+00
8.192964483583871360e-02 1.668070355164161356e+00
8.051777900491835505e-02 1.668017779004918433e+00
7.499999999999999722e-02 1.667778594985495966e+00
7.033349307776513848e-02 1.667166506922235003e+00
6.659612408863446742e-02 1.666596124088634667e+00
6.250000000000000000e-02 1.666009735408950032e+00
5.967915824550289183e-02 1.665320841754497128e+00
5.024520808421140128e-02 1.662745208084211335e+00
5.000000000000000278e-02 1.662685204030500241e+00
4.986502063704863208e-02 1.662634979362951348e+00
4.954828204101037470e-02 1.662499999999999867e+00
4.088245160571989806e-02 1.659117548394280162e+00
3.518384067965137085e-02 1.656250000000000000e+00
3.251704652581646759e-02 1.654982953474183560e+00
2.600925322168846573e-02 1.651009253221688233e+00
2.475759741807568096e-02 1.650242402581924228e+00
2.445704580295811684e-02 1.649999999999999911e+00
1.765481583022751252e-02 1.644845184169772434e+00
1.250000000000000069e-02 1.640199661444609491e+00
1.113332495051485779e-02 1.638866675049485133e+00
6.250000000000000347e-03 1.633579445555305210e+00
5.198280060158860967e-03 1.632301719939841300e+00
0.000000000000000000e+00 1.625676681938079904e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 1.069860253165994202e+00
2.910927784969951672e-03 1.065410927784969930e+00
4.829911181582931951e-03 1.062500000000000000e+00
7.562495641838531783e-03 1.057562495641838574e+00
1.250000000000000069e-02 1.050019129777962634e+00
1.250789780357903364e-02 1.050007897803578949e+00
1.251385090985491014e-02 1.050000000000000044e+00
1.255568506095755543e-02 1.049944314939042389e+00
1.785933803579053958e-02 1.042859338035790673e+00
2.234471418440747703e-02 1.037500000000000089e+00
2.357133486628787411e-02 1.036071334866287996e+00
2.820613649440273721e-02 1.031250000000000000e+00
2.969724632423068750e-02 1.029697246324230875e+00
3.478849065877748226e-02 1.024999999999999911e+00
3.617771100150354163e-02 1.023677711001503399e+00
3.750000000000000555e-02 1.022558722362572725e+00
4.305576053819407112e-02 1.018055760538193910e+00
4.375000000000000416e-02 1.017529401008921308e+00
4.793169861848610436e-02 1.014568301381513882e+00
5.000000000000000278e-02 1.013077139440835106e+00
5.034419410448502663e-02 1.012844194104485007e+00
5.624999999999999445e-02 1.009142480924759333e+00
5.804475011768707449e-02 1.008044750117687016e+00
6.250000000000000000e-02 1.005612102280662112e+00
6.620265691789309348e-02 1.003702656917893066e+00
7.453692504619340020e-02 1.000000000000000000e+00
7.485012235548493820e-02 9.998501223554848716e-01
7.500000000000001110e-02 9.997864582397522071e-01
7.531579566097661160e-02 9.996842043390234966e-01
8.409042906073115053e-02 9.965904290607311422e-01
8.749999999999999445e-02 9.955151835491042878e-01
9.332091228924692394e-02 9.941790877107531399e-01
9.401558694997903809e-02 9.940155869499790464e-01
1.000000000000000056e-01 9.928037649703831402e-01
1.046375248140528347e-01 9.921375248140529290e-01
1.082933836820632323e-01 9.917066163179368843e-01
1.125000000000000028e-01 9.912760608099507875e-01
1.160966517253688435e-01 9.910966517253688712e-01
1.215307435764719779e-01 9.909692564235281775e-01
1.250000000000000000e-01 9.909681409365086457e-01
1.286348846054230777e-01 9.911348846054230943e-01
1.335423781380772335e-01 9.914576218619228776e-01
1.375000000000000111e-01 9.918228423159710649e-01
1.425685758547590443e-01 9.925685758547591053e-01
1.446126570316447479e-01 9.928873429683552354e-01
1.500000000000000222e-01 9.938544682748993164e-01
1.549514325546251514e-01 9.950485674453748430e-01
1.585190015382512974e-01 9.960190015382512918e-01
1.624999999999999778e-01 9.970396911236418802e-01
1.646952866883562017e-01 9.978047133116437761e-01
1.704944519969581740e-01 1.000000000000000000e+00
1.737872779890982100e-01 1.001212722010901723e+00
1.749999999999999889e-01 1.001736856788278951e+00
1.780519202853961258e-01 1.003051920285396248e+00
1.824845612350818602e-01 1.005015438764918168e+00
1.875000000000000000e-01 1.007538498316284281e+00
1.907291565776809139e-01 1.009270843422319208e+00
1.937500000000000056e-01 1.011033288998061774e+00
1.985581477296954889e-01 1.013941852270304533e+00
2.000000000000000111e-01 1.014862055589020207e+00
2.060382773665449530e-01 1.018961722633454858e+00
2.077621159214113056e-01 1.020262115921411139e+00
2.125000000000000222e-01 1.023790212471618055e+00
2.131779170245208799e-01 1.024322082975479109e+00
2.139574398274067535e-01 1.024999999999999911e+00
2.199758303835065987e-01 1.030024169616493346e+00
2.212855675140556200e-01 1.031250000000000000e+00
2.264527287159398550e-01 1.036047271284060267e+00
2.278619288015241717e-01 1.037500000000000089e+00
2.325655911130909137e-01 1.042434408886909303e+00
2.374999999999999889e-01 1.048076407400512222e+00
2.384062163213248320e-01 1.049093783678675118e+00
2.391214479275765303e-01 1.050000000000000044e+00
2.438364901961575237e-01 1.056163509803842437e+00
2.442557933776962620e-01 1.056755793377696095e+00
2.483418221039555840e-01 1.062500000000000000e+00
2.490200050456684022e-01 1.063479994954331653e+00
2.500000000000000000e-01 1.064979246100397958e+00
2.539332339219004808e-01 1.071066766078099697e+00
2.562154203118044427e-01 1.075000000000000178e+00
2.584393470718267527e-01 1.079060652928173214e+00
2.625000000000000111e-01 1.087107274936016443e+00
2.626376558839551012e-01 1.087362344116044932e+00
2.627055484595520185e-01 1.087499999999999911e+00
2.628540464452033265e-01 1.087854046445203116e+00
2.654742244749693780e-01 1.093750000000000000e+00
2.664897521325726992e-01 1.096010247867427401e+00
2.681352997119606507e-01 1.100000000000000089e+00
2.699605615783401968e-01 1.105039438421660192e+00
2.711359024682437058e-01 1.108635902468243728e+00
2.729915315046290147e-01 1.114508468495370996e+00
2.750000000000000222e-01 1.122128740645744083e+00
2.756230558337469105e-01 1.124376944166253001e+00
2.759676130712912512e-01 1.125967613071291229e+00
2.777514947248475030e-01 1.134748505275152475e+00
2.787889590806206241e-01 1.141288959080620558e+00
2.793842015851835114e-01 1.145615798414816311e+00
2.799595114470575519e-01 1.149999999999999911e+00
2.803176985464168602e-01 1.155317698546416860e+00
2.803621974933381833e-01 1.156250000000000000e+00
2.804301653851480336e-01 1.157069834614852022e+00
2.807395187890681654e-01 1.162500000000000089e+00
2.807479857036841997e-01 1.168247985703684488e+00
2.807464423580597335e-01 1.169253557641940500e+00
2.806999728232040248e-01 1.174999999999999822e+00
2.803438072259848979e-01 1.180343807225984865e+00
2.801934591768231453e-01 1.182306540823176766e+00
2.792694315046972964e-01 1.191769431504697385e+00
2.786645140848432733e-01 1.196335485915156704e+00
2.782153002761293403e-01 1.199999999999999956e+00
2.776785554046329874e-01 1.202678555404632865e+00
2.757749079148819615e-01 1.211725092085117916e+00
2.756344564643683492e-01 1.212499999999999911e+00
2.754928015438189437e-01 1.212992801543818944e+00
2.740555280561507434e-01 1.218750000000000000e+00
2.728274869444680117e-01 1.222827486944467967e+00
2.721373653273813642e-01 1.225000000000000089e+00
2.707933848661291387e-01 1.229206615133871194e+00
2.697965891286691065e-01 1.232296589128669240e+00
2.687500000000000444e-01 1.235000491864807648e+00
2.663853190948933802e-01 1.241385319094893358e+00
2.628999432910151257e-01 1.249600056708984885e+00
2.627382396795579500e-01 1.250000000000000000e+00
2.626615909355237144e-01 1.250161590935523703e+00
2.625000000000000111e-01 1.250480098139953533e+00
2.585797760651499799e-01 1.258579776065150035e+00
2.562499999999999778e-01 1.262829756570165607e+00
2.541838203907295091e-01 1.266683820390729354e+00
2.500000000000000000e-01 1.273671557452989989e+00
2.495026219975041704e-01 1.274502621997504193e+00
2.491840228195761897e-01 1.274999999999999911e+00
2.476894529537086720e-01 1.277310547046291322e+00
2.445824404415739284e-01 1.282082440441574045e+00
2.406995408513522561e-01 1.287500000000000089e+00
2.393518899839020553e-01 1.289351889983902266e+00
2.374999999999999889e-01 1.291643777968886742e+00
2.338033702735613506e-01 1.296303370273561573e+00
2.307307344764952806e-01 1.300000000000000266e+00
2.280916216303338073e-01 1.303091621630333652e+00
2.250000000000000056e-01 1.306452477676873780e+00
2.220824650173446879e-01 1.309582465017344655e+00
2.187500000000000000e-01 1.312948195277690022e+00
2.158766563143165174e-01 1.315876656314316495e+00
2.125000000000000222e-01 1.318969574891855956e+00
2.093367977183500095e-01 1.321836797718350276e+00
2.056898869108881034e-01 1.325000000000000178e+00
2.026438993168273583e-01 1.327643899316827358e+00
2.000000000000000111e-01 1.329707780114237625e+00
1.955983597631434368e-01 1.333098359763143392e+00
1.895655858008897798e-01 1.337499999999999911e+00
1.883863887927531289e-01 1.338386388792753179e+00
1.833379270619662493e-01 1.341662072938033745e+00
1.808053196493716319e-01 1.343305319649371610e+00
1.800586710185674844e-01 1.343750000000000000e+00
1.729737557134511106e-01 1.347973755713451238e+00
1.691942470914890029e-01 1.350000000000000089e+00
1.648887234627112175e-01 1.352388723462711440e+00
1.624999999999999778e-01 1.353634669138437552e+00
1.564335513256009946e-01 1.356433551325601172e+00
1.562500000000000000e-01 1.356522864435985243e+00
1.557972679657652348e-01 1.356702732034235082e+00
1.499999999999999944e-01 1.359211655032290800e+00
1.476448658255243851e-01 1.360144865825524407e+00
1.437499999999999889e-01 1.361681988749641636e+00
1.385082791180226591e-01 1.363508279118022637e+00
1.375000000000000111e-01 1.363883178445000066e+00
1.355857650485897126e-01 1.364414234951410343e+00
1.312500000000000056e-01 1.365712182967958599e+00
1.289108035311698486e-01 1.366410803531169726e+00
1.250000000000000000e-01 1.367512826847212093e+00
1.188801223079794939e-01 1.368880122307979397e+00
1.187499999999999944e-01 1.368915055417618154e+00
1.185566607852358428e-01 1.368943339214764077e+00
1.125000000000000167e-01 1.370098986333819546e+00
1.082792443655059833e-01 1.370779244365505800e+00
1.062500000000000111e-01 1.371148625405775423e+00
1.036426891711366982e-01 1.371357310828863252e+00
1.000000000000000056e-01 1.371720514123021539e+00
9.698635106056766042e-02 1.371986351060567433e+00
9.375000000000000000e-02 1.372296139421834482e+00
9.018972580159237418e-02 1.372310274198407676e+00
8.749999999999999445e-02 1.372335592567977214e+00
8.484453736092854859e-02 1.372344537360928651e+00
8.124999999999998890e-02 1.372381271566421646e+00
7.789909680554885085e-02 1.372100903194451105e+00
7.500000000000001110e-02 1.371871357946754522e+00
7.154162965559048015e-02 1.371541629655590455e+00
6.875000000000000555e-02 1.371332568680571518e+00
6.656874453933081526e-02 1.370931255460669185e+00
6.250000000000000000e-02 1.370250985295268453e+00
5.648954576426219037e-02 1.368989545764262017e+00
5.625000000000000139e-02 1.368950795032300549e+00
5.609513844911299257e-02 1.368904861550886976e+00
5.000000000000000278e-02 1.367326744448979392e+00
4.639645965144596762e-02 1.366103540348553969e+00
4.375000000000000416e-02 1.365146378448990561e+00
3.775619998062994254e-02 1.362756199980630134e+00
3.750000000000000555e-02 1.362663804789290722e+00
3.738933741633319180e-02 1.362610662583666699e+00
3.125000000000000000e-02 1.359692750648567872e+00
2.904208912893560535e-02 1.358457910871064378e+00
2.500000000000000139e-02 1.356132606216167380e+00
2.131800679288198969e-02 1.353681993207118239e+00
1.662338990265716659e-02 1.350000000000000089e+00
1.424015081926320592e-02 1.348259849180736936e+00
9.512317075773733810e-03 1.343750000000000000e+00
7.752258608381545381e-03 1.342247741391618510e+00
3.851760445603053234e-03 1.337500000000000133e+00
1.903016368344406838e-03 1.335596983631655688e+00
0.000000000000000000e+00 1.333928765495847824e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 1.212454115956939971e+00
4.826100682819415427e-03 1.204826100682819146e+00
8.217897881284384060e-03 1.199999999999999956e+00
9.907028028777893278e-03 1.197407028028778075e+00
1.250000000000000069e-02 1.194136498418981951e+00
1.549198057416776610e-02 1.190491980574167830e+00
1.875000000000000278e-02 1.186812085481572243e+00
2.139285690108592292e-02 1.183892856901085811e+00
2.500000000000000139e-02 1.180357080842032946e+00
2.772104432699003945e-02 1.177721044326990096e+00
3.089840460058564456e-02 1.174999999999999822e+00
3.443125050397477516e-02 1.171931250503974731e+00
3.750000000000000555e-02 1.169613906209911569e+00
4.165741836369267481e-02 1.166657418363692855e+00
4.816051097973550466e-02 1.162499999999999867e+00
4.926491260429156915e-02 1.161764912604291489e+00
5.000000000000000278e-02 1.161328076704171597e+00
5.245547534254640931e-02 1.160044524657453557e+00
5.739283396258099135e-02 1.157392833962580969e+00
5.998813934883688581e-02 1.156250000000000000e+00
6.600217985705421342e-02 1.153502179857054166e+00
7.458264447858455048e-02 1.150417355521415441e+00
7.520724534421115159e-02 1.150207245344211149e+00
7.599434569771271186e-02 1.149999999999999911e+00
8.500989270171768752e-02 1.147509892701717549e+00
8.749999999999999445e-02 1.146856360928970364e+00
9.120288377190582940e-02 1.146297116228093937e+00
9.555210664554564248e-02 1.145552106645545409e+00
1.000000000000000056e-01 1.144854415565857764e+00
1.054281585977942803e-01 1.144571841402205692e+00
1.069907483843288015e-01 1.144490748384328738e+00
1.125000000000000167e-01 1.144224204556970825e+00
1.180659140996426354e-01 1.144434085900357223e+00
1.194933838951481586e-01 1.144493383895147876e+00
1.250000000000000000e-01 1.144721303530161771e+00
1.296515714940777442e-01 1.145348428505922111e+00
1.333780702672953677e-01 1.145878070267295268e+00
1.375000000000000111e-01 1.146403082108230720e+00
1.404201978430291708e-01 1.147079802156970807e+00
1.491434148073537691e-01 1.149143414807353603e+00
1.499999999999999944e-01 1.149317872356120152e+00
1.505107926089666315e-01 1.149489207391033441e+00
1.519735151347224034e-01 1.149999999999999911e+00
1.599089020167096253e-01 1.152591097983290291e+00
1.683924708863738517e-01 1.155892470886373813e+00
1.689056132984115832e-01 1.156094386701588483e+00
1.692218519346088412e-01 1.156250000000000000e+00
1.774528018179558075e-01 1.160047198182044159e+00
1.818980720670344553e-01 1.162500000000000089e+00
1.855207779037333082e-01 1.164479222096266753e+00
1.875000000000000000e-01 1.165650354581509784e+00
1.932425714230289748e-01 1.169257428576971014e+00
1.965212302320518134e-01 1.171521230232051902e+00
2.000000000000000111e-01 1.173894008867438332e+00
2.006477498714361596e-01 1.174352250128563702e+00
2.014467902010181333e-01 1.174999999999999822e+00
2.076492298660105873e-01 1.179850770133989313e+00
2.125000000000000222e-01 1.183965798704529560e+00
2.143985948879421621e-01 1.185601405112057805e+00
2.187500000000000000e-01 1.189832542475870003e+00
2.207385762416078645e-01 1.191761423758392224e+00
2.249999999999999778e-01 1.196240578339345273e+00
2.268252974982233605e-01 1.198174702501776823e+00
2.283937566759157156e-01 1.199999999999999956e+00
2.325530608039325098e-01 1.204946939196067213e+00
2.374999999999999889e-01 1.211276379378386725e+00
2.380479226831505590e-01 1.211952077316849286e+00
2.384400059296170604e-01 1.212499999999999911e+00
2.406060674095788776e-01 1.215606067409578994e+00
2.428144653564544564e-01 1.218750000000000000e+00
2.432024363753782781e-01 1.219297563624621716e+00
2.467883822838623509e-01 1.225000000000000089e+00
2.480093745126060178e-01 1.226990625487394126e+00
2.500000000000000000e-01 1.230504488246115358e+00
2.525748726958634838e-01 1.234925127304136616e+00
2.562499999999999778e-01 1.242257619561024207e+00
2.567642457143965440e-01 1.243235754285603401e+00
2.575831224188331880e-01 1.245083122418833010e+00
2.597904678026413672e-01 1.250000000000000000e+00
2.606038718507499574e-01 1.251896128149249998e+00
2.625000000000000111e-01 1.256766856136764421e+00
2.641524351446081220e-01 1.260847564855391845e+00
2.658229450374482994e-01 1.265822945037448299e+00
2.672703015856523479e-01 1.270229698414347519e+00
2.687314862447008901e-01 1.274999999999999911e+00
2.700576386407634866e-01 1.279942361359236447e+00
2.704491539808446809e-01 1.281249999999999778e+00
2.708692241913140952e-01 1.283369224191314162e+00
2.717870941352630298e-01 1.287500000000000089e+00
2.723458814668026085e-01 1.290154118533197503e+00
2.739167674654656159e-01 1.298916767465465805e+00
2.740840019749571366e-01 1.300000000000000044e+00
2.742108158228210302e-01 1.300789184177179036e+00
2.750000000000000222e-01 1.307606243733851592e+00
2.755265343704074721e-01 1.311973465629592717e+00
2.756182188582034231e-01 1.313118218858203345e+00
2.762509865666743503e-01 1.323749013433325628e+00
2.763478023657570115e-01 1.324999999999999956e+00
2.763190602703911036e-01 1.326319060270390926e+00
2.762431471941084182e-01 1.336256852805891571e+00
2.762595530043910341e-01 1.337499999999999911e+00
2.761519516559975407e-01 1.338651951655997374e+00
2.758632407267317399e-01 1.343750000000000000e+00
2.753591960112286019e-01 1.349640803988771509e+00
2.753449938177062739e-01 1.350000000000000089e+00
2.752988426977683312e-01 1.350298842697768453e+00
2.750000000000000222e-01 1.352451523006067191e+00
2.738198854315760378e-01 1.361319885431576004e+00
2.733557086442816586e-01 1.364144291355718241e+00
2.718979706673276819e-01 1.371897970667327549e+00
2.700098076551633586e-01 1.379990192344836775e+00
2.695183080264322850e-01 1.382018308026432551e+00
2.687500000000000444e-01 1.384553839246181361e+00
2.666830170565500646e-01 1.391683017056549954e+00
2.645642214784086899e-01 1.397935778521591121e+00
2.639024591255774155e-01 1.399999999999999911e+00
2.634978459067366385e-01 1.400997845906736483e+00
2.614264316858867510e-01 1.406250000000000000e+00
2.598670473620240950e-01 1.409867047362024284e+00
2.587158571841775001e-01 1.412500000000000089e+00
2.559664037745185139e-01 1.418466403774518492e+00
2.553976648993461218e-01 1.419602335100653923e+00
2.527399133529736885e-01 1.424999999999999822e+00
2.517848977779777453e-01 1.426784897777977568e+00
2.500000000000000000e-01 1.429791360878257311e+00
2.471743187011669896e-01 1.434674318701167017e+00
2.454323582151260452e-01 1.437500000000000000e+00
2.423533722775934041e-01 1.442353372277593415e+00
2.374999999999999889e-01 1.449457331917742620e+00
2.372782054921880879e-01 1.449778205492187944e+00
2.371155117665177947e-01 1.449999999999999956e+00
2.359337041953762926e-01 1.451566295804623596e+00
2.319089638377759000e-01 1.456908963837775683e+00
2.273568312969093397e-01 1.462499999999999911e+00
2.262786783807500812e-01 1.463778678380750264e+00
2.217927704700078384e-01 1.468750000000000000e+00
2.203398678981027814e-01 1.470339867898102781e+00
2.157639228627612482e-01 1.475000000000000089e+00
2.141585723340788672e-01 1.476658572334078823e+00
2.125000000000000222e-01 1.478228995117370381e+00
2.077096511852400962e-01 1.482709651185240229e+00
2.062500000000000444e-01 1.483990757856244791e+00
2.010092999443322814e-01 1.488509299944332342e+00
2.000000000000000111e-01 1.489311165765905720e+00
1.940235169615633914e-01 1.494023516961563214e+00
1.920529441772870216e-01 1.495447055822713089e+00
1.875000000000000000e-01 1.498729262705488008e+00
1.867638762471422464e-01 1.499263876247142191e+00
1.856739514370235600e-01 1.500000000000000000e+00
1.792552637769570523e-01 1.504255263776957063e+00
1.749999999999999889e-01 1.506865902291026682e+00
1.714148403578504842e-01 1.508914840357850728e+00
1.687499999999999833e-01 1.510416828460200644e+00
1.632586905483918716e-01 1.513258690548391794e+00
1.624999999999999778e-01 1.513644445805151895e+00
1.604173718770204871e-01 1.514582628122979280e+00
1.562500000000000000e-01 1.516508577799470903e+00
1.547230510215161225e-01 1.517223051021516111e+00
1.499999999999999944e-01 1.519190782097844306e+00
1.458534727666225550e-01 1.520853472766622527e+00
1.393182706764134471e-01 1.523181729323586531e+00
1.375000000000000111e-01 1.523784730195395731e+00
1.365962948475648309e-01 1.524096294847564703e+00
1.334549600820313930e-01 1.524999999999999911e+00
1.269072820368195575e-01 1.526907282036819469e+00
1.219656809443299267e-01 1.528034319055669998e+00
1.166435139953061056e-01 1.529143513995306014e+00
1.068224731221242285e-01 1.530677526877875838e+00
1.058052719563051941e-01 1.530805271956305225e+00
1.000000000000000056e-01 1.531445953173530938e+00
9.423686400053578327e-02 1.531736864000535991e+00
9.322973361961617300e-02 1.531770266380383827e+00
8.169987191934746651e-02 1.531699871919347311e+00
8.083915949489536845e-02 1.531660840505104648e+00
7.680212895623857172e-02 1.531250000000000000e+00
6.945389677234388437e-02 1.530546103227656163e+00
6.778932462706362128e-02 1.530289324627063685e+00
5.888604510951808008e-02 1.528613954890481796e+00
5.167450699669202258e-02 1.526674506996692049e+00
5.000000000000000278e-02 1.526262427961905033e+00
4.907122642485545194e-02 1.525928773575144559e+00
4.672047455074093691e-02 1.524999999999999911e+00
4.000734038744594573e-02 1.522492659612554089e+00
3.750000000000000555e-02 1.521360650211574628e+00
3.155152311692704242e-02 1.518448476883072829e+00
3.125000000000000000e-02 1.518278409868313084e+00
3.010908460870389061e-02 1.517609084608703807e+00
2.500000000000000139e-02 1.514654542700544226e+00
2.369554062135921860e-02 1.513804459378640832e+00
1.875000000000000278e-02 1.510299503348661254e+00
1.648721626996813364e-02 1.508512783730031837e+00
1.250000000000000069e-02 1.505210665284383964e+00
9.827960618189959460e-03 1.502672039381810043e+00
7.573301840820409990e-03 1.500000000000000000e+00
3.804310086874854516e-03 1.496195689913125015e+00
0.000000000000000000e+00 1.492109522984458536e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_150.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 9.030720099473208418e-01
1.315685301792891273e-03 9.013156853017929571e-01
2.231606974126654468e-03 9.000000000000000222e-01
4.671497830783116929e-03 8.953285021692168888e-01
5.741861292954369977e-03 8.932418612929544643e-01
9.276905288452794857e-03 8.874999999999999556e-01
1.048486694612755891e-02 8.854848669461274913e-01
1.250000000000000069e-02 8.826430222064061137e-01
1.567440524294761578e-02 8.781744052429475422e-01
1.810804631184667959e-02 8.750000000000000000e-01
2.112974939781395167e-02 8.711297493978139572e-01
2.500000000000000139e-02 8.667618068807427800e-01
2.702600146246890087e-02 8.645260014624689404e-01
2.899178151059313840e-02 8.625000000000000444e-01
3.322744438731792260e-02 8.582274443873179059e-01
3.547501854732044990e-02 8.562499999999999556e-01
3.983993473765883031e-02 8.523399347376587887e-01
4.274631466267826002e-02 8.499999999999999778e-01
4.677099755374974910e-02 8.467709975537497380e-01
5.000000000000000278e-02 8.444666518519188259e-01
5.417848231201274900e-02 8.416784823120126990e-01
6.127765478037162927e-02 8.374999999999999112e-01
6.202685555748802676e-02 8.370268555574880143e-01
6.250000000000000000e-02 8.367650903569431309e-01
6.391625619813809389e-02 8.360837438018617895e-01
7.035595307540219723e-02 8.328559530754020557e-01
7.499999999999999722e-02 8.307903030366101671e-01
7.917569376757974120e-02 8.291756937675796024e-01
8.547388831844307533e-02 8.270261116815569302e-01
8.749999999999999445e-02 8.263595012035457321e-01
8.854537342718082904e-02 8.260453734271808734e-01
9.274744202777261692e-02 8.249999999999999556e-01
9.850332507963156792e-02 8.235033250796315318e-01
1.000000000000000056e-01 8.231251194429419771e-01
1.021377821434536620e-01 8.228622178565463408e-01
1.092961141475881637e-01 8.217961141475881304e-01
1.125000000000000028e-01 8.213234734651135849e-01
1.163043387164951481e-01 8.211956612835047409e-01
1.209845430233775776e-01 8.209845430233775332e-01
1.250000000000000000e-01 8.207877973060713206e-01
1.289805092146309451e-01 8.210194907853689550e-01
1.337783043043604958e-01 8.212783043043604403e-01
1.375000000000000111e-01 8.214332123291637755e-01
1.405897953395778555e-01 8.219102046604220835e-01
1.480584519733466331e-01 8.230584519733465942e-01
1.499999999999999944e-01 8.233039525382552792e-01
1.513529111594274223e-01 8.236470888405724722e-01
1.566314133894222138e-01 8.249999999999999556e-01
1.613428878471347139e-01 8.261571121528652473e-01
1.624999999999999778e-01 8.264972931603300488e-01
1.646770086757464724e-01 8.271770086757465057e-01
1.708129755090086466e-01 8.291870244909913534e-01
1.749999999999999889e-01 8.307012021097732735e-01
1.797823036663855900e-01 8.327176963336143656e-01
1.853534275581119606e-01 8.353534275581118163e-01
1.875000000000000000e-01 8.363248609441593651e-01
1.882745855331365292e-01 8.367254144668634375e-01
1.896143365524712021e-01 8.375000000000000222e-01
1.963484668472121053e-01 8.411515331527879002e-01
2.000000000000000111e-01 8.433566901305065144e-01
2.040334137931570924e-01 8.459665862068429520e-01
2.096626697521860594e-01 8.499999999999999778e-01
2.113067839617249755e-01 8.511932160382750245e-01
2.177042280362179727e-01 8.562499999999999556e-01
2.182903427043592914e-01 8.567096572956407474e-01
2.248495270539412061e-01 8.625000000000000444e-01
2.249281554391081295e-01 8.625718445608919760e-01
2.250000000000000056e-01 8.626404008736537898e-01
2.312012406632960870e-01 8.687987593367039185e-01
2.368692459557709129e-01 8.750000000000000000e-01
2.371638834612320723e-01 8.753361165387678611e-01
2.374999999999999889e-01 8.757351535180967206e-01
2.428012289800469126e-01 8.821987710199530319e-01
2.467339551515415896e-01 8.874999999999999556e-01
2.481164293828255485e-01 8.893835706171744349e-01
2.500000000000000000e-01 8.921830332679561160e-01
2.531479587120690766e-01 8.968520412879310566e-01
2.551066803786550263e-01 8.999999999999999112e-01
2.577832812760365577e-01 9.047167187239635311e-01
2.586581903519428738e-01 9.062500000000000000e-01
2.611992050501877882e-01 9.111992050501878104e-01
2.618784647947682842e-01 9.125000000000000888e-01
2.620857709696646776e-01 9.129142290303353668e-01
2.625000000000000111e-01 9.137967312410693044e-01
2.660652592353793811e-01 9.214347407646207300e-01
2.675788720545829169e-01 9.250000000000000444e-01
2.695968187741232258e-01 9.304031812258768408e-01
2.704747106045355398e-01 9.329747106045355176e-01
2.727207572130097013e-01 9.397792427869904319e-01
2.750000000000000222e-01 9.478926435620693702e-01
2.754803087210070944e-01 9.495196912789929389e-01
2.756193227778410693e-01 9.500000000000000666e-01
2.757667222794694117e-01 9.507667222794693451e-01
2.777130022960842548e-01 9.597869977039157341e-01
2.782900494568963934e-01 9.624999999999999112e-01
2.787962923050658626e-01 9.662962923050658626e-01
2.791246798280742070e-01 9.687500000000000000e-01
2.794027628276406494e-01 9.705972371723594616e-01
2.800106868180962660e-01 9.749999999999999778e-01
2.804187155935491393e-01 9.804187155935490949e-01
2.804670131390499810e-01 9.812499999999999556e-01
2.805354393021085579e-01 9.819645606978913976e-01
2.808799103966879152e-01 9.875000000000000444e-01
2.809318057137885627e-01 9.934318057137886404e-01
2.809358400621621010e-01 9.940641599378379212e-01
2.809180851421354541e-01 1.000000000000000000e+00
2.805937775111886356e-01 1.005593777511188724e+00
2.804907131539704501e-01 1.007009286846029639e+00
2.795515694544996599e-01 1.017051569454499482e+00
2.790464887552487339e-01 1.020953511244751200e+00
2.785497830808371100e-01 1.024999999999999911e+00
2.779514518657418831e-01 1.027951451865741772e+00
2.772866823490404697e-01 1.031250000000000000e+00
2.762314655983957867e-01 1.036268534401604269e+00
2.760127918657913071e-01 1.037500000000000089e+00
2.757949460119396567e-01 1.038294946011939723e+00
2.750000000000000222e-01 1.041118175177693894e+00
2.731130526248550239e-01 1.048113052624854991e+00
2.725486571243208034e-01 1.050000000000000044e+00
2.714323023694198977e-01 1.053567697630580113e+00
2.701322304644865335e-01 1.057632230464486511e+00
2.687500000000000444e-01 1.061231401612892977e+00
2.667298201035266381e-01 1.066729820103526682e+00
2.637029009060662399e-01 1.073797099093933838e+00
2.632109017010405005e-01 1.075000000000000178e+00
2.629834771068424448e-01 1.075483477106842445e+00
2.625000000000000111e-01 1.076423098739670348e+00
2.588642909581522211e-01 1.083864290958152177e+00
2.569735871448654008e-01 1.087499999999999911e+00
2.544679989350493998e-01 1.091967998935049478e+00
2.500000000000000000e-01 1.099487858314771360e+00
2.498068305835898228e-01 1.099806830583589967e+00
2.496807259465378959e-01 1.100000000000000089e+00
2.490771612264003065e-01 1.100922838773599866e+00
2.448591158587300753e-01 1.107359115858730370e+00
2.437499999999999944e-01 1.108882779105094141e+00
2.396655207064643522e-01 1.114665520706464408e+00
2.374999999999999889e-01 1.117437977657630865e+00
2.342167289444038458e-01 1.121716728944403663e+00
2.312500000000000111e-01 1.125247519600185431e+00
2.285223357379552178e-01 1.128522335737955240e+00
2.249999999999999778e-01 1.132411758188380579e+00
2.225851871606630561e-01 1.135085187160663089e+00
2.187500000000000000e-01 1.139005512680509202e+00
2.164021969354991137e-01 1.141402196935499047e+00
2.125000000000000222e-01 1.145053251993165544e+00
2.099504707631905664e-01 1.147450470763190289e+00
2.070638008661498664e-01 1.149999999999999911e+00
2.032845286778719451e-01 1.153284528677871901e+00
2.000000000000000111e-01 1.155938067147439519e+00
1.963353369062314502e-01 1.158835336906231195e+00
1.913171355202273605e-01 1.162500000000000089e+00
1.891444807600201339e-01 1.164144480760020306e+00
1.875000000000000000e-01 1.165267867164556215e+00
1.816250432270174464e-01 1.169125043227017491e+00
1.796965399294565557e-01 1.170303460070543533e+00
1.749999999999999889e-01 1.173183790157990458e+00
1.738621414276398658e-01 1.173862141427640005e+00
1.718770839309882170e-01 1.174999999999999822e+00
1.658979122504911641e-01 1.178397912250491064e+00
1.624999999999999778e-01 1.180202639509322360e+00
1.575765505011830769e-01 1.182576550501182933e+00
1.528107540379658458e-01 1.184689245962033954e+00
1.499999999999999944e-01 1.185922035222473525e+00
1.488918830262017101e-01 1.186391883026201688e+00
1.460458467799742588e-01 1.187500000000000000e+00
1.399222244281501659e-01 1.189922224428149988e+00
1.375000000000000111e-01 1.190819430404619128e+00
1.326612408884486061e-01 1.192338759111551516e+00
1.312500000000000056e-01 1.192771201777625523e+00
1.305148256669457218e-01 1.193014825666945944e+00
1.250000000000000000e-01 1.194569668457372114e+00
1.206927659671227782e-01 1.195692765967122817e+00
1.157407071421591022e-01 1.196759292857840773e+00
1.125000000000000028e-01 1.197386156414638858e+00
1.102902354038788058e-01 1.197790235403878745e+00
1.008281586900156707e-01 1.199171841309984332e+00
1.000000000000000056e-01 1.199269431627307370e+00
9.934006393950292613e-02 1.199340063939502876e+00
9.012296125251426093e-02 1.199999999999999956e+00
8.768218348823147990e-02 1.200182183488231580e+00
8.750000000000000833e-02 1.200198754450175764e+00
8.730753761737433671e-02 1.200192462382625669e+00
7.505909666267188141e-02 1.199999999999999956e+00
7.500087218450314508e-02 1.199999127815496669e+00
7.500000000000001110e-02 1.199999059382370614e+00
7.499900185248399576e-02 1.199999001852483982e+00
6.375812976305024471e-02 1.198741870236949669e+00
6.250000000000000000e-02 1.198530746393939861e+00
6.069549277082368632e-02 1.198195492770823822e+00
5.334730828867728647e-02 1.196652691711322714e+00
5.000000000000000278e-02 1.195822770008714730e+00
4.392950926410661705e-02 1.193929509264106681e+00
4.365466597275546173e-02 1.193845334027244576e+00
3.750000000000000555e-02 1.191636352293850454e+00
3.463797071856106885e-02 1.190362029281438971e+00
3.125000000000000000e-02 1.188700385557155847e+00
2.641805246415560374e-02 1.186081947535844394e+00
2.500000000000000139e-02 1.185261274104140172e+00
1.881327533895957305e-02 1.181186724661040355e+00
1.826513381520078125e-02 1.180765133815200763e+00
1.250000000000000069e-02 1.176372430428094917e+00
1.176553884869356061e-02 1.175734461151306309e+00
1.110725887812609274e-02 1.174999999999999600e+00
5.442181656542866008e-03 1.169557818343456956e+00
0.000000000000000000e+00 1.163640359869625662e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.047876858629628094e+00
9.821785463198435314e-04 1.049017821453680055e+00
1.657107668643315740e-03 1.050000000000000044e+00
3.141585784378951671e-03 1.053141585784378886e+00
5.119189760125184702e-03 1.057380810239874736e+00
7.846570439152669718e-03 1.062500000000000000e+00
9.341401822185528905e-03 1.065658598177814609e+00
1.249999999999999896e-02 1.071372157486728316e+00
1.382486415786558093e-02 1.073675135842134587e+00
1.463853699539200033e-02 1.075000000000000178e+00
1.781613828787539933e-02 1.080316138287875205e+00
1.851111576786963059e-02 1.081488884232130188e+00
2.234800087047891098e-02 1.087499999999999911e+00
2.341634110952448694e-02 1.089083658890475315e+00
2.663190846547573015e-02 1.093750000000000000e+00
2.854593975892303834e-02 1.096454060241077055e+00
3.109067920792950301e-02 1.100000000000000089e+00
3.376445344119156922e-02 1.103735546558808567e+00
3.750000000000000555e-02 1.108835118553121557e+00
3.906074097042259302e-02 1.110939259029577464e+00
4.375000000000000416e-02 1.117305441916647712e+00
4.436638036395109536e-02 1.118133619636048737e+00
4.783007594609706842e-02 1.122830075946096962e+00
4.967174692727416296e-02 1.125328253072725770e+00
5.000000000000000278e-02 1.125764381799744918e+00
5.498650768814592610e-02 1.132513492311854275e+00
5.625000000000000139e-02 1.134212949035468432e+00
6.029666643138045790e-02 1.139703333568619303e+00
6.250000000000000000e-02 1.142678791668451987e+00
6.560018502340053681e-02 1.146899814976599430e+00
6.783458994532695630e-02 1.149999999999999911e+00
7.084608508167591912e-02 1.154153914918323975e+00
7.237081329923075734e-02 1.156250000000000000e+00
7.605509459264150895e-02 1.161444905407358563e+00
7.680790379055005279e-02 1.162500000000000089e+00
8.071734806790666072e-02 1.168217348067907002e+00
8.115105766327926351e-02 1.168848942336720986e+00
8.525515173227726784e-02 1.174999999999999822e+00
8.615427900236242997e-02 1.176345720997637345e+00
8.749999999999999445e-02 1.178381774123814951e+00
9.112178351146368871e-02 1.183878216488536195e+00
9.343232458887695824e-02 1.187500000000000000e+00
9.598523514588927497e-02 1.191514764854110897e+00
1.000000000000000056e-01 1.197920925174125628e+00
1.008177516755037889e-01 1.199182248324496269e+00
1.013130705608685095e-01 1.199999999999999956e+00
1.032025005002327606e-01 1.203202500500232697e+00
1.054839659462742663e-01 1.207016034053725484e+00
1.086584578668768064e-01 1.212499999999999911e+00
1.100635898392338385e-01 1.214936410160766256e+00
1.122682364256381016e-01 1.218750000000000000e+00
1.146365457504256724e-01 1.222863454249574433e+00
1.158550272228345557e-01 1.225000000000000089e+00
1.190524307091823386e-01 1.230947569290817611e+00
1.197171610363463590e-01 1.232217161036346598e+00
1.233504475407263407e-01 1.239149552459273718e+00
1.250000000000000000e-01 1.242305215459671874e+00
1.276250377090686061e-01 1.247374962290931588e+00
1.289496102323259008e-01 1.250000000000000000e+00
1.317314090837305718e-01 1.255768590916269689e+00
1.325994291054642948e-01 1.257599429105464406e+00
1.357414555359195418e-01 1.264258544464080369e+00
1.375000000000000111e-01 1.267996574237175933e+00
1.397362977368352688e-01 1.272763702263164376e+00
1.407667420626360077e-01 1.274999999999999911e+00
1.433233805672505246e-01 1.280823380567250647e+00
1.435043667193055816e-01 1.281250000000000000e+00
1.435831590458136742e-01 1.281416840954186398e+00
1.461155806223221054e-01 1.287500000000000089e+00
1.472741374557512417e-01 1.290225862544248869e+00
1.499999999999999944e-01 1.296776033093898661e+00
1.509681922931864761e-01 1.299031807706813701e+00
1.513691040978888402e-01 1.300000000000000044e+00
1.521839554357207192e-01 1.302183955435720630e+00
1.544596183615554175e-01 1.308040381638444494e+00
1.561631648839738595e-01 1.312500000000000000e+00
1.578399439562596651e-01 1.317160056043740646e+00
1.595077643761465547e-01 1.322007764376146755e+00
1.605073676007069960e-01 1.325000000000000178e+00
1.610250703159710750e-01 1.326474929684029025e+00
1.624999999999999778e-01 1.330913698575068693e+00
1.641608173626570299e-01 1.335839182637343026e+00
1.647185746557131569e-01 1.337499999999999911e+00
1.655950352879779763e-01 1.340595035287977854e+00
1.664974998673326989e-01 1.343750000000000000e+00
1.670568529104545785e-01 1.345443147089545377e+00
1.684086528505893965e-01 1.350000000000000089e+00
1.698166336211925365e-01 1.355183366378807763e+00
1.705523081134173169e-01 1.358052308113417483e+00
1.723376436412416279e-01 1.365162356358758267e+00
1.744455617994558616e-01 1.374445561799455984e+00
1.746402771864234427e-01 1.375359722813576546e+00
1.749999999999999889e-01 1.377172884235160710e+00
1.767235013406389943e-01 1.385776498659361033e+00
1.774554474060585085e-01 1.389955447406058475e+00
1.785414776141690252e-01 1.396458522385830792e+00
1.791475100220489836e-01 1.399999999999999911e+00
1.797139246952846880e-01 1.404713924695284888e+00
1.798756389987293258e-01 1.406250000000000000e+00
1.800589837936342752e-01 1.407441016206365747e+00
1.806934378033377975e-01 1.412500000000000089e+00
1.812514811119460834e-01 1.418748518888054200e+00
1.812517374521704083e-01 1.418751737452170536e+00
1.817511756300412284e-01 1.424999999999999822e+00
1.820460907637004022e-01 1.430453909236299559e+00
1.821213281855687260e-01 1.432121328185568698e+00
1.824344927016477436e-01 1.442565507298352312e+00
1.824623827520438502e-01 1.444962382752043917e+00
1.824704699897342630e-01 1.449999999999999956e+00
1.823794582818853705e-01 1.455120541718114335e+00
1.823253882947314108e-01 1.457325388294731239e+00
1.821284794186671663e-01 1.462499999999999911e+00
1.818075727465465752e-01 1.468192427253453225e+00
1.818017991866578420e-01 1.468750000000000000e+00
1.817387240710006957e-01 1.469238724071000757e+00
1.812929518223897474e-01 1.475000000000000089e+00
1.807004177402864731e-01 1.480700417740286712e+00
1.805620403402974916e-01 1.481937959659702653e+00
1.793284007106594746e-01 1.491828400710659475e+00
1.786991000298495114e-01 1.496300899970150367e+00
1.782053459620415170e-01 1.500000000000000000e+00
1.776916064446761312e-01 1.502691606444676253e+00
1.760366096239857348e-01 1.511463390376014182e+00
1.757069090301748571e-01 1.513206909030174963e+00
1.749999999999999889e-01 1.516344970371885870e+00
1.734454234367933112e-01 1.523445423436793122e+00
1.730549502198844292e-01 1.524999999999999911e+00
1.724862361293233448e-01 1.527513763870676611e+00
1.716473704997872884e-01 1.531250000000000000e+00
1.709963746420382624e-01 1.533496374642038251e+00
1.698938990071446609e-01 1.537500000000000089e+00
1.682869110817651337e-01 1.543286911081765300e+00
1.679198762624430907e-01 1.544580123737557154e+00
1.663970016332174395e-01 1.550000000000000044e+00
1.654530294743550289e-01 1.552953029474354985e+00
1.624999999999999778e-01 1.562171858996238560e+00
1.624187890003218893e-01 1.562418789000322050e+00
1.623904104807109006e-01 1.562500000000000000e+00
1.623372198135172306e-01 1.562662780186482747e+00
1.591703192776668385e-01 1.571670319277667094e+00
1.579648124793894270e-01 1.575000000000000178e+00
1.558423523408395683e-01 1.580842352340839474e+00
1.553545981864651038e-01 1.582145401813535024e+00
1.533791435943040460e-01 1.587500000000000133e+00
1.523871744131011230e-01 1.589887174413101345e+00
1.499999999999999944e-01 1.595730197290542662e+00
1.487596210854907064e-01 1.598759621085490856e+00
1.482188123496154808e-01 1.600000000000000089e+00
1.470003334745314527e-01 1.602999666525468658e+00
1.450964021510418589e-01 1.607596402151041826e+00
1.437499999999999889e-01 1.610655065868937363e+00
1.413083267777829610e-01 1.616308326777782911e+00
1.375000000000000111e-01 1.624908088533571382e+00
1.374714253922290075e-01 1.624971425392228941e+00
1.374252723650350450e-01 1.625074727634965077e+00
1.335623094505488662e-01 1.633562309450548922e+00
1.312500000000000056e-01 1.638439698716060544e+00
1.295406912422156498e-01 1.642040691242215411e+00
1.263707413870374108e-01 1.648629258612962500e+00
1.257297202550193560e-01 1.649999999999999911e+00
1.254801020630123554e-01 1.650480102063012211e+00
1.226337882134018176e-01 1.656250000000000000e+00
1.213035245839976795e-01 1.658803524583997602e+00
1.193968317496064413e-01 1.662500000000000089e+00
1.170718752884533087e-01 1.667071875288453242e+00
1.135080751118669184e-01 1.673991924888132976e+00
1.130025529255486161e-01 1.674999999999999822e+00
1.128277155745626009e-01 1.675327715574562504e+00
1.125000000000000028e-01 1.675935523832709384e+00
1.085199169503482108e-01 1.683519916950348305e+00
1.064089935894577399e-01 1.687500000000000000e+00
1.041577617249375143e-01 1.691657761724937536e+00
1.000000000000000056e-01 1.699223364624273591e+00
9.971814778148545277e-02 1.699718147781485555e+00
9.956253659752845042e-02 1.699999999999999956e+00
9.904340470823186360e-02 1.700956595291768014e+00
9.526652869780176391e-02 1.707766528697801656e+00
9.264449821186535039e-02 1.712499999999999911e+00
9.079771732025249120e-02 1.715797717320252325e+00
8.908098372144619692e-02 1.718750000000000000e+00
8.621165245479217587e-02 1.723711652454792187e+00
8.544502431622397198e-02 1.725000000000000089e+00
8.273289822441549923e-02 1.729767101775584681e+00
8.165832509568754505e-02 1.731658325095687623e+00
8.125000000000000278e-02 1.732348350508582380e+00
7.707560417802956920e-02 1.739575604178029478e+00
7.500000000000001110e-02 1.743034030884003771e+00
7.241277707503285255e-02 1.747412777075032952e+00
7.088566551963609852e-02 1.750000000000000000e+00
6.778802522456725543e-02 1.755288025224567505e+00
6.498468904052015493e-02 1.760015310959480050e+00
6.314630242566100782e-02 1.763146302425661061e+00
6.250000000000000000e-02 1.764188363761470812e+00
5.844634685698225918e-02 1.770946346856982156e+00
5.601555566399873953e-02 1.774999999999999911e+00
5.373503127743507746e-02 1.778735031277435041e+00
5.000000000000000278e-02 1.784926900639948855e+00
4.901512508576593569e-02 1.786515125085766043e+00
4.840144855995321543e-02 1.787500000000000089e+00
4.609235987158077918e-02 1.791407640128419354e+00
4.434248214710266589e-02 1.794342482147102791e+00
4.101128066466400851e-02 1.800000000000000266e+00
3.970644945657142433e-02 1.802206449456571491e+00
3.750000000000000555e-02 1.805875107459273377e+00
3.501084278956995144e-02 1.810010842789569807e+00
3.125000000000000000e-02 1.816668898487851846e+00
3.048312664899291424e-02 1.817983126648992975e+00
2.862099331945130304e-02 1.821379006680548862e+00
2.664191381991204421e-02 1.824999999999999956e+00
2.605889082651118710e-02 1.826058890826511183e+00
2.500000000000000139e-02 1.827975012922431919e+00
2.163463549970053718e-02 1.834134635499700350e+00
1.987857162292169105e-02 1.837499999999999911e+00
1.739666044730368497e-02 1.842396660447303658e+00
1.669695389842582034e-02 1.843750000000000000e+00
1.497517663837869689e-02 1.847524823361621493e+00
1.382554793537126361e-02 1.850000000000000089e+00
1.338634346953220325e-02 1.850886343469532180e+00
1.250000000000000069e-02 1.852814668258467190e+00
9.528547812758915783e-03 1.859528547812759003e+00
6.250000000000000347e-03 1.867451742009091697e+00
5.877091516857942816e-03 1.868377091516857824e+00
5.457943358354402398e-03 1.869542056641645411e+00
3.382410056311522476e-03 1.875000000000000000e+00
2.282813485722893620e-03 1.877282813485722901e+00
0.000000000000000000e+00 1.879504877391417583e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_1.5.dat <==
0.000000000000000000e+00 5.987328883192036821e-01
5.872521224721069131e-04 5.994127478775279627e-01
1.005039370067039618e-03 5.999999999999998668e-01
1.864514449119996677e-03 6.018645144491199250e-01
4.672877535915636281e-03 6.078271224640843240e-01
7.143509425573912192e-03 6.125000000000000444e-01
8.799108691945854710e-03 6.162008913080541106e-01
1.250000000000000069e-02 6.233407802854338264e-01
1.309360723868465033e-02 6.244063927613154874e-01
1.343167912108621763e-02 6.250000000000000000e-01
1.453179457884869359e-02 6.270317945788487224e-01
1.750647540294306137e-02 6.324935245970568776e-01
2.038592601574301319e-02 6.374999999999999556e-01
2.211460322373728221e-02 6.403853967762627164e-01
2.419837819670742074e-02 6.437500000000000444e-01
2.689113780556879468e-02 6.481088621944313122e-01
2.810466067159723969e-02 6.500000000000000222e-01
3.170956037593541249e-02 6.557904396240645806e-01
3.200900441525519197e-02 6.562500000000000000e-01
3.321975734187246343e-02 6.582197573418724357e-01
3.586561043987548936e-02 6.625000000000000888e-01
3.649939591091073965e-02 6.635006040890893964e-01
3.750000000000000555e-02 6.650473568198406182e-01
4.132809874847203496e-02 6.711719012515280358e-01
4.366813728049852295e-02 6.750000000000000444e-01
4.606313121412780598e-02 6.789368687858721163e-01
5.000000000000000278e-02 6.855066512916769828e-01
5.076421847038931068e-02 6.867357815296106782e-01
5.282036649119023486e-02 6.903203664911902182e-01
5.533368083615892996e-02 6.946663191638410284e-01
5.831817114087007453e-02 6.999999999999999556e-01
5.980776113418532353e-02 7.026922388658145557e-01
6.250000000000000000e-02 7.076481938015866113e-01
6.423449283507377816e-02 7.107655071649261469e-01
6.515783748284068033e-02 7.124999999999999112e-01
6.783931781993501886e-02 7.178393178199349300e-01
6.829022049007830997e-02 7.187500000000000000e-01
6.845073132390368242e-02 7.190492686760963092e-01
7.136405428572574483e-02 7.249999999999999778e-01
7.257981171765059969e-02 7.274201882823493337e-01
7.442213552032292401e-02 7.312499999999999556e-01
7.658041858516621836e-02 7.359195814148338233e-01
7.732404342513034268e-02 7.375000000000000444e-01
7.899361778548089075e-02 7.414936177854809518e-01
8.034875550331030403e-02 7.446512444966897348e-01
8.254301975371547417e-02 7.500000000000000000e-01
8.396094722750038764e-02 7.535390527724996623e-01
8.740302033021662975e-02 7.624030203302165631e-01
8.743851032343646912e-02 7.624999999999999556e-01
8.745626960825531038e-02 7.625437303917447229e-01
8.969524719225779874e-02 7.687500000000000444e-01
9.078158011861878207e-02 7.717184198813812346e-01
9.191946256495209244e-02 7.749999999999999112e-01
9.391266810049350711e-02 7.810873318995065206e-01
9.405552816935748572e-02 7.815555281693574718e-01
9.583485104567635027e-02 7.875000000000000888e-01
9.680900648816576082e-02 7.906909935118342503e-01
9.928697409694225984e-02 7.992869740969423820e-01
9.947576087653405008e-02 8.000000000000000444e-01
9.959426954024933054e-02 8.004057304597507194e-01
1.000000000000000056e-01 8.019576564631636373e-01
1.021868910892158866e-01 8.103131089107840079e-01
1.035398133583139146e-01 8.160398133583138813e-01
1.045679797012491752e-01 8.204320202987507304e-01
1.056130951087740355e-01 8.249999999999999556e-01
1.067791089810611327e-01 8.307208910189387563e-01
1.070359704179888044e-01 8.320359704179887128e-01
1.080827279576918182e-01 8.374999999999999112e-01
1.087762733609459187e-01 8.412237266390540924e-01
1.093048481597407862e-01 8.437500000000000000e-01
1.098420140113006843e-01 8.473420140113006038e-01
1.102652003195653818e-01 8.500000000000000888e-01
1.105960051632341179e-01 8.519039948367659321e-01
1.113385682001616084e-01 8.562499999999998446e-01
1.121862189203563787e-01 8.621862189203564064e-01
1.122249590075419801e-01 8.625000000000000444e-01
1.122631481478807425e-01 8.627368518521193463e-01
1.125000000000000028e-01 8.644939417200914189e-01
1.137520171879697062e-01 8.737479828120302550e-01
1.139380123754522439e-01 8.750000000000000000e-01
1.140741416235965811e-01 8.765741416235965922e-01
1.149870285190050384e-01 8.850129714809948922e-01
1.152918154574829879e-01 8.874999999999999556e-01
1.154955858694522858e-01 8.904955858694523219e-01
1.157217217779628327e-01 8.937500000000000444e-01
1.160163025974321471e-01 8.964836974025678362e-01
1.163803254772815265e-01 8.999999999999999112e-01
1.166186865620372076e-01 9.041186865620371993e-01
1.167211903281448748e-01 9.062500000000000000e-01
1.169103383218779435e-01 9.080896616781219954e-01
1.172604080148588468e-01 9.125000000000000888e-01
1.174987430009986206e-01 9.174987430009986511e-01
1.176324953432340975e-01 9.198675046567659219e-01
1.179175516969258319e-01 9.250000000000000444e-01
1.181078679516101293e-01 9.306078679516102126e-01
1.181465420569030450e-01 9.318534579430969300e-01
1.184910220191907337e-01 9.434910220191907726e-01
1.185049023081306135e-01 9.439950976918694003e-01
1.186349395585096778e-01 9.499999999999999556e-01
1.186882814240157596e-01 9.561882814240156847e-01
1.186887879294336728e-01 9.563112120705662411e-01
1.187292592219826581e-01 9.624999999999999112e-01
1.187090569277378521e-01 9.687090569277377883e-01
1.187069609396996100e-01 9.687500000000000000e-01
1.187084348195801137e-01 9.687915651804198669e-01
1.186677155531070532e-01 9.749999999999999778e-01
1.185818487838068980e-01 9.810818487838068869e-01
1.185725605175868697e-01 9.812499999999999556e-01
1.185777526625438200e-01 9.814222473374560884e-01
1.184853970483227686e-01 9.875000000000000444e-01
1.183316867446030929e-01 9.933316867446031484e-01
1.183129590745355814e-01 9.941870409254643937e-01
1.181731401546181059e-01 1.000000000000000000e+00
1.179599094010198995e-01 1.005459909401019925e+00
1.178923351618640925e-01 1.007107664838136074e+00
1.174627706293610435e-01 1.017462770629360858e+00
1.173464995475788086e-01 1.020153500452420925e+00
1.171585561708072126e-01 1.024999999999999911e+00
1.168730829947187133e-01 1.029373082994718747e+00
1.167048722371799435e-01 1.031250000000000000e+00
1.166574768796401901e-01 1.033342523120359679e+00
1.164913727280307565e-01 1.037500000000000089e+00
1.162223007429404459e-01 1.041222300742940643e+00
1.159078207945460071e-01 1.046592179205453998e+00
1.157480101651859605e-01 1.050000000000000266e+00
1.155029400893220481e-01 1.053002940089322159e+00
1.150470410049513059e-01 1.059952958995048711e+00
1.147176779615807218e-01 1.064717677961580566e+00
1.140406812832892303e-01 1.073459318716710964e+00
1.139611149857096550e-01 1.075000000000000178e+00
1.138258277423116194e-01 1.076325827742311780e+00
1.129297990932021101e-01 1.087070200906797846e+00
1.129076514487886568e-01 1.087499999999999911e+00
1.128616736972800350e-01 1.087861673697279929e+00
1.123482924714707537e-01 1.093750000000000000e+00
1.118610279684221498e-01 1.099361027968422277e+00
1.117900941031587381e-01 1.100000000000000089e+00
1.117457245712894925e-01 1.100754275428710516e+00
1.108587548391606475e-01 1.110858754839160634e+00
1.105419975268512323e-01 1.114458002473148746e+00
1.098126809233034018e-01 1.122312680923303274e+00
1.092554943103119236e-01 1.128244505689688149e+00
1.087364619684923206e-01 1.133736461968492426e+00
1.079119455903768537e-01 1.142088054409623243e+00
1.076064806219720199e-01 1.145106480621971734e+00
1.070907773151759390e-01 1.149999999999999911e+00
1.064469341047705325e-01 1.156053065895229270e+00
1.064349676248503712e-01 1.156250000000000000e+00
1.064109572922997821e-01 1.156410957292299813e+00
1.058328829791232994e-01 1.162500000000000089e+00
1.052599619435916484e-01 1.167759961943591440e+00
1.050272237636049183e-01 1.169972776236394951e+00
1.045307353329342770e-01 1.174999999999999822e+00
1.040704174255860093e-01 1.179070417425585937e+00
1.035438017852746556e-01 1.183956198214725308e+00
1.032225870527191530e-01 1.187500000000000000e+00
1.028553798051879131e-01 1.190355379805188019e+00
1.020071702458986013e-01 1.197992829754101596e+00
1.018230359330024870e-01 1.199999999999999956e+00
1.016110648582700809e-01 1.201611064858270073e+00
1.004167235491596893e-01 1.212083276450840241e+00
1.003823601621190303e-01 1.212499999999999911e+00
1.003309796661592118e-01 1.212830979666158937e+00
1.000000000000000056e-01 1.215689783602770246e+00
9.904039617397671080e-02 1.224040396173976752e+00
9.889628860652689701e-02 1.225000000000000089e+00
9.879292344123168090e-02 1.226207076558768483e+00
9.776821554001008385e-02 1.235268215540010095e+00
9.720888938739562224e-02 1.240291110612604442e+00
9.648317213511051205e-02 1.246483172135110618e+00
9.603758082717943345e-02 1.250000000000000000e+00
9.558025781605156146e-02 1.254419742183948472e+00
9.522202678631962180e-02 1.257722026786319613e+00
9.396012854560852057e-02 1.268539871454391177e+00
9.391551289273929182e-02 1.268915512892738962e+00
9.321995722523072903e-02 1.274999999999999911e+00
9.264002609078704487e-02 1.280140026090787142e+00
9.246803105228901254e-02 1.281250000000000000e+00
9.234956181045890500e-02 1.282650438189541164e+00
9.180139262267777989e-02 1.287500000000000089e+00
9.132049475808592942e-02 1.291320494758086079e+00
9.068073828895314992e-02 1.296819261711047000e+00
9.036328422874506661e-02 1.299999999999999822e+00
9.001970933974449973e-02 1.302519709339744480e+00
8.897127511256207322e-02 1.311028724887437935e+00
8.882924959643177798e-02 1.312500000000000000e+00
8.866597225599839871e-02 1.313665972255998460e+00
8.749999999999999445e-02 1.323656256746566395e+00
8.735932742581185850e-02 1.324859327425812028e+00
8.733845769910648926e-02 1.325000000000000178e+00
8.732254205514382306e-02 1.325177457944856307e+00
8.602773256608506336e-02 1.336027732566084980e+00
8.581921198610022172e-02 1.337499999999999911e+00
8.565589361424114090e-02 1.339344106385758737e+00
8.520961606908401820e-02 1.343750000000000000e+00
8.471015451776238436e-02 1.347210154517762604e+00
8.431309136505531210e-02 1.350000000000000089e+00
8.394571420347046731e-02 1.353554285796529699e+00
8.337842526363668794e-02 1.358378425263636835e+00
8.227061890807919886e-02 1.367729381091920882e+00
8.205724535213783366e-02 1.369557245352137853e+00
8.124999999999998890e-02 1.376251076631749726e+00
8.071113061680522394e-02 1.380711130616805393e+00
8.056805970041161502e-02 1.381931940299588435e+00
7.938147608003762179e-02 1.391881476080037539e+00
7.888520427901968279e-02 1.396114795720980073e+00
7.847635225899579625e-02 1.399999999999999911e+00
7.804116314850124969e-02 1.403041163148501358e+00
7.757529302344530475e-02 1.406250000000000000e+00
7.714072178082551079e-02 1.410359278219174506e+00
7.693993542916634232e-02 1.412500000000000089e+00
7.669226293649714088e-02 1.414192262936497135e+00
7.538482107275495947e-02 1.424615178927245207e+00
7.534751502522957223e-02 1.425000000000000266e+00
7.529989010334832422e-02 1.425299890103348455e+00
7.499999999999999722e-02 1.427675753146100179e+00
7.390509403410822076e-02 1.436405094034108210e+00
7.360314041990402567e-02 1.438896859580095944e+00
7.250894209730265882e-02 1.447508942097302853e+00
7.214052305435414425e-02 1.449999999999999956e+00
7.178137329273223677e-02 1.453218626707267536e+00
7.110525539928225225e-02 1.458605255399282097e+00
7.056679688727732214e-02 1.462499999999999911e+00
6.997424788052167277e-02 1.467525752119478444e+00
6.986019721553665685e-02 1.468750000000000000e+00
6.969769729903702027e-02 1.469697697299037209e+00
6.899212406998248004e-02 1.475000000000000089e+00
6.825027393198696002e-02 1.480750273931987104e+00
6.810243941960050784e-02 1.481897560580399675e+00
6.680478122769306637e-02 1.491804781227693111e+00
6.624130054408786106e-02 1.496258699455911945e+00
6.580093652019400330e-02 1.500000000000000000e+00
6.537010129740858377e-02 1.502870101297408834e+00
6.428840313067363255e-02 1.510711596869326323e+00
6.386932870475564572e-02 1.513869328704755546e+00
6.250000000000000000e-02 1.523543822110247081e+00
6.231867001731421912e-02 1.524818670017314082e+00
6.228781271410197690e-02 1.524999999999999911e+00
6.226034074996993767e-02 1.525239659250029911e+00
6.142217312390015754e-02 1.531250000000000000e+00
6.074162944603955783e-02 1.535741629446039536e+00
6.045724640118557008e-02 1.537500000000000089e+00
6.016641904646634342e-02 1.539833580953533954e+00
5.917842576971966972e-02 1.546678425769719922e+00
5.865387140064512450e-02 1.549999999999999822e+00
5.806183374896623645e-02 1.554438166251033593e+00
5.761494262512062425e-02 1.557614942625120680e+00
5.688105819683272890e-02 1.562500000000000000e+00
5.596950191895706805e-02 1.568469501918957176e+00
5.587076643473461168e-02 1.569129233565265569e+00
5.498918925182882944e-02 1.575000000000000178e+00
5.429599808780863346e-02 1.579295998087808739e+00
5.357168132259346877e-02 1.583928318677406688e+00
5.306530244598485491e-02 1.587500000000000133e+00
5.257862906396089386e-02 1.590078629063961024e+00
5.114919789731785238e-02 1.598850802102682378e+00
5.100260726193101696e-02 1.600000000000000089e+00
5.083860785976143659e-02 1.600838607859761620e+00
5.000000000000000278e-02 1.605720849796346883e+00
4.900691190143057624e-02 1.611506911901430694e+00
4.861690390983661181e-02 1.613883096090163560e+00
4.719225673958858669e-02 1.622192256739588556e+00
4.600878837389041354e-02 1.628991211626109603e+00
4.534201050616142037e-02 1.632842010506161401e+00
4.375000000000000416e-02 1.641537437809583722e+00
4.340496002218934696e-02 1.643404960022189165e+00
4.325770025559520782e-02 1.644242299744404612e+00
4.222773996928326501e-02 1.649999999999999911e+00
4.147286695737829876e-02 1.653972866957378329e+00
4.097301053790419756e-02 1.656250000000000000e+00
4.039004068526143298e-02 1.659609959314738870e+00
3.987580935942535570e-02 1.662500000000000089e+00
3.946336953633719502e-02 1.664463369536337112e+00
3.750000000000000555e-02 1.674251647559092948e+00
3.737254235281654846e-02 1.674872542352816351e+00
3.734374974700276767e-02 1.674999999999999822e+00
3.731092440389592590e-02 1.675189075596103860e+00
3.524150662847681803e-02 1.685241506628476937e+00
3.411873211723909227e-02 1.690881267882760941e+00
3.316791609933559398e-02 1.695667916099335759e+00
3.225554985936063268e-02 1.699999999999999956e+00
3.105258814448249097e-02 1.706052588144482351e+00
3.095085551341460878e-02 1.706549144486585234e+00
2.975070611691967709e-02 1.712499999999999911e+00
2.890316992060355805e-02 1.716403169920603489e+00
2.833889154169194624e-02 1.718750000000000000e+00
2.768841765677037409e-02 1.722311582343229786e+00
2.719108347006386761e-02 1.725000000000000089e+00
2.679207821517131174e-02 1.726792078215171333e+00
2.500000000000000139e-02 1.735562715481615337e+00
2.466343832386731771e-02 1.737163438323867437e+00
2.450385709050654018e-02 1.737996142909493447e+00
2.260000082242448124e-02 1.747600000822424393e+00
2.208616852446541878e-02 1.750000000000000000e+00
2.150300236723772310e-02 1.753496997632762344e+00
2.066512345576761514e-02 1.758165123455767809e+00
1.879309382849547044e-02 1.768706906171504389e+00
1.878046608686616617e-02 1.768780466086866010e+00
1.772675701505956394e-02 1.775000000000000133e+00
1.698973641107134891e-02 1.779489736411071110e+00
1.662922295444050833e-02 1.781250000000000000e+00
1.635990609988635311e-02 1.783640093900113577e+00
1.582358828164620937e-02 1.787500000000000089e+00
1.538407590581205610e-02 1.790384075905812278e+00
1.435557581237925998e-02 1.798144424187620993e+00
1.414047098718423934e-02 1.800000000000000044e+00
1.393356018836056434e-02 1.801433560188360428e+00
1.267131532392537854e-02 1.812328684676074664e+00
1.263696785629520036e-02 1.812636967856295245e+00
1.250000000000000069e-02 1.813867107343027030e+00
1.137642273346134957e-02 1.823876422733461400e+00
1.123574070279198880e-02 1.825000000000000178e+00
1.114743901367985790e-02 1.826352560986320261e+00
1.028422434784448392e-02 1.835284224347844440e+00
1.004696922403119398e-02 1.837499999999999911e+00
9.874416261581392407e-03 1.840125583738418502e+00
9.615461689054177058e-03 1.843750000000000000e+00
9.288614985927656081e-03 1.846788614985927612e+00
9.003965055444596022e-03 1.850000000000000089e+00
8.775931178824827178e-03 1.853724068821175130e+00
8.397930613989319087e-03 1.858397930613989502e+00
7.677847917634218408e-03 1.867322152082365516e+00
7.412459414189319709e-03 1.869912459414189154e+00
6.966197813075953281e-03 1.875000000000000000e+00
6.105361273832158459e-03 1.881105361273831988e+00
3.083182269875634277e-03 1.896916817730124327e+00
2.852768405610910628e-03 1.899999999999999911e+00
2.332799048251440587e-03 1.902332799048251477e+00
0.000000000000000000e+00 1.905088557160018459e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_1.dat <==
0.000000000000000000e+00 8.233223273696432809e-01
7.680150089130208593e-04 8.242319849910869634e-01
1.305727529023216309e-03 8.249999999999999556e-01
2.517375881030082738e-03 8.275173758810300262e-01
4.938891363330415174e-03 8.325611086366695446e-01
7.584895585554566125e-03 8.374999999999999112e-01
9.161280258038164565e-03 8.408387197419617820e-01
1.088725444582935853e-02 8.437500000000000000e-01
1.366809196270377461e-02 8.488319080372962455e-01
1.441000751962721697e-02 8.499999999999999778e-01
1.720097542221320566e-02 8.547009754222131273e-01
1.810405127592014732e-02 8.562499999999999556e-01
1.835473169942767810e-02 8.566452683005723046e-01
2.204863482384400789e-02 8.625000000000000444e-01
2.320438187860564272e-02 8.642956181213944378e-01
2.500000000000000139e-02 8.669227510390939972e-01
2.824607894348738282e-02 8.717539210565126151e-01
3.041594827713057364e-02 8.750000000000000000e-01
3.326933114449888429e-02 8.792306688555009409e-01
3.750000000000000555e-02 8.853406844839789569e-01
3.839708351470261932e-02 8.866029164852973210e-01
3.900965546570443060e-02 8.874999999999999556e-01
4.230405334846588233e-02 8.923040533484658532e-01
4.328891413691626777e-02 8.937500000000000444e-01
4.348008529939883376e-02 8.940199147006011593e-01
4.746954846757200225e-02 9.000000000000000222e-01
4.850486445526850515e-02 9.014951355447315962e-01
5.000000000000000278e-02 9.036967855357811441e-01
5.353373992249371716e-02 9.089662600775063606e-01
5.585710892061071520e-02 9.125000000000000888e-01
5.844195005692962019e-02 9.165580499430705519e-01
6.250000000000000000e-02 9.230322505616660456e-01
6.327333793094423731e-02 9.242266620690557932e-01
6.374155853531729421e-02 9.250000000000001554e-01
6.547582466537177348e-02 9.279758246653717624e-01
6.789936838893516347e-02 9.321006316110648227e-01
6.875000000000000555e-02 9.335850756425840835e-01
7.243838912453534618e-02 9.400616108754646927e-01
7.500000000000001110e-02 9.447135279453731105e-01
7.688666373760844053e-02 9.481133362623915817e-01
7.789483504902405819e-02 9.499999999999998446e-01
8.081994606746854826e-02 9.558199460674684511e-01
8.110853750317333077e-02 9.563914624968266054e-01
8.409928985265599510e-02 9.624999999999999112e-01
8.523111324707691172e-02 9.647688867529230494e-01
8.716184529706040574e-02 9.687500000000000000e-01
8.923944681841543269e-02 9.732605531815845534e-01
9.003016014993595051e-02 9.750000000000000888e-01
9.188837492234405713e-02 9.793883749223439850e-01
9.266355839059775557e-02 9.812499999999999556e-01
9.300324382143618229e-02 9.819967561785638566e-01
9.521420884484652070e-02 9.875000000000000444e-01
9.657832714834255206e-02 9.909216728516575534e-01
1.000000000000000194e-01 9.998645967301280635e-01
1.000388847135637582e-01 9.999611152864361641e-01
1.000538848267403802e-01 1.000000000000000000e+00
1.000797170866210561e-01 1.000079717086621134e+00
1.032698568188444577e-01 1.009230143181155448e+00
1.062500000000000111e-01 1.018485977396304420e+00
1.063162154493942635e-01 1.018683784550605598e+00
1.063701460983150215e-01 1.018870146098314722e+00
1.081882175754771969e-01 1.024999999999999911e+00
1.091513523217890885e-01 1.028348647678210881e+00
1.100345350698474778e-01 1.031250000000000000e+00
1.113539617436932749e-01 1.036353961743693430e+00
1.116445206279530200e-01 1.037500000000000089e+00
1.118283976381324735e-01 1.038171602361867674e+00
1.125000000000000028e-01 1.040822299299425824e+00
1.143590444292473529e-01 1.048140955570752819e+00
1.148298575878166361e-01 1.050000000000000044e+00
1.154203440126547742e-01 1.052920344012654885e+00
1.166125882750100456e-01 1.058387411724989846e+00
1.186283099700975036e-01 1.068628309970097501e+00
1.186662417190948726e-01 1.068833758280905322e+00
1.197524582150022443e-01 1.075000000000000178e+00
1.205090047054102192e-01 1.079490995294589695e+00
1.211749948597870830e-01 1.083674994859787022e+00
1.217262486318868436e-01 1.087499999999999911e+00
1.221936624450327691e-01 1.090306337554967087e+00
1.227585692106169246e-01 1.093750000000000000e+00
1.232790981848718714e-01 1.098279098184872016e+00
1.234586576292123483e-01 1.100000000000000089e+00
1.236555189775681296e-01 1.101344481022431987e+00
1.249281563862536942e-01 1.112428156386253697e+00
1.249418137990967320e-01 1.112558186200903299e+00
1.250000000000000000e-01 1.113176084028740354e+00
1.260222326031612550e-01 1.123977767396838745e+00
1.262000637582598450e-01 1.126200063758259873e+00
1.268991728904854677e-01 1.135600827109514599e+00
1.271655357623382721e-01 1.139665535762338200e+00
1.276188939527388155e-01 1.147381106047260957e+00
1.278179380744614291e-01 1.149999999999999911e+00
1.278727514152298850e-01 1.152872751415229935e+00
1.279511806403200447e-01 1.156250000000000000e+00
1.281333659220703636e-01 1.159366634077929614e+00
1.283209706297994135e-01 1.162500000000000089e+00
1.283549084583447963e-01 1.165854908458344941e+00
1.285035600925288346e-01 1.171496439907471210e+00
1.286271224863016760e-01 1.175000000000000044e+00
1.286071825904535060e-01 1.178607182590453384e+00
1.286472380931405479e-01 1.183852761906859286e+00
1.286827293780973547e-01 1.191182729378097438e+00
1.286959838214601914e-01 1.196304016178539875e+00
1.287514503417543643e-01 1.199999999999999956e+00
1.286683434604362630e-01 1.203668343460436052e+00
1.285973616034450928e-01 1.208902638396554874e+00
1.286024907566094555e-01 1.212499999999999911e+00
1.284601484878842292e-01 1.215960148487884140e+00
1.283338081061844993e-01 1.218750000000000000e+00
1.283342568895511904e-01 1.221665743110448954e+00
1.283223129673871643e-01 1.225000000000000089e+00
1.281674632039229156e-01 1.228167463203923226e+00
1.279539076366709160e-01 1.234546092363329350e+00
1.277489746796948156e-01 1.240248974679694749e+00
1.274858495618382825e-01 1.247514150438161717e+00
1.274369864553208942e-01 1.250000000000000000e+00
1.272856619642045994e-01 1.252285661964204433e+00
1.268760022050427760e-01 1.260623997794957152e+00
1.267071951718772571e-01 1.264207195171877185e+00
1.262060735102300824e-01 1.273793926489769746e+00
1.261770286877525460e-01 1.274999999999999911e+00
1.260757034325697690e-01 1.276075703432569597e+00
1.257440642798564878e-01 1.281250000000000000e+00
1.254165656267116069e-01 1.287083434373288426e+00
1.254087835925170591e-01 1.287500000000000089e+00
1.253734786157051084e-01 1.287873478615705114e+00
1.250000000000000000e-01 1.293546777032824391e+00
1.246026989395947610e-01 1.299602698939594791e+00
1.245667798131838561e-01 1.300000000000000044e+00
1.245520590358490248e-01 1.300447940964150950e+00
1.238130076494772386e-01 1.311313007649477225e+00
1.236392231500796635e-01 1.313860776849920198e+00
1.229677995386329048e-01 1.322967799538632860e+00
1.227676975789683128e-01 1.324999999999999956e+00
1.226323251716193163e-01 1.327367674828380695e+00
1.220865382240717140e-01 1.334586538224071584e+00
1.218133437732928787e-01 1.337499999999999911e+00
1.216168200787397652e-01 1.340883179921260160e+00
1.214641792384145436e-01 1.343750000000000000e+00
1.211930724086145439e-01 1.346193072408614633e+00
1.208275759351063738e-01 1.350000000000000089e+00
1.205136738276334218e-01 1.354486326172366528e+00
1.202555490004707101e-01 1.357755549000470907e+00
1.193913450390793746e-01 1.368108654960920489e+00
1.192919803382393451e-01 1.369291980338239290e+00
1.187499999999999944e-01 1.375427417237323091e+00
1.182781596161825155e-01 1.380778159616182554e+00
1.181878781209637630e-01 1.381812121879036459e+00
1.172415349098512721e-01 1.392241534909850920e+00
1.169412578754097931e-01 1.395558742124590079e+00
1.165771255704495801e-01 1.399999999999999911e+00
1.161638128997411479e-01 1.403663812899741181e+00
1.158327744763017197e-01 1.406250000000000000e+00
1.156092305870333736e-01 1.409390769412966815e+00
1.153786224370388219e-01 1.412500000000000089e+00
1.150778614956696477e-01 1.415077861495669609e+00
1.142757934832039496e-01 1.423224206516795931e+00
1.141383783671579139e-01 1.425000000000000044e+00
1.139552418074818718e-01 1.426455241807481844e+00
1.128733061073759064e-01 1.437126693892624152e+00
1.128048210891833131e-01 1.437804821089183172e+00
1.124999999999999889e-01 1.440475937917476301e+00
1.115266146169595352e-01 1.449026614616959474e+00
1.113954609544090257e-01 1.449999999999999956e+00
1.112918527220431858e-01 1.451208147277956773e+00
1.102631918767896790e-01 1.460263191876789435e+00
1.099725119388977879e-01 1.462499999999999911e+00
1.096875151182445662e-01 1.465312484881755362e+00
1.093557849759524692e-01 1.468750000000000000e+00
1.089664771081672867e-01 1.471466477108167137e+00
1.085277445659959261e-01 1.475000000000000089e+00
1.080380194023161378e-01 1.479461980597684079e+00
1.076691182462096441e-01 1.482669118246209949e+00
1.062786885115158814e-01 1.493721311488483972e+00
1.062721062310140879e-01 1.493772106231014085e+00
1.054955994899060279e-01 1.500000000000000000e+00
1.048330944931045450e-01 1.504833094493104539e+00
1.043831665345025528e-01 1.508116833465497519e+00
1.033400048361878265e-01 1.515840004836187749e+00
1.024080348039839161e-01 1.522591965196015806e+00
1.021213111255094841e-01 1.524999999999999911e+00
1.018001376528448187e-01 1.526800137652844613e+00
1.002254084200122214e-01 1.537274591579987693e+00
1.002010726624599363e-01 1.537500000000000089e+00
1.001698154617691600e-01 1.537669815461769396e+00
1.000000000000000194e-01 1.538715121846129019e+00
9.844768897006352104e-02 1.548447688970063574e+00
9.817359413657354705e-02 1.550000000000000044e+00
9.786357628510813922e-02 1.552136423714891800e+00
9.670371768746015284e-02 1.559203717687460244e+00
9.610928304212042195e-02 1.562500000000000000e+00
9.538402995792180650e-02 1.567115970042078255e+00
9.491242665894979169e-02 1.569912426658949922e+00
9.404341366446025696e-02 1.575000000000000178e+00
9.305188278203573027e-02 1.580551882782035733e+00
9.275052122707987123e-02 1.582249478772919993e+00
9.184205250393212561e-02 1.587499999999999911e+00
9.113870943038522576e-02 1.591138709430385267e+00
9.058631624217568235e-02 1.593750000000000000e+00
8.990480994618250954e-02 1.597595190053817671e+00
8.948302499656990427e-02 1.600000000000000089e+00
8.912697232326118046e-02 1.601626972323261233e+00
8.750000000000000833e-02 1.609631366729943114e+00
8.701124395328509176e-02 1.612011243953285211e+00
8.677242836441570462e-02 1.613227571635584390e+00
8.488298711512057282e-02 1.622382987115120523e+00
8.348075296201332152e-02 1.629019247037986728e+00
8.270312556778791624e-02 1.632703125567787961e+00
8.124999999999998890e-02 1.639168607875822525e+00
8.040809338285456742e-02 1.642908093382854373e+00
7.992487275167886596e-02 1.645075127248321056e+00
7.884836094387333294e-02 1.649999999999999911e+00
7.806305703245761118e-02 1.653063057032457372e+00
7.723498890927436855e-02 1.656250000000000000e+00
7.601160654173853837e-02 1.661488393458261381e+00
7.579853929843519134e-02 1.662500000000000089e+00
7.562672367858572220e-02 1.663126723678585828e+00
7.499999999999999722e-02 1.665520876689501106e+00
7.306490170199750334e-02 1.673064901701997620e+00
7.254772372256006185e-02 1.675000000000000044e+00
7.177377637096649110e-02 1.678226223629033509e+00
7.055155891558209658e-02 1.683051558915582113e+00
6.875000000000000555e-02 1.689770170713293940e+00
6.791143167231128430e-02 1.692911431672311284e+00
6.729071193579139187e-02 1.695209288064208675e+00
6.601940440550384259e-02 1.699999999999999956e+00
6.522632922634591379e-02 1.702726329226345925e+00
6.250000000000000000e-02 1.712103655390132761e+00
6.240909065671423894e-02 1.712409090656714206e+00
6.238091403495019810e-02 1.712499999999999911e+00
6.233659787650634720e-02 1.712663402123493439e+00
6.058012324394895787e-02 1.718750000000000000e+00
5.954450128403518394e-02 1.722044501284035301e+00
5.864886334567052939e-02 1.725000000000000089e+00
5.705286486609436464e-02 1.730447135133905689e+00
5.669153332534551670e-02 1.731691533325345755e+00
5.625000000000000139e-02 1.733091261043413045e+00
5.373377370738560005e-02 1.741233773707385524e+00
5.144833044075279582e-02 1.748551669559247124e+00
5.102245223941096613e-02 1.750000000000000000e+00
5.076298491558037945e-02 1.750762984915580356e+00
5.000000000000000278e-02 1.753072619556455436e+00
4.767959207886640627e-02 1.760179592078866317e+00
4.543665396928052436e-02 1.767063346030719240e+00
4.460379945389918166e-02 1.769603799453898896e+00
4.282400676633463243e-02 1.774999999999999911e+00
4.149694056085823091e-02 1.778996940560858109e+00
4.067558487704073245e-02 1.781250000000000000e+00
3.917947600171502176e-02 1.785820523998285170e+00
3.863822915058065521e-02 1.787500000000000089e+00
3.834138691169645258e-02 1.788341386911696418e+00
3.750000000000000555e-02 1.790733460222036388e+00
3.510866390419659783e-02 1.797608663904196824e+00
3.426709878822831873e-02 1.800000000000000044e+00
3.268827278552950688e-02 1.804811727214470585e+00
3.197130359069144667e-02 1.806971303590691358e+00
3.125000000000000000e-02 1.809133968508974677e+00
2.883915608379957612e-02 1.816339156083799811e+00
2.652787427489865929e-02 1.823472125725101423e+00
2.606148130340090949e-02 1.825000000000000178e+00
2.579644189988219635e-02 1.825796441899881994e+00
2.500000000000000139e-02 1.828245140671270752e+00
2.272506418114841886e-02 1.835225064181148280e+00
2.197038790419867174e-02 1.837499999999999911e+00
2.078482547678286996e-02 1.841715174523216980e+00
2.021274191952182608e-02 1.843749999999999778e+00
1.985411495480886648e-02 1.844854114954808999e+00
1.833985536217479922e-02 1.850000000000000089e+00
1.708572011635458091e-02 1.854585720116354697e+00
1.592795612262926097e-02 1.859072043877370906e+00
1.452780110349308207e-02 1.864527801103492921e+00
1.250000000000000069e-02 1.872872308739852887e+00
1.207768878088519814e-02 1.874577688780885154e+00
1.197364193972603845e-02 1.875000000000000000e+00
9.720742491839851063e-03 1.884720742491839740e+00
8.432230437197341458e-03 1.891567769562802592e+00
7.014044888036415765e-03 1.899999999999999911e+00
5.546393350962706970e-03 1.905546393350962431e+00
0.000000000000000000e+00 1.912042510711832621e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_5.0_0.35_140.0_isolines_2.dat <==
0.000000000000000000e+00 3.922132295454003326e-01
2.925755688079790563e-03 3.970742443119202325e-01
4.639836159874424944e-03 4.000000000000000222e-01
6.989546204858346559e-03 4.055104537951416122e-01
8.429312835627651712e-03 4.084293128356276670e-01
1.033546956156016806e-02 4.124999999999999778e-01
1.102182177578798182e-02 4.139781782242120123e-01
1.356284688925072333e-02 4.187499999999999556e-01
1.536040107324359617e-02 4.221395989267563986e-01
1.695051807628670734e-02 4.250000000000000444e-01
1.979182511229395439e-02 4.302081748877060741e-01
2.043970770732386061e-02 4.312500000000000222e-01
2.277785553564908722e-02 4.352778555356490719e-01
2.406163805148488558e-02 4.375000000000000000e-01
2.441928884934084498e-02 4.380807111506591633e-01
2.779682488682734889e-02 4.437499999999999778e-01
2.913191231098413714e-02 4.458680876890158684e-01
3.167511047855604833e-02 4.500000000000000111e-01
3.387632077515664170e-02 4.536236792248433680e-01
3.551966645643912096e-02 4.562500000000000444e-01
3.865750897336291819e-02 4.613424910266370471e-01
3.936332875630643713e-02 4.624999999999999667e-01
4.209160159867796069e-02 4.670916015986779635e-01
4.333168356015372480e-02 4.691683164398463002e-01
4.677873801156508249e-02 4.749999999999999778e-01
4.799816146257822325e-02 4.770018385374217296e-01
5.000000000000000278e-02 4.803729319517857088e-01
5.264518776597992833e-02 4.848548122340200495e-01
5.418186999928345515e-02 4.875000000000000444e-01
5.713270322643429489e-02 4.928672967735657773e-01
5.916222980677227072e-02 4.966622298067723262e-01
6.093217506589341387e-02 5.000000000000000000e-01
6.147842351730366944e-02 5.010215764826962959e-01
6.250000000000000000e-02 5.029577577570958358e-01
6.578447154301350630e-02 5.092155284569863660e-01
6.743387514538447258e-02 5.124999999999999556e-01
6.990975440343329128e-02 5.175902455965667448e-01
7.049850096243069630e-02 5.187500000000000444e-01
7.193578697876040762e-02 5.219357869787604187e-01
7.332975730661850378e-02 5.250000000000000222e-01
7.387769285949608022e-02 5.261223071405038976e-01
7.617844444056877384e-02 5.312500000000000000e-01
7.774871121973686572e-02 5.347512887802632342e-01
7.895929174632085323e-02 5.375000000000000888e-01
8.140108880487129106e-02 5.435989111951287089e-01
8.158738949784147265e-02 5.440873894978415226e-01
8.385922857159423816e-02 5.500000000000000444e-01
8.487245821354816311e-02 5.526275417864519035e-01
8.749999999999999445e-02 5.598351318013735645e-01
8.823111897174019946e-02 5.617688810282598366e-01
8.896606329553824466e-02 5.639660632955382225e-01
9.138611561234638581e-02 5.711138843876535365e-01
9.267053815784351278e-02 5.749999999999999556e-01
9.436507805011994099e-02 5.806349219498799785e-01
9.487250284423348612e-02 5.823725028442333640e-01
9.634227461774025336e-02 5.874999999999999112e-01
9.718712663686898678e-02 5.903128733631309855e-01
9.973831694581056229e-02 5.997383169458105900e-01
9.979920092492383654e-02 5.999999999999999778e-01
9.984459355702582362e-02 6.001554064429741597e-01
1.000000000000000056e-01 6.007788929077692019e-01
1.023222398170419989e-01 6.101777601829579956e-01
1.029277157131450460e-01 6.125000000000000444e-01
1.036647311036267421e-01 6.161647311036266839e-01
1.045802668955719272e-01 6.204197331044281061e-01
1.055487199014094601e-01 6.250000000000000000e-01
1.066478026091366715e-01 6.308521973908632896e-01
1.068207854493603837e-01 6.318207854493603781e-01
1.078244044600479984e-01 6.374999999999999556e-01
1.085011867002201313e-01 6.414988132997798687e-01
1.089410689885705052e-01 6.437500000000000444e-01
1.093457705174566558e-01 6.468457705174566197e-01
1.098063495641577597e-01 6.500000000000000222e-01
1.101694712928615871e-01 6.523305287071383685e-01
1.107909330641695944e-01 6.562500000000000000e-01
1.114238019619440967e-01 6.614238019619440578e-01
1.115436884951657159e-01 6.625000000000000888e-01
1.116637824651429134e-01 6.633362175348571643e-01
1.125000000000000167e-01 6.704422087617415427e-01
1.129873731912694745e-01 6.745126268087305865e-01
1.130536001335956248e-01 6.750000000000000444e-01
1.130918303274843495e-01 6.755918303274843772e-01
1.140560948892701959e-01 6.859439051107298901e-01
1.143272147798786303e-01 6.893272147798786831e-01
1.149574338906195758e-01 6.975425661093803686e-01
1.151806060031077550e-01 6.999999999999999556e-01
1.152894925800308779e-01 7.027894925800308723e-01
1.156350412354762575e-01 7.093649587645236565e-01
1.158479216409129126e-01 7.124999999999999112e-01
1.159145530629729637e-01 7.159145530629729137e-01
1.159533998456224319e-01 7.187500000000000000e-01
1.161051616023907190e-01 7.213948383976092060e-01
1.162952827662080690e-01 7.249999999999999778e-01
1.163203142806442381e-01 7.288203142806441992e-01
1.163183027278485160e-01 7.312499999999999556e-01
1.164324161247373424e-01 7.335675838752626632e-01
1.165693715668905950e-01 7.375000000000000444e-01
1.165544533254875559e-01 7.415544533254876391e-01
1.165900751840767274e-01 7.459099248159233309e-01
1.166512522797675255e-01 7.500000000000000000e-01
1.165746983592029079e-01 7.540746983592028219e-01
1.165229574128905654e-01 7.584770425871093513e-01
1.165241309892630917e-01 7.624999999999999556e-01
1.163790123689336098e-01 7.663790123689335765e-01
1.162572939392328419e-01 7.687500000000000444e-01
1.162572594128444131e-01 7.712427405871555841e-01
1.162300657320935182e-01 7.750000000000000222e-01
1.160470281173856116e-01 7.785470281173856311e-01
1.158959327089899294e-01 7.812500000000000000e-01
1.158688317253317862e-01 7.841311682746683331e-01
1.158157231953919897e-01 7.875000000000000888e-01
1.156278342270888326e-01 7.906278342270889326e-01
1.153462472409832462e-01 7.971537527590168981e-01
1.152618307699763700e-01 8.000000000000000444e-01
1.150705601279092410e-01 8.025705601279091717e-01
1.146121872445952233e-01 8.103878127554047239e-01
1.143764697856126389e-01 8.143764697856126222e-01
1.137759873061104932e-01 8.237240126938895068e-01
1.137261540519593911e-01 8.249999999999999556e-01
1.136184581443563518e-01 8.261184581443563602e-01
1.127529529450489870e-01 8.372470470549508992e-01
1.127416593049864885e-01 8.374999999999999112e-01
1.127151694657421571e-01 8.377151694657420933e-01
1.122166814396214074e-01 8.437500000000000000e-01
1.117318566812268710e-01 8.492318566812269154e-01
1.116479083067937195e-01 8.499999999999999778e-01
1.115894902515855991e-01 8.509105097484144231e-01
1.111661647442390710e-01 8.562500000000000666e-01
1.107130092757707268e-01 8.607130092757707684e-01
1.105163214424903367e-01 8.625000000000000444e-01
1.103562542825160808e-01 8.646437457174839247e-01
1.096423767335893001e-01 8.721423767335892974e-01
1.093211582758199102e-01 8.750000000000000000e-01
1.090232182826371687e-01 8.784767817173628757e-01
1.085152971374470227e-01 8.835152971374469200e-01
1.080728221925139898e-01 8.874999999999999556e-01
1.075640104688744825e-01 8.924359895311255730e-01
1.074691004443544678e-01 8.937500000000000444e-01
1.073139240237586944e-01 8.948139240237588110e-01
1.067761832962738355e-01 9.000000000000000222e-01
1.060657920932387283e-01 9.060657920932386755e-01
1.060208273714798588e-01 9.064791726285201801e-01
1.054105788201216976e-01 9.125000000000000888e-01
1.048278779798649113e-01 9.173278779798649252e-01
1.044615525577788501e-01 9.205384474422212415e-01
1.039893898152210727e-01 9.250000000000000444e-01
1.035278852564912727e-01 9.285278852564913254e-01
1.027815021738412160e-01 9.347184978261586785e-01
1.021971941554417340e-01 9.396971941554417285e-01
1.010905885027978818e-01 9.489094114972020932e-01
1.009885466865013404e-01 9.499999999999999556e-01
1.008629342601366635e-01 9.508629342601366830e-01
1.000000000000000056e-01 9.576437942294528938e-01
9.945066826903906088e-02 9.619506682690389665e-01
9.936674458362769469e-02 9.624999999999999112e-01
9.930625871165969787e-02 9.631937412883402327e-01
9.806116867340058940e-02 9.730611686734005339e-01
9.775484953003386879e-02 9.749999999999999778e-01
9.752067120588391036e-02 9.774793287941161424e-01
9.668306282191248269e-02 9.841830628219124799e-01
9.619483947311135985e-02 9.875000000000000444e-01
9.571175897493902629e-02 9.917882410250609126e-01
9.527639346716762492e-02 9.952763934671676749e-01
9.466780672870381275e-02 1.000000000000000000e+00
9.393231296634919902e-02 1.006067687033650904e+00
9.389417262864194202e-02 1.006394172628642059e+00
9.375000000000000000e-02 1.007522515755556736e+00
9.248832943970136666e-02 1.017488329439701245e+00
9.215003046090061711e-02 1.020349969539099177e+00
9.161525630289660271e-02 1.024999999999999911e+00
9.113710151329321163e-02 1.028637101513293128e+00
9.074250196636254873e-02 1.031250000000000000e+00
9.038403603840697298e-02 1.034615963961593277e+00
9.006293039991271343e-02 1.037500000000000089e+00
8.974355731830412075e-02 1.039743557318304257e+00
8.857701349378765965e-02 1.048922986506212407e+00
8.847010781217619357e-02 1.050000000000000044e+00
8.834241986693938675e-02 1.050842419866939492e+00
8.749999999999999445e-02 1.057247655848982060e+00
8.689154592074789518e-02 1.061891545920747859e+00
8.672677648533025363e-02 1.063273223514669796e+00
8.554102616648104340e-02 1.073041026166481338e+00
8.526136913162278563e-02 1.075000000000000178e+00
8.500455784442281781e-02 1.077495442155577132e+00
8.419738817922700624e-02 1.084197388179226840e+00
8.375131471593097454e-02 1.087499999999999911e+00
8.330674514748957760e-02 1.091693254852510453e+00
8.312378074079540546e-02 1.093750000000000000e+00
8.286218492250976841e-02 1.095362184922509696e+00
8.225791731003462282e-02 1.100000000000000089e+00
8.156908206524200733e-02 1.105930917934758284e+00
8.150308256642509186e-02 1.106503082566425267e+00
8.125000000000000278e-02 1.108595137095487182e+00
8.015959279313533692e-02 1.117659592793135204e+00
7.987930395446254939e-02 1.120120696045537434e+00
7.885800309387389073e-02 1.128858003093873963e+00
7.823468715858583611e-02 1.134265312841414186e+00
7.758050607383396025e-02 1.140080506073833932e+00
7.662840033290485575e-02 1.148371599667095122e+00
7.648418545876750629e-02 1.149999999999999911e+00
7.629160202904308741e-02 1.151291602029042904e+00
7.568047187792539821e-02 1.156250000000000000e+00
7.498583797677647877e-02 1.162485837976776404e+00
7.498357316948627005e-02 1.162500000000000089e+00
7.498211643328996090e-02 1.162517883566710042e+00
7.368582273661376802e-02 1.173685822736613815e+00
7.351026589879619544e-02 1.175000000000000044e+00
7.337581327259198871e-02 1.176624186727408095e+00
7.246302850835459330e-02 1.184963028508354554e+00
7.184524356554802815e-02 1.190654756434451844e+00
7.122235901558146565e-02 1.196222359015581604e+00
7.075135121622433410e-02 1.199999999999999956e+00
7.027935075994866387e-02 1.204720649240051067e+00
6.998679104631275183e-02 1.207486791046312735e+00
6.941718065415843075e-02 1.212499999999999911e+00
6.876103720704175581e-02 1.218738962792958125e+00
6.876032207593912871e-02 1.218750000000000222e+00
6.875892121262792978e-02 1.218758921212627966e+00
6.810521493660476322e-02 1.225000000000000089e+00
6.754887409656173958e-02 1.230048874096562050e+00
6.726626419516300304e-02 1.232733735804837139e+00
6.635866296268028153e-02 1.241358662962680270e+00
6.582520439024457104e-02 1.246674795609755471e+00
6.553082322518016811e-02 1.250000000000000000e+00
6.520178163109996428e-02 1.252701781631099909e+00
6.435004169943885077e-02 1.260649958300561035e+00
6.400872795357723244e-02 1.264008727953576994e+00
6.287846290677387429e-02 1.274621537093225898e+00
6.285068078480669784e-02 1.274999999999999911e+00
6.280592579472209225e-02 1.275305925794722128e+00
6.216505512276994383e-02 1.281250000000000000e+00
6.159758668211234856e-02 1.286597586682112437e+00
6.148066303006555211e-02 1.287500000000000089e+00
6.139423586983149689e-02 1.288605764130168696e+00
6.042533940273360493e-02 1.297925339402733691e+00
6.016945552594055169e-02 1.300000000000000044e+00
5.996381338694338481e-02 1.302536186613056479e+00
5.929720740400656886e-02 1.309297207404006347e+00
5.893044416524390733e-02 1.312500000000000000e+00
5.856454606558376963e-02 1.316435453934416522e+00
5.811510818915038151e-02 1.320615108189150622e+00
5.762007123655882301e-02 1.325000000000000178e+00
5.710354245470922185e-02 1.330396457545290900e+00
5.694767048639420154e-02 1.331947670486394175e+00
5.637292696899997430e-02 1.337499999999999911e+00
5.573236142534097187e-02 1.343232361425340970e+00
5.561722903681007996e-02 1.344382770963189921e+00
5.510690368698720198e-02 1.350000000000000089e+00
5.458881434084507378e-02 1.354588814340845104e+00
5.418784843382080940e-02 1.358312151566179349e+00
5.338285124718973595e-02 1.365882851247189667e+00
5.271201295112247498e-02 1.372287987048877334e+00
5.219648291838402399e-02 1.377196482918384257e+00
5.121495195304161946e-02 1.386285048046958401e+00
5.098736349406725321e-02 1.388487363494067317e+00
5.000000000000000278e-02 1.397304825054469735e+00
4.972738958238291651e-02 1.399727389582382742e+00
4.968790917019547115e-02 1.399999999999999911e+00
4.966381197762004263e-02 1.400336188022379913e+00
4.845762818936733690e-02 1.410957628189367208e+00
4.822833080623442625e-02 1.412499999999999867e+00
4.804991963065009114e-02 1.414450080369349827e+00
4.715911117692174470e-02 1.422159111176921620e+00
4.679105969033308526e-02 1.424999999999999822e+00
4.641372922443715021e-02 1.428586270775562994e+00
4.585611044191289370e-02 1.433356110441912801e+00
4.531599513192313688e-02 1.437500000000000000e+00
4.473956323812267044e-02 1.442760436761877152e+00
4.453057613037210427e-02 1.444530576130372168e+00
4.387940073569358834e-02 1.449999999999999956e+00
4.317838032244221413e-02 1.455678380322442012e+00
4.301928398729942121e-02 1.456980716012700405e+00
4.236178583600114234e-02 1.462499999999999911e+00
4.180725678075596086e-02 1.466807256780755964e+00
4.149814411523482238e-02 1.468750000000000000e+00
4.123792116009727948e-02 1.471262078839902898e+00
4.078906744807471452e-02 1.475000000000000089e+00
4.037011888525256220e-02 1.477870118885252548e+00
3.931830675821732651e-02 1.485681693241782897e+00
3.889933243588097889e-02 1.488899332435881018e+00
3.750000000000000555e-02 1.499138336686983930e+00
3.739539038194750892e-02 1.499895390381947413e+00
3.737765799911958731e-02 1.500000000000000000e+00
3.736271692727881344e-02 1.500137283072721095e+00
3.585198807802767590e-02 1.510851988078027563e+00
3.531453840610934009e-02 1.514685461593890725e+00
3.429874335846248151e-02 1.521798743358462325e+00
3.378192361105815389e-02 1.524999999999999911e+00
3.322434645506866513e-02 1.529275653544931224e+00
3.299904123299935571e-02 1.531250000000000000e+00
3.272517629851231374e-02 1.532725176298512348e+00
3.196213484650041459e-02 1.537500000000000089e+00
3.107191479672070933e-02 1.543571914796720845e+00
3.101086284446657668e-02 1.543989137155533431e+00
3.011956410196800146e-02 1.550000000000000044e+00
2.941431619242648385e-02 1.554414316192426426e+00
2.874246870031229445e-02 1.558757531299687749e+00
2.776442403084379909e-02 1.565264424030843760e+00
2.653182882913157278e-02 1.573468171170868235e+00
2.633876597306326200e-02 1.575000000000000178e+00
2.614501230817460956e-02 1.576145012308174609e+00
2.500000000000000139e-02 1.583513105437607482e+00
2.445436604217564314e-02 1.586954366042175657e+00
2.435271826243998530e-02 1.587499999999999911e+00
2.427386831690865610e-02 1.588226131683091236e+00
2.346749613809868268e-02 1.593750000000000000e+00
2.282728934260113904e-02 1.597827289342601320e+00
2.243497988993822453e-02 1.600000000000000089e+00
2.208935990532565063e-02 1.602910640094674433e+00
2.126794873152985932e-02 1.608767948731530062e+00
2.010393238723544307e-02 1.617396067612764554e+00
1.978775895109290486e-02 1.619787758951092727e+00
1.875000000000000278e-02 1.627774944956591474e+00
1.834335516966915935e-02 1.630843355169669273e+00
1.823072260031309566e-02 1.631769277399687024e+00
1.698307880685783616e-02 1.641983078806857677e+00
1.653502879877264894e-02 1.645964971201227200e+00
1.611067735377243876e-02 1.649999999999999689e+00
1.571552388420330987e-02 1.653215523884203231e+00
1.528363601253291890e-02 1.656250000000000000e+00
1.501510552976792826e-02 1.659984894470232009e+00
1.481253678736649607e-02 1.662499999999999867e+00
1.458159066325937295e-02 1.664581590663259503e+00
1.377312786544191217e-02 1.673726872134557953e+00
1.368609803767105275e-02 1.674999999999999822e+00
1.357356803836225201e-02 1.676073568038362049e+00
1.272726944318107803e-02 1.687272730556818923e+00
1.269638890245310646e-02 1.687696388902453215e+00
1.250000000000000069e-02 1.690371414392413119e+00
1.183289864928595281e-02 1.699332898649285939e+00
1.176962900381575000e-02 1.699999999999999956e+00
1.174790084925629759e-02 1.700752099150743657e+00
1.111231396054446034e-02 1.711112313960544418e+00
1.100077221023595432e-02 1.712499999999999911e+00
1.096397622174526652e-02 1.714036023778254592e+00
1.075324717402183564e-02 1.718750000000000000e+00
1.051315555186996265e-02 1.723013155551869957e+00
1.038629882096633004e-02 1.725000000000000089e+00
1.035952832841996116e-02 1.727140471671580357e+00
1.005639522460570826e-02 1.735056395224605641e+00
9.879717631573754766e-03 1.740120282368426308e+00
9.603965107664366035e-03 1.747103965107664525e+00
9.449467892709924668e-03 1.750000000000000000e+00
9.416205674878937865e-03 1.753083794325121181e+00
9.239118823740070235e-03 1.759239118823740178e+00
9.042764761637333074e-03 1.765957235238362566e+00
8.861102629943183595e-03 1.771361102629942952e+00
8.700614579612809749e-03 1.774999999999999911e+00
8.624912530604085178e-03 1.778875087469395933e+00
8.623701461246410099e-03 1.781250000000000000e+00
8.498010355361768076e-03 1.783498010355361929e+00
8.377121257186715894e-03 1.787500000000000089e+00
8.322219550307031338e-03 1.791677780449693280e+00
8.218180562845836187e-03 1.795718180562845934e+00
8.087145748646175011e-03 1.799999999999999822e+00
8.025830498413778422e-03 1.804474169501586012e+00
7.950599981427738591e-03 1.807950599981427597e+00
7.821940226626879905e-03 1.812500000000000000e+00
7.695198994654508379e-03 1.817304801005345638e+00
7.590168849163855987e-03 1.820090168849163970e+00
7.408455066444618459e-03 1.825000000000000178e+00
7.232090873668122269e-03 1.830267909126331860e+00
7.157169363800979477e-03 1.832157169363801019e+00
6.944548956924047854e-03 1.837499999999999911e+00
6.625452962252509001e-03 1.843374547037747613e+00
6.624019179443173082e-03 1.843750000000000000e+00
6.586844757916791512e-03 1.844086844757916843e+00
6.347711159221273991e-03 1.850000000000000089e+00
5.942832021663305153e-03 1.855942832021663547e+00
5.906277422776211317e-03 1.856593722577223993e+00
4.973732998815452895e-03 1.867473732998815361e+00
4.744424985957649415e-03 1.870255575014042382e+00
4.296556618594500263e-03 1.875000000000000000e+00
3.531787402120313817e-03 1.878531787402120345e+00
0.000000000000000000e+00 1.886684964043935153e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_0.5.dat <==
0.000000000000000000e+00 1.210140168687711348e+00
2.296118299656222782e-03 1.210203881700343542e+00
1.027734900461629332e-02 1.210277349004616365e+00
1.250000000000000069e-02 1.210248966905734802e+00
1.466484723158405223e-02 1.210335152768415856e+00
2.301683587883727664e-02 1.210516835878836961e+00
2.500000000000000139e-02 1.210520791140065944e+00
2.685199840636106131e-02 1.210648001593638945e+00
3.617512155172510069e-02 1.211175121551725020e+00
3.750000000000000555e-02 1.211217797213747005e+00
3.864975176093062015e-02 1.211350248239069227e+00
4.966386877818216444e-02 1.212499999999999911e+00
4.996903048373737416e-02 1.212530969516262491e+00
5.000000000000000278e-02 1.212535627271266847e+00
5.004105456493525284e-02 1.212541054564935106e+00
6.064426187209602526e-02 1.214355738127903983e+00
6.533430921191137053e-02 1.215334309211911323e+00
7.088887285603512334e-02 1.216611127143964799e+00
7.819862141802166877e-02 1.218750000000000000e+00
8.057559954141522984e-02 1.219424400458584579e+00
8.260946758397641476e-02 1.220109467583976537e+00
8.984209521850514135e-02 1.222657904781494942e+00
9.519488831010661234e-02 1.225000000000000089e+00
9.855638744630691728e-02 1.226443612553693274e+00
1.000000000000000056e-01 1.227145864697866795e+00
1.041386262733470514e-01 1.229138626273347246e+00
1.069770380103670371e-01 1.230522961989632957e+00
1.124999999999999889e-01 1.233558560114433211e+00
1.149878803167163344e-01 1.235012119683283727e+00
1.187499999999999944e-01 1.237373077021883372e+00
1.226053666774302997e-01 1.239894633322569550e+00
1.250000000000000000e-01 1.241538169346359854e+00
1.299112832598354750e-01 1.245088716740164525e+00
1.361177571193178115e-01 1.250000000000000000e+00
1.368806348439031706e-01 1.250619365156096841e+00
1.375000000000000111e-01 1.251159102896546527e+00
1.435569092211669839e-01 1.256443090778833094e+00
1.437499999999999889e-01 1.256628126431301506e+00
1.499421867871656711e-01 1.262557813212834112e+00
1.499999999999999944e-01 1.262615922914838595e+00
1.560453994821907608e-01 1.268954600517809173e+00
1.613154696696910417e-01 1.274999999999999911e+00
1.618591372886750701e-01 1.275640862711324708e+00
1.663795562277414208e-01 1.281250000000000000e+00
1.674447143402233162e-01 1.282555285659776612e+00
1.711183864717605863e-01 1.287500000000000089e+00
1.727421820705739297e-01 1.289757817929426231e+00
1.749999999999999889e-01 1.293039970568940600e+00
1.778401219399859401e-01 1.297159878060014204e+00
1.796151898637958211e-01 1.300000000000000044e+00
1.825585076998545997e-01 1.304941492300145445e+00
1.857929309024817233e-01 1.310792930902481723e+00
1.869999092148502962e-01 1.313000090785149787e+00
1.875000000000000000e-01 1.313952881729985922e+00
1.912829267106737341e-01 1.321217073289326471e+00
1.931048136146885641e-01 1.325000000000000178e+00
1.952280526661333837e-01 1.329771947333866722e+00
1.973755898972233969e-01 1.334875589897223325e+00
1.984549134478710286e-01 1.337500000000000133e+00
1.989151772314759481e-01 1.338584822768524196e+00
2.000000000000000111e-01 1.341451717877593319e+00
2.023601185569169347e-01 1.347639881443083221e+00
2.032446256174265664e-01 1.350000000000000089e+00
2.046953295456917787e-01 1.354695329545692051e+00
2.054382779108083479e-01 1.357061722089191846e+00
2.062500000000000167e-01 1.359872664449169211e+00
2.082625647033707061e-01 1.366737435296629277e+00
2.096089559388734647e-01 1.372108955938873276e+00
2.107296557166289108e-01 1.376770344283371195e+00
2.125000000000000222e-01 1.385128496606448101e+00
2.129278381683430976e-01 1.387072161831656825e+00
2.131179178504536420e-01 1.388117917850453686e+00
2.147849778861992687e-01 1.397715022113800387e+00
2.151999666730057270e-01 1.399999999999999911e+00
2.155348505551344385e-01 1.403034850555134438e+00
2.159039044681007324e-01 1.406250000000000000e+00
2.162650086199841559e-01 1.408734991380015789e+00
2.167702930013070406e-01 1.412500000000000089e+00
2.171377426626396601e-01 1.417137742662639921e+00
2.173981575749264761e-01 1.420101842425073757e+00
2.178096710827008842e-01 1.424999999999999822e+00
2.180658527506477706e-01 1.430565852750647737e+00
2.181232461934081990e-01 1.431876753806591740e+00
2.183911603963317183e-01 1.443391160396331641e+00
2.183938594715804649e-01 1.444106140528419457e+00
2.183852421651766851e-01 1.449999999999999734e+00
2.181983263413282692e-01 1.455698326341328119e+00
2.181545040908262900e-01 1.456845495909173671e+00
2.179527275752716486e-01 1.462499999999999911e+00
2.175793124859712879e-01 1.467579312485971288e+00
2.174576362534080542e-01 1.468750000000000000e+00
2.173942876491032350e-01 1.470105712350896709e+00
2.170581109427582034e-01 1.475000000000000089e+00
2.165858232233804914e-01 1.479085823223380558e+00
2.160300536241080427e-01 1.483969946375891968e+00
2.152424341316785672e-01 1.490242434131678451e+00
2.140189296543204556e-01 1.498481070345679456e+00
2.138250717625616859e-01 1.500000000000000000e+00
2.136012203930309772e-01 1.501101220393030955e+00
2.125000000000000222e-01 1.506785048448536779e+00
2.115846628896531079e-01 1.511584662889652986e+00
2.111057843775232257e-01 1.513894215622476835e+00
2.093329623240385851e-01 1.521832962324038530e+00
2.085559007563370648e-01 1.524999999999999911e+00
2.071884299923305028e-01 1.530311570007669264e+00
2.069799149873246535e-01 1.531250000000000000e+00
2.068059255996001489e-01 1.531805925599600160e+00
2.053029156433405222e-01 1.537500000000000089e+00
2.040672486362816174e-01 1.541567248636281695e+00
2.020552490835832715e-01 1.547944750916416812e+00
2.014489472852542262e-01 1.550000000000000044e+00
2.010731515034289152e-01 1.551073151503428837e+00
2.000000000000000111e-01 1.554002479182870378e+00
1.977691002484075478e-01 1.560269100248407481e+00
1.969222654286673924e-01 1.562500000000000000e+00
1.950699539587738007e-01 1.567430046041226044e+00
1.943424074337833929e-01 1.569342407433783393e+00
1.921171410108673261e-01 1.575000000000000178e+00
1.907264915876929479e-01 1.578226491587693125e+00
1.875000000000000000e-01 1.585383378736870741e+00
1.868344336748130607e-01 1.586834433674813027e+00
1.865170033446089670e-01 1.587499999999999911e+00
1.856533714371595423e-01 1.589346628562840369e+00
1.836056217563061810e-01 1.593750000000000000e+00
1.827911216439201680e-01 1.595291121643920285e+00
1.803802348023234026e-01 1.600000000000000089e+00
1.785116714086641410e-01 1.603511671408664352e+00
1.749999999999999889e-01 1.609819034220566936e+00
1.740335355713378551e-01 1.611533535571338049e+00
1.713787587359053011e-01 1.616121241264094621e+00
1.694498158555839129e-01 1.619449815855583896e+00
1.687499999999999833e-01 1.620542729934550730e+00
1.646503939808130479e-01 1.627150393980813181e+00
1.624999999999999778e-01 1.630339370335413207e+00
1.596410047632078888e-01 1.634641004763207839e+00
1.562500000000000000e-01 1.639392955731197254e+00
1.544376293297341496e-01 1.641937629329734083e+00
1.499999999999999944e-01 1.647746523896173709e+00
1.490234947197935644e-01 1.649023494719793259e+00
1.482490974346479806e-01 1.649999999999999911e+00
1.434653387913729095e-01 1.655965338791373087e+00
1.432165297680680627e-01 1.656250000000000000e+00
1.396923567823084023e-01 1.660307643217691753e+00
1.377909315585086614e-01 1.662500000000000089e+00
1.376569580468374465e-01 1.662656958046837552e+00
1.374999999999999833e-01 1.662821824409948190e+00
1.316412231673877442e-01 1.669141223167387666e+00
1.259084834741372172e-01 1.675000000000000044e+00
1.254613478628751333e-01 1.675461347862875039e+00
1.250000000000000000e-01 1.675904370233240570e+00
1.190460661028953648e-01 1.681546066102895365e+00
1.187500000000000083e-01 1.681814149264910130e+00
1.134381762522678611e-01 1.686561823747732225e+00
1.124999999999999889e-01 1.687402555089029699e+00
1.124476378037434499e-01 1.687447637803743516e+00
1.123860727583893132e-01 1.687500000000000000e+00
1.055747593897027603e-01 1.693074759389702866e+00
1.000000000000000056e-01 1.697332242200402463e+00
9.846722833752478976e-02 1.698467228337524837e+00
9.636019478706459029e-02 1.699999999999999956e+00
9.119743691689986831e-02 1.703697436916899566e+00
8.749999999999999445e-02 1.706136918428110327e+00
8.359027425947621048e-02 1.708590274259476072e+00
7.694431914137994655e-02 1.712499999999999911e+00
7.573322961209626170e-02 1.713233229612096231e+00
7.268094206498917909e-02 1.714819057935010882e+00
6.750222235148384264e-02 1.717502222351483754e+00
6.477670305727761813e-02 1.718750000000000000e+00
5.897786884349909275e-02 1.721477868843499071e+00
5.039700010245049683e-02 1.725000000000000089e+00
5.012111581202086802e-02 1.725121115812020989e+00
5.000000000000000278e-02 1.725171729890367933e+00
4.975422118413307115e-02 1.725245778815867048e+00
4.075875093470202049e-02 1.728258750934702270e+00
3.750000000000000555e-02 1.729303180951715646e+00
3.186815031794601460e-02 1.730631849682054302e+00
3.087509434975801992e-02 1.730875094349758170e+00
2.500000000000000139e-02 1.732188562080341665e+00
2.041994611995199063e-02 1.732919946119952259e+00
1.874999999999999931e-02 1.733250501228291496e+00
1.656082828607146132e-02 1.733439171713928806e+00
1.250000000000000069e-02 1.733934928949959042e+00
9.194809569150634576e-03 1.734194809569150841e+00
6.250000000000000347e-03 1.734489828129463174e+00
3.019872233292225649e-03 1.734480127766707902e+00
0.000000000000000000e+00 1.734556337927597225e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.5.dat <==
0.000000000000000000e+00 9.899094957470521150e-01
2.357512625792281252e-03 9.898575126257922463e-01
1.019791583464913810e-02 9.898020841653509816e-01
1.250000000000000069e-02 9.898309499181235926e-01
1.479385965482309280e-02 9.897938596548231382e-01
2.267057005864823657e-02 9.898294299413518127e-01
2.500000000000000139e-02 9.898861908942506727e-01
2.740885643240075636e-02 9.899088564324007855e-01
3.485402089210695720e-02 9.901459791078930373e-01
3.750000000000000555e-02 9.902904753795647164e-01
4.047173816593451628e-02 9.904717381659344788e-01
4.652562148346452153e-02 9.909743785165355812e-01
5.000000000000000278e-02 9.913371439454856660e-01
5.438814617617582919e-02 9.918881461761759333e-01
5.766929728967637447e-02 9.923307027103236422e-01
6.250000000000000000e-02 9.931078692406374309e-01
6.818012393149587569e-02 9.943198760685041382e-01
6.967632288825680031e-02 9.946763228882568031e-01
7.500000000000001110e-02 9.959139733545832041e-01
7.812467083092686226e-02 9.968753291690731766e-01
8.735470331553384093e-02 1.000000000000000000e+00
8.746335968276573725e-02 1.000036640317234271e+00
8.749999999999999445e-02 1.000051395586685876e+00
8.758430797050914540e-02 1.000084307970509068e+00
9.629128176792454974e-02 1.003708718232075636e+00
1.000000000000000056e-01 1.005480455694701236e+00
1.046703979683269031e-01 1.007829602031673266e+00
1.062500000000000111e-01 1.008719529783884017e+00
1.120043286381037922e-01 1.012004328638103745e+00
1.125000000000000028e-01 1.012279874776137234e+00
1.126368841624676431e-01 1.012363115837532357e+00
1.187499999999999944e-01 1.016294798220727102e+00
1.202025896938343219e-01 1.017297410306165606e+00
1.250000000000000000e-01 1.020741860854468719e+00
1.274149633875720500e-01 1.022585036612427833e+00
1.302652992523261888e-01 1.024999999999999911e+00
1.342294732319974648e-01 1.028270526768002568e+00
1.374594318464819609e-01 1.031250000000000000e+00
1.407344154228848399e-01 1.034265584577115149e+00
1.438308107621830145e-01 1.037500000000000089e+00
1.468318715817892306e-01 1.040668128418210880e+00
1.499999999999999944e-01 1.044224924451697234e+00
1.527266971243765314e-01 1.047273302875623591e+00
1.548894096574619239e-01 1.050000000000000044e+00
1.582082740326717363e-01 1.054291725967328341e+00
1.624999999999999778e-01 1.060232409448058410e+00
1.634680762603305804e-01 1.061531923739669425e+00
1.667882082709099822e-01 1.066788208270910143e+00
1.683088967708813444e-01 1.069191103229118811e+00
1.716959543322628123e-01 1.075000000000000178e+00
1.728805287008537417e-01 1.077119471299146092e+00
1.749999999999999889e-01 1.081103458597105771e+00
1.772489488380895040e-01 1.085251051161910452e+00
1.783716085233816584e-01 1.087499999999999911e+00
1.811730292551577415e-01 1.093673029255157747e+00
1.812075381298196286e-01 1.093750000000000000e+00
1.812213495470039182e-01 1.093778650452996271e+00
1.838235923806226801e-01 1.100000000000000089e+00
1.848783152391754725e-01 1.102621684760824561e+00
1.875000000000000000e-01 1.109827260603337029e+00
1.882356575668170107e-01 1.111764342433182895e+00
1.889174988696259438e-01 1.113917498869625877e+00
1.912270381665303054e-01 1.121272961833469584e+00
1.937500000000000056e-01 1.130493408911211972e+00
1.939188189296678633e-01 1.131081181070332287e+00
1.940234704524162468e-01 1.131523470452416413e+00
1.962615965584821043e-01 1.141238403441517946e+00
1.974821712202088908e-01 1.147482171220208791e+00
1.979272802767460537e-01 1.149999999999999911e+00
1.982665337428540231e-01 1.151733466257145899e+00
1.999141126387365408e-01 1.162414112638736396e+00
1.999234762120591369e-01 1.162499999999999867e+00
1.999333671491513309e-01 1.162566632850848602e+00
2.000000000000000111e-01 1.163154592047598745e+00
2.012172411186479992e-01 1.173782758881351640e+00
2.013701877982189137e-01 1.174999999999999822e+00
2.014451862913195224e-01 1.176445186291319445e+00
2.020850205096659524e-01 1.185414979490334142e+00
2.022661612010636378e-01 1.187500000000000000e+00
2.022924854367468273e-01 1.189792485436746983e+00
2.025334044866903827e-01 1.197466595513309695e+00
2.026373743463954491e-01 1.199999999999999956e+00
2.025882832571951342e-01 1.202588283257195023e+00
2.025479579661433882e-01 1.209952042033856312e+00
2.025730944239625686e-01 1.212499999999999911e+00
2.024139640624081915e-01 1.214913964062408258e+00
2.020849736656729068e-01 1.222915026334327138e+00
2.020568583814607300e-01 1.225000000000000089e+00
2.018804297049705265e-01 1.226880429704970688e+00
2.011410420680563305e-01 1.236358957931943836e+00
2.009599945775521757e-01 1.238459994577552070e+00
2.000000000000000111e-01 1.247483282499422641e+00
1.997608251754415809e-01 1.249760825175441514e+00
1.997273442814117006e-01 1.250000000000000000e+00
1.996960554493638351e-01 1.250303944550636315e+00
1.982880460296953529e-01 1.260788046029695408e+00
1.976859089888480248e-01 1.264814091011151831e+00
1.965857594081409365e-01 1.271585759408140781e+00
1.959688188159468270e-01 1.274999999999999911e+00
1.951523310886569829e-01 1.279847668911343161e+00
1.947200868420675690e-01 1.282220086842067674e+00
1.936433193233821903e-01 1.287500000000000089e+00
1.925631678168904792e-01 1.292563167816890513e+00
1.919055904204115814e-01 1.295594409579588602e+00
1.909916360661541024e-01 1.300000000000000044e+00
1.902885779442338166e-01 1.302788577944233861e+00
1.879395238674465562e-01 1.312060476132553610e+00
1.878411686254037594e-01 1.312500000000000000e+00
1.877656029730605802e-01 1.312765602973060552e+00
1.875000000000000000e-01 1.313725389904007779e+00
1.851369580495828282e-01 1.322636958049582923e+00
1.844568170301926768e-01 1.325000000000000178e+00
1.832889213647636850e-01 1.329211078635236243e+00
1.823878504183767679e-01 1.332387850418376596e+00
1.808675961946055177e-01 1.337499999999999911e+00
1.794397934758792668e-01 1.341939793475879217e+00
1.788153229364102814e-01 1.343750000000000000e+00
1.777196133854628823e-01 1.347280386614537084e+00
1.768940534461125869e-01 1.350000000000000089e+00
1.763945432429636639e-01 1.351394543242963708e+00
1.749999999999999889e-01 1.355352640757131466e+00
1.731545226691871275e-01 1.360654522669187294e+00
1.711408248315914316e-01 1.366359175168408546e+00
1.698855853157640039e-01 1.369885585315763876e+00
1.687499999999999833e-01 1.372826151540901263e+00
1.664382047866839187e-01 1.378938204786684052e+00
1.634339708258645829e-01 1.386566029174135295e+00
1.629108303260411728e-01 1.387910830326041234e+00
1.624999999999999778e-01 1.388852584580233529e+00
1.592120936516673857e-01 1.396712093651667264e+00
1.577861863603251535e-01 1.399999999999999911e+00
1.553844131823111097e-01 1.405384413182310999e+00
1.539754520250787018e-01 1.408524547974921326e+00
1.522479313716873783e-01 1.412499999999999867e+00
1.515215314265894175e-01 1.414021531426589373e+00
1.499999999999999944e-01 1.417077557198464177e+00
1.473967956561205161e-01 1.422396795656120538e+00
1.461136695759425730e-01 1.424999999999999822e+00
1.432435705686361804e-01 1.430743570568635992e+00
1.421492692236399624e-01 1.432850730776359827e+00
1.397690017194357925e-01 1.437500000000000000e+00
1.389771975325355124e-01 1.438977197532535612e+00
1.375000000000000111e-01 1.441612075930042147e+00
1.345508570147874727e-01 1.447050857014787528e+00
1.328982220189230123e-01 1.449999999999999956e+00
1.300374095674147745e-01 1.455037409567414564e+00
1.264579118683235859e-01 1.461042088131676353e+00
1.256073872166227900e-01 1.462499999999999911e+00
1.253721728040594063e-01 1.462872172804059234e+00
1.217277084147878052e-01 1.468750000000000000e+00
1.205500065905372037e-01 1.470550006590537251e+00
1.176383052580866201e-01 1.475000000000000089e+00
1.155908083899637312e-01 1.478090808389963762e+00
1.124999999999999889e-01 1.482551756487723083e+00
1.104728197891168828e-01 1.485472819789116938e+00
1.062500000000000111e-01 1.491320753448424963e+00
1.052304074218462226e-01 1.492730407421845928e+00
1.000000000000000056e-01 1.499613126022758980e+00
9.983206740226471809e-02 1.499832067402264935e+00
9.969987363071657060e-02 1.500000000000000000e+00
9.842613299289737494e-02 1.501573867007102825e+00
9.424939989614818103e-02 1.506749399896148311e+00
9.375000000000000000e-02 1.507324914302668128e+00
8.848218926759614245e-02 1.513482189267596034e+00
8.749999999999999445e-02 1.514532833749401508e+00
8.249383642257294980e-02 1.519993836422572686e+00
7.756949430379390942e-02 1.524999999999999911e+00
7.628939254002628512e-02 1.526289392540026046e+00
7.090701581466035686e-02 1.531249999999999778e+00
6.979047886709922877e-02 1.532290478867099237e+00
6.359291160164395884e-02 1.537500000000000089e+00
6.301119281354222723e-02 1.538011192813542261e+00
6.250000000000000000e-02 1.538409207958312486e+00
5.874977684780221393e-02 1.541250223152197840e+00
5.591652682165253185e-02 1.543416526821652646e+00
5.000000000000000278e-02 1.547475908972141045e+00
4.845630753811840108e-02 1.548456307538118581e+00
4.583051985213094232e-02 1.550000000000000044e+00
4.061749407248334276e-02 1.553117494072483229e+00
3.750000000000000555e-02 1.554757165604473634e+00
3.214314714493832215e-02 1.557143147144938178e+00
3.125000000000000000e-02 1.557563703738552796e+00
2.923415858733569711e-02 1.558265841412664221e+00
2.500000000000000139e-02 1.559897072291573927e+00
2.302160295245241767e-02 1.560521602952452236e+00
1.875000000000000278e-02 1.561836365979298646e+00
1.305640991965878461e-02 1.563056409919658662e+00
1.250000000000000069e-02 1.563189415068404253e+00
1.174924082117852903e-02 1.563250759178821392e+00
1.698111812231391281e-03 1.564198111812231451e+00
0.000000000000000000e+00 1.564337855758536344e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_1.dat <==
0.000000000000000000e+00 1.104479729377947139e+00
4.391430374748764992e-03 1.104391430374748850e+00
8.132565060878275964e-03 1.104367434939121928e+00
1.250000000000000069e-02 1.104421355440695640e+00
1.686557446177703798e-02 1.104365574461777300e+00
2.060805098649350076e-02 1.104391949013506569e+00
2.500000000000000139e-02 1.104509220985125273e+00
2.956781365081021656e-02 1.104567813650810360e+00
3.282357199291935368e-02 1.104676428007080879e+00
3.750000000000000555e-02 1.104946101853782281e+00
4.279112016522167855e-02 1.105291120165221797e+00
4.455977831178155324e-02 1.105440221688218649e+00
5.000000000000000278e-02 1.106026053458170733e+00
5.572994153625785568e-02 1.106770058463742323e+00
5.625000000000000139e-02 1.106861615755212247e+00
5.696560286637971510e-02 1.106965602866379905e+00
6.250000000000000000e-02 1.107862951626940928e+00
6.630522035196703690e-02 1.108694779648033091e+00
6.875000000000000555e-02 1.109278979116538943e+00
7.277225365972420090e-02 1.110272253659724262e+00
7.500000000000001110e-02 1.110785644119312021e+00
7.630565530443030042e-02 1.111194344695569658e+00
8.124999999999998890e-02 1.112712555123190006e+00
8.569645548789198153e-02 1.114303544512108113e+00
8.749999999999999445e-02 1.115010052650031280e+00
9.167042679112261117e-02 1.116670426791122495e+00
9.374999999999998612e-02 1.117454923874083406e+00
9.463185140107997773e-02 1.117868148598919920e+00
1.000000000000000056e-01 1.120353335810777118e+00
1.030628717651676796e-01 1.121937128234832270e+00
1.062500000000000111e-01 1.123688938230109846e+00
1.110498951618881375e-01 1.126450104838111921e+00
1.124999999999999889e-01 1.127374611512132141e+00
1.186622708059097836e-01 1.131337729194090258e+00
1.187499999999999944e-01 1.131401589838429089e+00
1.192925343702114088e-01 1.131792534370211545e+00
1.250000000000000000e-01 1.135887919066317364e+00
1.259167952760096021e-01 1.136583204723990326e+00
1.312500000000000056e-01 1.140903122553934779e+00
1.328028551635827004e-01 1.142197144836417211e+00
1.375000000000000111e-01 1.146377134089578753e+00
1.393917515513962424e-01 1.148108248448603597e+00
1.412521981704042418e-01 1.149999999999999911e+00
1.456217974134265680e-01 1.154378202586573421e+00
1.499999999999999944e-01 1.159243732523433490e+00
1.515530219669427581e-01 1.160946978033057242e+00
1.528418728276665639e-01 1.162499999999999867e+00
1.571324994558478128e-01 1.167867500544152115e+00
1.620835023418538690e-01 1.174583502341853603e+00
1.623905247854024181e-01 1.174999999999999822e+00
1.624359480397209454e-01 1.175064051960278633e+00
1.624999999999999778e-01 1.175157785456623527e+00
1.674334904788900846e-01 1.182566509521109754e+00
1.687499999999999833e-01 1.184798583730995558e+00
1.721123697944693665e-01 1.190387630205530733e+00
1.749999999999999889e-01 1.195702439076629986e+00
1.765368341430235688e-01 1.198463165856976431e+00
1.773388533607682394e-01 1.199999999999999956e+00
1.793820928911691592e-01 1.204382092891169043e+00
1.805858998129965809e-01 1.206914100187003180e+00
1.830673184219990812e-01 1.212499999999999911e+00
1.844056758512641059e-01 1.215594324148735916e+00
1.857460398507765897e-01 1.218750000000000000e+00
1.879050617483733754e-01 1.224594938251626797e+00
1.880605726595149518e-01 1.225000000000000089e+00
1.883117379315268070e-01 1.225811737931526757e+00
1.910154786028713803e-01 1.233984521397128553e+00
1.937500000000000333e-01 1.243347851317205155e+00
1.938443672271887019e-01 1.243655632772811215e+00
1.939071379420924113e-01 1.243907137942092289e+00
1.954687789319652647e-01 1.250000000000000000e+00
1.963364225338944391e-01 1.253663577466105572e+00
1.977543275925525423e-01 1.260254327592552626e+00
1.984928712178287147e-01 1.264007128782171252e+00
2.000000000000000111e-01 1.272652616236334744e+00
2.003582952069161705e-01 1.274641704793083807e+00
2.004279831173308712e-01 1.274999999999999689e+00
2.004723625940532938e-01 1.275472362594053166e+00
2.018180144940723009e-01 1.285681985505927827e+00
2.020963485721309905e-01 1.287500000000000089e+00
2.022521581815820702e-01 1.289752158181582065e+00
2.029047036984771013e-01 1.297095296301522982e+00
2.031823749804792523e-01 1.300000000000000044e+00
2.033147950692432426e-01 1.303314795069243193e+00
2.035923614188224207e-01 1.308907638581177535e+00
2.038067639390653829e-01 1.312500000000000000e+00
2.038103182855206807e-01 1.316310318285520697e+00
2.038720199045520043e-01 1.321127980095448073e+00
2.039390660269451150e-01 1.325000000000000178e+00
2.038297144335331768e-01 1.328829714433533260e+00
2.037251092713270872e-01 1.333774890728673057e+00
2.036837401285596372e-01 1.337500000000000133e+00
2.034312451522734544e-01 1.340931245152273465e+00
2.031072465020588302e-01 1.346892753497941353e+00
2.030064323765689016e-01 1.350000000000000089e+00
2.027295589755229721e-01 1.352729558975523272e+00
2.020314828061618995e-01 1.360468517193838212e+00
2.016667333470354428e-01 1.364166733347035532e+00
2.004594964126363288e-01 1.374540503587363682e+00
2.003592417485688393e-01 1.375359241748568717e+00
2.000000000000000389e-01 1.377815520778222336e+00
1.987900547071294599e-01 1.386290054707129293e+00
1.983335152262213075e-01 1.389166484773778576e+00
1.969978408400832881e-01 1.396997840840083160e+00
1.964223538087624399e-01 1.399999999999999911e+00
1.956698463874607385e-01 1.404330153612539211e+00
1.950563555057548693e-01 1.407556355505754864e+00
1.939996965774557491e-01 1.412500000000000089e+00
1.928320243230404185e-01 1.417832024323040452e+00
1.923032779393370195e-01 1.420196722060662831e+00
1.912657440587746949e-01 1.424999999999999822e+00
1.904931721897665797e-01 1.427993172189766513e+00
1.881973330744058648e-01 1.436802666925594218e+00
1.880353946226996920e-01 1.437500000000000000e+00
1.879146885263588140e-01 1.437914688526358731e+00
1.875000000000000000e-01 1.439371219506946131e+00
1.852181930008671429e-01 1.447718193000867126e+00
1.845415658766769995e-01 1.450000000000000178e+00
1.833553599095851805e-01 1.454144640090414775e+00
1.824024540302058017e-01 1.457402454030205741e+00
1.808376250576036459e-01 1.462499999999999911e+00
1.793819479768437031e-01 1.466881947976843570e+00
1.787179236022977680e-01 1.468750000000000000e+00
1.775073967155761379e-01 1.472492603284423884e+00
1.767186482300059647e-01 1.475000000000000089e+00
1.762542403470723218e-01 1.476254240347072422e+00
1.749999999999999889e-01 1.479673984840934597e+00
1.729237756863451769e-01 1.485423775686345316e+00
1.704768850085721377e-01 1.492023114991428034e+00
1.695329006255087700e-01 1.494532900625508809e+00
1.674253267534823175e-01 1.500000000000000000e+00
1.659922635618792663e-01 1.503492263561879483e+00
1.624999999999999778e-01 1.511758314815119908e+00
1.622757459566159799e-01 1.512275745956615847e+00
1.619368188168757716e-01 1.513063181183124106e+00
1.584517167169140484e-01 1.520951716716913760e+00
1.565976026348466499e-01 1.524999999999999911e+00
1.544535146941212189e-01 1.529453514694121052e+00
1.510337115034270650e-01 1.536466288496572963e+00
1.505531819214336320e-01 1.537500000000000089e+00
1.503649256850981830e-01 1.537864925685098028e+00
1.499999999999999944e-01 1.538533486674710238e+00
1.460630149157791380e-01 1.546063014915779021e+00
1.439673496243055462e-01 1.550000000000000044e+00
1.416719722267008041e-01 1.554171972226700671e+00
1.375000000000000111e-01 1.561362378542614060e+00
1.370771124860277190e-01 1.562077112486027763e+00
1.358685014295013538e-01 1.564131498570498824e+00
1.324293060173795944e-01 1.569929306017379789e+00
1.292860438564089609e-01 1.575000000000000178e+00
1.276157739305907590e-01 1.577615773930590715e+00
1.250000000000000000e-01 1.581420511680913465e+00
1.225276579315013881e-01 1.585027657931501244e+00
1.208024148571838485e-01 1.587499999999999911e+00
1.173396628123309637e-01 1.592339662812331191e+00
1.162602315402885694e-01 1.593750000000000000e+00
1.119654509872133469e-01 1.599465450987213488e+00
1.115525836543298649e-01 1.600000000000000089e+00
1.080216143621934577e-01 1.604478385637806870e+00
1.064643707129216688e-01 1.606464370712921808e+00
1.062500000000000111e-01 1.606715758686933615e+00
1.007686155560976737e-01 1.613268615556097574e+00
1.000000000000000056e-01 1.614121308753680761e+00
9.487253050100741270e-02 1.619872530501007546e+00
9.375000000000000000e-02 1.621044486540123231e+00
8.876502222668303244e-02 1.626265022226683010e+00
8.749999999999999445e-02 1.627501787299084235e+00
8.242846351426322271e-02 1.632428463514263184e+00
8.124999999999998890e-02 1.633502739209608201e+00
7.583825634297935991e-02 1.638338256342979360e+00
7.500000000000001110e-02 1.639027728001217321e+00
6.895186219134349925e-02 1.643951862191343372e+00
6.741250084928515629e-02 1.645087499150714727e+00
6.250000000000000000e-02 1.648710591614464649e+00
6.175730409659686837e-02 1.649257304096596766e+00
6.065319193823175831e-02 1.649999999999999911e+00
5.423697723655659941e-02 1.654236977236556605e+00
5.000000000000000278e-02 1.656784732406058946e+00
4.632425462043651687e-02 1.658824254620436367e+00
3.870981425436204049e-02 1.662500000000000089e+00
3.791561604230957866e-02 1.662915616042309530e+00
3.750000000000000555e-02 1.663108426180575083e+00
3.654346924560673143e-02 1.663456530754393370e+00
2.891171860431911850e-02 1.666411718604319248e+00
2.500000000000000139e-02 1.667742100797981797e+00
1.917179579060136405e-02 1.669171795790601598e+00
1.810897347945433083e-02 1.669391026520545607e+00
1.250000000000000069e-02 1.670512190528076424e+00
8.470709986186824789e-03 1.670970709986186797e+00
3.680257521402996446e-03 1.671319742478596826e+00
0.000000000000000000e+00 1.671502719084964506e+00


==> data/slidingdroplet/isolines/poly2_decoupled_nonlinear_0.001_0.0125_90.0_0.0_1000000.0_isolines_2.dat <==
0.000000000000000000e+00 8.751421146023420361e-01
1.382961563210639952e-04 8.751382961563211049e-01
1.241091644854689681e-02 8.750890835514530952e-01
1.250000000000000069e-02 8.750914802340548082e-01
1.258866783183783949e-02 8.750886678318379186e-01
2.492326371455180767e-02 8.750767362854482423e-01
2.500000000000000139e-02 8.750789779503372889e-01
2.507824030786642150e-02 8.750782403078664062e-01
3.712596030946019310e-02 8.753740396905398402e-01
3.750000000000000555e-02 8.753955150128306384e-01
3.790936947388658801e-02 8.754093694738865894e-01
4.880925159083736309e-02 8.761907484091625564e-01
5.000000000000000278e-02 8.763100026514492047e-01
5.147374266620824423e-02 8.764737426662081443e-01
5.989283692495143974e-02 8.776071630750486019e-01
6.250000000000000000e-02 8.780516581215609406e-01
6.628569747572515825e-02 8.787856974757251027e-01
7.037323524617430937e-02 8.796267647538256185e-01
7.499999999999999722e-02 8.807158128180909706e-01
8.026196537251945040e-02 8.822380346274805163e-01
8.317324199903732007e-02 8.831732419990372396e-01
8.749999999999999445e-02 8.845138926491612485e-01
8.965486527925148330e-02 8.853451347207483835e-01
9.473767785883911718e-02 8.874999999999999556e-01
9.847709387707952178e-02 8.890229061229204532e-01
1.000000000000000056e-01 8.897301057734484653e-01
1.044565348186150266e-01 8.919565348186151432e-01
1.068550954780183720e-01 8.931449045219816973e-01
1.078706441949127681e-01 8.937499999999999334e-01
1.148162043374670455e-01 8.976837956625329795e-01
1.182996847891166076e-01 9.000000000000001332e-01
1.223726683317906405e-01 9.026273316682094094e-01
1.272433962589336887e-01 9.062500000000000000e-01
1.295556025028741232e-01 9.079443974971259657e-01
1.350211647628996314e-01 9.125000000000000888e-01
1.363599466027997364e-01 9.136400533972003357e-01
1.375000000000000111e-01 9.146661115528897934e-01
1.428289995367274523e-01 9.196710004632726587e-01
1.479763767666558982e-01 9.250000000000000444e-01
1.489554210342609319e-01 9.260445789657391069e-01
1.499999999999999944e-01 9.272474492507858379e-01
1.547647340451350217e-01 9.327352659548650005e-01
1.562500000000000000e-01 9.346386229495591280e-01
1.602567154702368990e-01 9.397432845297630788e-01
1.624999999999999778e-01 9.428607826274637560e-01
1.654846177423543174e-01 9.470153822576456992e-01
1.674369153600671623e-01 9.499999999999999556e-01
1.703295512563221814e-01 9.546704487436776798e-01
1.747563941705871093e-01 9.622563941705870594e-01
1.748965273813710142e-01 9.624999999999999112e-01
1.749343871332707800e-01 9.625656128667291478e-01
1.749999999999999889e-01 9.626892783895139027e-01
1.792156946741028101e-01 9.707843053258971011e-01
1.812305797269841978e-01 9.749999999999999778e-01
1.831465499322217083e-01 9.793534500677782972e-01
1.857942962174504997e-01 9.857942962174506274e-01
1.864747469897509724e-01 9.875000000000000444e-01
1.867643437163162279e-01 9.882356562836838165e-01
1.875000000000000000e-01 9.902428936739657850e-01
1.901218041033289063e-01 9.973781958966709826e-01
1.910304884601655151e-01 1.000000000000000000e+00
1.924658047912491954e-01 1.004965804791249306e+00
1.930449280816002866e-01 1.006955071918399724e+00
1.937500000000000056e-01 1.009625033165435060e+00
1.956880065277804004e-01 1.016811993472219511e+00
1.968243204899974563e-01 1.021824320489997273e+00
1.975049798703567561e-01 1.024999999999999911e+00
1.979652790177172661e-01 1.027034720982282545e+00
1.998734409600228801e-01 1.037373440960022819e+00
1.998913574164037088e-01 1.037500000000000089e+00
1.999077062673663419e-01 1.037592293732633841e+00
2.000000000000000111e-01 1.038241813268345526e+00
2.014745363704596448e-01 1.048525463629540466e+00
2.016962327221651086e-01 1.050000000000000044e+00
2.018407423899827302e-01 1.051840742389982708e+00
2.026181919901280382e-01 1.059881808009871973e+00
2.029002078286524513e-01 1.062500000000000000e+00
2.030116072573642239e-01 1.065511607257364268e+00
2.033420335030133863e-01 1.071657966496986969e+00
2.035360426179911864e-01 1.075000000000000178e+00
2.035535565807253255e-01 1.078553556580725381e+00
2.036309750135019414e-01 1.083869024986498175e+00
2.037148833082566002e-01 1.087500000000000133e+00
2.035650110884644204e-01 1.091065011088464320e+00
2.034365953086853529e-01 1.096563404691314636e+00
2.034205044791004557e-01 1.100000000000000089e+00
2.031899444271786093e-01 1.103189944427178659e+00
2.027742744606020053e-01 1.109725725539397967e+00
2.023878732099052558e-01 1.114887873209905234e+00
2.016000787712224629e-01 1.123399921228777520e+00
2.013017531690900752e-01 1.126301753169090203e+00
2.000000000000000111e-01 1.136678260104813765e+00
1.999091708153944991e-01 1.137409170815394388e+00
1.998795491428030924e-01 1.137620450857196985e+00
1.982411149567982200e-01 1.148241114956798148e+00
1.979189338537439280e-01 1.149999999999999911e+00
1.975487496389796149e-01 1.152451250361020252e+00
1.963958547870860993e-01 1.158895854787086011e+00
1.956428489563846740e-01 1.162500000000000089e+00
1.945617513320760661e-01 1.167938248667923951e+00
1.942878502423338871e-01 1.169287850242333837e+00
1.930813921619271289e-01 1.174999999999999822e+00
1.920039608802070474e-01 1.179503960880206925e+00
1.908683539606783885e-01 1.184131646039321417e+00
1.900966088780222663e-01 1.187500000000000000e+00
1.895412153114564291e-01 1.189541215311456401e+00
1.875000000000000000e-01 1.197176179394660034e+00
1.869073276909548886e-01 1.199407327690954927e+00
1.867323974228273786e-01 1.199999999999999956e+00
1.864532702378526863e-01 1.201046729762147214e+00
1.841301377734423372e-01 1.209130137773442248e+00
1.831045776113882362e-01 1.212499999999999911e+00
1.812075752784921834e-01 1.218707575278492161e+00
1.811924486455376848e-01 1.218750000000000000e+00
1.811685592117799892e-01 1.218831440788220144e+00
1.792280347062901735e-01 1.225000000000000089e+00
1.781410767774041226e-01 1.228141076777404361e+00
1.749999999999999889e-01 1.237217648329380193e+00
1.749262584968996059e-01 1.237426258496899578e+00
1.748477615000309515e-01 1.237652238499969304e+00
1.716025114275695207e-01 1.246602511427569393e+00
1.703260280456013465e-01 1.250000000000000000e+00
1.681762954723476922e-01 1.255676295472347936e+00
1.674338750624340122e-01 1.257566124937566032e+00
1.646464191848498182e-01 1.264646419184849879e+00
1.624999999999999778e-01 1.269688783601724102e+00
1.609275399573814047e-01 1.273427539957381338e+00
1.602401526917414665e-01 1.274999999999999911e+00
1.585163864358028474e-01 1.278983613564197208e+00
1.575666141766452200e-01 1.281250000000000000e+00
1.571416112566876855e-01 1.282141611256687685e+00
1.547910311441073050e-01 1.287500000000000089e+00
1.532692856629196965e-01 1.290769285662920041e+00
1.499999999999999944e-01 1.297541442800656419e+00
1.491882913104033703e-01 1.299188291310403365e+00
1.487888140663706782e-01 1.300000000000000044e+00
1.476390170163646154e-01 1.302360982983635340e+00
1.450650651304219996e-01 1.307565065130421811e+00
1.425502243951196069e-01 1.312500000000000000e+00
1.408187650095465981e-01 1.315818765009546532e+00
1.375000000000000111e-01 1.321977447518965398e+00
1.364407556262700050e-01 1.323940755626270338e+00
1.358525196215251696e-01 1.325000000000000178e+00
1.338279641919479790e-01 1.328672035808051932e+00
1.319905858499007267e-01 1.331990585849900599e+00
1.288329110548835921e-01 1.337499999999999911e+00
1.273838317597404957e-01 1.339883831759740573e+00
1.250102773797334699e-01 1.343750000000000000e+00
1.225999320330918851e-01 1.347599932033091807e+00
1.210564086220786706e-01 1.350000000000000089e+00
1.177236029180383919e-01 1.355223602918038672e+00
1.137107087985911036e-01 1.361289291201408957e+00
1.127507353767731452e-01 1.362750735376773381e+00
1.125000000000000167e-01 1.363102395170948888e+00
1.076384963025396047e-01 1.370138496302539588e+00
1.062500000000000111e-01 1.372006032053756597e+00
1.023521179106810786e-01 1.377352117910681129e+00
1.000000000000000056e-01 1.380367609254848915e+00
9.689322333883340632e-02 1.384393223338833412e+00
9.375000000000000000e-02 1.388211714410683584e+00
9.125495352010182248e-02 1.391254953520101534e+00
8.750000000000000833e-02 1.395537180988224879e+00
8.541676488233573838e-02 1.397916764882335627e+00
8.349859071391566023e-02 1.399999999999999911e+00
7.937342832520927205e-02 1.404373428325209172e+00
7.745925574724471518e-02 1.406250000000000000e+00
7.306636641686919953e-02 1.410566366416869277e+00
7.092819748301587568e-02 1.412500000000000089e+00
6.652638610947929354e-02 1.416526386109479452e+00
6.250000000000000000e-02 1.419878355772883349e+00
5.967225260757645644e-02 1.422172252607576404e+00
5.592025660027061251e-02 1.424999999999999822e+00
5.257392284328230025e-02 1.427573922843282217e+00
5.000000000000000278e-02 1.429307992905662683e+00
4.495245570233671190e-02 1.432452455702336591e+00
3.956686832113982810e-02 1.435433131678860219e+00
3.750000000000000555e-02 1.436573829017610215e+00
3.688614858672507879e-02 1.436886148586725032e+00
3.125000000000000000e-02 1.439528536123965363e+00
2.827777059710455745e-02 1.440777770597104546e+00
2.500000000000000139e-02 1.442055348812055993e+00
1.889362358400413847e-02 1.443893623584004082e+00
1.851938917706120319e-02 1.443980610822938937e+00
1.250000000000000069e-02 1.445314700550318632e+00
8.338727756449188649e-03 1.445838727756449282e+00
3.796543135444441566e-03 1.446203456864555648e+00
0.000000000000000000e+00 1.446411628010020767e+00


==> data/slidingdroplet/slidingdroplet.csv <==
pot,decoupled,linear,dt,dx,theta,rel,slip,yct,vmax,tvmax,cmin,tcmin,yca,ycr,thetaa,thetar
$W^{\hp=100}$,no,no,0.001,0.0125,90,0,1000000,1.10671198309392,0.259339033319413,2,0.955034176086558,2,0.829789862859801,1.44417421510846,95.7280450896614,95.7280450896617
$W^{\hp=100}$,yes,no,0.001,0.0125,90,0,1000000,1.10483913213928,0.261948412848147,2,0.957004514066073,2,0.827886751189846,1.43976812665845,90,95.7280889302365
$W^{\hp=100}$,yes,yes,0.001,0.0125,90,0,1000000,1.40874561821837,0.054890652490957,2,0.992103970215043,2,1.1425764608266,1.6926397069255,90,95.7241688473178
$W^{\hp=10}$,yes,yes,0.001,0.0125,90,0,1000000,1.19042902813362,0.188303194455846,2,0.972288491975556,2,0.930248171577392,1.51149977340477,90,95.722834511538
$W^{poly_2}$,no,no,0.001,0.0125,90,0,1000000,1.13900608452012,0.223113119731929,2,0.966739711139095,2,0.876457170221243,1.44997553385272,90,95.7206838305512
$W^{poly_2}$,yes,no,0.001,0.0125,90,0,1000000,1.13687378886716,0.223874323925982,2,0.968476652637114,2,0.875701263557509,1.44694174721047,90,95.7229386204471
$W^{poly2}$,yes,yes,0.001,0.0125,90,0,1000000,1.14366679763896,0.218437354342003,2,0.969586384853354,2,0.88417875361775,1.45477176718278,90,95.7289752082026
$W^{\hp=100}$,no,no,0.001,0.0125,150,0.35,140,0.97451959557032,0.382853328292681,2,0.890526043935181,2,0.881772728829549,1.14379412499594,160.399621750473,135.084464224442
$W^{\hp=100}$,yes,no,0.001,0.0125,150,0.35,140,0.97485860017736,0.38331666131927,2,0.89057503019465,2,0.881779338443905,1.1438007248111,160.399621073315,135.08446315306
$W^{\hp=100}$,yes,yes,0.001,0.0125,150,0.35,140,1.40525500415494,0.053493190528283,2,0.936840052758096,2,1.23749276118078,1.58757976602356,148.093066703045,146.41104331159
$W^{\hp=10}$,yes,yes,0.001,0.0125,150,0.35,140,1.13399156511511,0.225885544425277,2,0.914882768669427,2,1.01536811509099,1.30905570776386,153.527699167183,140.308563088539
$W^{poly_2}$,no,no,0.001,0.0125,150,0.35,140,1.02627143122982,0.325672903855313,2,0.906639350163993,2,0.903049996574253,1.16506977252189,148.070331660959,135.084287079402
$W^{poly2}$,yes,no,0.001,0.0125,150,0.35,140,1.02656063381611,0.323570921360025,2,0.906865349778029,2,0.90461791745478,1.16597410573303,148.128434169252,132.135471013014
$W^{poly_2}$,yes,yes,0.001,0.0125,150,0.35,140,1.04101629332999,0.309169153397628,2,0.909332071857871,2,0.918457696412741,1.18232393898484,148.128143432996,135.148717282846
$W^{\hp=100}$,no,no,0.001,0.0125,5,0.35,140,0.93296531145158,0.38719728146397,2,0.528628570198126,2,0.355087244653702,1.87319976204653,24.4174685558507,2.77576254048827
$W^{\hp=100}$,yes,no,0.001,0.0125,5,0.35,140,0.93310809690386,0.387355748186263,2,0.52823534464179,2,0.353410521608941,1.87361673527722,24.4232759349382,2.74985282867721
$W^{\hp=100}$,yes,yes,0.001,0.0125,5,0.35,140,1.35496384568931,0.113708649173307,2,0.75922164801008,2,0.864057483675026,1.8510483965298,17.3211149838992,9.6006848654531
$W^{\hp=10}$,yes,yes,0.001,0.0125,5,0.35,140,1.01883669236343,0.338863055255036,2,0.572616800112003,2,0.487167212956153,1.87499681369768,24.4193834726429,2.93233795467603
$W^{poly2}$,no,no,0.001,0.0125,5,0.35,140,0.97626255855437,0.349445272485957,2,0.526447429040925,2,0.325287244653702,1.88502399836386,6.16497584100461,2.91
$W^{poly2}$,yes,no,0.001,0.0125,5,0.35,140,0.97364192298757,0.352691909910503,2,0.524434601617132,2,0.325187244653702,1.88646624379033,6.23219259101333,2.94
$W^{poly2}$,yes,yes,0.001,0.0125,5,0.35,140,0.98075518542213,0.349196381514808,2,0.531808415686916,2,0.325087244653702,1.88486012437958,6.16497584100458,2.91

